CVA Hedging by Risk-Averse Stochastic-Horizon Reinforcement Learning

This work studies the dynamic risk management of the risk-neutral value of the potential credit losses on a portfolio of derivatives. Sensitivities-based hedging of such liability is sub-optimal because of bid-ask costs, pricing models which cannot be completely realistic, and a discontinuity at default time. We leverage recent advances on risk-averse Reinforcement Learning developed specifically for option hedging with an ad hoc practice-aligned objective function aware of pathwise volatility, generalizing them to stochastic horizons. We formalize accurately the evolution of the hedger's portfolio stressing such aspects. We showcase the efficacy of our approach by a numerical study for a portfolio composed of a single FX forward contract.

==> default_100bps_1cds_performance.csv <==
x_noIS;y_noIS;meta_noIS;anchor_noIS;x_IS15;y_IS15;meta_IS15;anchor_IS15;x_IS100;y_IS100;meta_IS100;anchor_IS100
3.1953463313215E-06;-0.000869410970910167;Delta HDG;west;3.1953463313215E-06;-0.000869410970910167;Delta HDG IS15;west;3.1953463313215E-06;-0.000869410970910167;Delta HDG IS100;west
5.50511411707266E-07;-0.00137085022420378;Jump HDG;west;5.50511411707266E-07;-0.00137085022420378;Jump HDG IS15;west;5.50511411707266E-07;-0.00137085022420378;Jump HDG IS100;west
;;10;west;7.51358314975687E-06;-0.000483123724551509;10;west;1.26433063948431E-05;-0.000416904557097191;10;north
5.75128393768364E-06;-0.000374622714121988;30;east;7.37236122782976E-06;-0.000353802914165945;30;south;1.96965084477976E-06;-0.0004199375234058;30;north
2.9388905558121E-06;-0.000333129011067527;100;south;3.99809258967217E-06;-0.000332383273451466;100;south;1.25461667565168E-06;-0.000385853715384173;100;north
8.57736514146306E-06;-0.000401406632545749;300;south;1.41814824842814E-06;-0.000364831711940404;300;south;9.30645929011803E-07;-0.000422232520913871;300;south east
3.17038449851182E-06;-0.000375351953948208;500;west;1.12995120380687E-06;-0.000373563608284437;500;south east;7.85702724437179E-07;-0.000457048733841275;500;south east
2.11460632287908E-06;-0.000423067007821419;1,000;north west;7.64697100866663E-07;-0.000449078793610938;1,000;east;5.83496666777495E-07;-0.000562168444044021;1,000;east
6.98691504444733E-07;-0.000574389558493839;2,000;west;6.19216992550303E-07;-0.00053091478774771;2,000;east;5.75819514541943E-07;-0.000609140706395191;2,000;east
1.75971121064685E-06;-0.000515296098012573;5,000;west;5.9552669366048E-07;-0.000699941653682388;5,000;east;1.19533994066025E-05;-0.00101585367748437;5,000;south
1.03594829886774E-06;-0.00066656155934561;10,000;west;6.46838262223603E-07;-0.000814793073582396;10,000;east;6.65753715219127E-07;-0.000926612124833628;10,000;north west
6.47777113527301E-06;-0.000816735384099486;30,000;north;6.73756329267085E-07;-0.000904615972152889;30,000;east;7.80578777400565E-07;-0.00113170013644923;30,000;west


==> default_100bps_1cds_training.csv <==
x,1,3,10,30,100,300,5e2,1e3,2e3,5e3,1e4,3e4,1e5,1e6
0,0.28165876865386963,0.3181911110877991,0.4460543692111969,0.811378002166748,2.090010643005371,5.743246555328369,9.396482467651367,18.529573440551758,36.795753479003906,91.59429168701172,182.92520141601562,548.248779296875,1826.8814697265625,18266.443359375
1,0.27515411376953125,0.3127703070640564,0.4425639808177948,0.809272825717926,2.0875492095947266,5.736196041107178,9.390010833740234,18.518404006958008,36.763877868652344,91.52508544921875,182.87704467773438,548.0286254882812,1825.933349609375,18256.970703125
2,0.26245445013046265,0.3007097542285919,0.43371134996414185,0.8044865131378174,2.0866241455078125,5.739553928375244,9.397583961486816,18.53626251220703,36.80796432495117,91.63273620605469,183.1272430419922,548.789306640625,1828.216552734375,18276.060546875
3,0.2575339674949646,0.29478752613067627,0.4228222668170929,0.7761218547821045,1.991513967514038,5.451676845550537,8.914873123168945,17.569013595581055,34.877620697021484,86.79060363769531,173.42941284179688,519.7289428710938,1731.2222900390625,17306.984375
4,0.24708613753318787,0.28264594078063965,0.4042431712150574,0.7317435145378113,1.8528059720993042,5.043287754058838,8.236412048339844,16.213550567626953,32.171470642089844,80.02428436279297,159.91184997558594,479.1544494628906,1596.1336669921875,15959.1220703125
5,0.24113786220550537,0.27798646688461304,0.4037305414676666,0.7394176721572876,1.8830876350402832,5.136384963989258,8.392230987548828,16.525619506835938,32.79338073730469,81.58686828613281,163.0346221923828,488.5819091796875,1627.37353515625,16272.3525390625
6,0.22917653620243073,0.26433730125427246,0.3830650746822357,0.6960296630859375,1.7560315132141113,4.768361568450928,7.782375812530518,15.31155014038086,30.37126922607422,75.54130554199219,150.9346466064453,452.2778015136719,1506.498291015625,15063.3173828125
7,0.21841777861118317,0.2531375586986542,0.3683179020881653,0.6680509448051453,1.6778584718704224,4.544713020324707,7.412754535675049,14.577497482299805,28.908296585083008,71.89112854003906,143.63731384277344,430.3883056640625,1433.538330078125,14333.59375
8,0.2181737869977951,0.2551163136959076,0.3771985173225403,0.6982699632644653,1.7852436304092407,4.873970985412598,7.964905738830566,15.686945915222168,31.132707595825195,77.43391418457031,154.77688598632812,463.6971435546875,1544.77734375,15443.5927734375
9,0.21726736426353455,0.2526964843273163,0.36577820777893066,0.6540334224700928,1.617484211921692,4.3512396812438965,7.086304187774658,13.925646781921387,27.59862518310547,68.55789184570312,137.06655883789062,410.4286193847656,1367.2711181640625,13669.9853515625
10,0.2052813470363617,0.24080099165439606,0.3525386452674866,0.6367873549461365,1.5824363231658936,4.261073589324951,6.944352626800537,13.655162811279297,27.051271438598633,67.25233459472656,134.43507385253906,402.471435546875,1340.8651123046875,13399.2490234375
11,0.1961163431406021,0.23130813241004944,0.34179967641830444,0.6148806810379028,1.5193612575531006,4.0804266929626465,6.644433498382568,13.058570861816406,25.857467651367188,64.30447387695312,128.57786560058594,384.6697998046875,1281.735107421875,12803.1474609375
12,0.1924091875553131,0.22655309736728668,0.3326447904109955,0.5908945798873901,1.441197156906128,3.847191572189331,6.254311561584473,12.277650833129883,24.30042839050293,60.405494689941406,120.76338958740234,361.2816162109375,1203.7069091796875,12025.02734375
13,0.19097313284873962,0.22569842636585236,0.33151760697364807,0.5863481760025024,1.4233019351959229,3.7860522270202637,6.151069164276123,12.069472312927246,23.880861282348633,59.33369064331055,118.58401489257812,354.8295593261719,1182.642333984375,11818.537109375
14,0.18119226396083832,0.21625053882598877,0.3217131793498993,0.5739437341690063,1.403935432434082,3.744133949279785,6.08569860458374,11.947334289550781,23.650373458862305,58.76870346069336,117.44503021240234,351.4475402832031,1171.328857421875,11706.6494140625
15,0.17704713344573975,0.21547554433345795,0.3322727084159851,0.6126595735549927,1.5230530500411987,4.089240074157715,6.672826290130615,13.093902587890625,25.92191505432129,64.42545318603516,128.9470672607422,385.62542724609375,1284.168701171875,12853.7138671875
16,0.17069311439990997,0.20510710775852203,0.30774107575416565,0.5493088364601135,1.3329346179962158,3.537020206451416,5.743680953979492,11.264517784118652,22.2902774810791,55.35624313354492,110.67012786865234,331.1872863769531,1102.5565185546875,11026.3154296875
17,0.16332125663757324,0.19852164387702942,0.30336621403694153,0.5491401553153992,1.3408602476119995,3.566118001937866,5.793875217437744,11.36727237701416,22.503398895263672,55.912601470947266,111.81439208984375,334.4181213378906,1113.1380615234375,11132.38671875
18,0.15813970565795898,0.2034234255552292,0.4085842967033386,1.1562861204147339,3.8546948432922363,11.770174980163574,19.704666137695312,39.48460388183594,78.88592529296875,198.0321502685547,396.70843505859375,1190.6141357421875,3955.727294921875,39580.0078125
19,0.15988492965698242,0.19279327988624573,0.2915685772895813,0.5202760100364685,1.2573531866073608,3.3257861137390137,5.395214080810547,10.572546005249023,20.922584533691406,51.968719482421875,103.93335723876953,310.7906188964844,1034.3858642578125,10346.23828125
20,0.15555575489997864,0.2011215090751648,0.34678956866264343,0.7100834250450134,1.878785490989685,5.191751956939697,8.514979362487793,16.81761360168457,33.35386276245117,83.10486602783203,166.31976318359375,497.0617980957031,1656.2939453125,16557.970703125
21,0.14691266417503357,0.17768213152885437,0.2686680555343628,0.4878072738647461,1.2116467952728271,3.2599263191223145,5.3122711181640625,10.425747871398926,20.728073120117188,51.40335464477539,102.89734649658203,308.1544189453125,1024.1458740234375,10271.8134765625
22,0.13544408977031708,0.1681685894727707,0.26564979553222656,0.490745484828949,1.2076297998428345,3.211031675338745,5.2184906005859375,10.23755931854248,20.300241470336914,50.385746002197266,100.74443054199219,301.3891906738281,1003.1592407226562,10039.9677734375
23,0.13790667057037354,0.17307840287685394,0.28924059867858887,0.5855196714401245,1.5833629369735718,4.410342693328857,7.254362106323242,14.34858512878418,28.525714874267578,71.08931732177734,142.3307647705078,425.83758544921875,1417.0848388671875,14177.4072265625
24,0.1389373391866684,0.16984517872333527,0.2663697898387909,0.48745378851890564,1.1872349977493286,3.1331231594085693,5.092073917388916,9.97390365600586,19.746082305908203,49.06987380981445,98.07423400878906,293.0893859863281,976.0228271484375,9768.7177734375
25,0.1285683959722519,0.15795445442199707,0.24778884649276733,0.44902533292770386,1.077912449836731,2.8244130611419678,4.581868648529053,8.95777416229248,17.718616485595703,44.0208740234375,87.9742660522461,262.8671569824219,875.211181640625,8761.0625
26,0.1320410817861557,0.16599728167057037,0.26155126094818115,0.49527329206466675,1.245063304901123,3.3281545639038086,5.428815841674805,10.661151885986328,21.120084762573242,52.5023193359375,105.1059341430664,314.190185546875,1045.36572265625,10459.8505859375
27,0.12304021418094635,0.151758074760437,0.23906640708446503,0.4410443603992462,1.0838255882263184,2.8627688884735107,4.654045581817627,9.12125301361084,18.072866439819336,44.929588317871094,89.85201263427734,268.37286376953125,894.0047607421875,8956.7578125
28,0.11671330779790878,0.14694486558437347,0.23550835251808167,0.43399113416671753,1.0610005855560303,2.7876412868499756,4.526322841644287,8.859821319580078,17.56679916381836,43.61538314819336,87.19505310058594,260.4612121582031,867.568603515625,8694.8740234375
29,0.11723895370960236,0.1468474566936493,0.23399482667446136,0.4314221143722534,1.052052617073059,2.76999831199646,4.497009754180908,8.805456161499023,17.442169189453125,43.336647033691406,86.65721130371094,258.8547668457031,862.1671142578125,8636.7197265625
30,0.12334851175546646,0.15095539391040802,0.2366991639137268,0.4289171099662781,1.0286848545074463,2.6887593269348145,4.354877471923828,8.507753372192383,16.827045440673828,41.80772399902344,83.59478759765625,249.56240844726562,831.3622436523438,8320.3125
31,0.1196247786283493,0.1821134388446808,0.42552006244659424,1.1558804512023926,3.7039897441864014,10.646718978881836,17.641822814941406,35.39631271362305,69.86963653564453,176.23146057128906,352.6029357910156,1055.710693359375,3528.78759765625,34847.0703125
32,0.10541591793298721,0.13537728786468506,0.2240315079689026,0.42391619086265564,1.0479735136032104,2.769519567489624,4.495944499969482,8.810383796691895,17.43992042541504,43.3910026550293,86.7606430053711,259.2610168457031,863.1793823242188,8641.0693359375
33,0.09936245530843735,0.12827563285827637,0.2127961665391922,0.3970419764518738,0.9637494087219238,2.5294976234436035,4.1007256507873535,8.016279220581055,15.852920532226562,39.38737869262695,78.7148666381836,235.48391723632812,783.6148681640625,7848.89306640625
34,0.10097459703683853,0.12916971743106842,0.2134079933166504,0.39895206689834595,0.9748510718345642,2.561128616333008,4.156974792480469,8.127530097961426,16.087881088256836,39.97356414794922,79.91110229492188,238.97483825683594,794.7422485351562,7963.05810546875
35,0.09156361222267151,0.12008947134017944,0.20533597469329834,0.39045265316963196,0.9606426954269409,2.52734375,4.103634834289551,8.021917343139648,15.881224632263184,39.48455047607422,78.9557113647461,236.18511962890625,785.6458129882812,7859.87109375
36,0.09602785855531693,0.12334784865379333,0.2062758058309555,0.3911149203777313,0.964320182800293,2.554198980331421,4.14922571182251,8.113638877868652,16.11397933959961,39.94414138793945,79.83355712890625,238.91989135742188,794.014892578125,7971.662109375
37,0.08913861215114594,0.11563925445079803,0.19689230620861053,0.3751817047595978,0.9172604084014893,2.4157989025115967,3.9167823791503906,7.656998157501221,15.155702590942383,37.65522003173828,75.21707916259766,225.05087280273438,748.00244140625,7492.76513671875
38,0.08400306105613708,0.11053425073623657,0.19124478101730347,0.3743045926094055,0.9615721106529236,2.6128716468811035,4.295799255371094,8.323549270629883,16.600717544555664,41.1911735534668,82.27555847167969,246.07107543945312,818.2689208984375,8203.1552734375
39,0.08184771984815598,0.10853426158428192,0.189569354057312,0.36751893162727356,0.9117276668548584,2.418320894241333,3.9378063678741455,7.664740562438965,15.232254028320312,37.83545684814453,75.48351287841797,225.6791229248047,750.2425537109375,7534.54541015625
40,0.08214083313941956,0.10926517099142075,0.23756559193134308,0.6505715250968933,2.241790294647217,7.102566242218018,12.049163818359375,24.0081787109375,48.23395919799805,121.26436614990234,242.91998291015625,731.1187744140625,2428.702880859375,24237.0625
41,0.08175606280565262,0.10546990483999252,0.18028713762760162,0.3457266688346863,0.8464464545249939,2.227288246154785,3.617112874984741,7.037154674530029,13.956591606140137,34.696346282958984,69.24872589111328,206.95480346679688,688.4619140625,6901.38134765625
42,0.07971370220184326,0.10412966459989548,0.24633914232254028,0.9873975515365601,4.317968368530273,14.24084186553955,24.305892944335938,50.56368637084961,101.019775390625,256.1749572753906,518.7394409179688,1558.8677978515625,5194.173828125,51055.54296875
43,0.07392152398824692,0.09714945405721664,0.17031849920749664,0.33581238985061646,0.837049126625061,2.219287157058716,3.614682197570801,7.040666103363037,13.961623191833496,34.717193603515625,69.45902252197266,207.26666259765625,690.5044555664062,6922.04248046875
44,0.07143783569335938,0.09489795565605164,0.1685892790555954,0.332489937543869,0.8244346976280212,2.185246229171753,3.553846836090088,6.9395952224731445,13.73487663269043,34.17658615112305,68.44679260253906,204.23243713378906,680.1914672851562,6810.79931640625
45,0.07412678748369217,0.09637657552957535,0.1678728312253952,0.3300734758377075,0.8131404519081116,2.1301119327545166,3.4698495864868164,6.759228229522705,13.425561904907227,33.47334289550781,67.05598449707031,200.08058166503906,666.25,6669.146484375
46,0.07045109570026398,0.09286422282457352,0.1645411252975464,0.3283468782901764,0.8152576088905334,2.1445958614349365,3.4973554611206055,6.808706283569336,13.547274589538574,33.74761199951172,67.61336517333984,201.77149963378906,671.8677368164062,6725.72314453125
47,0.07084083557128906,0.09137038886547089,0.15760475397109985,0.306429386138916,0.7420740127563477,1.9215582609176636,3.1246190071105957,6.062636375427246,12.054316520690918,29.98935317993164,60.092857360839844,179.3693084716797,597.2554931640625,5969.4462890625
48,0.07035879790782928,0.0903826504945755,0.15992096066474915,0.34536662697792053,0.9601585268974304,2.7030389308929443,4.481749534606934,8.752837181091309,17.528566360473633,43.643218994140625,87.43251037597656,261.6014709472656,870.8988647460938,8708.173828125
49,0.06156608834862709,0.08415300399065018,0.1584157943725586,0.3785010576248169,1.233849048614502,3.708383083343506,6.222018718719482,12.429323196411133,25.33168601989746,63.706825256347656,127.96560668945312,383.7205505371094,1278.31494140625,12689.01953125
50,0.06238565221428871,0.08293937146663666,0.14610669016838074,0.2899344861507416,0.7172634601593018,1.8740086555480957,3.055032968521118,5.935494899749756,11.800137519836426,29.383039474487305,58.85435104370117,175.75279235839844,585.2855834960938,5850.5009765625
51,0.06207241490483284,0.08257979154586792,0.15621723234653473,0.3884333074092865,1.232362151145935,3.7626442909240723,6.392293930053711,12.58108139038086,25.2268123626709,64.14958953857422,127.92807006835938,383.4950866699219,1275.4669189453125,12909.3642578125
52,0.06267841160297394,0.08686308562755585,0.1749812215566635,0.43757131695747375,1.4529122114181519,4.398219585418701,7.518908977508545,14.953363418579102,29.794851303100586,75.74312591552734,151.9593505859375,453.8224792480469,1506.9981689453125,15195.4423828125
53,0.05748605728149414,0.07733674347400665,0.13919894397258759,0.28251171112060547,0.7046175599098206,1.8379002809524536,2.9996817111968994,5.829747200012207,11.576723098754883,28.736541748046875,57.6469612121582,171.9779815673828,572.6580200195312,5740.5244140625
54,0.057679448276758194,0.07692985981702805,0.13874271512031555,0.28358691930770874,0.7085202932357788,1.8604180812835693,3.038266658782959,5.913670539855957,11.776700019836426,29.060256958007812,58.454219818115234,174.36077880859375,580.8607788085938,5814.48193359375
55,0.05394503474235535,0.07312355190515518,0.13303165137767792,0.2725101709365845,0.6829396486282349,1.7872538566589355,2.916933059692383,5.679409027099609,11.262795448303223,27.940568923950195,55.98460006713867,167.0758819580078,556.4721069335938,5579.3427734375
56,0.05737738683819771,0.07512632012367249,0.13336023688316345,0.26886048913002014,0.664448082447052,1.7236275672912598,2.811890125274658,5.452576160430908,10.83845043182373,26.865131378173828,53.870235443115234,160.7412872314453,535.3565673828125,5362.32958984375
57,0.052391212433576584,0.07001539319753647,0.12662670016288757,0.2586096227169037,0.6443293690681458,1.678289771080017,2.734926700592041,5.310436248779297,10.52188491821289,26.156356811523438,52.3935546875,156.2561798095703,520.50634765625,5217.423828125
58,0.052535269409418106,0.06995585560798645,0.1271626204252243,0.26303744316101074,0.6589637398719788,1.720066785812378,2.809671401977539,5.451963424682617,10.831024169921875,26.85141944885254,53.783363342285156,160.33395385742188,534.5363159179688,5369.89111328125
59,0.05183025822043419,0.06853494793176651,0.12345405668020248,0.251458078622818,0.6155717968940735,1.5889487266540527,2.5850229263305664,5.002519607543945,9.893082618713379,24.56011199951172,49.0258903503418,146.0717010498047,487.21856689453125,4880.89013671875
60,0.045481760054826736,0.06308824568986893,0.11817556619644165,0.2462064027786255,0.6101420521736145,1.5722558498382568,2.561582088470459,4.952085018157959,9.863075256347656,24.50611686706543,48.957115173339844,145.87196350097656,486.3629150390625,4875.42333984375
61,0.043828535825014114,0.06188460811972618,0.12177648395299911,0.27553218603134155,0.7625847458839417,2.034895658493042,3.3673501014709473,6.589758396148682,13.002422332763672,33.22288513183594,67.74302673339844,201.8570098876953,684.8171997070312,6569.82275390625
62,0.04665670543909073,0.062311962246894836,0.11499486118555069,0.23747114837169647,0.5882860422134399,1.5092077255249023,2.4574661254882812,4.751914024353027,9.460460662841797,23.4764404296875,46.921051025390625,139.7957763671875,466.2351379394531,4676.57763671875
63,0.04240021854639053,0.05846439301967621,0.11031893640756607,0.23058751225471497,0.5730819702148438,1.470428466796875,2.392587661743164,4.635230541229248,9.20028305053711,22.955860137939453,45.83193588256836,136.58154296875,455.46978759765625,4561.31005859375
64,0.04123467952013016,0.056931022554636,0.10770979523658752,0.22964656352996826,0.5864399671554565,1.5203934907913208,2.491464138031006,4.814070701599121,9.513398170471191,23.745712280273438,47.26131057739258,140.92153930664062,469.55718994140625,4725.9384765625
65,0.04393520578742027,0.05945751443505287,0.11844591796398163,0.32435137033462524,1.1067525148391724,3.316471815109253,5.563143253326416,11.120226860046387,23.04688262939453,55.15123748779297,111.1502685546875,332.3234558105469,1108.0489501953125,11044.4296875
66,0.03839721903204918,0.05362793430685997,0.10279180109500885,0.21886271238327026,0.5443450808525085,1.3971443176269531,2.2768747806549072,4.388217926025391,8.727863311767578,21.693700790405273,43.2672004699707,129.03286743164062,430.1336669921875,4322.94677734375
67,0.040191639214754105,0.054814908653497696,0.10561592876911163,0.22365547716617584,0.5522018671035767,1.4098600149154663,2.28928279876709,4.421257972717285,8.753878593444824,21.811019897460938,43.34156036376953,129.1904754638672,430.7600402832031,4340.95947265625
68,0.04077816382050514,0.055154215544462204,0.10596927255392075,0.22457468509674072,0.5582310557365417,1.423554539680481,2.318324089050293,4.474153518676758,8.839582443237305,22.075918197631836,43.799137115478516,130.5806427001953,435.4259948730469,4393.7109375
69,0.03424625098705292,0.05102033540606499,0.11800701171159744,0.3285321593284607,1.023909568786621,3.0904815196990967,5.183874607086182,10.392566680908203,20.72564697265625,54.35334777832031,110.22895050048828,330.4524230957031,1095.5738525390625,11080.158203125
70,0.03934693709015846,0.058528490364551544,0.14441119134426117,0.43084147572517395,1.6275614500045776,5.463984966278076,9.367319107055664,18.3172550201416,37.41383743286133,90.00233459472656,178.68531799316406,534.2032470703125,1786.1016845703125,17376.40625
71,0.03110523708164692,0.04568364471197128,0.09569202363491058,0.20679838955402374,0.5094959139823914,1.287917137145996,2.085247278213501,4.019786357879639,8.003817558288574,19.929821014404297,39.730716705322266,118.41908264160156,394.6395263671875,3960.94384765625
72,0.035784341394901276,0.057144369930028915,0.14947587251663208,0.5044863224029541,1.663743019104004,4.779080390930176,7.925126552581787,16.202098846435547,33.70719909667969,80.19303131103516,168.70506286621094,504.56268310546875,1669.8289794921875,15122.0234375
73,0.03655272722244263,0.05053649842739105,0.11760807782411575,0.31906458735466003,0.9229322075843811,2.587679386138916,4.255921840667725,8.616311073303223,17.42740821838379,41.9928092956543,85.51678466796875,255.8445587158203,846.557861328125,8417.3662109375
74,0.03652307391166687,0.05691257119178772,0.12550345063209534,0.3030329644680023,0.930694580078125,2.4641995429992676,4.211835861206055,8.169618606567383,16.57308006286621,39.426361083984375,77.81436920166016,233.60842895507812,781.9288330078125,7782.275390625
75,0.03588276356458664,0.04833162575960159,0.09722142666578293,0.21931684017181396,0.5552477836608887,1.423427939414978,2.3195955753326416,4.482435703277588,8.971952438354492,22.139148712158203,44.10833740234375,131.58592224121094,438.0509948730469,4400.35009765625
76,0.03200104087591171,0.044955190271139145,0.10146777331829071,0.34326669573783875,1.4815967082977295,4.922511100769043,9.006136894226074,16.665122985839844,35.20589065551758,89.36883544921875,179.98745727539062,537.3230590820312,1788.6134033203125,17568.453125
77,0.030978776514530182,0.043454550206661224,0.09054583311080933,0.2123735398054123,0.5519216060638428,1.4162561893463135,2.3156790733337402,4.466566562652588,9.028879165649414,22.423118591308594,44.41596603393555,132.84628295898438,441.4179382324219,4466.0595703125
78,0.02998434193432331,0.04550939053297043,0.12569023668766022,0.49397337436676025,1.9324626922607422,6.288098335266113,10.813937187194824,21.26528549194336,42.80580139160156,108.79935455322266,216.81301879882812,653.2257690429688,2168.18212890625,21717.5078125
79,0.028329338878393173,0.04424168914556503,0.12992893159389496,0.5414970517158508,2.1924004554748535,5.927998065948486,10.466320037841797,20.44044303894043,45.9882926940918,105.66175842285156,232.7450408935547,697.8749389648438,2348.181396484375,22506.099609375
80,0.027743833139538765,0.039316751062870026,0.08432803303003311,0.19852429628372192,0.5167877674102783,1.3233994245529175,2.1720807552337646,4.173148155212402,8.400464057922363,20.62663459777832,41.308353424072266,123.02461242675781,409.5909729003906,4098.82763671875
81,0.03732159733772278,0.05574079975485802,0.1587958037853241,0.7109072208404541,3.190136671066284,11.636224746704102,19.834644317626953,40.94460678100586,79.61544036865234,195.91737365722656,410.57012939453125,1239.20654296875,4139.9130859375,38581.046875
82,0.03079146333038807,0.04104454442858696,0.08485770970582962,0.1976008415222168,0.5055550932884216,1.2813334465026855,2.0940349102020264,4.02249002456665,8.086743354797363,19.865947723388672,39.73920440673828,118.33610534667969,394.51055908203125,3944.45849609375
83,0.023476550355553627,0.03460528701543808,0.07901515811681747,0.19327406585216522,0.512079656124115,1.3123743534088135,2.155791997909546,4.146240711212158,8.385857582092285,20.605390548706055,41.238712310791016,122.79139709472656,409.2411193847656,4092.56005859375
84,0.029299279674887657,0.03907643258571625,0.08420825749635696,0.2025718092918396,0.5367976427078247,1.3787405490875244,2.262465715408325,4.369338512420654,8.604110717773438,21.39809226989746,42.4036750793457,126.63250732421875,422.53826904296875,4257.86572265625
85,0.025577882304787636,0.0355103574693203,0.07838766276836395,0.1918756067752838,0.5090644955635071,1.3038671016693115,2.1378140449523926,4.114232063293457,8.263287544250488,20.40749168395996,40.718563079833984,121.43052673339844,404.6173400878906,4038.70849609375
86,0.02662777155637741,0.035951633006334305,0.07745040208101273,0.1859980970621109,0.48182427883148193,1.2194725275039673,1.9882290363311768,3.827313184738159,7.679731369018555,18.912355422973633,37.799102783203125,112.69345092773438,375.55889892578125,3746.935302734375
87,0.027464743703603745,0.03658996522426605,0.07833617925643921,0.1890161782503128,0.49702537059783936,1.2574573755264282,2.056004762649536,3.951798915863037,7.979184627532959,19.645793914794922,39.214111328125,116.91552734375,388.71417236328125,3850.124755859375
88,0.023662663996219635,0.03547612577676773,0.09279680252075195,0.2681375741958618,1.010435700416565,2.947442054748535,5.108872890472412,10.015945434570312,18.7792911529541,51.811832427978516,97.00292205810547,295.32647705078125,983.0855712890625,9944.384765625
89,0.023693082854151726,0.032933805137872696,0.0736018717288971,0.17928393185138702,0.4713684320449829,1.2007440328598022,1.962878942489624,3.770021915435791,7.5627760887146,18.684398651123047,37.249420166015625,111.20682525634766,370.29852294921875,3695.693603515625
90,0.02158106304705143,0.03084741160273552,0.07127763330936432,0.1915285289287567,0.5801418423652649,1.703230619430542,2.8269662857055664,5.6110310554504395,11.0977201461792,27.00734519958496,52.643192291259766,157.27816772460938,526.4300537109375,5395.0908203125
91,0.022451478987932205,0.031143449246883392,0.07029327750205994,0.1747470647096634,0.4650082588195801,1.1798936128616333,1.9217965602874756,3.7182085514068604,7.433690071105957,18.330862045288086,36.7877082824707,109.58383178710938,365.74871826171875,3623.658203125
92,0.02366521768271923,0.03156217187643051,0.06938457489013672,0.1704331785440445,0.44376257061958313,1.1495407819747925,1.8137238025665283,3.626622438430786,7.013147830963135,16.923540115356445,33.62631607055664,100.235107421875,334.2208557128906,3349.42431640625
93,0.020199868828058243,0.0287785641849041,0.06630703061819077,0.16662031412124634,0.445021390914917,1.13538658618927,1.8468737602233887,3.582707166671753,7.1794047355651855,17.679176330566406,35.6316032409668,106.12686920166016,353.8942565917969,3490.9443359375
94,0.02247961238026619,0.03028532676398754,0.06847867369651794,0.19150276482105255,0.6522623300552368,2.1432394981384277,3.73677659034729,7.442866325378418,13.377446174621582,36.673892974853516,69.67198944091797,206.48025512695312,681.8402709960938,7327.04931640625
95,0.022562939673662186,0.030595000833272934,0.07107541710138321,0.17817014455795288,0.4758051931858063,1.2305116653442383,1.9732041358947754,3.9115023612976074,7.701245307922363,17.889070510864258,37.14736557006836,112.47613525390625,376.36767578125,3660.14404296875
96,0.020803069695830345,0.028121426701545715,0.06282113492488861,0.15969878435134888,0.43046098947525024,1.0919638872146606,1.7817418575286865,3.4362668991088867,6.904880523681641,16.975418090820312,34.314273834228516,102.06816101074219,339.6593933105469,3336.29443359375
97,0.02029580995440483,0.0406988300383091,0.23325058817863464,1.6561686992645264,8.632339477539062,30.88557243347168,52.95647048950195,110.70931243896484,214.6594696044922,507.6942443847656,1052.3260498046875,3195.7138671875,10442.5615234375,103933.015625
98,0.017449069768190384,0.02492029219865799,0.05915900692343712,0.15379871428012848,0.41669708490371704,1.0540385246276855,1.710744857788086,3.309107542037964,6.6132893562316895,16.33005714416504,32.86640930175781,97.87564849853516,326.9463195800781,3211.83935546875
99,0.01722077652812004,0.024131225422024727,0.05773482844233513,0.15366549789905548,0.4293545186519623,1.083724021911621,1.7962799072265625,3.4420013427734375,6.969344139099121,17.251283645629883,34.8460807800293,104.54214477539062,348.53668212890625,3377.105712890625
100,0.019623709842562675,0.02587164007127285,0.05911514535546303,0.15368007123470306,0.4215063750743866,1.114734411239624,1.8482978343963623,3.5669543743133545,7.033905982971191,17.402088165283203,34.793514251708984,103.79464721679688,345.5135803222656,3454.1064453125
101,0.01898549497127533,0.025066591799259186,0.057182520627975464,0.1483614295721054,0.39917317032814026,0.9967865347862244,1.6199710369110107,3.108336925506592,6.262208461761475,15.368354797363281,31.077539443969727,92.47860717773438,308.6239929199219,3041.525390625
102,0.01863534189760685,0.024552172049880028,0.05643715336918831,0.1464536190032959,0.39578789472579956,0.9962643384933472,1.6243188381195068,3.1158554553985596,6.278596878051758,15.352884292602539,31.13115119934082,92.68206024169922,310.0980529785156,3042.605712890625
103,0.016525723040103912,0.022577250376343727,0.05359252914786339,0.15057578682899475,0.5321342349052429,1.5822343826293945,2.798727512359619,5.376825332641602,11.55819034576416,30.891834259033203,61.747344970703125,184.9845428466797,619.9185180664062,5553.4501953125
104,0.014240777119994164,0.02068924903869629,0.05137720704078674,0.13967382907867432,0.40386641025543213,1.1060943603515625,1.8244401216506958,3.535884380340576,7.392561435699463,17.34637451171875,34.802303314208984,106.24659729003906,355.9955139160156,3450.5791015625
105,0.016760028898715973,0.022400828078389168,0.052014533430337906,0.13675731420516968,0.3813589811325073,0.9604875445365906,1.5630266666412354,3.006014347076416,6.104442119598389,14.911681175231934,30.453420639038086,90.7969741821289,304.28466796875,2955.79052734375
106,0.014225302264094353,0.020000578835606575,0.0495513491332531,0.13815666735172272,0.43574467301368713,1.157651662826538,1.9572700262069702,3.7578413486480713,7.500621795654297,18.776857376098633,38.93798065185547,118.75991821289062,395.1025085449219,3744.2060546875
107,0.015634022653102875,0.021861569955945015,0.05571873113512993,0.18761667609214783,0.6589663028717041,2.100847005844116,3.5046629905700684,7.22326135635376,14.980297088623047,35.45100784301758,61.15390396118164,193.57949829101562,670.6253662109375,6667.9169921875
108,0.016683995723724365,0.021390585228800774,0.048604197800159454,0.12977339327335358,0.37010666728019714,0.9375642538070679,1.5248723030090332,2.9403021335601807,5.936461448669434,14.574387550354004,29.53134536743164,88.3602294921875,296.21844482421875,2884.44189453125
109,0.01381237618625164,0.02258463017642498,0.08089593052864075,0.3951267898082733,2.185048818588257,7.8954386711120605,13.453333854675293,28.439651489257812,51.35841369628906,130.89402770996094,229.3939971923828,682.1289672851562,2321.2685546875,26974.46875
110,0.012034832499921322,0.017151787877082825,0.04275093972682953,0.12030092626810074,0.3422970175743103,0.8656378984451294,1.4046937227249146,2.7119829654693604,5.452611923217773,13.421672821044922,27.000383377075195,80.7130126953125,269.84088134765625,2650.8251953125
111,0.016953542828559875,0.020827269181609154,0.04951849207282066,0.20375804603099823,1.1436866521835327,4.220404624938965,6.977095127105713,15.303438186645508,29.529115676879883,71.19849395751953,121.63916015625,358.57293701171875,1217.2608642578125,13729.28125
112,0.012112547643482685,0.01814495213329792,0.0470111221075058,0.14560659229755402,0.4722791314125061,1.2565767765045166,2.0906624794006348,4.090971946716309,8.370209693908691,19.949317932128906,41.498382568359375,124.89904022216797,415.9923095703125,3985.59814453125
113,0.012490103021264076,0.017798516899347305,0.04778732731938362,0.16155125200748444,0.6118345856666565,1.7875807285308838,2.916840076446533,5.786057472229004,12.650679588317871,29.1047420501709,61.59133529663086,188.9796142578125,639.38720703125,5635.49853515625
114,0.013051091693341732,0.017321793362498283,0.0421062707901001,0.12182885408401489,0.3510763347148895,0.8853864669799805,1.4422376155853271,2.771699905395508,5.592746257781982,13.866334915161133,27.957998275756836,83.8210220336914,278.7559814453125,2715.7626953125
115,0.012087325565516949,0.016529517248272896,0.04152768850326538,0.12121742963790894,0.353420615196228,0.9014189839363098,1.465363621711731,2.8393006324768066,5.704808235168457,14.214339256286621,28.516883850097656,85.74264526367188,284.99066162109375,2780.2138671875
116,0.01423707790672779,0.017978882417082787,0.042240310460329056,0.12133359163999557,0.35685744881629944,0.9121960997581482,1.4922683238983154,2.871847629547119,5.772830009460449,14.383122444152832,28.90806007385254,86.2582778930664,288.1160583496094,2841.35693359375
117,0.010575841180980206,0.014899665489792824,0.03871932998299599,0.11565379053354263,0.34309688210487366,0.8798508644104004,1.4403924942016602,2.774050235748291,5.574676513671875,13.889355659484863,27.91200828552246,83.48723602294922,278.50323486328125,2726.81982421875
118,0.013520490378141403,0.017024293541908264,0.04117998108267784,0.11935928463935852,0.3544367551803589,0.8829441070556641,1.4426666498184204,2.7687859535217285,5.542787551879883,13.743730545043945,27.732139587402344,83.01261138916016,277.00225830078125,2738.1484375
119,0.011445336975157261,0.015192328952252865,0.038229215890169144,0.11342157423496246,0.33882343769073486,0.8635852336883545,1.409744381904602,2.7070093154907227,5.447649955749512,13.436448097229004,27.251707077026367,81.26167297363281,271.3013000488281,2668.693115234375
120,0.009633108042180538,0.013640119694173336,0.03602432459592819,0.10812292248010635,0.3218695819377899,0.8205607533454895,1.339363694190979,2.574575901031494,5.150749206542969,12.682424545288086,25.672466278076172,76.48213958740234,255.3507080078125,2524.01123046875
121,0.01277652382850647,0.015711186453700066,0.03719574585556984,0.10771942138671875,0.3162758946418762,0.7966725826263428,1.2943971157073975,2.485706329345703,4.988955020904541,12.255763053894043,25.012449264526367,74.04286193847656,248.32089233398438,2442.930908203125
122,0.011036839336156845,0.014128044247627258,0.034701790660619736,0.10137675702571869,0.29534852504730225,0.7419853210449219,1.2026878595352173,2.299300193786621,4.613190174102783,11.313362121582031,22.97585105895996,68.60003662109375,228.48329162597656,2259.909912109375
123,0.01209298800677061,0.014760023914277554,0.03482744097709656,0.10046005994081497,0.2975936233997345,0.7656422853469849,1.2448992729187012,2.38938045501709,4.772220134735107,11.717269897460938,23.98548698425293,71.212646484375,237.40284729003906,2352.789794921875
124,0.012444647960364819,0.015133177861571312,0.03595898672938347,0.10702523589134216,0.34741103649139404,0.9208829998970032,1.53838050365448,3.0251424312591553,6.131689548492432,15.611385345458984,31.113861083984375,88.0494155883789,302.30670166015625,3063.4228515625
125,0.011620156466960907,0.014230410568416119,0.03361804038286209,0.09829676896333694,0.29092246294021606,0.7529580593109131,1.2229853868484497,2.3474814891815186,4.690504550933838,11.611102104187012,23.469684600830078,70.25304412841797,234.24412536621094,2289.799560546875
126,0.008535148575901985,0.011945669539272785,0.03156339377164841,0.09769907593727112,0.2930229902267456,0.7707972526550293,1.252309799194336,2.415900230407715,4.816250324249268,11.983899116516113,24.231176376342773,72.2967529296875,241.18490600585938,2363.33447265625
127,0.009530099108815193,0.0123911052942276,0.031234264373779297,0.09530312567949295,0.28568199276924133,0.7489811182022095,1.2171533107757568,2.351853132247925,4.730995178222656,11.68889045715332,23.79276466369629,70.69001770019531,235.57696533203125,2291.436767578125
128,0.009984854608774185,0.01243961788713932,0.03067743591964245,0.09267036616802216,0.277052104473114,0.7188358902931213,1.1703341007232666,2.249194383621216,4.53523588180542,11.17302131652832,22.816862106323242,67.67105865478516,226.04550170898438,2200.962890625
129,0.010631238110363483,0.013880524784326553,0.05154673382639885,0.238632470369339,0.8835512399673462,2.5430757999420166,4.228265285491943,8.81844711303711,18.204317092895508,41.97975158691406,80.74078369140625,242.6014404296875,756.4840698242188,8592.71484375
130,0.01152874156832695,0.013693681918084621,0.03403792902827263,0.16433939337730408,1.1430362462997437,3.7593071460723877,7.159857273101807,13.703948020935059,35.25474548339844,88.80686950683594,196.2460174560547,560.8212280273438,1902.734619140625,18145.111328125
131,0.008577188476920128,0.01164936926215887,0.03022897057235241,0.09198346734046936,0.5749177932739258,1.7844103574752808,3.2420263290405273,7.302682399749756,14.960039138793945,39.954551696777344,95.97486114501953,250.21371459960938,874.2271728515625,8167.923828125
132,0.009955319575965405,0.011740797199308872,0.028195247054100037,0.08770576119422913,0.26861876249313354,0.7004855275154114,1.1303601264953613,2.174030065536499,4.402309417724609,10.742681503295898,21.999404907226562,65.29615020751953,216.52243041992188,2122.552490234375
133,0.010417697951197624,0.012195366434752941,0.028389187529683113,0.08688844740390778,0.26439329981803894,0.686002254486084,1.1038594245910645,2.1169185638427734,4.310489177703857,10.568564414978027,21.626100540161133,64.04580688476562,212.14242553710938,2079.0888671875
134,0.009612017311155796,0.011360250413417816,0.026903139427304268,0.08212924003601074,0.24699604511260986,0.6349919438362122,1.0214112997055054,1.955185055732727,3.9622364044189453,9.71339225769043,19.85470962524414,58.8758544921875,195.08885192871094,1907.25927734375
135,0.009096123278141022,0.010935059748589993,0.02631446346640587,0.08273367583751678,0.2494335025548935,0.6477803587913513,1.043023943901062,1.997549295425415,4.036845684051514,9.886770248413086,20.108549118041992,59.80978775024414,198.43226623535156,1945.258544921875
136,0.006583196111023426,0.009196806699037552,0.02448721043765545,0.08043532818555832,0.2501869797706604,0.652300238609314,1.0506242513656616,2.0240020751953125,4.11837100982666,10.043346405029297,20.4874210357666,60.673614501953125,201.97071838378906,1975.1417236328125
137,0.008521153591573238,0.010330893099308014,0.024864712730050087,0.09298275411128998,0.3259781301021576,0.7943724989891052,1.21885347366333,2.4976961612701416,5.765678405761719,12.419692039489746,26.59877586364746,78.00079345703125,256.3923034667969,2399.044677734375
138,0.008870293386280537,0.010305037721991539,0.024215884506702423,0.07794959098100662,0.23719526827335358,0.6101579666137695,0.9779247045516968,1.8786813020706177,3.8096230030059814,9.255269050598145,18.99169158935547,55.959312438964844,186.0682373046875,1831.194091796875
139,0.008792242035269737,0.010237484239041805,0.023701533675193787,0.07574623823165894,0.23076131939888,0.5908637642860413,0.9462364912033081,1.8158496618270874,3.709608554840088,8.96270751953125,18.383541107177734,54.3326530456543,181.1006317138672,1774.9771728515625
140,0.005623274948447943,0.008081942796707153,0.022026965394616127,0.07463790476322174,0.23345546424388885,0.6079580187797546,0.976811408996582,1.8811626434326172,3.83119797706604,9.279735565185547,19.160354614257812,56.149497985839844,187.49530029296875,1842.04052734375
141,0.008302858099341393,0.009769209660589695,0.022981639951467514,0.073365218937397,0.22340834140777588,0.5711173415184021,0.9147352576255798,1.7523506879806519,3.567741632461548,8.679176330566406,17.885643005371094,52.334434509277344,174.2879638671875,1710.790771484375
142,0.007135884370654821,0.008950143121182919,0.021857380867004395,0.0702044665813446,0.2195756584405899,0.603922426700592,0.986200749874115,1.877092719078064,3.902266502380371,9.856643676757812,19.32097625732422,60.05351257324219,202.06358337402344,1835.420654296875
143,0.00790451280772686,0.009215093217790127,0.021704431623220444,0.06979785859584808,0.21397146582603455,0.5573387145996094,0.8911831378936768,1.711673378944397,3.4991934299468994,8.44638729095459,17.40574073791504,51.23313522338867,170.8756866455078,1667.2099609375
144,0.006775772199034691,0.008335776627063751,0.020244041457772255,0.06616827845573425,0.20138928294181824,0.5201164484024048,0.8328271508216858,1.5936650037765503,3.2399988174438477,7.870647430419922,16.1848087310791,47.45716094970703,158.65501403808594,1542.433837890625
145,0.008902575820684433,0.009784158319234848,0.021941807121038437,0.07120566815137863,0.2335643172264099,0.6469792127609253,1.0574817657470703,2.048766851425171,4.1679205894470215,10.498272895812988,21.176647186279297,62.735069274902344,208.8523406982422,2065.841552734375
146,0.006437856238335371,0.007943573407828808,0.0194699726998806,0.0650365799665451,0.20724354684352875,0.5433531403541565,0.8728991150856018,1.6722893714904785,3.40808367729187,8.337287902832031,17.112415313720703,50.21632766723633,167.4463348388672,1631.5142822265625
147,0.006454418413341045,0.00806511752307415,0.021445561200380325,0.0705055296421051,0.26366379857063293,0.8141781687736511,1.4183114767074585,2.5925865173339844,5.536952495574951,15.225628852844238,29.0086612701416,99.41545104980469,328.20849609375,2741.8564453125
148,0.007230299059301615,0.008382261730730534,0.019572116434574127,0.06592090427875519,0.2151222825050354,0.5814579129219055,0.9454807043075562,1.8410601615905762,3.6395764350891113,8.706321716308594,17.73351287841797,51.376346588134766,172.31663513183594,1734.594970703125
149,0.006272756028920412,0.007498833350837231,0.01840607449412346,0.062200214713811874,0.2030692845582962,0.5359470248222351,0.8594470620155334,1.648886799812317,3.3516571521759033,8.136107444763184,16.78277015686035,48.89339065551758,164.05592346191406,1600.4970703125
150,0.00643438845872879,0.007530638948082924,0.017774539068341255,0.05935685709118843,0.1918562352657318,0.5038450360298157,0.8074985146522522,1.542777419090271,3.146899700164795,7.712308883666992,15.843413352966309,46.601810455322266,155.9789581298828,1498.69921875
151,0.004700939171016216,0.006238708272576332,0.01678495481610298,0.06014321744441986,0.20764192938804626,0.5894966721534729,0.9638122916221619,1.8562474250793457,3.795421838760376,9.306984901428223,18.887874603271484,56.33055877685547,188.36514282226562,1793.8094482421875
152,0.0063412971794605255,0.007395241409540176,0.01742977648973465,0.059880953282117844,0.20090128481388092,0.5293715596199036,0.8477204442024231,1.6236499547958374,3.3007123470306396,7.974370956420898,16.482370376586914,48.05899429321289,160.8611297607422,1578.4102783203125
153,0.004486363846808672,0.005938553251326084,0.015689367428421974,0.05707218125462532,0.20186910033226013,0.578994870185852,0.9591732621192932,1.8552850484848022,3.8193564414978027,9.335042953491211,18.523193359375,56.12068557739258,187.6470947265625,1808.7208251953125
154,0.006322776898741722,0.007282640784978867,0.01696545071899891,0.05816936492919922,0.19250008463859558,0.5088297724723816,0.8155320286750793,1.5611649751663208,3.1839334964752197,7.680258750915527,15.839254379272461,46.205291748046875,154.93077087402344,1515.56640625
155,0.0055028838105499744,0.006648638751357794,0.016214318573474884,0.05722101405262947,0.19541701674461365,0.5216211676597595,0.8409514427185059,1.6129437685012817,3.3108632564544678,8.080463409423828,16.586963653564453,48.24984359741211,161.9426727294922,1595.39208984375
156,0.005849340930581093,0.006917485501617193,0.01632022298872471,0.05654652789235115,0.1901862621307373,0.5176384449005127,0.8341598510742188,1.5964210033416748,3.2731947898864746,8.126072883605957,16.274324417114258,49.61414337158203,166.67247009277344,1541.9456787109375
157,0.005115290638059378,0.006176362745463848,0.01497006043791771,0.05272302404046059,0.17657452821731567,0.4685117304325104,0.7462962865829468,1.429938554763794,2.916426420211792,7.139694690704346,14.545730590820312,42.92097091674805,143.6780242919922,1398.5933837890625
158,0.005568322259932756,0.006398467812687159,0.014958513900637627,0.0525265708565712,0.1769978106021881,0.4693334698677063,0.744122326374054,1.424594521522522,2.897169589996338,7.089853763580322,14.370805740356445,42.61896896362305,142.43179321289062,1386.343994140625
159,0.005098026245832443,0.006084625143557787,0.014782354235649109,0.054276857525110245,0.19437210261821747,0.5252792835235596,0.8419045805931091,1.6227701902389526,3.3492655754089355,8.147150039672852,16.638460159301758,49.07145690917969,165.03125,1597.5936279296875
160,0.005407294724136591,0.006185103673487902,0.014459557831287384,0.05204710736870766,0.17779460549354553,0.47197020053863525,0.7546758651733398,1.4393439292907715,2.9189293384552,7.191437244415283,14.588488578796387,43.16471862792969,144.3211212158203,1395.100341796875
161,0.00443714065477252,0.0054857670329511166,0.01351910550147295,0.04960928484797478,0.17055542767047882,0.44822683930397034,0.7116762399673462,1.358115553855896,2.774679660797119,6.784061908721924,13.810561180114746,40.789737701416016,136.8348388671875,1325.2811279296875
162,0.004897240083664656,0.005802766419947147,0.01443292386829853,0.05708906799554825,0.21455393731594086,0.6075460910797119,0.996382474899292,1.9757962226867676,4.1650309562683105,10.055437088012695,20.57381820678711,58.542789459228516,199.6395263671875,1957.7376708984375
163,0.005575538147240877,0.00614151731133461,0.013985498808324337,0.05099256709218025,0.17406703531742096,0.4592159688472748,0.7289707660675049,1.3911724090576172,2.8372955322265625,6.9221978187561035,14.106035232543945,41.468318939208984,138.98654174804688,1357.4583740234375
164,0.0049117994494736195,0.005596877075731754,0.013226749375462532,0.04833180829882622,0.16455724835395813,0.44268208742141724,0.7022460699081421,1.3404076099395752,2.740445613861084,6.693309307098389,13.493885040283203,40.16936111450195,134.84690856933594,1305.6285400390625
165,0.005127445328980684,0.005584205035120249,0.012945545837283134,0.04791083186864853,0.1643344610929489,0.43925803899765015,0.7005490660667419,1.3333730697631836,2.727041721343994,6.732662677764893,13.595250129699707,40.19497299194336,134.44325256347656,1296.4310302734375
166,0.005723453592509031,0.006027773953974247,0.013359412550926208,0.04927739500999451,0.16674476861953735,0.444255530834198,0.707287609577179,1.3477895259857178,2.757209062576294,6.766355037689209,13.67753791809082,40.40232849121094,135.22666931152344,1308.915283203125
167,0.004001598805189133,0.004766144789755344,0.012175791896879673,0.04749448597431183,0.1639004796743393,0.44200068712234497,0.7053765654563904,1.345799446105957,2.770024538040161,6.773153305053711,13.655240058898926,40.389503479003906,135.5120849609375,1311.0621337890625
168,0.004061511252075434,0.004992401227355003,0.012484756298363209,0.0504365935921669,0.18668991327285767,0.5061010122299194,0.8310409188270569,1.607710361480713,3.0894336700439453,7.706504821777344,15.981820106506348,45.99158477783203,152.84619140625,1515.9075927734375
169,0.0032118784729391336,0.004097379744052887,0.011071285232901573,0.04593181982636452,0.17092891037464142,0.48828622698783875,0.7898065447807312,1.549503207206726,3.1564035415649414,7.779183864593506,15.773897171020508,45.22976303100586,152.07911682128906,1522.4306640625
170,0.005373748484998941,0.005601415876299143,0.012127656489610672,0.04578857496380806,0.15582981705665588,0.41553282737731934,0.6587700843811035,1.252887487411499,2.5529186725616455,6.231198787689209,12.640761375427246,37.249263763427734,124.46101379394531,1209.8248291015625
171,0.0037346729077398777,0.004384132567793131,0.011028334498405457,0.04524728283286095,0.15988865494728088,0.4398146867752075,0.6985756158828735,1.3445525169372559,2.7575743198394775,6.721723556518555,13.699835777282715,40.24196243286133,134.71615600585938,1305.615478515625
172,0.004442207049578428,0.004951482638716698,0.011315365321934223,0.04432710260152817,0.15832599997520447,0.44565606117248535,0.7091424465179443,1.370321273803711,2.7896878719329834,6.715543746948242,14.196549415588379,40.21715545654297,134.3562774658203,1324.376953125
173,0.002884696004912257,0.0037258658558130264,0.010018596425652504,0.041078533977270126,0.14408403635025024,0.3888154625892639,0.6121054887771606,1.1687591075897217,2.3932838439941406,5.84941291809082,11.906413078308105,34.76893615722656,116.45056915283203,1124.9095458984375
174,0.004145838785916567,0.004529264755547047,0.01065655518323183,0.042175233364105225,0.1482701599597931,0.4158036708831787,0.6551238894462585,1.3439712524414062,3.3441691398620605,7.278775215148926,13.546577453613281,39.9384651184082,136.59323120117188,1390.006591796875
175,0.0029574595391750336,0.0037166238762438297,0.009727957658469677,0.039900608360767365,0.14158613979816437,0.38381317257881165,0.6100324988365173,1.167189121246338,2.37760329246521,5.764989852905273,11.830443382263184,34.40434646606445,115.35636138916016,1122.367431640625
176,0.004754313267767429,0.004891492892056704,0.010701705701649189,0.04264627769589424,0.30372390151023865,1.1624947786331177,2.5137810707092285,4.9297003746032715,9.22620964050293,23.889009475708008,69.10177612304688,136.9207305908203,435.0027770996094,6331.02392578125
177,0.003510870272293687,0.00409070635214448,0.010454057715833187,0.05596170201897621,0.2543715834617615,0.7147295475006104,1.2237112522125244,2.5142288208007812,5.026303291320801,12.363600730895996,27.627464294433594,67.1809310913086,224.58563232421875,2600.203369140625
178,0.004009225871413946,0.004272687714546919,0.009707548655569553,0.039458926767110825,0.14214129745960236,0.3852744996547699,0.6177094578742981,1.1876659393310547,2.40205454826355,5.8692626953125,12.130451202392578,34.87601089477539,117.03316497802734,1135.46435546875
179,0.004482868127524853,0.0043913209810853004,0.009440017864108086,0.038113005459308624,0.13619323074817657,0.36217138171195984,0.5733864307403564,1.1014294624328613,2.2172744274139404,5.394322395324707,11.057690620422363,32.29970932006836,108.07572937011719,1048.306640625
180,0.0036646390799432993,0.003930201288312674,0.009758498519659042,0.07143719494342804,0.6300807595252991,2.778087854385376,4.850109577178955,10.923941612243652,23.742069244384766,56.44774627685547,124.6026840209961,345.8218994140625,1171.8714599609375,11738.75
181,0.0030883848667144775,0.003454662160947919,0.010104407556355,0.07857976853847504,0.7012883424758911,2.8552772998809814,4.828087329864502,11.016301155090332,23.379241943359375,56.21881866455078,115.05609130859375,323.6821594238281,1093.3409423828125,11328.8193359375
182,0.003017858602106571,0.0035810889676213264,0.008778264746069908,0.040679190307855606,0.20635880529880524,0.8009002804756165,1.350437045097351,2.8851377964019775,6.519491195678711,16.554414749145508,31.404769897460938,99.15265655517578,337.6431579589844,3112.171142578125
183,0.004709551576524973,0.004590141121298075,0.00966582540422678,0.039280932396650314,0.14462235569953918,0.3899429440498352,0.6228979229927063,1.1957905292510986,2.429205894470215,5.97139835357666,12.114394187927246,36.054595947265625,120.48611450195312,1159.2000732421875
184,0.002915428951382637,0.003455050755292177,0.008402574807405472,0.0366022065281868,0.13905486464500427,0.3917558491230011,0.6310288310050964,1.2159210443496704,2.4824941158294678,6.04144811630249,12.366146087646484,35.6788330078125,118.7025146484375,1183.6494140625
185,0.004194876179099083,0.004245095420628786,0.00935439020395279,0.052709370851516724,0.3371575176715851,1.3159213066101074,2.4307165145874023,4.838884353637695,10.851183891296387,26.549631118774414,55.907127380371094,174.5073699951172,577.0903930664062,5520.96044921875
186,0.0037562265060842037,0.003982699476182461,0.00981337670236826,0.04417557269334793,0.1624194234609604,0.4414918124675751,0.6909794211387634,1.4987832307815552,3.006484031677246,6.8504319190979,14.590485572814941,37.995994567871094,128.69451904296875,1326.6636962890625
187,0.003198509104549885,0.003485296620056033,0.008053370751440525,0.03515423834323883,0.1322639435529709,0.35701262950897217,0.5695332884788513,1.095250129699707,2.2068898677825928,5.371204853057861,11.004761695861816,32.132606506347656,107.32363891601562,1045.6624755859375
188,0.004052349366247654,0.00404910184442997,0.008434144780039787,0.034919966012239456,0.13045427203178406,0.3508996367454529,0.5598611235618591,1.0825936794281006,2.1783764362335205,5.311624050140381,10.833379745483398,31.627559661865234,105.83069610595703,1028.6741943359375
189,0.0032309701200574636,0.003454674733802676,0.00784622598439455,0.03512949496507645,0.13650085031986237,0.385196715593338,0.6474334597587585,1.2096655368804932,2.5715439319610596,6.309844493865967,14.770088195800781,38.01681137084961,123.4578857421875,1416.681884765625
190,0.0028545535169541836,0.0032216852996498346,0.007513453718274832,0.0331793949007988,0.1296243518590927,0.3506646156311035,0.5640968084335327,1.0810145139694214,2.1749556064605713,5.324906349182129,11.044547080993652,31.770797729492188,105.75540161132812,1044.7066650390625
191,0.002748636296018958,0.0030103211756795645,0.0070244260132312775,0.03189451992511749,0.12522198259830475,0.3380321264266968,0.5459014773368835,1.0433014631271362,2.1095592975616455,5.166754722595215,10.676568984985352,30.8498592376709,102.8560562133789,1011.9130859375
192,0.0029767893720418215,0.003123033791780472,0.006933240219950676,0.03044022247195244,0.11884482949972153,0.3195471465587616,0.5111369490623474,0.9774290919303894,1.968409776687622,4.806246757507324,10.035517692565918,28.47966766357422,94.86164855957031,937.2302856445312
193,0.0032733939588069916,0.003327731043100357,0.007250460330396891,0.03402170166373253,0.2166876643896103,0.8217599391937256,1.585647702217102,3.2389471530914307,7.289470672607422,18.206525802612305,35.1513557434082,111.01541137695312,380.0882568359375,3466.26708984375
194,0.0029522753320634365,0.0029988004826009274,0.00652882969006896,0.02925143949687481,0.11400022357702255,0.30524519085884094,0.4898471534252167,0.93418288230896,1.8916494846343994,4.637704849243164,9.576757431030273,27.637598037719727,91.93522644042969,903.3839111328125
195,0.002152499509975314,0.002525694202631712,0.006216886453330517,0.028569230809807777,0.13452889025211334,0.41711777448654175,0.7834966778755188,1.597050666809082,3.3341410160064697,7.171324253082275,18.089618682861328,54.19889450073242,194.6464385986328,1552.0023193359375
196,0.0027684082742780447,0.0027856146916747093,0.0061052399687469006,0.027589036151766777,0.10903710871934891,0.29395195841789246,0.4735785722732544,0.9108652472496033,1.8361952304840088,4.449878215789795,9.317358016967773,26.80978012084961,89.49153900146484,875.6057739257812
197,0.0035637731198221445,0.0034104478545486927,0.006780130323022604,0.02885400876402855,0.11397209018468857,0.31387192010879517,0.5101509690284729,0.9830937385559082,1.9854001998901367,4.80106782913208,9.987008094787598,28.888092041015625,96.33712768554688,950.0206909179688
198,0.002557939849793911,0.0027062571607530117,0.006051443982869387,0.02740374766290188,0.1099611148238182,0.3002045154571533,0.48358938097953796,0.9332118034362793,1.8791475296020508,4.546341419219971,9.493569374084473,27.241504669189453,90.76761627197266,897.5940551757812
199,0.0029417562764137983,0.0028686849400401115,0.005933218169957399,0.026357801631093025,0.10513722151517868,0.28814560174942017,0.4644142985343933,0.8974204063415527,1.8003368377685547,4.361178874969482,9.142929077148438,26.1283016204834,87.21067810058594,858.0016479492188
200,0.0030587082728743553,0.0029528343584388494,0.0059931776486337185,0.026498375460505486,0.11142061650753021,0.32202479243278503,0.5188043713569641,1.0169925689697266,2.051217555999756,4.937384128570557,10.431260108947754,29.24483871459961,97.9834213256836,973.0859375
201,0.0030812330078333616,0.0029553596395999193,0.005731307435780764,0.025795044377446175,0.12036266177892685,0.40165823698043823,0.6733153462409973,1.4776731729507446,2.786689519882202,6.788054466247559,14.240782737731934,39.71928024291992,133.95835876464844,1300.3878173828125
202,0.0031146181281656027,0.003015074646100402,0.005914249923080206,0.025780048221349716,0.10522958636283875,0.31064656376838684,0.5180153846740723,1.0024281740188599,2.3007822036743164,5.174962997436523,10.388100624084473,32.31241226196289,109.07247924804688,1033.8431396484375
203,0.0024326955899596214,0.0025589170400053263,0.0057012601755559444,0.029074810445308685,0.1556324064731598,0.6069318652153015,0.9309134483337402,2.083693742752075,3.8724071979522705,9.504780769348145,23.499406814575195,52.66250991821289,168.23178100585938,1989.922607421875
204,0.0023431514855474234,0.0024369643069803715,0.005340919829905033,0.025238661095499992,0.10774396359920502,0.31134581565856934,0.5074059367179871,0.9883460402488708,2.009314775466919,4.813778877258301,10.19412612915039,28.860904693603516,96.22547149658203,959.6006469726562
205,0.0023483948316425085,0.002419087802991271,0.0051582613959908485,0.024023624137043953,0.10126671940088272,0.287699431180954,0.4632657468318939,0.9095289707183838,1.8417882919311523,4.37423849105835,9.22870922088623,26.32893180847168,87.80790710449219,870.6284790039062
206,0.0025841989554464817,0.0024875823874026537,0.005123291164636612,0.023636456578969955,0.10005315393209457,0.2830311357975006,0.4570135474205017,0.8882107138633728,1.7862643003463745,4.25990629196167,8.960847854614258,25.597618103027344,85.27156829833984,845.1702880859375
207,0.0021634679287672043,0.0022391362581402063,0.004903119057416916,0.023523671552538872,0.10329820215702057,0.29886871576309204,0.48881277441978455,0.9529396891593933,1.9228384494781494,4.600990295410156,9.741226196289062,27.88174819946289,92.64051055908203,908.3544921875
208,0.0011097267270088196,0.001493298215791583,0.0042954180389642715,0.02272314764559269,0.10999926924705505,0.4302757978439331,0.8514277338981628,1.6603351831436157,4.23704195022583,9.2797269821167,22.65557861328125,60.088802337646484,205.42355346679688,1800.086181640625
209,0.0021087925415486097,0.0020750262774527073,0.004497149493545294,0.022182947024703026,0.09663377702236176,0.295766144990921,0.5026455521583557,0.9262014031410217,1.8725444078445435,4.68751335144043,10.305087089538574,28.904146194458008,96.04939270019531,922.977294921875
210,0.0016516068717464805,0.00181509368121624,0.004623946268111467,0.028952045366168022,0.22170591354370117,0.8100889921188354,1.6141859292984009,2.3323347568511963,6.97517728805542,21.350923538208008,39.14554214477539,108.15194702148438,366.765380859375,3886.454833984375
211,0.0026396866887807846,0.0024188938550651073,0.004764864221215248,0.021885281428694725,0.09576258808374405,0.27694016695022583,0.4546508491039276,0.8780074119567871,1.7863287925720215,4.290907382965088,9.027511596679688,25.968441009521484,86.2374496459961,854.4065551757812
212,0.002197644440457225,0.0020975861698389053,0.004376920405775309,0.022405510768294334,0.13171686232089996,0.5088160037994385,0.8781893253326416,1.8694345951080322,3.9235353469848633,9.612407684326172,21.14336395263672,53.651512145996094,177.94488525390625,1995.8863525390625
213,0.00201067584566772,0.002117182593792677,0.004439022392034531,0.02069070003926754,0.09634410589933395,0.323360413312912,0.6055524349212646,1.0867325067520142,3.0286498069763184,6.828540802001953,12.6261568069458,44.65979766845703,152.076904296875,1286.868408203125
214,0.002238901099190116,0.0021554685663431883,0.004282966256141663,0.019942542538046837,0.08682563900947571,0.2502913177013397,0.4141747057437897,0.8018302321434021,1.6564266681671143,3.90360689163208,8.141716957092285,23.86013412475586,79.09040832519531,775.6244506835938
215,0.002082510618492961,0.0018894834211096168,0.003924234304577112,0.019751153886318207,0.10023648291826248,0.29803410172462463,0.5484449863433838,1.12765371799469,2.2760660648345947,5.059989929199219,10.674572944641113,35.504791259765625,120.5999984741211,1017.0301513671875
216,0.0020808835979551077,0.001941506750881672,0.003923945594578981,0.018854020163416862,0.08555334061384201,0.24753537774085999,0.4099767208099365,0.7928958535194397,1.6407594680786133,3.93581485748291,8.11861801147461,24.08124542236328,80.08645629882812,773.7086181640625
217,0.0020240023732185364,0.0019603201653808355,0.004053188022226095,0.021370017901062965,0.12998001277446747,0.5506065487861633,0.9495296478271484,1.215440034866333,4.642222881317139,11.667160034179688,24.0859432220459,77.20862579345703,238.92813110351562,2547.360595703125
218,0.0015418826369568706,0.0015653669834136963,0.003511065151542425,0.01775411330163479,0.08250722289085388,0.2421095222234726,0.39999881386756897,0.7775186896324158,1.6144423484802246,3.8460190296173096,7.886085510253906,23.349035263061523,77.31473541259766,755.46337890625
219,0.001628813217394054,0.0015916336560621858,0.0034961048513650894,0.0186868067830801,0.10523848235607147,0.400789737701416,0.6315014362335205,1.294350028038025,2.783149480819702,6.601714611053467,14.592581748962402,37.53351593017578,124.63851928710938,1379.94921875
220,0.0015064337057992816,0.0016323801828548312,0.0036627023946493864,0.018997227773070335,0.09519942104816437,0.4896899163722992,0.9418231248855591,1.9138975143432617,5.563809394836426,13.159674644470215,24.19165802001953,93.17378997802734,353.9569091796875,2586.322021484375
221,0.0016645509749650955,0.001610481645911932,0.003463063156232238,0.01711982861161232,0.08028462529182434,0.23257456719875336,0.3849913775920868,0.7418872714042664,1.5393823385238647,3.6376335620880127,7.574787616729736,22.23918914794922,73.8729476928711,723.2103881835938
222,0.0017045368440449238,0.001654542633332312,0.0034345106687396765,0.01699642464518547,0.07922912389039993,0.2293333113193512,0.38162797689437866,0.735018253326416,1.5334481000900269,3.6428840160369873,7.493180751800537,22.301712036132812,73.87921905517578,717.8079223632812
223,0.001696515828371048,0.0016774325631558895,0.0034458120353519917,0.017465831711888313,0.08855441212654114,0.2895369827747345,0.4736176133155823,0.9630481004714966,1.9367468357086182,4.574953079223633,9.792983055114746,27.98279571533203,91.48371124267578,942.423095703125
224,0.001792814931832254,0.0016748486086726189,0.0033767027780413628,0.016805576160550117,0.08021828532218933,0.2344040721654892,0.39042118191719055,0.7491976022720337,1.546129584312439,3.703695058822632,7.70516300201416,22.62320899963379,74.95911407470703,734.0916748046875
225,0.001217144774273038,0.0012407839531078935,0.002873743185773492,0.01539715938270092,0.07678776234388351,0.22554022073745728,0.37619441747665405,0.7252813577651978,1.5046590566635132,3.5452585220336914,7.3881120681762695,21.72065544128418,72.03864288330078,705.3013916015625
226,0.0022906879894435406,0.0019592333119362593,0.0035899293143302202,0.016539128497242928,0.07968177646398544,0.23316410183906555,0.38791418075561523,0.7472050189971924,1.5548182725906372,3.6866519451141357,7.633849620819092,22.459461212158203,74.41213989257812,732.0269165039062
227,0.0018702087691053748,0.0016808495856821537,0.0033260586205869913,0.015900500118732452,0.0780067965388298,0.2284734547138214,0.3781675100326538,0.733722984790802,1.513938546180725,3.589214563369751,7.430379390716553,21.851869583129883,72.34754180908203,711.973876953125
228,0.001792814931832254,0.001626832177862525,0.0032022136729210615,0.015377502888441086,0.07625886797904968,0.22384946048259735,0.3729485273361206,0.7184587717056274,1.4843939542770386,3.518465757369995,7.315436840057373,21.4733943939209,70.9879150390625,697.164794921875
229,0.002637917874380946,0.002193218329921365,0.0037424485199153423,0.016210101544857025,0.07900581508874893,0.23010870814323425,0.3827406167984009,0.735308825969696,1.5192116498947144,3.612537145614624,7.493836402893066,21.987003326416016,72.72662353515625,715.853759765625
230,0.002100839279592037,0.001929316553287208,0.0035634043160825968,0.018496382981538773,0.15159785747528076,0.4957772493362427,0.8200277090072632,1.7568681240081787,3.721275568008423,7.662773132324219,16.48569107055664,42.928951263427734,140.03884887695312,1645.046142578125
231,0.0021926267072558403,0.0018091320525854826,0.0031266240403056145,0.015070382505655289,0.07735350728034973,0.22470782697200775,0.37541210651397705,0.730113685131073,1.5155259370803833,3.579110860824585,7.465790748596191,22.16446304321289,73.31739807128906,717.2674560546875
232,0.0018495428375899792,0.0015605476219207048,0.0028823812026530504,0.014866679906845093,0.10475055873394012,0.42576441168785095,0.7508799433708191,1.5963560342788696,3.329930543899536,7.78611421585083,16.938304901123047,46.74219512939453,151.93304443359375,1593.145263671875
233,0.001989317825064063,0.001646934892050922,0.002923123072832823,0.013744637370109558,0.070807084441185,0.20553329586982727,0.3425391614437103,0.6559438109397888,1.3597480058670044,3.189681053161621,6.651784420013428,19.319358825683594,63.952789306640625,634.2401733398438
234,0.001475238474085927,0.0012966622598469257,0.0025491288397461176,0.012907050549983978,0.06894764304161072,0.20515026152133942,0.3351932466030121,0.6614614129066467,1.3359185457229614,3.130455732345581,6.596571922302246,18.946060180664062,62.37445831298828,622.7366943359375
235,0.0020986241288483143,0.0016785729676485062,0.0028580885846167803,0.01339537650346756,0.06884025782346725,0.1992073357105255,0.3317146301269531,0.6371092200279236,1.3200753927230835,3.099828004837036,6.4951629638671875,18.848865509033203,62.340476989746094,614.7166137695312
236,0.001999548403546214,0.0016460211481899023,0.002846609801054001,0.013039938174188137,0.06695389747619629,0.19251123070716858,0.3190818727016449,0.6133150458335876,1.2706692218780518,2.9683988094329834,6.239416122436523,18.07392120361328,59.86369705200195,590.0310668945312
237,0.001621504663489759,0.0014036764623597264,0.002611299278214574,0.012488191947340965,0.06587032228708267,0.19434024393558502,0.3274856507778168,0.6309357285499573,1.3007957935333252,3.064502000808716,6.420016288757324,18.49959373474121,61.09669876098633,606.7657470703125
238,0.0018315644701942801,0.0014915725914761424,0.0025951338466256857,0.01241431012749672,0.06559871137142181,0.19296090304851532,0.3237001597881317,0.6247918605804443,1.2958766222000122,3.051079511642456,6.331152439117432,18.418668746948242,61.02985382080078,602.8369750976562
239,0.0020780758932232857,0.0016725785098969936,0.0027157689910382032,0.012208322994410992,0.06349410116672516,0.1855786144733429,0.31029704213142395,0.5989660024642944,1.2378966808319092,2.9030847549438477,6.095839977264404,17.53807258605957,58.18989181518555,576.655517578125
240,0.0017673933180049062,0.001465315232053399,0.0025490103289484978,0.011645379476249218,0.08636116981506348,0.40377551317214966,0.806483805179596,1.7626780271530151,3.943026065826416,10.070802688598633,24.09679412841797,64.3775405883789,214.73568725585938,2063.08154296875
241,0.0014391499571502209,0.001241515390574932,0.0023147936444729567,0.011212403886020184,0.06307648122310638,0.19040338695049286,0.31877243518829346,0.6200433373451233,1.2863916158676147,2.994359016418457,6.312849998474121,18.130666732788086,60.28288269042969,600.5347290039062
242,0.0019487700192257762,0.0015839010011404753,0.002663870807737112,0.017436770722270012,0.35058850049972534,2.1763529777526855,4.066399097442627,9.613802909851074,20.59607696533203,49.10808563232422,104.18824005126953,286.1765441894531,916.8413696289062,9989.42578125
243,0.0014866493875160813,0.0012602766510099173,0.002197973895817995,0.01079400721937418,0.06139678508043289,0.18448711931705475,0.3086271584033966,0.5954248309135437,1.2396771907806396,2.8817079067230225,6.0341997146606445,17.478076934814453,57.9274787902832,577.4635009765625
244,0.002082487568259239,0.001663971459493041,0.0026476250495761633,0.011412971653044224,0.0631791427731514,0.19293493032455444,0.3262985050678253,0.6318644881248474,1.3159202337265015,3.0862231254577637,6.514235019683838,18.542789459228516,61.51487350463867,616.1626586914062
245,0.0013836708385497332,0.0012264110846444964,0.0022370070219039917,0.010720614343881607,0.06315465271472931,0.21207471191883087,0.35564911365509033,0.7088983654975891,1.408597707748413,3.4417288303375244,7.125193119049072,21.1029109954834,68.107666015625,707.0989379882812
246,0.0009758461965247989,0.0009312826441600919,0.0019291884964331985,0.010124526917934418,0.06127544119954109,0.19227226078510284,0.32729801535606384,0.6359156966209412,1.3296087980270386,3.1082355976104736,6.561591625213623,18.8458309173584,62.659271240234375,621.9946899414062
247,0.0015311507740989327,0.0012813456123694777,0.0021965636406093836,0.010163356550037861,0.05898482725024223,0.18323686718940735,0.31226345896720886,0.6078342795372009,1.2797348499298096,2.9969797134399414,6.325123310089111,18.311826705932617,61.208984375,599.82568359375
248,0.0020210272632539272,0.0015503991162404418,0.0023262056056410074,0.010812378488481045,0.082356296479702,0.3267797529697418,0.6581254601478577,1.377022624015808,3.453267812728882,8.293166160583496,16.777050018310547,51.73103713989258,189.95004272460938,1617.1031494140625
249,0.0018002301221713424,0.0014110435731709003,0.0021869847550988197,0.010522768832743168,0.10296067595481873,0.5132224559783936,0.8646717071533203,1.8029159307479858,4.3120951652526855,11.437379837036133,22.673582077026367,61.1455078125,202.41993713378906,2313.9365234375
250,0.0008760913042351604,0.0009274503099732101,0.001987735042348504,0.010959186591207981,0.11665242165327072,0.5530269742012024,1.0836762189865112,2.380648374557495,5.680772304534912,12.276439666748047,25.639148712158203,77.38023376464844,243.744873046875,2484.164794921875
251,0.00161720288451761,0.0013099369825795293,0.002128020627424121,0.009674173779785633,0.08168380707502365,0.42189106345176697,0.935462474822998,1.854490041732788,4.122014045715332,10.478068351745605,22.831514358520508,78.04572296142578,249.90513610839844,2131.482177734375
252,0.00094500498380512,0.0008876053616404533,0.0017812021542340517,0.00880827009677887,0.054915834218263626,0.17435424029827118,0.29751676321029663,0.5817916989326477,1.2276352643966675,2.8304309844970703,5.972053527832031,17.22549819946289,57.386600494384766,565.9259643554688
253,0.0014945939183235168,0.001208206289447844,0.0020046832505613565,0.008933898992836475,0.05536259338259697,0.17599448561668396,0.29998859763145447,0.5876922011375427,1.2276732921600342,2.8687024116516113,5.996335029602051,17.32905387878418,57.729957580566406,571.7288208007812
254,0.0013168305158615112,0.0011127153411507607,0.0018264974933117628,0.008609829470515251,0.06292258948087692,0.2858670949935913,0.45923206210136414,1.116506576538086,2.529900074005127,4.967981338500977,9.86206340789795,31.154926300048828,107.3160629272461,978.2431030273438
255,0.0008745105005800724,0.0007833859999664128,0.0015299627557396889,0.007888189516961575,0.05136450380086899,0.16302715241909027,0.27813720703125,0.5425305366516113,1.1460248231887817,2.6493077278137207,5.553969860076904,16.093935012817383,53.621742248535156,527.1912841796875
256,0.0011691722320392728,0.0010163913248106837,0.001724248519167304,0.008403313346207142,0.13530436158180237,0.8305865526199341,3.1598358154296875,6.941259860992432,15.517595291137695,30.562850952148438,80.84363555908203,243.4991455078125,845.26416015625,6380.015625
257,0.0012408470502123237,0.001088513876311481,0.0018457702826708555,0.009082304313778877,0.09985619783401489,0.4917897880077362,0.8955623507499695,1.9064220190048218,3.925325632095337,8.407130241394043,19.685426712036133,47.648841857910156,127.74371337890625,1821.176025390625
258,0.0008642728207632899,0.000796913227532059,0.0015165249351412058,0.00772190373390913,0.0513814315199852,0.16380321979522705,0.2801615297794342,0.545818567276001,1.1498684883117676,2.6608142852783203,5.661673545837402,16.123859405517578,53.60284423828125,527.8262939453125
259,0.0016278979601338506,0.0012842757860198617,0.0018422857392579317,0.008192150853574276,0.05972141772508621,0.1917349398136139,0.32654237747192383,0.6695255637168884,1.4083846807479858,3.227618455886841,6.84650182723999,18.63763427734375,61.311866760253906,638.7369995117188
260,0.0011064138961955905,0.0009256278281100094,0.0015034811804071069,0.007311281282454729,0.04856814071536064,0.1558752954006195,0.2640838325023651,0.5203649997711182,1.0889415740966797,2.5039961338043213,5.311456680297852,15.005859375,49.88860321044922,496.82568359375
261,0.00158685352653265,0.0013450529659166932,0.0019076034659519792,0.008489580824971199,0.07416166365146637,0.3168458640575409,0.5129316449165344,1.1019240617752075,2.3061013221740723,5.482674598693848,11.317037582397461,30.297040939331055,89.51368713378906,1115.3704833984375
262,0.0011920059332624078,0.0010213458444923162,0.0016659284010529518,0.008406108245253563,0.07013498246669769,0.20690375566482544,0.3509330749511719,0.6656219959259033,1.4395710229873657,3.7615578174591064,7.530909061431885,20.751846313476562,67.54495239257812,752.67431640625
263,0.0015192258870229125,0.001190412207506597,0.0017231503734365106,0.00748000992462039,0.04943089559674263,0.1560656577348709,0.2658616006374359,0.5177226066589355,1.0893094539642334,2.5212557315826416,5.339807987213135,15.276114463806152,50.56421661376953,500.1435546875
264,0.0018066272605210543,0.0013567412970587611,0.0017857612110674381,0.0074547650292515755,0.04944448918104172,0.16048003733158112,0.2739211320877075,0.5370029807090759,1.1293740272521973,2.6506295204162598,5.5424485206604,15.893712997436523,52.68883514404297,523.099853515625
265,0.0014467124128714204,0.001129457144998014,0.0015826830640435219,0.007125084288418293,0.050370823591947556,0.16662168502807617,0.28748396039009094,0.5658428072929382,1.1991227865219116,2.801612138748169,5.881928443908691,16.78256607055664,55.90938949584961,556.3877563476562
266,0.0011342113139107823,0.0009332987829111516,0.0014177595730870962,0.0066560846753418446,0.04782191663980484,0.15697191655635834,0.2650485932826996,0.5178734660148621,1.0991911888122559,2.5626306533813477,5.381788730621338,15.391376495361328,51.01910400390625,505.84368896484375
267,0.0022159668151289225,0.0016278341645374894,0.001962680835276842,0.007472766563296318,0.04976790025830269,0.16172127425670624,0.27953293919563293,0.5455917716026306,1.1579151153564453,2.7073535919189453,5.687251091003418,16.214725494384766,54.20128631591797,533.5043334960938
268,0.0016229023458436131,0.0012389413313940167,0.0016355544794350863,0.006878323387354612,0.04780398681759834,0.15655294060707092,0.2674357295036316,0.5219419598579407,1.1002665758132935,2.5551116466522217,5.372014045715332,15.309118270874023,51.36163330078125,505.5961608886719
269,0.0016094392631202936,0.001214994816109538,0.0015528697986155748,0.006550219375640154,0.04594014212489128,0.14788705110549927,0.25436651706695557,0.4944174289703369,1.0502163171768188,2.4128003120422363,5.096783638000488,14.529081344604492,48.640865325927734,477.9830322265625
270,0.0013620652025565505,0.001055732718668878,0.0013731515500694513,0.006137306801974773,0.05040118843317032,0.201402947306633,0.41404426097869873,0.7609595656394958,1.5302153825759888,4.3467254638671875,8.471711158752441,24.59088706970215,85.50978088378906,921.228515625
271,0.0014718059683218598,0.0011774891754612327,0.0015505719929933548,0.007696924731135368,0.15936829149723053,0.91663658618927,1.6681779623031616,3.932868480682373,8.849993705749512,20.629953384399414,46.14473342895508,113.5391616821289,364.43927001953125,4335.09521484375
272,0.0010135489283129573,0.0008530598715879023,0.0012659807689487934,0.0058383094146847725,0.04426457732915878,0.1451362520456314,0.2524496018886566,0.4920279383659363,1.0406805276870728,2.4146063327789307,5.099193572998047,14.520027160644531,48.76852035522461,477.9379577636719
273,0.0013702403521165252,0.0010734336683526635,0.0014315448934212327,0.005885452963411808,0.043104544281959534,0.1401851326227188,0.24158863723278046,0.469769686460495,0.9911367893218994,2.3071048259735107,4.862942695617676,13.768376350402832,46.006080627441406,451.26287841796875
274,0.0016855851281434298,0.0012454406823962927,0.001481647021137178,0.00579832075163722,0.04258951544761658,0.1415303498506546,0.2429044395685196,0.480143278837204,1.020548939704895,2.3206140995025635,4.972463130950928,13.750317573547363,46.449745178222656,458.0176696777344
275,0.0006471275119110942,0.0006232518353499472,0.001032118103466928,0.005613120272755623,0.04396402835845947,0.13085296750068665,0.22778558731079102,0.4348374009132385,0.9053969383239746,2.1552329063415527,4.63831090927124,13.059207916259766,45.73959732055664,435.7113952636719
276,0.0013827375369146466,0.0010514514287933707,0.0013028904795646667,0.005536727607250214,0.04094831272959709,0.1343807727098465,0.2354314923286438,0.455681711435318,0.9677233695983887,2.303968667984009,4.792530059814453,13.823810577392578,46.897491455078125,447.8649597167969
277,0.001411610865034163,0.001059770816937089,0.001300940290093422,0.005395342130213976,0.04049927741289139,0.13283951580524445,0.2305397242307663,0.4508720636367798,0.951827347278595,2.2425482273101807,4.703902244567871,13.534553527832031,45.71285629272461,439.27154541015625
278,0.0012230270076543093,0.0009616494062356651,0.0012187458341941237,0.005147220566868782,0.038784220814704895,0.1272272765636444,0.22247964143753052,0.43230748176574707,0.9023850560188293,2.1347415447235107,4.526548862457275,12.833881378173828,43.200382232666016,421.52435302734375
279,0.0010861424962058663,0.0008812586893327534,0.00118699437007308,0.0054643359035253525,0.0684872418642044,0.4000379741191864,0.8224408030509949,1.774086356163025,4.21276330947876,10.836393356323242,22.3746337890625,66.57998657226562,221.16897583007812,2108.731201171875
280,0.0013344965409487486,0.0010167242726311088,0.0012784296413883567,0.005141295026987791,0.038809604942798615,0.12761041522026062,0.22364270687103271,0.4374302625656128,0.9214778542518616,2.1664397716522217,4.600545406341553,12.900542259216309,44.759517669677734,429.6700439453125
281,0.0012266505509614944,0.0009184966329485178,0.0011292380513623357,0.00484551303088665,0.038482412695884705,0.13770262897014618,0.23943476378917694,0.4753284156322479,0.9859629273414612,2.357138156890869,5.0957136154174805,13.72296142578125,46.63808822631836,469.4404296875
282,0.0018744079861789942,0.0012705248082056642,0.0013319565914571285,0.005196279380470514,0.04002132639288902,0.13123412430286407,0.22888629138469696,0.44584137201309204,0.9239166975021362,2.231698751449585,4.587418556213379,13.11998176574707,43.84209060668945,429.6629943847656
283,0.0009132663253694773,0.0007856222218833864,0.0010865628719329834,0.004697985015809536,0.04222491756081581,0.17077723145484924,0.2627367079257965,0.5254756808280945,0.958186149597168,2.6149702072143555,5.728370189666748,15.238405227661133,52.12287521362305,545.4755859375
284,0.0012271819869056344,0.000948513625189662,0.0011223008623346686,0.004632391966879368,0.03604426234960556,0.11921010911464691,0.20565597712993622,0.39958152174949646,0.8360931873321533,1.9685678482055664,4.141634464263916,11.776324272155762,39.860137939453125,388.0828857421875
285,0.0017641118029132485,0.0012076619314029813,0.0011929668253287673,0.004592878744006157,0.035724248737096786,0.11863010376691818,0.20565630495548248,0.3999480903148651,0.833916187286377,1.9629918336868286,4.146456718444824,11.773421287536621,39.587013244628906,385.4102478027344
286,0.0012465004110708833,0.0009449790813960135,0.001045822398737073,0.004299592692404985,0.03480876237154007,0.1186462938785553,0.21431638300418854,0.4134272038936615,0.8806324601173401,2.097280502319336,4.449002742767334,12.792622566223145,43.57792282104492,417.8048095703125
287,0.0008393300813622773,0.0007016240851953626,0.0009093880653381348,0.003971787169575691,0.03373159095644951,0.11443585902452469,0.19919687509536743,0.39093562960624695,0.8228433132171631,1.9337438344955444,4.072528839111328,11.64224910736084,39.051597595214844,378.73077392578125
288,0.0009314919589087367,0.0007696633110754192,0.0009710153681226075,0.004027559421956539,0.033683501183986664,0.1143660768866539,0.1985071450471878,0.3886326253414154,0.8159482479095459,1.905887246131897,4.044930934906006,11.512202262878418,38.51027297973633,374.82952880859375
289,0.0011746708769351244,0.0009306190186180174,0.0011481771944090724,0.005199773702770472,0.05198178440332413,0.22910116612911224,0.6560553312301636,1.1557711362838745,2.801081418991089,8.123520851135254,15.928444862365723,53.08156204223633,203.6109619140625,1508.1292724609375
290,0.0009154063300229609,0.0007574295159429312,0.0009770601755008101,0.0039045091252774,0.032059505581855774,0.10818968713283539,0.18851391971111298,0.3693294823169708,0.7737186551094055,1.8147708177566528,3.8197591304779053,10.886861801147461,36.4929313659668,355.0173034667969
291,0.0010459856130182743,0.0008031325414776802,0.00092062953626737,0.003723402740433812,0.030730685219168663,0.1046636700630188,0.182523712515831,0.35692453384399414,0.7495210766792297,1.7479573488235474,3.6742539405822754,10.502216339111328,35.494956970214844,340.9276123046875
292,0.0011176184052601457,0.0008066888549365103,0.0008836165070533752,0.0037025348283350468,0.03153644874691963,0.1078810766339302,0.18905512988567352,0.37049275636672974,0.7742496728897095,1.8343628644943237,3.8956727981567383,11.040907859802246,37.22237014770508,365.0899963378906
293,0.0012663407251238823,0.0009479634463787079,0.0010585285490378737,0.003846882376819849,0.03355024755001068,0.10100216418504715,0.18788748979568481,0.36411213874816895,0.8129597902297974,2.818646192550659,4.326943874359131,15.362489700317383,50.45603942871094,464.1707458496094
294,0.0011218779254704714,0.0008535643573850393,0.0009399572154507041,0.003479329403489828,0.03516576811671257,0.21520940959453583,0.35131150484085083,0.6400207281112671,1.154861330986023,2.7622663974761963,6.7880377769470215,13.152429580688477,46.58860397338867,638.2579956054688
295,0.0014573136577382684,0.0010263731237500906,0.0010265940800309181,0.0037010363303124905,0.029287882149219513,0.09990046918392181,0.1777973771095276,0.34877511858940125,0.7365466952323914,1.7187045812606812,3.6178300380706787,10.26484489440918,34.85908508300781,334.402099609375
296,0.0008417378994636238,0.0006968872621655464,0.0008665043860673904,0.003575264010578394,0.03603381663560867,0.15341342985630035,0.22399677336215973,0.49299702048301697,1.1381689310073853,3.0333476066589355,4.901777267456055,13.35771369934082,44.63139724731445,497.39007568359375
297,0.0007311664521694183,0.0006040112348273396,0.0007541457307524979,0.0032135744113475084,0.027539165690541267,0.09598863869905472,0.16935870051383972,0.33149898052215576,0.6979381442070007,1.6413114070892334,3.4469196796417236,9.816407203674316,33.07887268066406,320.6877746582031
298,0.0009250727016478777,0.0007528823334723711,0.0008856133208610117,0.0038446702528744936,0.07040563225746155,0.4551282525062561,1.1743457317352295,2.505945920944214,5.470584392547607,15.3101167678833,30.3426513671875,95.23988342285156,284.1538391113281,2820.9677734375
299,0.0008942944114096463,0.0006896853446960449,0.0007843960775062442,0.0031535555608570576,0.029184792190790176,0.12042585015296936,0.2349472939968109,0.4730103015899658,0.9837549924850464,2.4336209297180176,5.428783416748047,14.800609588623047,50.75795364379883,498.7900695800781
300,0.0011113467626273632,0.0008256501168943942,0.0008491205517202616,0.0032318024896085262,0.04195383936166763,0.25985658168792725,0.4725956320762634,1.0284175872802734,1.7333779335021973,5.026365756988525,11.992886543273926,30.480268478393555,104.9791030883789,1187.3057861328125
301,0.0009319038945250213,0.0006851886282674968,0.0007107374258339405,0.002908148802816868,0.026742316782474518,0.10119224339723587,0.19010378420352936,0.3737139403820038,0.8333292007446289,1.9310581684112549,4.1374359130859375,11.286687850952148,38.866233825683594,380.9633483886719
302,0.0009106943616643548,0.0006836975808255374,0.0007297976990230381,0.0028739648405462503,0.02586497738957405,0.09453461319208145,0.17334863543510437,0.33816879987716675,0.7172451019287109,1.6940736770629883,3.5540499687194824,10.149476051330566,34.733856201171875,331.0874938964844
303,0.0013717816909775138,0.0009492163080722094,0.000894034979864955,0.0030141000170260668,0.025465354323387146,0.09085319191217422,0.1745278388261795,0.384964257478714,0.8995475769042969,1.8797667026519775,3.6561379432678223,11.024243354797363,36.031524658203125,345.1611022949219
304,0.0010473586153239012,0.0007469996926374733,0.0007520349463447928,0.0029648200143128633,0.02903611771762371,0.09132879972457886,0.17454156279563904,0.3368527591228485,0.7943860292434692,1.9985324144363403,4.286420822143555,11.90563678741455,44.86602783203125,361.3097229003906
305,0.0014074195642024279,0.0009514633566141129,0.0008659330196678638,0.002913907403126359,0.02514999359846115,0.09140254557132721,0.16328836977481842,0.31899648904800415,0.6726568937301636,1.58352530002594,3.3314361572265625,9.3966703414917,32.1039924621582,309.5780334472656
306,0.0011683775810524821,0.0008215302950702608,0.0007842886261641979,0.0027775424532592297,0.02665686421096325,0.110508494079113,0.1981043964624405,0.4217418134212494,0.9459265470504761,2.206676959991455,4.539479732513428,13.340767860412598,43.022762298583984,420.1480712890625
307,0.0011948797618970275,0.000840815482661128,0.0007721012807451189,0.002675292082130909,0.02975744567811489,0.1793498694896698,0.2925347089767456,0.6432349681854248,1.4447437524795532,3.4143857955932617,8.090896606445312,17.09163475036621,55.73295974731445,725.4403686523438
308,0.001092126709409058,0.0007982439710758626,0.0007818981539458036,0.0025932383723556995,0.02801084704697132,0.16399900615215302,0.2837928831577301,0.7139444947242737,1.6988881826400757,3.862689256668091,6.670596122741699,21.442434310913086,72.31321716308594,645.7658081054688
309,0.0015480552101507783,0.0010244461009278893,0.0009036611882038414,0.002824468305334449,0.02423200197517872,0.09033883363008499,0.16121132671833038,0.31541627645492554,0.6690966486930847,1.5723484754562378,3.280102491378784,9.280580520629883,31.538074493408203,303.9378967285156
310,0.0010606317082419991,0.0007892221910879016,0.0007606358849443495,0.002574180718511343,0.024345731362700462,0.09848097711801529,0.16987518966197968,0.3448570668697357,0.7327096462249756,1.705161690711975,3.721696376800537,9.860111236572266,32.70478439331055,334.1826477050781
311,0.0009979456663131714,0.0007127910503186285,0.0006799988332204521,0.002419504337012768,0.02224588580429554,0.08387351781129837,0.14875078201293945,0.2925151288509369,0.6164418458938599,1.446706771850586,3.035705327987671,8.510419845581055,28.961538314819336,278.54974365234375
312,0.0014191913651302457,0.0009329594322480261,0.0007833719719201326,0.0025370868388563395,0.022572141140699387,0.11309265345335007,0.26047593355178833,0.5080422759056091,1.6285438537597656,3.4149932861328125,7.608693599700928,20.20526695251465,75.70259857177734,558.164306640625
313,0.0009229840943589807,0.0006990183610469103,0.0006648130947723985,0.002313273958861828,0.02137162536382675,0.08267568796873093,0.14618980884552002,0.28728505969047546,0.6065160036087036,1.418635606765747,2.99520206451416,8.298246383666992,28.280061721801758,273.8599548339844
314,0.0008037678198888898,0.0006218524649739265,0.0006135232979431748,0.002142103621736169,0.062279582023620605,0.9427471160888672,2.9364466667175293,6.840336322784424,19.0954647064209,41.07466506958008,86.4520263671875,267.5697021484375,893.8145141601562,7551.32666015625
315,0.0008010663441382349,0.0006288072909228504,0.0006088811787776649,0.002185701159760356,0.020566802471876144,0.0804152712225914,0.1431136578321457,0.2862558662891388,0.6357714533805847,1.4548304080963135,3.059140205383301,8.620941162109375,28.2983341217041,273.33843994140625
316,0.0009160045883618295,0.0006966452347114682,0.0006559183239005506,0.0021884578745812178,0.019981367513537407,0.07798778265714645,0.13704617321491241,0.2692493200302124,0.5809822082519531,1.355076789855957,2.8384242057800293,8.010982513427734,26.82774543762207,257.0600891113281
317,0.000834911537822336,0.0006208778941072524,0.0005696694133803248,0.0020479813683778048,0.019565463066101074,0.07688357681035995,0.13642531633377075,0.26829662919044495,0.5870391130447388,1.358276605606079,2.8308253288269043,7.947784423828125,26.555980682373047,256.8797302246094
318,0.0007637504604645073,0.0005816002958454192,0.0005315379239618778,0.0020093151833862066,0.01971689984202385,0.07756215333938599,0.1369469165802002,0.2704993784427643,0.5867449045181274,1.3589866161346436,2.868881940841675,7.958557605743408,26.675493240356445,258.9241943359375
319,0.0008544878219254315,0.0006822138093411922,0.000637453340459615,0.0022632735781371593,0.07141389697790146,0.7067559361457825,1.886083722114563,4.265155792236328,9.906270980834961,27.457151412963867,56.371620178222656,184.63818359375,642.8555908203125,5203.38134765625
320,0.0013592648319900036,0.0009029412758536637,0.0007013033609837294,0.0021944274194538593,0.020347923040390015,0.08043739944696426,0.14183345437049866,0.28155720233917236,0.6110883355140686,1.4223357439041138,2.978229284286499,8.323918342590332,27.83176612854004,270.14892578125
321,0.0012653222074732184,0.0008231958490796387,0.0006355232326313853,0.00202797818928957,0.018937494605779648,0.07443201541900635,0.13065585494041443,0.25824010372161865,0.5610416531562805,1.3051429986953735,2.7052557468414307,7.622749328613281,25.92357063293457,244.92306518554688
322,0.0008281358168460429,0.000587357091717422,0.0005094356019981205,0.0018313108012080193,0.0183930192142725,0.07348271459341049,0.12969434261322021,0.25689268112182617,0.5529404878616333,1.2839436531066895,2.6996939182281494,7.51047420501709,25.55621337890625,246.6998748779297
323,0.0009527881047688425,0.0006579672917723656,0.0005450203898362815,0.0018302450189366937,0.017827510833740234,0.07125269621610641,0.12517325580120087,0.24606937170028687,0.5335569381713867,1.2368613481521606,2.5937933921813965,7.229680061340332,24.957679748535156,234.28138732910156
324,0.0008498955285176635,0.0005945772281847894,0.0005156985716894269,0.0018036875408142805,0.017975101247429848,0.07233821600675583,0.1267722100019455,0.2503483295440674,0.5342319011688232,1.259539246559143,2.632678985595703,7.3470587730407715,25.351604461669922,237.61642456054688
325,0.0014855611370876431,0.0009437242988497019,0.0006887844647280872,0.001966556767001748,0.017515381798148155,0.06960436701774597,0.1236998587846756,0.24431212246418,0.5276263356208801,1.2397054433822632,2.551751136779785,7.233048439025879,24.98331642150879,232.9399871826172
326,0.0008915681974031031,0.0006492029060609639,0.0005554541130550206,0.0017693305853754282,0.01654358208179474,0.09284275770187378,0.23398025333881378,0.7778244018554688,2.152724504470825,4.23210334777832,12.25707721710205,32.47647476196289,123.47196197509766,822.8201904296875
327,0.0008752091089263558,0.0006263236282393336,0.0005315580638125539,0.0017169290222227573,0.016779527068138123,0.07106766849756241,0.12739981710910797,0.25645285844802856,0.5420728921890259,1.294331431388855,2.723546266555786,7.563440799713135,26.253787994384766,247.6707000732422
328,0.0009174322476610541,0.0006493992987088859,0.0005297304014675319,0.0016881261253729463,0.018235938623547554,0.08455247431993484,0.17055484652519226,0.3411646783351898,0.6812012195587158,1.8299574851989746,3.44519305229187,9.82643985748291,32.78815460205078,332.4210510253906
329,0.000496673455927521,0.0004038672777824104,0.00037826068000867963,0.0014604509342461824,0.016568781808018684,0.07726994156837463,0.13707540929317474,0.2756343185901642,0.6658880114555359,1.3309624195098877,2.8841185569763184,8.204731941223145,27.73629379272461,262.86529541015625
330,0.0007387884543277323,0.0006195097230374813,0.0005458741798065603,0.0018850748892873526,0.07321584224700928,0.4023248851299286,0.6998701691627502,1.778218150138855,2.666978120803833,7.00233793258667,15.213676452636719,41.86351776123047,154.24993896484375,1525.329345703125
331,0.001334864180535078,0.0008517869282513857,0.0006179818301461637,0.001775314100086689,0.0177165474742651,0.07907018810510635,0.13618534803390503,0.28274422883987427,0.5136916041374207,1.3130455017089844,2.833493709564209,7.292001724243164,25.195404052734375,273.97760009765625
332,0.0009177059400826693,0.0006030787480995059,0.00046488185762427747,0.001513390801846981,0.015782296657562256,0.06780832260847092,0.12158229202032089,0.2528297007083893,0.6690937280654907,1.2018102407455444,2.6899333000183105,7.960813522338867,26.559768676757812,228.2019500732422
333,0.0006717087235301733,0.0005167616182006896,0.0004413638962432742,0.0014525308506563306,0.015319584868848324,0.06486544013023376,0.1159849613904953,0.227185919880867,0.4995952844619751,1.1181832551956177,2.3700032234191895,6.698550224304199,23.06789207458496,214.69094848632812
334,0.0007627025479450822,0.0005903068813495338,0.0005267505184747279,0.0017164720920845866,0.04355579614639282,0.4721343517303467,0.8142065405845642,1.8592764139175415,5.5049543380737305,9.684941291809082,23.42462158203125,51.89348220825195,122.00125122070312,2325.1806640625
335,0.0011087714228779078,0.0006743457051925361,0.0004867386887781322,0.0014492794871330261,0.020386895164847374,0.17876224219799042,0.43215808272361755,0.9377638697624207,1.2574445009231567,5.033881187438965,10.360535621643066,27.250167846679688,102.22657012939453,1200.8890380859375
336,0.0011092978529632092,0.0006949378876015544,0.0004919145721942186,0.0014462885446846485,0.015135259367525578,0.0661933422088623,0.11828731745481491,0.23122389614582062,0.510608434677124,1.1406769752502441,2.417494773864746,6.873204708099365,23.455129623413086,217.3812255859375
337,0.0007553542964160442,0.0005707723321393132,0.0004667032917495817,0.0014457041397690773,0.023688960820436478,0.18697640299797058,0.40175706148147583,0.8643612861633301,1.9452637434005737,4.7003865242004395,10.063936233520508,29.24918556213379,96.74040985107422,964.2142333984375
338,0.0006600282504223287,0.0005471754120662808,0.0004675820528063923,0.0013733776286244392,0.015255515463650227,0.06792324781417847,0.12249011546373367,0.24141858518123627,0.536712646484375,1.205183982849121,2.5213515758514404,7.25698709487915,24.82497215270996,231.26815795898438
339,0.0006502383039332926,0.0004675480304285884,0.000396479619666934,0.0011872606119140983,0.01440173014998436,0.06499520689249039,0.16149596869945526,0.28637316823005676,0.565146267414093,1.6371111869812012,3.4616494178771973,11.198357582092285,47.347816467285156,319.1265563964844
340,0.0007235525408759713,0.0004960764199495316,0.0003857131232507527,0.00122272118460387,0.014276069588959217,0.06413930654525757,0.11567497998476028,0.2273474931716919,0.4967154264450073,1.1084758043289185,2.3497440814971924,6.630255222320557,22.83450698852539,210.83848571777344
341,0.0009022023295983672,0.000600435130763799,0.0004512638843152672,0.001552208443172276,0.017599493265151978,0.07102658599615097,0.1642589420080185,0.38558048009872437,0.799152135848999,2.190509080886841,3.94856595993042,15.67839527130127,64.09681701660156,410.97064208984375
342,0.0005982163711450994,0.0004489306884352118,0.00037674984196200967,0.0012155279982835054,0.0138101140037179,0.06326904147863388,0.11305934935808182,0.22192229330539703,0.4868871867656708,1.0750110149383545,2.265965223312378,6.467621326446533,22.19546127319336,201.51620483398438
343,0.0007221403066068888,0.0005313091678544879,0.0004380707978270948,0.0011875382624566555,0.023780597373843193,0.2824150323867798,0.4101323187351227,1.1573748588562012,3.4628114700317383,6.26338529586792,16.09186363220215,37.867496490478516,100.85505676269531,1345.308349609375
344,0.0007317400304600596,0.0005099050467833877,0.0003863060555886477,0.0011562623549252748,0.013452260755002499,0.06242953985929489,0.11182203143835068,0.2196677029132843,0.4786384105682373,1.0557438135147095,2.2061853408813477,6.292117595672607,21.73736000061035,199.24618530273438
345,0.0008645296911709011,0.0005815795157104731,0.00043495677527971566,0.0011928904568776488,0.02020936831831932,0.15759460628032684,0.2782825827598572,0.6131083369255066,1.6767760515213013,3.4699628353118896,8.500543594360352,20.24414825439453,57.90824890136719,693.5526123046875
346,0.0010836871806532145,0.0006700936355628073,0.00046084800851531327,0.0012347415322437882,0.013373594731092453,0.06320903450250626,0.11254885047674179,0.22222234308719635,0.485704630613327,1.0722403526306152,2.257009506225586,6.414254665374756,22.080373764038086,201.642578125
347,0.0008951790514402092,0.0006188509869389236,0.00046600349014624953,0.0012002807343378663,0.012953978963196278,0.0604245662689209,0.1070866584777832,0.20986562967300415,0.45841363072395325,0.9986776113510132,2.1159675121307373,5.969606399536133,20.554176330566406,188.37716674804688
348,0.0007605550927110016,0.0005596103728748858,0.0004327826027292758,0.0011099536204710603,0.012058243155479431,0.055433694273233414,0.09783900529146194,0.18947552144527435,0.41434916853904724,0.8975136876106262,1.8944318294525146,5.368499755859375,18.367355346679688,167.86720275878906
349,0.00013468656106851995,0.0001869601255748421,0.00022520827769767493,0.0008647675276733935,0.011610722169280052,0.06132557988166809,0.11381746828556061,0.2241603285074234,0.5287464261054993,1.0864989757537842,2.2820980548858643,6.352538108825684,21.661834716796875,207.65927124023438
350,0.000927323242649436,0.0006677420460619032,0.00048447930021211505,0.0011442061513662338,0.01224999688565731,0.060690537095069885,0.10706759244203568,0.1998380869626999,0.512549102306366,0.9363700151443481,2.0106561183929443,5.686526298522949,19.28113555908203,186.14208984375
351,0.0009676258778199553,0.000662422738969326,0.0004681880527641624,0.001090984558686614,0.01188699435442686,0.0556749664247036,0.0997903048992157,0.19228659570217133,0.4221950173377991,0.9124088883399963,1.9526475667953491,5.419585704803467,18.859336853027344,175.30618286132812
352,0.0007936246111057699,0.0005802061641588807,0.0004574568592943251,0.0011087682796642184,0.016662590205669403,0.1511714905500412,0.35705843567848206,0.5429874658584595,3.8372018337249756,4.154724597930908,6.795240879058838,20.53522491455078,77.40338134765625,660.116943359375
353,0.0011168133933097124,0.0007003635400906205,0.00046484702033922076,0.001071267295628786,0.011445344425737858,0.05575844645500183,0.10221759974956512,0.197945237159729,0.4337705969810486,0.9512543678283691,2.01509428024292,5.6841864585876465,19.37307357788086,179.1677703857422
354,0.001191130024380982,0.0007279987330548465,0.0004744412435684353,0.0010864762589335442,0.011551626026630402,0.05774322897195816,0.10883991420269012,0.21521826088428497,0.4407542049884796,1.0243343114852905,2.0952374935150146,5.993469715118408,20.44449234008789,200.72288513183594
355,0.0009318577940575778,0.0006398775731213391,0.00048557185800746083,0.001008551218546927,0.013854151591658592,0.11130160838365555,0.23677563667297363,0.6151463985443115,2.4539926052093506,2.5792477130889893,6.843808174133301,18.509737014770508,84.37657165527344,586.3865966796875
356,0.0008594421669840813,0.0005578920245170593,0.0003992410784121603,0.0009387768805027008,0.010539776645600796,0.05184308439493179,0.09483952820301056,0.182463139295578,0.3997386693954468,0.8718432784080505,1.839249610900879,5.2304558753967285,17.75674057006836,162.10728454589844
357,0.0006960215978324413,0.00047319167060777545,0.00034350960049778223,0.0008524520671926439,0.010377053171396255,0.05273960158228874,0.09671824425458908,0.18965356051921844,0.41870900988578796,0.9097124338150024,1.9231418371200562,5.46836519241333,18.501497268676758,170.58892822265625
358,0.0009522423497401178,0.0005941532435826957,0.00039371635648421943,0.0009129056707024574,0.010220742784440517,0.050059325993061066,0.09090970456600189,0.17577329277992249,0.39509129524230957,0.8393643498420715,1.7724429368972778,5.04804801940918,17.026683807373047,154.4163818359375
359,0.0006357941892929375,0.0004295151447877288,0.0003092129190918058,0.0007883997168391943,0.010086826048791409,0.05005774274468422,0.09793486446142197,0.18434253334999084,0.40217605233192444,0.9237610101699829,1.8091448545455933,5.621085166931152,22.38975715637207,164.07940673828125
360,0.000785224256105721,0.0005117033724673092,0.00036006627487950027,0.0008473063353449106,0.009875472635030746,0.04954478144645691,0.0910773053765297,0.17699070274829865,0.4002680778503418,0.8532426953315735,1.802722454071045,5.122393608093262,17.21192741394043,154.67550659179688
361,0.0006224504322744906,0.00044518554932437837,0.0003405002353247255,0.0007828950765542686,0.009296586737036705,0.046389054507017136,0.08490064740180969,0.1641487181186676,0.3698638677597046,0.7890992164611816,1.6461360454559326,4.701187610626221,15.895763397216797,144.80528259277344
362,0.0009041726589202881,0.000572962686419487,0.0003867562918458134,0.0008435282506980002,0.009453968144953251,0.0472528301179409,0.0862806960940361,0.16642898321151733,0.37367844581604004,0.7919318675994873,1.664071798324585,4.721010684967041,15.933980941772461,145.87144470214844
363,0.0008748481050133705,0.0005604109028354287,0.00038043875247240067,0.0008089622133411467,0.009146365337073803,0.046437930315732956,0.08510927855968475,0.16503751277923584,0.3741784989833832,0.79525226354599,1.6684263944625854,4.747180938720703,16.08847999572754,145.67990112304688
364,0.000912538671400398,0.0005873219924978912,0.00040232500759884715,0.0008367506670765579,0.009217101149260998,0.04635417088866234,0.08494088053703308,0.16412436962127686,0.3696698844432831,0.7795923352241516,1.6578152179718018,4.621432781219482,15.664149284362793,143.2221221923828
365,0.0006239127251319587,0.00043949612881988287,0.00033151768730022013,0.0007089016726240516,0.00879672635346651,0.045285698026418686,0.0857892856001854,0.19163888692855835,0.561665952205658,0.974330484867096,1.999799370765686,5.898590087890625,17.700061798095703,161.87112426757812
366,0.0004118217620998621,0.00032396247843280435,0.000282762513961643,0.000672995753120631,0.008698354475200176,0.044856686145067215,0.08283443748950958,0.16058558225631714,0.36096853017807007,0.7665130496025085,1.6249892711639404,4.572181224822998,15.317209243774414,140.05078125
367,0.0004905848763883114,0.00039333556196652353,0.00032696122070774436,0.0007075632456690073,0.009378094226121902,0.049795206636190414,0.09766934812068939,0.16631753742694855,0.5289707779884338,0.7939596176147461,1.6713190078735352,4.857768535614014,15.977235794067383,146.04847717285156
368,0.0010037325555458665,0.000645501830149442,0.00043727055890485644,0.000801963557023555,0.010018253698945045,0.06245545297861099,0.12280119210481644,0.24283970892429352,0.5857053399085999,1.252389669418335,2.664818525314331,6.503798961639404,21.7034854888916,252.9929962158203
369,0.0009372748900204897,0.0005962261348031461,0.00039368399302475154,0.0007488750270567834,0.00837357621639967,0.042743951082229614,0.07847416400909424,0.15173107385635376,0.34131014347076416,0.7177654504776001,1.5268371105194092,4.247407913208008,14.21191692352295,130.18821716308594
370,0.0010338934371247888,0.00064935686532408,0.000417249568272382,0.0007502987864427269,0.008172602392733097,0.04125336930155754,0.07499154657125473,0.14634059369564056,0.3354617655277252,0.6845932006835938,1.465377688407898,4.031973361968994,13.739886283874512,125.63847351074219
371,0.000834304781164974,0.0005613492103293538,0.0004007967363577336,0.0007332634995691478,0.00811399519443512,0.04200790077447891,0.07763030380010605,0.1526021808385849,0.348941445350647,0.7288923263549805,1.549514889717102,4.296644687652588,14.5089750289917,132.1476593017578
372,0.0007427712553180754,0.0004951785085722804,0.00034601104562170804,0.000625545100774616,0.010759123601019382,0.07526035606861115,0.11368730664253235,0.27185770869255066,0.8932502865791321,1.2848562002182007,3.610452890396118,7.271331787109375,21.094112396240234,270.92041015625
373,0.0009124372736550868,0.0006003370508551598,0.00041000195778906345,0.000709246494807303,0.007749905344098806,0.04147821664810181,0.07807816565036774,0.15183678269386292,0.3525255620479584,0.7272731065750122,1.5182100534439087,4.263451099395752,14.467856407165527,131.39279174804688
374,0.0006893713143654168,0.000453939224826172,0.0003200797364115715,0.0006224295939318836,0.0073738060891628265,0.040037695318460464,0.07447172701358795,0.14472848176956177,0.33271753787994385,0.6922767162322998,1.4421253204345703,4.070740699768066,13.551573753356934,122.62519836425781
375,0.0007438157335855067,0.0004926332039758563,0.0003429513017181307,0.0006218906491994858,0.007245694287121296,0.03956710174679756,0.07385709136724472,0.14317123591899872,0.3323307931423187,0.6884757280349731,1.432904839515686,4.037549018859863,13.534021377563477,123.08023834228516
376,0.0010337320854887366,0.0006537932204082608,0.00044015777530148625,0.0006992259877733886,0.008071424439549446,0.07248543202877045,0.16957876086235046,0.32332080602645874,0.9869974255561829,1.894151210784912,3.173003911972046,11.462788581848145,32.37950897216797,281.4584655761719
377,0.0005762500804848969,0.000412070716265589,0.0003109229728579521,0.0005975199746899307,0.008637117221951485,0.06660382449626923,0.14513853192329407,0.289768248796463,0.6240870952606201,1.5408961772918701,3.3479788303375244,9.12243938446045,33.01518630981445,316.333740234375
378,0.0008509151521138847,0.0005527083412744105,0.00037561915814876556,0.0006373198120854795,0.007004251703619957,0.03826458379626274,0.07142779231071472,0.13755139708518982,0.31987959146499634,0.6637985706329346,1.3904825448989868,3.879685401916504,12.965301513671875,118.42434692382812
379,0.0005411538295447826,0.00038888328708708286,0.00030288126436062157,0.0005431894678622484,0.006616587750613689,0.03619684278964996,0.06792494654655457,0.13019126653671265,0.30260512232780457,0.6240636110305786,1.302977442741394,3.678321123123169,12.21375846862793,110.03131866455078
380,0.0009661220829002559,0.0006151836714707315,0.0004052470321767032,0.000627712463028729,0.006474458612501621,0.034103263169527054,0.06356186419725418,0.12114542722702026,0.27736178040504456,0.5732631683349609,1.1864268779754639,3.374399423599243,11.292481422424316,101.34197235107422
381,0.0009440541034564376,0.0005940771661698818,0.000385287101380527,0.0006221901276148856,0.006558102555572987,0.03525502234697342,0.06586350500583649,0.12649445235729218,0.28964900970458984,0.6018961668014526,1.2568012475967407,3.5150136947631836,11.81351375579834,107.34063720703125
382,0.0006922229076735675,0.0004708350752480328,0.00033720803912729025,0.0005313803558237851,0.006103974767029285,0.03312589228153229,0.062228213995695114,0.11832991242408752,0.2720832824707031,0.562448263168335,1.1619375944137573,3.2672436237335205,10.997708320617676,99.58969116210938
383,0.0008157534757629037,0.0005428139702416956,0.000380739220418036,0.0005804997636005282,0.00616892334073782,0.03366078436374664,0.06291646510362625,0.12037825584411621,0.2747582197189331,0.5718334913253784,1.1828678846359253,3.3193111419677734,11.18871784210205,101.02871704101562
384,0.0008460938115604222,0.0005631042877212167,0.00038520569796673954,0.0005977223627269268,0.008167700842022896,0.05361206829547882,0.10822531580924988,0.18510694801807404,0.318674236536026,0.920549750328064,1.8417116403579712,4.696366310119629,17.067546844482422,175.82347106933594
385,0.0007229784387163818,0.0005009004380553961,0.00037521665217354894,0.000538964697625488,0.006162457168102264,0.03531555086374283,0.06660811603069305,0.11631347984075546,0.3189983069896698,0.5628258585929871,1.161573886871338,3.1778311729431152,13.522122383117676,107.09650421142578
386,0.000992164365015924,0.0006367912283167243,0.0004224168660584837,0.0005873182672075927,0.006058231461793184,0.03298468887805939,0.0621849000453949,0.11774612218141556,0.26746058464050293,0.556178629398346,1.1551803350448608,3.2383272647857666,10.999003410339355,99.52876281738281
387,0.0007598004885949194,0.0005075440276414156,0.00035345659125596285,0.0005101388669572771,0.005678902845829725,0.031398072838783264,0.059227824211120605,0.11294163763523102,0.2560405731201172,0.5326130390167236,1.1150169372558594,3.099073648452759,10.632115364074707,95.72615051269531
388,0.0009221338550560176,0.0005778535851277411,0.0003765035071410239,0.0005477015511132777,0.00585909141227603,0.03293276205658913,0.06354109197854996,0.12038224935531616,0.2742688059806824,0.5742061734199524,1.185792326927185,3.355334997177124,11.363724708557129,101.93656158447266
389,0.0007973063620738685,0.0005050895852036774,0.00033668088144622743,0.0005081960698589683,0.0057736849412322044,0.032172344624996185,0.06059976667165756,0.11583808809518814,0.2609809339046478,0.5542668700218201,1.1783415079116821,3.204695224761963,11.662487983703613,99.97615814208984
390,0.0005228679510764778,0.00039264949737116694,0.00030166489887051284,0.00045834173215553164,0.005346149206161499,0.03022998385131359,0.05712126940488815,0.10791004449129105,0.24210256338119507,0.5059040188789368,1.046248197555542,2.919100284576416,10.140210151672363,90.13565826416016
391,0.0006769500905647874,0.00046166719403117895,0.00032884470419958234,0.00046434628893621266,0.005205113906413317,0.028655564412474632,0.05387958511710167,0.10091667622327805,0.22688348591327667,0.4690907895565033,0.9720522165298462,2.712231397628784,9.378290176391602,83.61917877197266
392,0.00044511817395687103,0.0003379560948815197,0.0002685948566067964,0.00041469489224255085,0.004916869569569826,0.027283500880002975,0.05125146359205246,0.09796135872602463,0.22159789502620697,0.45890238881111145,0.955918550491333,2.6566529273986816,9.251953125,81.3792724609375
393,0.0006971221882849932,0.0004548985161818564,0.00031386493355967104,0.0004553029139060527,0.005079858470708132,0.028223169967532158,0.05299672484397888,0.10184021294116974,0.23065757751464844,0.47606077790260315,0.9958996176719666,2.761742353439331,9.626374244689941,84.57732391357422
394,0.0006325350841507316,0.00042680787737481296,0.00031027704244479537,0.0004454190784599632,0.0049583083018660545,0.0279046893119812,0.05268600955605507,0.10331597924232483,0.24158793687820435,0.49122434854507446,1.040272831916809,2.840855121612549,9.761940956115723,87.89729309082031
395,0.0006626168033108115,0.0004128025029785931,0.00028819587896578014,0.00043258274672552943,0.004863663110882044,0.027750954031944275,0.05207907408475876,0.10075972229242325,0.2344272881746292,0.4748333990573883,0.9889023303985596,2.764009475708008,9.52558422088623,84.44677734375
396,0.0006474114488810301,0.0004508838464971632,0.0003225030086468905,0.0004339876177255064,0.004641920328140259,0.026105061173439026,0.04878775030374527,0.09318730235099792,0.2163296341896057,0.43655240535736084,0.9065551161766052,2.5205023288726807,8.681775093078613,76.55078125
397,0.0003959110181313008,0.00029198467382229865,0.00022005145729053766,0.00035059297806583345,0.004377360455691814,0.025046857073903084,0.04716690257191658,0.0901748314499855,0.20894096791744232,0.4240434169769287,0.8759969472885132,2.4528822898864746,8.452995300292969,73.73169708251953
398,0.0007817181758582592,0.0005147290066815913,0.0003505400090944022,0.0004535040643531829,0.004497436340898275,0.02517031505703926,0.04698587581515312,0.08968386799097061,0.20740212500095367,0.4186636209487915,0.8729320764541626,2.4294240474700928,8.459447860717773,73.30809020996094
399,0.0007361505995504558,0.0004712662484962493,0.00030663193319924176,0.0004244340816512704,0.004386734217405319,0.024838941171765327,0.04634655639529228,0.0887812152504921,0.20694100856781006,0.4186301827430725,0.8691574335098267,2.4166183471679688,8.463122367858887,73.46253204345703
400,0.0008050588076002896,0.0005141666624695063,0.00034199861693196,0.00044223052100278437,0.004338008817285299,0.02442869544029236,0.04564601927995682,0.08708763867616653,0.20292215049266815,0.4080929160118103,0.842657208442688,2.3427083492279053,8.18355941772461,71.40778350830078
401,0.0006035384722054005,0.00043037341674789786,0.00031327674514614046,0.00039089476922526956,0.004179862327873707,0.024642353877425194,0.04642631858587265,0.08816125243902206,0.21212349832057953,0.42893028259277344,0.8664149045944214,2.4647467136383057,9.858219146728516,74.61730194091797
402,0.0009146588854491711,0.0006379463011398911,0.0004941311781294644,0.0005887650768272579,0.007426376920193434,0.11892611533403397,0.3204483687877655,0.8575378060340881,2.6002655029296875,5.279086112976074,11.065064430236816,31.993135452270508,99.53022003173828,927.3045654296875
403,0.0006552378763444722,0.0004474263114389032,0.0003208680427633226,0.0004128729924559593,0.003993726801127195,0.02316880412399769,0.043580904603004456,0.08266793191432953,0.190730482339859,0.3861669898033142,0.7963113188743591,2.210902214050293,7.69996976852417,66.87386322021484
404,0.0004506580007728189,0.00031589664286002517,0.00026612813235260546,0.0003531678521540016,0.00440538814291358,0.03060607612133026,0.05422055721282959,0.09528666734695435,0.260275661945343,0.4153621792793274,0.8504617810249329,2.41182017326355,8.216407775878906,72.4508285522461
405,0.0005952792707830667,0.00043362280121073127,0.000319768296321854,0.0004060573410242796,0.0038514442276209593,0.023154957219958305,0.04392519220709801,0.08326474577188492,0.1935037523508072,0.39227476716041565,0.8101195693016052,2.252795457839966,7.849950313568115,68.06443786621094
406,0.0006559646571986377,0.0004005335795227438,0.00026442864327691495,0.0003606140671763569,0.0036110649816691875,0.022122522816061974,0.04188690334558487,0.07910897582769394,0.18671467900276184,0.37555456161499023,0.7706751227378845,2.1406893730163574,7.429732799530029,64.8087387084961
407,0.0007640771800652146,0.0005230384995229542,0.00035850857966579497,0.00040751611231826246,0.0037688566371798515,0.023517904803156853,0.04283300042152405,0.08213815093040466,0.2102920264005661,0.3814599812030792,0.8078893423080444,2.181828022003174,7.715449333190918,66.11334228515625
408,0.0005045070429332554,0.0003639920614659786,0.0002933366922661662,0.00033989414805546403,0.005848344881087542,0.07336115092039108,0.1843402087688446,0.4292362332344055,1.1136201620101929,2.3452517986297607,5.981722354888916,17.967252731323242,54.012847900390625,519.2418212890625
409,0.0005353980814106762,0.0003870776272378862,0.00028709715115837753,0.00036067343899048865,0.003550527384504676,0.021986238658428192,0.04121953994035721,0.0782599225640297,0.19016526639461517,0.36467474699020386,0.748180091381073,2.097980260848999,7.2173051834106445,63.08963394165039
410,0.0007046267273835838,0.0005008034640923142,0.0003596559399738908,0.0004035157326143235,0.0035420660860836506,0.0239975955337286,0.046163253486156464,0.10039854049682617,0.2898836135864258,0.4657392203807831,0.996503472328186,2.73007869720459,8.12557601928711,80.2281265258789
411,0.0003177218895871192,0.000253611127845943,0.00021122675389051437,0.000298077124170959,0.003281189128756523,0.02114022523164749,0.04048178717494011,0.07710608094930649,0.188078835606575,0.3645046651363373,0.7444762587547302,2.086333990097046,7.058271884918213,62.59904861450195
412,0.0006896465783938766,0.0004675661330111325,0.0003348532773088664,0.0003931845130864531,0.004055889789015055,0.03711787983775139,0.07531129568815231,0.1281033158302307,0.25546687841415405,0.6412758827209473,1.1794220209121704,3.5446157455444336,15.3716459274292,130.961669921875
413,0.0005382564850151539,0.00037254946073517203,0.00027020188281312585,0.00032346087391488254,0.003271176479756832,0.021660929545760155,0.0419916957616806,0.08220510184764862,0.20156890153884888,0.3943457007408142,0.8249844908714294,2.244658946990967,7.676908493041992,69.75332641601562
414,0.0007070303545333445,0.0004467539256438613,0.0003326292790006846,0.0003448870265856385,0.007082687690854073,0.17328545451164246,0.49075067043304443,1.389963984489441,4.072906970977783,8.236620903015137,19.32912826538086,48.93427658081055,172.35470581054688,1637.867431640625
415,0.0007311329245567322,0.0005049007013440132,0.00035053270403295755,0.00037613455788232386,0.0033491309732198715,0.021427176892757416,0.040891557931900024,0.07923109084367752,0.1971711963415146,0.3787091374397278,0.793870747089386,2.160273551940918,7.231630802154541,65.86053466796875
416,0.000737372029107064,0.00048123809392564,0.0003291624889243394,0.0003628333506640047,0.00325598637573421,0.020855721086263657,0.039945632219314575,0.07501751184463501,0.17978723347187042,0.35874077677726746,0.7232571244239807,2.0283944606781006,7.103057861328125,62.24483871459961
417,0.0007349269581027329,0.00046995069715194404,0.0003222503582946956,0.0003625815734267235,0.00316761271096766,0.020464880391955376,0.03999200090765953,0.07687602192163467,0.18344411253929138,0.36644741892814636,0.7519960999488831,2.0762746334075928,7.213123798370361,64.41932678222656
418,0.00033629187964834273,0.0002753205772023648,0.00022846530191600323,0.0002761186915449798,0.0029566395096480846,0.02157267928123474,0.04211359843611717,0.08220036327838898,0.2008322924375534,0.3619092106819153,0.8143758177757263,2.0174036026000977,6.758713722229004,64.58748626708984
419,0.0006883898749947548,0.0004999313969165087,0.00038108942680992186,0.00040934476419351995,0.0032254995312541723,0.04727120324969292,0.16862094402313232,0.41516026854515076,1.323598861694336,3.8162105083465576,7.181985378265381,19.387758255004883,63.81333541870117,652.322509765625
420,0.000636671029496938,0.00041146177682094276,0.0002857675135601312,0.0003160511841997504,0.002846662886440754,0.019012073054909706,0.036790139973163605,0.0700705423951149,0.16969895362854004,0.3268568813800812,0.676518976688385,1.8544172048568726,6.32617712020874,56.522972106933594
421,0.0008787575643509626,0.0005951672792434692,0.0004060115315951407,0.0003845519677270204,0.0031159399077296257,0.023190487176179886,0.055939506739377975,0.12578047811985016,0.30501195788383484,0.7289429306983948,1.4726955890655518,4.243007183074951,17.497777938842773,134.2089385986328
422,0.00031274108914658427,0.000283972971374169,0.000283732486423105,0.00027751264860853553,0.004480836447328329,0.05294957384467125,0.1095786765217781,0.2266799658536911,0.8230292201042175,1.0306090116500854,2.7688791751861572,5.180634498596191,15.096940994262695,179.0481414794922
423,0.0005662782350555062,0.0003918640431948006,0.0003204201639164239,0.00031629655859433115,0.002942879218608141,0.030582739040255547,0.08668974041938782,0.29304051399230957,1.083087682723999,1.8997821807861328,4.907538414001465,13.494858741760254,40.30472183227539,342.6397399902344
424,0.0008016678038984537,0.0005273509304970503,0.00037789970519952476,0.00035041163209825754,0.0027747524436563253,0.018271397799253464,0.03728869557380676,0.08380092680454254,0.34061020612716675,0.49714112281799316,1.0975065231323242,3.1819405555725098,8.78183364868164,67.25957489013672
425,0.0006071226089261472,0.0004029643605463207,0.0002847375872079283,0.00029674943652935326,0.002650695852935314,0.018197672441601753,0.03522685915231705,0.06760060787200928,0.1629645675420761,0.31539544463157654,0.6489599943161011,1.7730896472930908,6.051995754241943,54.40377426147461
426,0.0005199555307626724,0.00033123375033028424,0.00027246546233072877,0.00027579531888477504,0.002767361467704177,0.03492364287376404,0.09593862295150757,0.24591660499572754,0.7879190444946289,1.4060031175613403,2.908379077911377,9.542094230651855,32.33808135986328,277.21807861328125
427,0.000536557228770107,0.00038431977736763656,0.0002755793684627861,0.0002777866611722857,0.0025348830968141556,0.017879728227853775,0.03517359495162964,0.06700517982244492,0.16083841025829315,0.3142327070236206,0.6463472247123718,1.7885774374008179,5.973028659820557,53.22492218017578
428,0.0005357855116017163,0.0003698510117828846,0.000274825346423313,0.00028452734113670886,0.0025574397295713425,0.018086088821291924,0.03552863746881485,0.06789323687553406,0.16114872694015503,0.31540948152542114,0.650051474571228,1.7846077680587769,5.9723405838012695,53.85881423950195
429,0.000807709526270628,0.0005201199091970921,0.0003418180567678064,0.00032331011607311666,0.002535787643864751,0.017494075000286102,0.03494773805141449,0.06686961650848389,0.16127470135688782,0.31562569737434387,0.6499470472335815,1.800310730934143,5.971297740936279,53.219757080078125
430,0.00045585414045490324,0.0003196529869455844,0.0002512623032089323,0.0002670652756933123,0.002436987357214093,0.017938081175088882,0.035450614988803864,0.06921230256557465,0.18562859296798706,0.3662419617176056,0.73297518491745,2.04886531829834,6.489569664001465,56.39384841918945
431,0.0007967708515934646,0.0005197248538024724,0.0003509027883410454,0.0003308377636130899,0.0024756239727139473,0.017721449956297874,0.03528643772006035,0.06763439625501633,0.16139136254787445,0.31737807393074036,0.6467049717903137,1.7845158576965332,5.988922119140625,54.1652717590332
432,0.0005687151569873095,0.00037260286626406014,0.0002812109305523336,0.0002764285309240222,0.0023138634860515594,0.017096886411309242,0.034125957638025284,0.0651421770453453,0.1554853916168213,0.3047180473804474,0.6228662133216858,1.7175984382629395,5.745985507965088,52.11213684082031
433,0.0005994273815304041,0.00042310962453484535,0.0003020696167368442,0.0002839302469510585,0.0023174190428107977,0.017314210534095764,0.03515594080090523,0.06591381132602692,0.15670932829380035,0.31281501054763794,0.6317087411880493,1.761359691619873,5.865837097167969,53.02394104003906
434,0.0006798941758461297,0.00044887125841341913,0.00031218150979839265,0.00029911985620856285,0.002285182010382414,0.016436584293842316,0.03254759684205055,0.061840422451496124,0.14808787405490875,0.29107725620269775,0.5943669080734253,1.6454989910125732,5.49172306060791,49.145870208740234
435,0.000516266911290586,0.0003455163387116045,0.0002570160140749067,0.0002561355649959296,0.0021927226334810257,0.01650231145322323,0.032899778336286545,0.06346980482339859,0.15354110300540924,0.3010302186012268,0.621377170085907,1.7032743692398071,5.663538455963135,51.6340217590332
436,0.0002849070297088474,0.00026504998095333576,0.00022929266560822725,0.00024089864746201783,0.0026947392616420984,0.03458278998732567,0.08336862921714783,0.1750950664281845,0.26867929100990295,0.728736162185669,1.5590132474899292,4.007929801940918,14.434329986572266,157.3271942138672
437,0.000524523260537535,0.00033649595570750535,0.0002530562924221158,0.00024713046150282025,0.0020827085245400667,0.016005128622055054,0.032006263732910156,0.06114618107676506,0.14722202718257904,0.28907784819602966,0.5874111652374268,1.637499213218689,5.441720962524414,49.316253662109375
438,0.000582762120757252,0.00042117678094655275,0.0003012812521774322,0.0002829143195413053,0.002152492990717292,0.015693996101617813,0.031052719801664352,0.059147048741579056,0.14110632240772247,0.2738479971885681,0.561813235282898,1.558095932006836,5.110622882843018,46.307647705078125
439,0.0003129107353743166,0.00022513321891892701,0.0001885549136204645,0.00020118933753110468,0.0019327517366036773,0.015102013014256954,0.030005259439349174,0.05722704157233238,0.1383645087480545,0.2667956054210663,0.5448959469795227,1.5219391584396362,4.984033584594727,44.954917907714844
440,0.0007168120355345309,0.00046437393757514656,0.0003228608111385256,0.0002908820752054453,0.0020848300773650408,0.015620834194123745,0.030951563268899918,0.05910079553723335,0.1467045247554779,0.27551382780075073,0.5727093815803528,1.593078851699829,5.151113033294678,47.24391555786133
441,0.0007234417134895921,0.0004777163849212229,0.0003308818268124014,0.00030140316812321544,0.0020667421631515026,0.01521517988294363,0.03009072132408619,0.057749293744564056,0.13906583189964294,0.26796451210975647,0.5542991161346436,1.5360732078552246,4.995014190673828,45.31930923461914
442,0.0007663669530302286,0.0004953715251758695,0.00040582771180197597,0.0003258080978412181,0.0029204925522208214,0.016497354954481125,0.03855874761939049,0.1395820826292038,0.9528611898422241,2.0615313053131104,4.133683681488037,14.438496589660645,32.411075592041016,340.14642333984375
443,0.000809952849522233,0.0005291777779348195,0.00036463208380155265,0.00031885068165138364,0.002232163678854704,0.021523691713809967,0.05275137722492218,0.09969647228717804,0.23369081318378448,0.6000094413757324,1.023506760597229,3.0997533798217773,12.976733207702637,104.53504180908203
444,0.00037520474870689213,0.00027519676950760186,0.00021350338647607714,0.00022389160585589707,0.0017629297217354178,0.014018896967172623,0.028129134327173233,0.053596921265125275,0.13243333995342255,0.25335243344306946,0.5181156992912292,1.4450887441635132,4.728207588195801,42.51454544067383
445,0.0006773837376385927,0.0004660410631913692,0.00032059382647275925,0.00028847187059000134,0.0018875449895858765,0.026791078969836235,0.06993985921144485,0.22411105036735535,0.8343750238418579,1.3958971500396729,3.552485942840576,9.536746978759766,28.474987030029297,268.7637023925781
446,0.0006182154174894094,0.0003735664940904826,0.00026856630574911833,0.00026275814161635935,0.0017418416682630777,0.013516558334231377,0.02678595297038555,0.05230263993144035,0.12737205624580383,0.24144500494003296,0.5012884140014648,1.3618197441101074,4.471035957336426,41.151283264160156
447,0.0008345707319676876,0.0005617582937702537,0.0004770711238961667,0.00044398586032912135,0.003879682859405875,0.02405833825469017,0.043589167296886444,0.07560137659311295,0.39216119050979614,0.7532032132148743,2.448817253112793,5.722393989562988,16.761560440063477,136.03173828125
448,0.00040244529373012483,0.00025824244949035347,0.00020503757696133107,0.00020334143482614309,0.002107691951096058,0.058151256293058395,0.16303539276123047,0.4456627070903778,1.3853925466537476,2.3267948627471924,5.949577331542969,14.083422660827637,48.0709114074707,469.3457336425781
449,0.00025109018315561116,0.00020896739442832768,0.00018335389904677868,0.0002032580232480541,0.0016191310714930296,0.013779811561107635,0.0278851930052042,0.05496089160442352,0.13889726996421814,0.26546505093574524,0.5617123246192932,1.529228925704956,4.959632396697998,45.9327278137207
450,0.0006289212615229189,0.00042150303488597274,0.00030100488220341504,0.0002816553460434079,0.0016972327139228582,0.013096232898533344,0.02563500963151455,0.04975973069667816,0.1238996610045433,0.2334621399641037,0.48826146125793457,1.3252801895141602,4.3513264656066895,40.380306243896484
451,0.000673130969516933,0.00044330174569040537,0.00034644611878320575,0.000288040580926463,0.0015936733689159155,0.02009953372180462,0.04264364391565323,0.12995226681232452,0.6007305383682251,0.7559682726860046,2.2521767616271973,5.134586334228516,13.106203079223633,136.84072875976562
452,0.0007297231932170689,0.00041847184184007347,0.00028941704658791423,0.0002648261724971235,0.001566538936458528,0.013092533685266972,0.02638412080705166,0.05438395217061043,0.1462196260690689,0.2660643458366394,0.5883377194404602,1.567368745803833,5.048913955688477,47.4017333984375
453,0.0006804079166613519,0.00039553092210553586,0.0002782186202239245,0.000259856489719823,0.0015216703759506345,0.013153637759387493,0.026964040473103523,0.05463249608874321,0.13401690125465393,0.2609437108039856,0.5571308732032776,1.4886634349822998,5.06149435043335,48.859947204589844
454,0.0004469008999876678,0.0003190769348293543,0.00024573528207838535,0.00023420315119437873,0.0014360779896378517,0.012076745741069317,0.023670556023716927,0.04639708623290062,0.11681966483592987,0.21633529663085938,0.4538203179836273,1.2381716966629028,4.050178050994873,37.5783805847168
455,0.00047379647730849683,0.0003216948243789375,0.0002334179007448256,0.0002301601052749902,0.001423101988621056,0.012288366444408894,0.024240246042609215,0.047628097236156464,0.12281429022550583,0.22480624914169312,0.47427043318748474,1.2940564155578613,4.2293829917907715,39.22068405151367
456,0.0005135745159350336,0.0003892513632308692,0.00031545598176307976,0.00026804214576259255,0.0014380873180925846,0.01901393011212349,0.03111458010971546,0.0729285255074501,0.2322768270969391,0.2628580331802368,0.8436562418937683,1.695185661315918,4.5709638595581055,54.24009323120117
457,0.0005064527504146099,0.00034499051980674267,0.0002433884219499305,0.0002268743555760011,0.001306081423535943,0.011341476812958717,0.022092074155807495,0.043821070343256,0.11222027242183685,0.20459876954555511,0.42947328090667725,1.1808346509933472,3.8391411304473877,35.8802375793457
458,0.0006253783358260989,0.00038848098483867943,0.00027007266180589795,0.00024582314654253423,0.0013161685783416033,0.011120039969682693,0.021747469902038574,0.042666949331760406,0.10821264982223511,0.19808411598205566,0.4178750813007355,1.1473349332809448,3.723210573196411,34.552669525146484
459,0.00036446581361815333,0.0002818869543261826,0.0002192923129769042,0.00022316683316603303,0.0012792779598385096,0.01116987131536007,0.022065304219722748,0.04351271688938141,0.11042823642492294,0.2055424451828003,0.4312843680381775,1.1907099485397339,3.8883025646209717,36.1678352355957
460,0.0006579614127986133,0.0004056812613271177,0.0002982368168886751,0.00027026995667256415,0.0013091478031128645,0.010999511927366257,0.02173171564936638,0.042332060635089874,0.11434217542409897,0.20701280236244202,0.42106518149375916,1.2170785665512085,3.8165297508239746,34.72514343261719
461,0.0005730771226808429,0.00039561500307172537,0.00029661122243851423,0.00024987783399410546,0.001303676632232964,0.011716200038790703,0.02163097634911537,0.04415695369243622,0.12956801056861877,0.22441281378269196,0.4900810718536377,1.2878862619400024,4.632843017578125,39.43581771850586
462,0.0004767088976223022,0.00033436252851970494,0.0002778027264866978,0.0002425136772217229,0.001198594574816525,0.010790103115141392,0.028321126475930214,0.0511566698551178,0.11370410770177841,0.2835233509540558,0.42663440108299255,1.296203374862671,6.407580852508545,47.863136291503906
463,0.0004884760710410774,0.0003083253977820277,0.000236031279200688,0.00022042456839699298,0.0011889176676049829,0.013678009621798992,0.030457211658358574,0.06950317323207855,0.1969023197889328,0.3391052782535553,0.7962067127227783,1.9824573993682861,6.572932243347168,66.0155258178711
464,0.0005029545864090323,0.0003315161447972059,0.0002528400218579918,0.0002322005748283118,0.0011438106885179877,0.011144145391881466,0.029712792485952377,0.06778668612241745,0.13282780349254608,0.3406528830528259,0.6432316303253174,1.6943031549453735,6.622274398803711,70.93754577636719
465,0.0004537095665000379,0.00031927425879985094,0.0002358343335799873,0.00022689421894028783,0.0010845272336155176,0.009690295904874802,0.019125401973724365,0.037927400320768356,0.09638156741857529,0.17746831476688385,0.36703941226005554,1.0186527967453003,3.372084617614746,31.19117546081543
466,0.0005696042790077627,0.0003232607268728316,0.0002345800312468782,0.00022269807232078165,0.0010552301537245512,0.009548916481435299,0.018868891522288322,0.0375073179602623,0.09515369683504105,0.17404188215732574,0.3640744686126709,1.006972074508667,3.313415765762329,30.418346405029297
467,0.00028569294954650104,0.00022073183208703995,0.00018666010873857886,0.00019396739662624896,0.0010122873354703188,0.00937771238386631,0.018511353060603142,0.03687335178256035,0.09411382675170898,0.17010167241096497,0.35458454489707947,0.9776426553726196,3.231529951095581,29.9805965423584
468,0.00046473860857076943,0.00031005736673250794,0.00022867922962177545,0.0002210771490354091,0.0010449071414768696,0.009547366760671139,0.01905694231390953,0.038141511380672455,0.09801451116800308,0.1805325746536255,0.3746527433395386,1.0510118007659912,3.4550411701202393,31.451078414916992
469,0.0005812037270516157,0.00037345927557908,0.0002591051743365824,0.0002449298044666648,0.001057912828400731,0.009581905789673328,0.019079983234405518,0.038200777024030685,0.09857074171304703,0.17977192997932434,0.3725266456604004,1.0378937721252441,3.4497759342193604,31.43796157836914
470,0.0006230735452845693,0.0003985768125858158,0.000308641028823331,0.00025229010498151183,0.0010368729708716273,0.009562567807734013,0.01936318539083004,0.038035038858652115,0.11202331632375717,0.1890466809272766,0.38926807045936584,1.0303473472595215,3.7945446968078613,35.0184326171875
471,0.0006556735606864095,0.0004089306457899511,0.0002839691878762096,0.00024743188987486064,0.001015019603073597,0.00917369406670332,0.018313804641366005,0.036408696323633194,0.09230226278305054,0.170383483171463,0.35053688287734985,0.9828884601593018,3.276792287826538,29.612783432006836
472,0.0005954962107352912,0.00037449071533046663,0.000272547040367499,0.00023280078312382102,0.000989087508060038,0.009101242758333683,0.018219418823719025,0.036446377635002136,0.09248590469360352,0.170940563082695,0.3481486141681671,0.976401686668396,3.2752976417541504,29.64033317565918
473,0.00044737436110153794,0.0002951084461528808,0.00022553025337401778,0.0002081880229525268,0.0009387580794282258,0.008874190971255302,0.01793535239994526,0.03580330312252045,0.09271495044231415,0.17130184173583984,0.35141482949256897,0.9892794489860535,3.3173060417175293,29.692169189453125
474,0.0003805611049756408,0.00024389456666540354,0.00019290653290227056,0.00018779216043185443,0.0008917612722143531,0.008832555264234543,0.01757466420531273,0.03511206805706024,0.090645432472229,0.16336360573768616,0.3361566364765167,0.9295210838317871,3.1286814212799072,28.497493743896484
475,0.000700046424753964,0.0004539016808848828,0.0003027233178727329,0.0002564273600000888,0.0009820262202993035,0.008854720741510391,0.01780392974615097,0.035588618367910385,0.0913853868842125,0.16728268563747406,0.3389262855052948,0.9496314525604248,3.203700065612793,29.05900001525879
476,0.0006920373998582363,0.0003929312224499881,0.00027243286604061723,0.00023497152142226696,0.0009415750973857939,0.009097198024392128,0.018733983859419823,0.041035719215869904,0.1264467090368271,0.201003298163414,0.47845518589019775,1.261175274848938,3.941418409347534,35.46624755859375
477,0.00045780607615597546,0.00029658793937414885,0.00022308675397653133,0.00020715717982966453,0.0008927615126594901,0.008721437305212021,0.01770995557308197,0.03578732907772064,0.09188352525234222,0.1680656373500824,0.34234923124313354,0.952010452747345,3.199855327606201,29.046974182128906
478,0.0008001535315997899,0.0005012988112866879,0.0003241566300857812,0.0002615510893519968,0.000941854203119874,0.008635380305349827,0.017566828057169914,0.03512423112988472,0.09147228300571442,0.16195820271968842,0.33808469772338867,0.920874297618866,3.0717177391052246,28.30379867553711
479,0.0006501702591776848,0.0003819543344434351,0.0002604961337056011,0.0002334441087441519,0.0008869839366525412,0.00840594619512558,0.017115332186222076,0.034501586109399796,0.09033884108066559,0.1599993258714676,0.33362138271331787,0.9115270376205444,3.044712543487549,27.926576614379883
480,0.00012279899965506047,0.0001171929543488659,0.00012167906243121251,0.00013757380656898022,0.0007275419193319976,0.007764899637550116,0.01596740633249283,0.032175201922655106,0.08446291089057922,0.14818750321865082,0.3085411787033081,0.8426594734191895,2.8404486179351807,25.99827003479004
481,0.0007695991080254316,0.00045043666614219546,0.0003007003979291767,0.00025143276434391737,0.000862062384840101,0.008059426210820675,0.016280969604849815,0.03292045369744301,0.08599039167165756,0.15097135305404663,0.3097970187664032,0.8498414754867554,2.8417460918426514,26.16395378112793
482,0.0002678058808669448,0.00019810629601124674,0.0001682520378381014,0.00016791133384685963,0.0007364710909314454,0.007512842770665884,0.015460949391126633,0.03129124641418457,0.08274700492620468,0.1433992087841034,0.2993965744972229,0.8205686807632446,2.7261643409729004,24.782135009765625
483,0.0005906209698878229,0.00036074459785595536,0.0002578148851171136,0.00022344038006849587,0.0007940310752019286,0.0075914738699793816,0.015481127426028252,0.031366199254989624,0.08386614918708801,0.14331971108913422,0.3031972348690033,0.8190198540687561,2.7321009635925293,24.847980499267578
484,0.0006632498116232455,0.00041118275839835405,0.00027724626124836504,0.00022920884657651186,0.0007708971970714629,0.007215999532490969,0.01453146431595087,0.029184168204665184,0.07951758056879044,0.13203255832195282,0.2816069722175598,0.7530258297920227,2.486915349960327,22.851762771606445
485,0.0005779889761470258,0.0003091567486990243,0.00022719860135111958,0.00020478680380620062,0.000741921248845756,0.007241318468004465,0.014644033275544643,0.030359264463186264,0.08445420861244202,0.14232930541038513,0.30512428283691406,0.8197342157363892,2.707232713699341,24.591581344604492
486,0.0007311183144338429,0.00046110860421322286,0.0003103749768342823,0.0002544160233810544,0.0007820779574103653,0.007089884486049414,0.014455141499638557,0.02945401705801487,0.08088888972997665,0.13720007240772247,0.2950596809387207,0.7985696196556091,2.612908363342285,23.398916244506836
487,0.0005965891759842634,0.00033400673419237137,0.00024530666996724904,0.00020691283862106502,0.0007025440572760999,0.006750967353582382,0.01371779665350914,0.028092822059988976,0.07882502675056458,0.13224217295646667,0.29001325368881226,0.7740566730499268,2.545874834060669,22.767662048339844
488,0.0004958630306646228,0.00039541974547319114,0.00026776466984301805,0.00022489314142148942,0.0007140261004678905,0.006736025679856539,0.013792956247925758,0.028439680114388466,0.08042072504758835,0.13437685370445251,0.2923733592033386,0.7761017680168152,2.569502115249634,23.423120498657227
489,0.0005186090711504221,0.0003369126934558153,0.00023872271412983537,0.000209484132938087,0.000677679548971355,0.006611147429794073,0.013491413556039333,0.027985628694295883,0.07887683063745499,0.13181202113628387,0.2842954397201538,0.7534903883934021,2.488814115524292,22.8731689453125
490,0.0009226806578226388,0.0005227112560532987,0.0003280364617239684,0.00026306454674340785,0.0007318856660276651,0.006629426032304764,0.013460549525916576,0.027872439473867416,0.08096196502447128,0.1330125629901886,0.2947838604450226,0.7784019112586975,2.5313735008239746,23.253231048583984
491,0.0004136183706577867,0.0002377612836426124,0.00018910921062342823,0.0001679162378422916,0.0006069649243727326,0.006249882280826569,0.012812730856239796,0.026636334136128426,0.07785048335790634,0.12682147324085236,0.2820690870285034,0.7419615983963013,2.40250825881958,22.08196449279785
492,0.00048176347627304494,0.00030301031074486673,0.00023312948178499937,0.00019550185243133456,0.0006524096825160086,0.00671416288241744,0.014454043470323086,0.031715162098407745,0.0930270105600357,0.16321046650409698,0.3313198387622833,0.9524919390678406,3.334705114364624,27.546680450439453
493,0.0004991465830244124,0.00031226794817484915,0.00025254383217543364,0.00021069140348117799,0.0006063836626708508,0.009697179310023785,0.026034491136670113,0.06185120344161987,0.24682679772377014,0.3693857192993164,0.8844471573829651,2.462311029434204,5.5722432136535645,37.00407791137695
494,0.0006016886327415705,0.00035144505091011524,0.000252756814006716,0.00020937951921951026,0.0006507774814963341,0.0069016944617033005,0.015788668766617775,0.03555094078183174,0.0966925099492073,0.1846935749053955,0.3695075213909149,1.0342830419540405,3.7272109985351562,34.05205154418945
495,0.0005209990194998682,0.00032771422411315143,0.0002291389973834157,0.00019650474132504314,0.0005976256215944886,0.005893814377486706,0.0121756037697196,0.02489745430648327,0.07101278752088547,0.1175915077328682,0.25596216320991516,0.6771491765975952,2.197579860687256,20.047222137451172
496,0.0004012251738458872,0.00027821047115139663,0.00020638044225052,0.00018642120994627476,0.0005782500957138836,0.00599617138504982,0.012373194098472595,0.02553398907184601,0.07359723746776581,0.1198175698518753,0.2619558870792389,0.6850090622901917,2.214747905731201,20.47159194946289
497,0.0006580048939213157,0.0004008644900750369,0.0003460354055278003,0.00024055638641584665,0.0006822478608228266,0.027697788551449776,0.10827254503965378,0.5059028267860413,2.71785831451416,3.9077978134155273,11.899494171142578,28.135643005371094,77.65233612060547,746.0028686523438
498,0.00010765768820419908,0.0001551404275232926,0.00014764109801035374,0.000154229361214675,0.0005162367597222328,0.0058322870172560215,0.012344380840659142,0.02578253112733364,0.07403857260942459,0.12218055129051208,0.2656916677951813,0.6953666806221008,2.2807767391204834,21.11441421508789
499,0.0007599377422593534,0.0004102209350094199,0.00028156302869319916,0.0002133421367034316,0.0005751275457441807,0.006521844305098057,0.014519955962896347,0.03243526071310043,0.1006149873137474,0.16967637836933136,0.3731871247291565,0.9591164588928223,3.0560553073883057,29.414791107177734
500,0.0004021335917059332,0.0002604770415928215,0.00022913928842172027,0.00018327528960071504,0.0006721101235598326,0.015124671161174774,0.04697846993803978,0.0901474580168724,0.19480492174625397,0.4422086477279663,0.7297449111938477,1.872336983680725,6.589718341827393,82.15000915527344
501,0.00023655102995689958,0.0001975958002731204,0.00020393005979713053,0.0001723459572531283,0.0004915670142509043,0.006920157000422478,0.018961837515234947,0.061512649059295654,0.4094145894050598,0.5811232328414917,1.6222634315490723,3.905808687210083,8.509915351867676,74.9006118774414
502,0.0005472873453982174,0.000321833707857877,0.00023089218302629888,0.00019089205306954682,0.0005056195659562945,0.005480510648339987,0.01184871792793274,0.024946924299001694,0.07244115322828293,0.11876581609249115,0.25622379779815674,0.6692953705787659,2.1950831413269043,20.071439743041992
503,0.0002920791448559612,0.00019090260320808738,0.00016010654508136213,0.00015073298709467053,0.0004517519846558571,0.005271658767014742,0.011549253948032856,0.02434130758047104,0.07185611128807068,0.11651107668876648,0.25549617409706116,0.6677046418190002,2.1573948860168457,19.686603546142578
504,0.00041016211616806686,0.00025924129295162857,0.00019444451027084142,0.0001714950194582343,0.0004633766948245466,0.005165696609765291,0.011203551664948463,0.023741589859128,0.07261580228805542,0.11627036333084106,0.2738032639026642,0.6826214790344238,2.2563838958740234,20.32879638671875
505,0.0006803565192967653,0.000403849029680714,0.00026767258532345295,0.00021683942759409547,0.000499820860568434,0.005163837224245071,0.01116933487355709,0.023410122841596603,0.06814686954021454,0.11029447615146637,0.23587362468242645,0.6091546416282654,1.9986969232559204,18.1539249420166
506,0.0003701166424434632,0.0002587843337096274,0.00019545614486560225,0.00017997102986555547,0.000450440333224833,0.004972054623067379,0.011003679595887661,0.023371392861008644,0.06864577531814575,0.11263445764780045,0.24159038066864014,0.6301475763320923,2.068159341812134,18.757322311401367
507,0.00046695652417838573,0.0002917908423114568,0.00021221161296125501,0.0001835875737015158,0.00044450940913520753,0.004800230264663696,0.010735779069364071,0.02279919572174549,0.06692884117364883,0.10938525199890137,0.23669418692588806,0.6174860000610352,2.016023635864258,18.18022918701172
508,0.0004312607634346932,0.0002668151864781976,0.00019504749798215926,0.00017554176156409085,0.000427335879066959,0.004738399293273687,0.010624580085277557,0.022950511425733566,0.06835982948541641,0.11071182787418365,0.24189966917037964,0.6223739981651306,2.041994333267212,18.64112663269043
509,0.000258301297435537,0.00015953667752910405,0.00014260750322137028,0.00013694151130039245,0.000372886162949726,0.004838865716010332,0.011678848415613174,0.026742709800601006,0.08190307766199112,0.1297815591096878,0.2951900362968445,0.7439752221107483,2.4510817527770996,22.228456497192383
510,0.0004975616466253996,0.000294146710075438,0.00021061755251139402,0.00017395569011569023,0.0003984537615906447,0.004488006699830294,0.010603012517094612,0.023428471758961678,0.07069528847932816,0.13960959017276764,0.25496241450309753,0.7822492718696594,2.7974750995635986,23.834793090820312
511,0.00042905216105282307,0.000249669945333153,0.00019715666712727398,0.0001672602229518816,0.00040092263952828944,0.004836238455027342,0.012780378572642803,0.0313274972140789,0.09298980236053467,0.20411860942840576,0.36478501558303833,1.1600850820541382,4.333713531494141,38.39772415161133
512,0.0005648831138387322,0.00034818690619431436,0.00024495235993526876,0.000196737251826562,0.00041909649735316634,0.004543322138488293,0.010525313206017017,0.022851308807730675,0.06643203645944595,0.11194302141666412,0.2351403683423996,0.6155309081077576,2.0324902534484863,18.42805290222168
513,0.000600365165155381,0.00037194255855865777,0.0002566325420048088,0.00020472668984439224,0.00041501657688058913,0.004464387893676758,0.010474786162376404,0.023931724950671196,0.07787946611642838,0.12540651857852936,0.2890753448009491,0.7059664726257324,2.249669313430786,20.176353454589844
514,0.00028549451963044703,0.00019534470629878342,0.00016436456644441932,0.00014808760897722095,0.0003475868725217879,0.00411035493016243,0.0097769470885396,0.022325683385133743,0.07059420645236969,0.11433494091033936,0.2603103518486023,0.6493813991546631,2.1148276329040527,19.371381759643555
515,0.00020118479733355343,0.00013437276356853545,0.00012656179023906589,0.0001315454428549856,0.00032984980498440564,0.004148838575929403,0.009972446598112583,0.02176993153989315,0.06377638876438141,0.10322733223438263,0.2191169708967209,0.563745379447937,1.8361717462539673,16.691041946411133
516,0.0003693494072649628,0.0002429094020044431,0.00019097393669653684,0.00017039594240486622,0.0003652427112683654,0.0040816133841872215,0.009529832750558853,0.020838957279920578,0.061866506934165955,0.09950388222932816,0.21675656735897064,0.5505800843238831,1.79584538936615,16.316617965698242
517,0.00044279731810092926,0.000294127210509032,0.0002629670489113778,0.00022364263713825494,0.0005340338102541864,0.0057405647821724415,0.019962474703788757,0.04192344844341278,0.1055668517947197,0.15646794438362122,0.46864715218544006,1.2516413927078247,4.1338911056518555,33.07487106323242
518,0.0005520492559298873,0.0003331811458338052,0.00022415815328713506,0.00018276867922395468,0.00035269756335765123,0.00391370477154851,0.009307876229286194,0.020802458748221397,0.062322624027729034,0.09991908073425293,0.222096785902977,0.558210015296936,1.801218867301941,16.588682174682617
519,0.0006725906278006732,0.0003789992188103497,0.00027264413074590266,0.00020610293722711504,0.000413261353969574,0.006576065439730883,0.023050572723150253,0.0652695745229721,0.18179573118686676,0.43531933426856995,0.744378924369812,2.1681969165802,7.68366003036499,71.52808380126953
520,0.0006318442756310105,0.00035225527244620025,0.00027741710073314607,0.00019346280896570534,0.0003606522222980857,0.00514332577586174,0.010751139372587204,0.026518674567341805,0.08814343065023422,0.15055641531944275,0.306292861700058,0.9053815603256226,3.1619741916656494,26.09995460510254
521,0.0006626543472521007,0.00038934723124839365,0.0002648726513143629,0.0002133655798388645,0.00037402374437078834,0.0038851224817335606,0.009158526547253132,0.02034962922334671,0.060064155608415604,0.09537536650896072,0.21074768900871277,0.5241557955741882,1.7040925025939941,15.480820655822754
522,0.0003527172957547009,0.0002485537261236459,0.0001934598694788292,0.0001674904051469639,0.00032505500712431967,0.0036107657942920923,0.008600070141255856,0.019111448898911476,0.05703270062804222,0.09045135229825974,0.20041212439537048,0.4963736832141876,1.6096415519714355,14.648515701293945
523,0.0005806065164506435,0.0003181082720402628,0.00021521591406781226,0.00017964799189940095,0.0003144151414744556,0.0035365913063287735,0.00849403627216816,0.019673844799399376,0.05888485908508301,0.09273125976324081,0.20714055001735687,0.5101075768470764,1.6587070226669312,15.036527633666992
524,0.0004850305849686265,0.0002554764796514064,0.0001884501107269898,0.0001633050269447267,0.0002917452366091311,0.0036563833709806204,0.009285965003073215,0.027342353016138077,0.10445719957351685,0.15102927386760712,0.41860881447792053,0.9107504487037659,2.911717414855957,27.497941970825195
525,0.0005617819842882454,0.00032553146593272686,0.0002158501447411254,0.0001785892090993002,0.00030382705153897405,0.003368627978488803,0.00807011965662241,0.01881868578493595,0.05661226436495781,0.09098576754331589,0.2006828486919403,0.4965597093105316,1.6294461488723755,14.803705215454102
526,0.0005283407517708838,0.00033011430059559643,0.000253196427365765,0.00019148658611811697,0.00033034099033102393,0.0033476741518825293,0.00810847245156765,0.01868189498782158,0.058410946279764175,0.09427298605442047,0.2044910341501236,0.4939354956150055,1.6865479946136475,14.556114196777344
527,0.0003859043645206839,0.00024974660482257605,0.00018007622566074133,0.00015212225844152272,0.0002735841553658247,0.003243142506107688,0.007885023020207882,0.018234174698591232,0.05535490810871124,0.0866563618183136,0.19303250312805176,0.4732280671596527,1.5407484769821167,14.04218578338623
528,0.00034677659277804196,0.00020695455896202475,0.00015632166469004005,0.0001436283637303859,0.0002591363445390016,0.0031288317404687405,0.00762419356033206,0.01838419958949089,0.05548177659511566,0.0877508670091629,0.1970951110124588,0.4784955084323883,1.562747836112976,14.20724105834961
529,0.0005254769930616021,0.00030033645452931523,0.0002082065329886973,0.00017205358017235994,0.00028125496464781463,0.0031573663000017405,0.007816283032298088,0.019481781870126724,0.06064901128411293,0.09159214049577713,0.2148331105709076,0.5038039088249207,1.6172075271606445,15.043310165405273
530,0.00041600788244977593,0.0002712068671826273,0.00023006404808256775,0.00018601839838083833,0.00034496415173634887,0.0037986335810273886,0.013144110329449177,0.03557280823588371,0.18860723078250885,0.2715153098106384,0.584610641002655,1.705519676208496,4.851399898529053,48.80595779418945
531,0.0006393915973603725,0.0003734135825652629,0.0002414747141301632,0.00019136874470859766,0.00028815591940656304,0.0030261711217463017,0.007395527325570583,0.018265554681420326,0.056092552840709686,0.08815327286720276,0.19822542369365692,0.4734128415584564,1.5302282571792603,13.904037475585938
532,0.0005623171455226839,0.00033374904887750745,0.00023072223120834678,0.00017834325262811035,0.000273585959803313,0.0029653182718902826,0.007280434016138315,0.018344465643167496,0.061730802059173584,0.09368714690208435,0.22452285885810852,0.5473048686981201,1.7146527767181396,15.815713882446289
533,0.000533034501131624,0.0002951755013782531,0.00022148643620312214,0.0001856072194641456,0.0002814364561345428,0.003004237078130245,0.007371979765594006,0.018337102606892586,0.05579343065619469,0.08880340307950974,0.19843579828739166,0.48053988814353943,1.553162932395935,14.002957344055176
534,0.0003243063110858202,0.00022919682669453323,0.00017069463501684368,0.0001497230405220762,0.00024543816107325256,0.0028056162409484386,0.006985464133322239,0.01713787019252777,0.05173569172620773,0.08191993832588196,0.1813966929912567,0.44042903184890747,1.4186269044876099,12.845648765563965
535,0.00017945461149793118,0.00014116507372818887,0.0001331507519353181,0.0001261240686289966,0.00022271671332418919,0.0027148518711328506,0.00679873488843441,0.016714533790946007,0.050483811646699905,0.0793028473854065,0.17615720629692078,0.42447346448898315,1.3714263439178467,12.428433418273926
536,0.00037317757960408926,0.00023132128990255296,0.0001727685594232753,0.00014627842756453902,0.00023074541240930557,0.00267104827798903,0.006737045478075743,0.016576575115323067,0.050111524760723114,0.07783886045217514,0.17479240894317627,0.4180445671081543,1.3371649980545044,12.167526245117188
537,0.0005888540181331336,0.00034885594504885375,0.0002499720430932939,0.00019109145796392113,0.0002765782119240612,0.003123915521427989,0.00920845940709114,0.02516460046172142,0.06712505966424942,0.09502854943275452,0.21205750107765198,0.46124783158302307,1.4829697608947754,13.18430233001709
538,0.0007229842012748122,0.0003908369690179825,0.00026097468798980117,0.00019741029245778918,0.0002665234205778688,0.0026827887631952763,0.006683549843728542,0.01633310131728649,0.04937836527824402,0.07706066966056824,0.17174267768859863,0.41209760308265686,1.328489899635315,12.089378356933594
539,0.0006395680247806013,0.00035944447154179215,0.000246825919020921,0.00018465318134985864,0.00026366920792497694,0.0030571832321584225,0.009863659739494324,0.03042072430253029,0.12193222343921661,0.19588665664196014,0.41591542959213257,1.0912383794784546,3.4825305938720703,31.573707580566406
540,0.0005254826392047107,0.00029956435901112854,0.0002163334283977747,0.00016664252325426787,0.0002336835314054042,0.002519595203921199,0.006341589614748955,0.01584463194012642,0.047716449946165085,0.072983518242836,0.16579966247081757,0.38738036155700684,1.249124526977539,11.439592361450195
541,0.00038761613541282713,0.0002577804261818528,0.00019996985793113708,0.000162036856636405,0.00022955884924158454,0.002456067129969597,0.006259164307266474,0.01551350113004446,0.04727425053715706,0.07386215031147003,0.16388918459415436,0.3954783082008362,1.267134666442871,11.533357620239258
542,0.0003768325550481677,0.0002295366721227765,0.00017055956413969398,0.00014258762530516833,0.00020681993919424713,0.0023621623404324055,0.006049850024282932,0.015074714086949825,0.04526566341519356,0.07059615850448608,0.1534692794084549,0.37028419971466064,1.210745096206665,10.887166023254395
543,0.00037964442162774503,0.0002474613138474524,0.0002170260122511536,0.00016577808128204197,0.00023496891662944108,0.002688611624762416,0.007561688311398029,0.028392085805535316,0.10100522637367249,0.11114022880792618,0.467260479927063,0.6648426651954651,1.8284541368484497,20.10988426208496
544,0.0006745699211023748,0.00038984708953648806,0.0002561631554272026,0.0001899918424896896,0.0002391192247159779,0.00235707126557827,0.005970780737698078,0.014763463288545609,0.04450877755880356,0.06841502338647842,0.15202899277210236,0.3629540801048279,1.169887661933899,10.620489120483398
545,0.00038849603151902556,0.00024861295241862535,0.00019219156820327044,0.00015129581151995808,0.0002081076381728053,0.002227267948910594,0.005718497559428215,0.014164010994136333,0.04284072294831276,0.06649644672870636,0.14829687774181366,0.35525739192962646,1.1429593563079834,10.386453628540039
546,0.0003498114529065788,0.0002160940202884376,0.00020032419706694782,0.00013629524619318545,0.00018987436487805098,0.003236175514757633,0.01083170436322689,0.05219200998544693,0.23903389275074005,0.39988335967063904,1.1012611389160156,2.3030102252960205,7.843317031860352,70.47917938232422
547,0.0004452980065252632,0.0002876868820749223,0.00020319769100751728,0.00015704776160418987,0.00020530524489004165,0.00216443813405931,0.005561213009059429,0.013791493140161037,0.04225567355751991,0.06520483642816544,0.14758837223052979,0.3518296480178833,1.1281681060791016,10.238605499267578
548,0.0006194318411871791,0.00036660986370407045,0.00027995972777716815,0.00019787128258030862,0.0002856142818927765,0.0038257455453276634,0.012088531628251076,0.03276092931628227,0.10436215251684189,0.2520076036453247,0.4548143148422241,1.3389040231704712,4.816802978515625,42.00284957885742
549,0.000638575991615653,0.0003754869685508311,0.00024056121765170246,0.00017199221474584192,0.00020712788682430983,0.0021036493126302958,0.005444820038974285,0.013456415385007858,0.04091544449329376,0.06366510689258575,0.1419101357460022,0.3384230136871338,1.0842915773391724,9.806084632873535
550,0.0004796223947778344,0.00030741869704797864,0.00020992530335206538,0.00015967892250046134,0.00019822469039354473,0.0020078478846699,0.0051871417090296745,0.012761121615767479,0.03909613937139511,0.060948170721530914,0.13838565349578857,0.33046457171440125,1.0586885213851929,9.539314270019531
551,0.0004899591440334916,0.0002984853636007756,0.00022587754938285798,0.00016013512504287064,0.00020601323922164738,0.0022583294194191694,0.006868588272482157,0.02403092198073864,0.09904354810714722,0.14960898458957672,0.4421108365058899,0.823024570941925,2.7273054122924805,26.231929779052734
552,0.0005027829902246594,0.0003022038144990802,0.00021087785717099905,0.00015566505317110568,0.00018911471124738455,0.0019693055655807257,0.0052151866257190704,0.013028922490775585,0.04061206057667732,0.0629040002822876,0.14186792075634003,0.33909711241722107,1.087740182876587,9.831697463989258
553,0.00040812467341311276,0.0002800374059006572,0.0002004491543630138,0.00015208915283437818,0.00018976708815898746,0.0019607965368777514,0.005167101509869099,0.012714597396552563,0.03944293037056923,0.061841655522584915,0.13931864500045776,0.33218812942504883,1.0623464584350586,9.544458389282227
554,0.00037224573316052556,0.00023050946765579283,0.00019171115127392113,0.0001406662631779909,0.00018801761325448751,0.0019761063158512115,0.007070978172123432,0.01924908719956875,0.0941566675901413,0.23711615800857544,0.3809604048728943,1.349009394645691,5.038857460021973,41.41645050048828
555,0.0005053398199379444,0.0003114235878456384,0.00021487430785782635,0.0001592616317793727,0.00018948955403175205,0.0019034206634387374,0.005102796480059624,0.012635700404644012,0.03905794024467468,0.061509210616350174,0.13834896683692932,0.33147236704826355,1.0550652742385864,9.48707103729248
556,0.00028215532074682415,0.00018450889911036938,0.00014114276564214379,0.00011509814066812396,0.00015480635920539498,0.0017964330036193132,0.00494869751855731,0.012488240376114845,0.04055768623948097,0.0642181783914566,0.14496256411075592,0.3533248007297516,1.1286097764968872,10.232850074768066
557,0.00032973376801237464,0.0002108980406774208,0.00016858709568623453,0.00012845592573285103,0.00016533967573195696,0.0018041374860331416,0.0050733620300889015,0.012935210950672626,0.041922662407159805,0.0682658776640892,0.15220268070697784,0.3666834235191345,1.1810925006866455,10.766263008117676
558,0.000393708236515522,0.00023223008611239493,0.00017358438344672322,0.00013590605522040278,0.00016690351185388863,0.0017479619709774852,0.004806337412446737,0.01198209635913372,0.037201277911663055,0.05907132104039192,0.1298767626285553,0.3147381842136383,0.9987824559211731,9.031023979187012
559,0.0005601338343694806,0.00033758339122869074,0.0002244711940875277,0.00016330780636053532,0.0001829902030294761,0.0017342236824333668,0.004770341329276562,0.011978876776993275,0.03750449791550636,0.05893559381365776,0.1311095654964447,0.3121832311153412,0.9958794713020325,9.024541854858398
560,0.0006998855387791991,0.00040292926132678986,0.0002508258621674031,0.00018044347234535962,0.00019215790962334722,0.0017583034932613373,0.004861075431108475,0.012512040324509144,0.03944631665945053,0.06175302714109421,0.13844619691371918,0.32407501339912415,1.0427091121673584,9.461494445800781
561,0.0004348079673945904,0.00027077976847067475,0.00018820734112523496,0.00014053280756343156,0.00016357950516976416,0.0016324714524671435,0.004538275767117739,0.011338110081851482,0.035626016557216644,0.05552614852786064,0.12244813144207001,0.2918715476989746,0.9320764541625977,8.43210506439209
562,0.0005122137954458594,0.00032759064924903214,0.0002788760175462812,0.00019846779468934983,0.00027873789076693356,0.00271020969375968,0.01167035847902298,0.020623141899704933,0.06458573788404465,0.06407012790441513,0.163679301738739,0.526470422744751,1.8915085792541504,12.548479080200195
563,0.000581808271817863,0.00032433404703624547,0.00023511068138759583,0.00016977735504042357,0.0001896620960906148,0.0017659903969615698,0.005425958428531885,0.014832147397100925,0.050340957939624786,0.09313389658927917,0.19429096579551697,0.5106146931648254,1.576026201248169,14.913546562194824
564,0.0004392237460706383,0.00025046453811228275,0.000211580321774818,0.0001442448265152052,0.00018763975822366774,0.0016995030455291271,0.005485433619469404,0.016500554978847504,0.08238205313682556,0.16663560271263123,0.3163275420665741,1.0228804349899292,3.5157315731048584,31.223039627075195
565,0.0003193858137819916,0.00023005143157206476,0.00018898134294431657,0.00012860674178227782,0.0001512054877821356,0.004817373584955931,0.026310520246624947,0.1658981591463089,0.8921414613723755,1.4841338396072388,4.167266368865967,8.946149826049805,29.23053550720215,273.1589050292969
566,0.0006130440742708743,0.0003341170377098024,0.0002514425141271204,0.0001600509276613593,0.00017086576553992927,0.00202944059856236,0.005077173002064228,0.01730896160006523,0.051866330206394196,0.05921110138297081,0.155240997672081,0.39458149671554565,1.1374599933624268,9.43537425994873
567,0.000535072642378509,0.0002825478441081941,0.00022387425997294486,0.00015074324619490653,0.00018345663556829095,0.0017568805487826467,0.005535608157515526,0.014476640149950981,0.046816833317279816,0.0925663560628891,0.22056277096271515,0.5492027997970581,1.8107075691223145,15.869938850402832
568,0.0004708492197096348,0.00026209233328700066,0.00019343767780810595,0.00014097531675361097,0.00016067898832261562,0.0014308443060144782,0.00415567634627223,0.010548085905611515,0.033909693360328674,0.06122066080570221,0.1250000298023224,0.3904983103275299,1.1424468755722046,10.40627384185791
569,0.0003844624734483659,0.0002580893342383206,0.0001888760889414698,0.00013303245941642672,0.00015127900405786932,0.0014112943317741156,0.004121140111237764,0.010639921762049198,0.03445913642644882,0.05510557442903519,0.11958734691143036,0.2821306586265564,0.9102078676223755,8.296051025390625
570,0.0004367531801108271,0.0002822443493641913,0.00022197166981641203,0.00014560240379069,0.00016975184553302824,0.0014577641850337386,0.004160660319030285,0.011390650644898415,0.04435199499130249,0.0731920376420021,0.17649081349372864,0.4259403944015503,1.51882803440094,12.551920890808105
571,0.00038666767068207264,0.0002240996836917475,0.0001840116601670161,0.00012777294614352286,0.00014763756189495325,0.001766646164469421,0.005873426329344511,0.02268463745713234,0.10308954864740372,0.11920781433582306,0.3348623216152191,0.6118926405906677,1.901362419128418,18.97805404663086
572,0.0005610657972283661,0.0003266023995820433,0.00021489134815055877,0.00015221511421259493,0.00016335115651600063,0.0013593916082754731,0.004050901159644127,0.01053155679255724,0.034719664603471756,0.055956579744815826,0.12165053188800812,0.2921612560749054,0.9321745038032532,8.538856506347656
573,0.0004936839104630053,0.0002897887898143381,0.00020631060760933906,0.00014943277346901596,0.00016134628094732761,0.0013253153301775455,0.003936841618269682,0.010264470241963863,0.033132683485746384,0.05339345708489418,0.11287939548492432,0.27347344160079956,0.8735805153846741,8.011138916015625
574,0.0005235639400780201,0.0003202668158337474,0.00021548353834077716,0.0001480693754274398,0.00015613430878147483,0.0012783767888322473,0.003866892773658037,0.01000134740024805,0.032325662672519684,0.05149253085255623,0.10989879071712494,0.26419249176979065,0.8386690616607666,7.706184387207031
575,0.000418881798395887,0.00022110114514362067,0.00019320720457471907,0.00012101015454391018,0.00013988741557113826,0.0014881420647725463,0.00509033165872097,0.019990285858511925,0.0770796686410904,0.11587577313184738,0.2843210697174072,0.5648676156997681,1.950377345085144,19.80120086669922
576,0.000554606958758086,0.0003226779808755964,0.00022371506202034652,0.00015415120287798345,0.00016347772907465696,0.0012457305565476418,0.003916214220225811,0.011107882484793663,0.04044777899980545,0.06574276834726334,0.1509290188550949,0.35031816363334656,1.1177706718444824,10.311010360717773
577,0.0006110168760642409,0.00030491864890791476,0.00021660036873072386,0.00014817758346907794,0.00015718076610937715,0.0011854132171720266,0.003706635907292366,0.009866087697446346,0.03162989392876625,0.05192473530769348,0.10596029460430145,0.2618251442909241,0.8310434818267822,7.7049880027771
578,0.0005751217249780893,0.0003060211893171072,0.00022522984363604337,0.0001553911715745926,0.00016277348913718015,0.0011922792764380574,0.0036612360272556543,0.009877406060695648,0.032275669276714325,0.05171966180205345,0.1083495244383812,0.2603190541267395,0.830085039138794,7.730208396911621
579,0.0001016421228996478,0.00010987068526446819,0.00014935442595742643,0.00011163843009853736,0.00015105577767826617,0.0011697548907250166,0.005103270057588816,0.02619892917573452,0.10870850831270218,0.15825116634368896,0.5182884335517883,1.0557494163513184,2.9823217391967773,27.553550720214844
580,0.0005796551704406738,0.0003603173536248505,0.0002377023920416832,0.00015994465502444655,0.00015981995966285467,0.001132604549638927,0.003578335512429476,0.009975147433578968,0.0326705202460289,0.052474550902843475,0.10955408960580826,0.2566000819206238,0.8184646964073181,7.722212791442871
581,0.0004212631902191788,0.00026127215824089944,0.0001902666554087773,0.00013071179273538291,0.00013980190851725638,0.0010679034749045968,0.0035006303805857897,0.009801260195672512,0.03248171880841255,0.052375126630067825,0.11285164207220078,0.26343968510627747,0.8333302736282349,7.805932521820068
582,0.00021908999769948423,0.00014093666686676443,0.00012354354839771986,9.600382327334955e-05,0.00011690488463500515,0.0010230703046545386,0.00347861647605896,0.009788338094949722,0.03265692666172981,0.05351252853870392,0.11320169270038605,0.26521018147468567,0.8428727388381958,7.878529071807861
583,0.0006558334571309388,0.0003819545672740787,0.0002438559604343027,0.000158562688739039,0.0001555165508762002,0.0010472737485542893,0.0033723521046340466,0.0091887591406703,0.030461473390460014,0.05028919875621796,0.10395701229572296,0.24804137647151947,0.7916233539581299,7.374438762664795
584,0.00022657519730273634,0.0001625720615265891,0.00012727545981761068,9.58358432399109e-05,0.00011245073983445764,0.0009612878202460706,0.003235301235690713,0.00902397371828556,0.030497172847390175,0.051003891974687576,0.10309581458568573,0.25141072273254395,0.8019254803657532,7.5076141357421875
585,0.0005967105971649289,0.00039191090036183596,0.00030120095470920205,0.00019391415116842836,0.0002441886463202536,0.0017844061367213726,0.008832277730107307,0.021597949787974358,0.056200530380010605,0.12398484349250793,0.2453024685382843,0.5843324661254883,1.873669147491455,21.379648208618164
586,0.0005885830032639205,0.00036417305818758905,0.0002445629797875881,0.00015368057938758284,0.00015110215463209897,0.0010079153580591083,0.003279331838712096,0.008974600583314896,0.030421314761042595,0.05031278356909752,0.10246607661247253,0.24824413657188416,0.787038266658783,7.380284786224365
587,0.0003733945486601442,0.0002608087088447064,0.00022074546723160893,0.0001366505748592317,0.0001516969787189737,0.0010421418119221926,0.004536217078566551,0.01471619214862585,0.06085978075861931,0.12503284215927124,0.21828435361385345,0.6233857274055481,2.048159599304199,20.551631927490234
588,0.0007208426832221448,0.00041746560600586236,0.0002724166552070528,0.0001739229919621721,0.0001638533576624468,0.001013339962810278,0.0032797586172819138,0.008944066241383553,0.03043355792760849,0.04994608834385872,0.10269757360219955,0.24789544939994812,0.7859972715377808,7.376179218292236
589,0.0006998395547270775,0.0003935034910682589,0.00029659250867553055,0.00017411334556527436,0.00019499882182572037,0.001094318344257772,0.005546294152736664,0.020005108788609505,0.10325461626052856,0.19352903962135315,0.34118765592575073,1.0788259506225586,3.79662823677063,37.88395309448242
590,0.00043919324525631964,0.00025587575510144234,0.0001864343066699803,0.0001255490496987477,0.00012855217210017145,0.0008955777157098055,0.0030215547885745764,0.008206376805901527,0.027939308434724808,0.04603727534413338,0.0945620983839035,0.22769728302955627,0.7215325832366943,6.699516773223877
591,0.0006815868546254933,0.0003707533178385347,0.0002772160805761814,0.00017455640772823244,0.00019501523638609797,0.001028826693072915,0.0046262964606285095,0.013348378241062164,0.04230743274092674,0.06862568110227585,0.11190208792686462,0.22775422036647797,0.7739983201026917,7.879781246185303
592,0.0006085254135541618,0.00038207974284887314,0.00025854443083517253,0.0001622108102310449,0.00015306776913348585,0.000912222545593977,0.0031085768714547157,0.008783474564552307,0.030560793355107307,0.052319422364234924,0.10851001739501953,0.26319730281829834,0.8224407434463501,7.884040832519531
593,0.0005172542878426611,0.00028929056134074926,0.00021287139679770917,0.00013468167162500322,0.0001344805205008015,0.0009317506337538362,0.003756490536034107,0.011932289227843285,0.0478927344083786,0.0899326354265213,0.18641184270381927,0.4972648322582245,1.5712051391601562,15.381246566772461
594,0.0005573209491558373,0.00027598804445005953,0.00018974929116666317,0.00013062439393252134,0.00012639205669984221,0.0008277964079752564,0.0028894583228975534,0.008052635937929153,0.027328673750162125,0.045427266508340836,0.09158360213041306,0.22392071783542633,0.7020668387413025,6.637854099273682
595,0.00035603385185822845,0.000222423899685964,0.0001937743800226599,0.00012385899026412517,0.00014040169480722398,0.0008052250486798584,0.003113888669759035,0.011867518536746502,0.05147042125463486,0.09216666966676712,0.25593361258506775,0.5192005634307861,1.5632542371749878,14.360865592956543
596,0.0005593241658061743,0.00033166975481435657,0.00025194857153110206,0.00014892968465574086,0.00014985543384682387,0.0008934083743952215,0.004236766602844,0.016116913408041,0.07614637166261673,0.18112465739250183,0.373607873916626,1.028379201889038,3.146888017654419,33.79224395751953
597,0.00044643544242717326,0.0002781690564006567,0.00019682940910570323,0.0001305448095081374,0.00012860940478276461,0.0007853526622056961,0.0027334620244801044,0.0075754402205348015,0.026408536359667778,0.04321045055985451,0.08694100379943848,0.21139419078826904,0.6641241908073425,6.267877101898193
598,0.00016984576359391212,0.00015355444338638335,0.0001332638639723882,9.209266863763332e-05,0.0001050970604410395,0.0007313069654628634,0.002729866886511445,0.007595422677695751,0.026342041790485382,0.04391161724925041,0.08914244174957275,0.21862506866455078,0.6543782949447632,6.340053081512451
599,0.0004886725218966603,0.00030595535645261407,0.00020131967903580517,0.00012683267414104193,0.00012176081509096548,0.0007431305712088943,0.0026092149782925844,0.007213636767119169,0.025352459400892258,0.04109508544206619,0.08356256037950516,0.20135225355625153,0.6276149749755859,5.941145420074463
600,0.0006069510127417743,0.00033382614492438734,0.0002233069681096822,0.0001397901214659214,0.00012677465565502644,0.0007473892765119672,0.002634621225297451,0.007481840439140797,0.026485173031687737,0.043252937495708466,0.08627472817897797,0.20957008004188538,0.6554423570632935,6.288374423980713
601,0.0005098619731143117,0.0003184073430020362,0.00023708195658400655,0.00014432024909183383,0.00015716024790890515,0.0009547609952278435,0.006111916154623032,0.03489270806312561,0.22264765202999115,0.45335179567337036,0.9646570682525635,2.756037712097168,9.612863540649414,90.34255981445312
602,0.0004671091155614704,0.00028106875834055245,0.00019369176879990846,0.00012301064271014184,0.00011745132360374555,0.0006989032262936234,0.0025008576922118664,0.007093769498169422,0.025076620280742645,0.04060044139623642,0.08201446384191513,0.19794441759586334,0.6149821281433105,5.918341159820557
603,0.0004987673601135612,0.00030859894468449056,0.00021059032587800175,0.00012811690976377577,0.00011911425099242479,0.0006984720239415765,0.0025017810985445976,0.007144501898437738,0.02575419284403324,0.04122072458267212,0.08316019177436829,0.20140425860881805,0.6282660365104675,6.040489673614502
604,0.000368729728506878,0.00024393900821451098,0.00017770705744624138,0.00011425823322497308,0.0001113703110604547,0.0006751849432475865,0.0024324047844856977,0.006914109922945499,0.02449180744588375,0.03919677436351776,0.07716213911771774,0.1885375827550888,0.585809588432312,5.656147480010986
605,0.0002996615949086845,0.0002038645907305181,0.00017595729150343686,0.00010032267164206132,0.00010710005881264806,0.0009377695969305933,0.005347331520169973,0.02515183761715889,0.12308908253908157,0.13355110585689545,0.3611372411251068,0.4837353527545929,1.928650140762329,19.894515991210938
606,0.00040472467662766576,0.0002512589271645993,0.00018125012866221368,0.00011339087359374389,0.00011003968393197283,0.0006395998643711209,0.002315482823178172,0.006671194918453693,0.0242767296731472,0.03879018500447273,0.07898837327957153,0.19280385971069336,0.5916942954063416,5.692834377288818
607,0.0003100220637861639,0.0001624984433874488,0.0001335361594101414,8.903306297725067e-05,9.260782826459035e-05,0.0006019917200319469,0.002299946267157793,0.006798298563808203,0.02468550018966198,0.04025488719344139,0.0812009796500206,0.20200784504413605,0.6167607307434082,5.954765319824219
608,0.0002601968008093536,0.00020399461209308356,0.00015140623145271093,0.00010209353058598936,0.00010365465277573094,0.0006087198853492737,0.0022639951203018427,0.0065229530446231365,0.023400431498885155,0.03748315945267677,0.07458072900772095,0.18236324191093445,0.5631831288337708,5.456399440765381
609,0.00027561807655729353,0.00021335607743822038,0.00015705707482993603,0.00010388575901743025,0.00010976325575029477,0.0006110397516749799,0.002481488510966301,0.009274087846279144,0.05010060593485832,0.08577083796262741,0.21460670232772827,0.4886474311351776,1.5732094049453735,14.32053279876709
610,0.0005363927339203656,0.00032976106740534306,0.00022805952175986022,0.00013652880443260074,0.0001243509177584201,0.0006706027779728174,0.0028936166781932116,0.011000179685652256,0.05363669991493225,0.08385340124368668,0.21294258534908295,0.45038366317749023,1.5303674936294556,13.988900184631348
611,0.0005053267232142389,0.0002904790744651109,0.00019405152124818414,0.00012018957204418257,0.0001119081862270832,0.0005935774534009397,0.002247858326882124,0.006502143107354641,0.023194003850221634,0.03694353997707367,0.07350705564022064,0.17699871957302094,0.548967182636261,5.3373517990112305
612,0.000196980414330028,0.0001283836754737422,0.00014870506129227579,9.597411553841084e-05,0.00011462176189525053,0.0005555127281695604,0.0029342747293412685,0.012899310328066349,0.07074233144521713,0.08966032415628433,0.27586254477500916,0.49542689323425293,1.8294267654418945,14.048055648803711
613,0.0006397156394086778,0.00034248025622218847,0.00022552476730197668,0.00014117792306933552,0.00012576063454616815,0.0006049634539522231,0.0022608786821365356,0.006702575366944075,0.024018794298171997,0.03811131790280342,0.07525069266557693,0.18235670030117035,0.5652220249176025,5.510605335235596
614,0.0005817437777295709,0.0003271467285230756,0.00021975648996885866,0.00013358905562199652,0.00012408680049702525,0.0005832278402522206,0.002230929210782051,0.006950669456273317,0.026039008051156998,0.045920953154563904,0.08849495649337769,0.23462620377540588,0.7162714600563049,7.256737232208252
615,0.0003164480731356889,0.00021591251424979419,0.00016135226178448647,0.00010323547758162022,0.00010422401101095602,0.0005501190316863358,0.0021260888315737247,0.006465650629252195,0.02365899458527565,0.037798069417476654,0.07534424960613251,0.18242599070072174,0.562903881072998,5.52869176864624
616,0.00042860631947405636,0.00024219155602622777,0.00018162517517339438,0.00011298944446025416,0.000115895141789224,0.0005403644754551351,0.0021114833652973175,0.0064901686273515224,0.0238090418279171,0.039345256984233856,0.07731425762176514,0.1920383870601654,0.6032361388206482,5.970330715179443
617,0.000250455952482298,0.00019958290795329958,0.00014733105490449816,9.900440636556596e-05,0.00010208680760115385,0.0005292188725434244,0.0020242040045559406,0.0061243027448654175,0.02253717929124832,0.03586886450648308,0.0719648078083992,0.17375566065311432,0.5342007279396057,5.255524158477783
618,0.0006345006986521184,0.0003491563256829977,0.000233484388445504,0.00013959253556095064,0.00012450787471607327,0.0005455746431834996,0.002035679528489709,0.006071862298995256,0.022031914442777634,0.03483111783862114,0.06972753256559372,0.16853058338165283,0.520229160785675,5.127407550811768
619,0.0005310274427756667,0.000290147727355361,0.00019686580344568938,0.00012332563346717507,0.00011396386980777606,0.0005212919204495847,0.001989027252420783,0.006063959561288357,0.022073660045862198,0.03517653048038483,0.06932110339403152,0.1686786264181137,0.5195416212081909,5.186882972717285
620,0.0004982406971976161,0.0003152171557303518,0.00021318596554920077,0.00012861010327469558,0.00012074023834429681,0.0005275086150504649,0.0019979397766292095,0.006201921496540308,0.0251633170992136,0.041079480201005936,0.08903464674949646,0.22295987606048584,0.7032889127731323,6.6242852210998535
621,0.00042961310828104615,0.0002587797353044152,0.0001872468419605866,0.00011786617687903345,0.00011165597243234515,0.0005060630501247942,0.0019739975687116385,0.005822117440402508,0.02087331935763359,0.03279498964548111,0.06644801795482635,0.15841004252433777,0.4913758635520935,4.808825492858887
622,0.00038541550748050213,0.00025658681988716125,0.00017313112039119005,0.00010719696729211137,0.00010505082900635898,0.000492750434204936,0.001951799145899713,0.0060277059674263,0.022739728912711143,0.03600989282131195,0.07438188791275024,0.17815427482128143,0.5544442534446716,5.426549434661865
623,0.00029351390548981726,0.00021822402777615935,0.00018554995767772198,0.00011161791917402297,0.00013139574730303138,0.0006087531801313162,0.00340376328676939,0.009217645041644573,0.031685519963502884,0.0734589621424675,0.12298962473869324,0.37273016571998596,0.9752192497253418,12.545649528503418
624,0.00047130099846981466,0.0002691793779376894,0.00018285783880855888,0.00010945132817141712,0.00010190270404564217,0.000465017044916749,0.0018938612192869186,0.0058568548411130905,0.02159401774406433,0.03467457741498947,0.07007788121700287,0.16863839328289032,0.5182897448539734,5.180637836456299
625,0.00037902616895735264,0.00023887574207037687,0.00016246142331510782,0.00010382975597167388,0.00010125200788024813,0.0004531392187345773,0.0018204657826572657,0.0055650370195508,0.020291533321142197,0.03228351101279259,0.0652657076716423,0.15613840520381927,0.4798896908760071,4.762255668640137
626,0.0004392649861983955,0.0002723297802731395,0.0001824816281441599,0.0001188791065942496,0.00011367783736204728,0.00047077465569600463,0.0018549145897850394,0.005637314170598984,0.020512720569968224,0.03278684616088867,0.06605569273233414,0.157716304063797,0.4833250343799591,4.848923206329346
627,0.0002547942567616701,0.00017424860561732203,0.00014000317605677992,9.289038280257955e-05,9.488697105553001e-05,0.00042836955981329083,0.001776852528564632,0.005423700902611017,0.019742297008633614,0.0316704697906971,0.06478437781333923,0.1546984761953354,0.4799943268299103,4.663753986358643
628,0.0005519188125617802,0.0003059185983147472,0.00021741191449109465,0.00012475003313738853,0.00011318784527247772,0.00044413682189770043,0.0019005826907232404,0.00748157873749733,0.034235160797834396,0.054563235491514206,0.14015480875968933,0.30304616689682007,1.0792632102966309,8.844278335571289
629,0.0007228497415781021,0.0003804172738455236,0.0002465664583723992,0.00013761702575720847,0.00011730893311323598,0.000435017078416422,0.0018191615818068385,0.0061068846844136715,0.025775697082281113,0.045777443796396255,0.09111075103282928,0.22886966168880463,0.6985015273094177,7.333706378936768
630,0.00033640535548329353,0.00021587575611192733,0.0001514671166660264,9.533186675980687e-05,9.353584027849138e-05,0.00039050760096870363,0.0016242617275565863,0.005008976440876722,0.018194830045104027,0.02923021838068962,0.059268515557050705,0.14005187153816223,0.43493589758872986,4.182708740234375
631,0.0004412383714225143,0.0002963390143122524,0.0002082991268252954,0.00012234253517817706,0.00011611040099523962,0.0004761117452289909,0.0022185049019753933,0.006584881339222193,0.022792110219597816,0.03933382034301758,0.07890380173921585,0.17873471975326538,0.5651245713233948,5.583039283752441
632,0.0005915605579502881,0.00031387145281769335,0.00021546492644120008,0.00012014768435619771,0.00010688101610867307,0.00039694696897640824,0.0016794396797195077,0.005510445684194565,0.021023355424404144,0.03402148559689522,0.07409066706895828,0.165512815117836,0.533794105052948,5.0734663009643555
633,0.0004312557284720242,0.00024087225028779358,0.00016639861860312521,0.00011048934538848698,0.00010101405496243387,0.000381000543711707,0.0016084417002275586,0.005188095849007368,0.018937159329652786,0.031085656955838203,0.061611853539943695,0.14472660422325134,0.44799116253852844,4.459417343139648
634,0.0005871324683539569,0.0003399790439289063,0.0002541216090321541,0.00014189639477990568,0.00014660318265669048,0.0004010491247754544,0.0016429227543994784,0.005043151322752237,0.018589038401842117,0.03340259939432144,0.06021428853273392,0.17139890789985657,0.47798362374305725,5.029914379119873
635,0.00037217626231722534,0.00024784562992863357,0.00017249444499611855,0.00010469941480550915,9.7926844318863e-05,0.00035998178645968437,0.0015179169131442904,0.004841370042413473,0.017888905480504036,0.028610408306121826,0.057414181530475616,0.13493965566158295,0.41487330198287964,4.088891983032227
636,0.0003576355811674148,0.0002410135930404067,0.00016870454419404268,0.00010713377560023218,9.938678704202175e-05,0.0003573846479412168,0.0015128165250644088,0.004888640251010656,0.018036218360066414,0.029094494879245758,0.058195728808641434,0.1375926285982132,0.4203242361545563,4.187914848327637
637,0.0003763600252568722,0.00019917213649023324,0.00015394874208141118,9.201357170240954e-05,9.155277803074569e-05,0.00033407515729777515,0.0015368162421509624,0.005353015847504139,0.023150049149990082,0.03987244889140129,0.07762787491083145,0.2059311419725418,0.6209614872932434,6.094030857086182
638,0.0005254308343864977,0.00031660051899962127,0.0002109888882841915,0.00012335635256022215,0.00010780454613268375,0.000351164024323225,0.0015479500871151686,0.0052352710627019405,0.021168705075979233,0.03285549581050873,0.06860233843326569,0.15611527860164642,0.4899906814098358,4.723363876342773
639,0.0006265311385504901,0.0003477312275208533,0.00022447033552452922,0.00013345170009415597,0.00011351858120178804,0.00035466154804453254,0.0014882454415783286,0.004846722818911076,0.018089668825268745,0.029256671667099,0.058969058096408844,0.13988235592842102,0.4262939691543579,4.260707378387451
640,0.0005360122304409742,0.000273838231805712,0.00018405882292427123,0.00011167003685841337,9.786242299014702e-05,0.00032096891663968563,0.0014102880377322435,0.004725286271423101,0.017600515857338905,0.02849639020860195,0.05699507147073746,0.1350301057100296,0.4102400541305542,4.1162567138671875
641,0.00033848878229036927,0.00025395420379936695,0.00020802200015168637,0.00011404174438212067,0.00012567285739351064,0.00031535624293610454,0.001368852099403739,0.004614634905010462,0.017830900847911835,0.027778808027505875,0.06439372897148132,0.1385875940322876,0.4715009927749634,4.145973205566406
642,0.0003899828880093992,0.000245118688326329,0.0001742673630360514,0.0001037914480548352,9.351241897093132e-05,0.0003047142527066171,0.0013248580507934093,0.004323634319007397,0.01602931134402752,0.025772856548428535,0.05162860080599785,0.12281736731529236,0.37268775701522827,3.6823253631591797
643,0.00037472552503459156,0.0002310233103344217,0.00017188307538162917,0.00010283804294886068,9.294297342421487e-05,0.0003047501959372312,0.0013518123887479305,0.004485371522605419,0.01689842902123928,0.027278048917651176,0.05501460283994675,0.13089214265346527,0.4003864526748657,3.967390298843384
644,0.00044070728472433984,0.0002603934262879193,0.0001767710637068376,0.00010180092795053497,8.827820420265198e-05,0.00027928437339141965,0.0012385217705741525,0.0041013373993337154,0.015215706080198288,0.02442108280956745,0.04835043475031853,0.11543159931898117,0.3509691059589386,3.4661526679992676
645,0.00042285144445486367,0.00022053219436202198,0.00015948711370583624,9.258415957447141e-05,8.441055251751095e-05,0.00027341474196873605,0.001248735236003995,0.004178243223577738,0.015982165932655334,0.026063188910484314,0.049930278211832047,0.1254633665084839,0.3715416193008423,3.729109525680542
646,6.308653246378526e-05,7.894146983744577e-05,8.238056761911139e-05,5.8617533795768395e-05,6.458264397224411e-05,0.00024393643252551556,0.00115601671859622,0.0039402199909091,0.015149458311498165,0.024494096636772156,0.047692377120256424,0.11686331778764725,0.35057225823402405,3.482296943664551
647,0.000268655305262655,0.00021693235612474382,0.0001651990896789357,0.00010168887092731893,9.377020614920184e-05,0.000278965278994292,0.0012053304817527533,0.003955630585551262,0.015046943910419941,0.024204449728131294,0.047209981828927994,0.1156049445271492,0.3467853367328644,3.4378066062927246
648,0.0001984503905987367,0.00016046794189605862,0.00013201386900618672,7.923073280835524e-05,7.659428229089826e-05,0.00024630367988720536,0.0011227355571463704,0.0037870726082473993,0.014176085591316223,0.022913958877325058,0.04429459571838379,0.10733779519796371,0.32081449031829834,3.231849431991577
649,0.0002671821275725961,0.00018799859390128404,0.00013883761130273342,8.956840611062944e-05,8.371638250537217e-05,0.0002496255619917065,0.001107251737266779,0.00371697754599154,0.013981252908706665,0.022276297211647034,0.04365793615579605,0.10505740344524384,0.3164632320404053,3.132439136505127
650,0.00048282885109074414,0.00030169158708304167,0.0002444888523314148,0.0001453450386179611,0.0001617647212697193,0.00028841596213169396,0.0012027083430439234,0.006537871900945902,0.04290871322154999,0.04919010028243065,0.2049209326505661,0.2588139474391937,1.0847111940383911,9.13206958770752
651,0.00017256263527087867,0.00014951472985558212,0.00014555625966750085,8.394082396989688e-05,9.829009650275111e-05,0.0002449833264108747,0.00107261398807168,0.003779715159907937,0.015975454822182655,0.025698641315102577,0.06563097983598709,0.1509167104959488,0.5010277628898621,4.305622577667236
652,0.0005966027383692563,0.0003193803131580353,0.00020654292893595994,0.0001204783475259319,9.744742419570684e-05,0.0002501718408893794,0.0010671758791431785,0.0036265559028834105,0.013560025952756405,0.021583080291748047,0.04261818155646324,0.10154516994953156,0.30474618077278137,3.0146570205688477
653,0.00047962390817701817,0.00029501121025532484,0.0001964397233678028,0.00012190706183901057,0.00010178916272707283,0.0002564298047218472,0.001070081489160657,0.0036365604028105736,0.013634128496050835,0.02173534967005253,0.04264442250132561,0.10226821899414062,0.30573907494544983,3.07460618019104
654,0.00035214266972616315,0.0002235775755252689,0.00016006745863705873,0.0001027198086376302,8.776735921856016e-05,0.0002295793528901413,0.0009876039111986756,0.0033619622699916363,0.012689613737165928,0.02017410285770893,0.03964225575327873,0.09391634911298752,0.2828251123428345,2.803426504135132
655,0.00041674613021314144,0.0002202673495048657,0.00015634535520803183,0.00010147545981453732,8.66444970597513e-05,0.00022659226669929922,0.0009791726479306817,0.003343407530337572,0.012464060448110104,0.019833073019981384,0.03879109397530556,0.09131868183612823,0.2743619978427887,2.7455151081085205
656,0.0003368795441929251,0.00020740978652611375,0.00015414919471368194,8.637382416054606e-05,7.992151222424582e-05,0.00022159477521199733,0.0009637742186896503,0.003253482049331069,0.012706711888313293,0.019858526065945625,0.04423441365361214,0.09437177330255508,0.2937403619289398,2.8469595909118652
657,0.00038064952241256833,0.00023021103697828948,0.00015925569459795952,9.302156831836328e-05,8.08598124422133e-05,0.0002131412911694497,0.0009273989708162844,0.0031476812437176704,0.012274455279111862,0.019336475059390068,0.04267594963312149,0.09156040847301483,0.28394487500190735,2.7719926834106445
658,0.0004945839173160493,0.000264379836153239,0.00017439552175346762,0.00011017769429599866,9.106237848754972e-05,0.00022230076137930155,0.000924226304050535,0.0030697742477059364,0.011699800379574299,0.01816406473517418,0.038320738822221756,0.08481712639331818,0.2592001259326935,2.534823417663574
659,0.000529328070115298,0.00031537984614260495,0.0002449686289764941,0.00014166072651278228,0.00015763906412757933,0.00035250719520263374,0.0013371434761211276,0.0032109443563967943,0.011990703642368317,0.019190266728401184,0.06488671153783798,0.08826450258493423,0.31534990668296814,2.696700096130371
660,0.0005104138399474323,0.0003176962200086564,0.0002460025134496391,0.00013424773351289332,0.00013716965622734278,0.0002478510432410985,0.0010238346876576543,0.004542123060673475,0.034415699541568756,0.10060401260852814,0.18443389236927032,0.6258094310760498,1.7668585777282715,18.905603408813477
661,0.0006559285684488714,0.0003985882503911853,0.00030607523513026536,0.0001755710254656151,0.00021582763292826712,0.0004078916972503066,0.0012185493251308799,0.00314975343644619,0.02286660671234131,0.02882351726293564,0.14913077652454376,0.1826820820569992,0.766306459903717,6.365170478820801
662,0.0003563399368431419,0.00020057836081832647,0.00014683837071061134,8.668170630699024e-05,7.719484710833058e-05,0.0001941850787261501,0.0008339458145201206,0.002828085096552968,0.010979820974171162,0.017330089583992958,0.036057453602552414,0.08053264766931534,0.24309635162353516,2.414593458175659
663,0.0005680837784893811,0.00032963184639811516,0.00022470633848570287,0.0001303446915699169,0.00010776921408250928,0.00022641048417426646,0.0008707375382073224,0.0028376372065395117,0.010917098261415958,0.01687755063176155,0.03592614457011223,0.07825107872486115,0.23743300139904022,2.3564813137054443
664,0.0003839318815153092,0.00020688936638180166,0.0001484710373915732,9.397816029377282e-05,8.172409434337169e-05,0.00019497358880471438,0.0007929604616947472,0.0026744611095637083,0.010605905205011368,0.016212353482842445,0.03591253608465195,0.07508508116006851,0.23354262113571167,2.2902672290802
665,0.00026423539384268224,0.00020592391956597567,0.00019049712864216417,0.00010777510760817677,0.00012682961823884398,0.00021170949912630022,0.0007910924032330513,0.003275793744251132,0.013815954327583313,0.0165115874260664,0.04592122137546539,0.08228151500225067,0.23592570424079895,2.3509702682495117
666,0.0005663830088451505,0.0002989779750350863,0.00020179120474494994,0.00011496090883156285,9.657508780946955e-05,0.00020990749180782586,0.0008472156478092074,0.002773057436570525,0.01107700914144516,0.018332986161112785,0.035801149904727936,0.08323590457439423,0.2403409332036972,2.4573233127593994
667,0.00048170279478654265,0.0002601162705104798,0.00017573607328813523,0.00010892418504226953,9.147980745183304e-05,0.00019601038366090506,0.0007680323324166238,0.002588683972135186,0.010421228595077991,0.015857107937335968,0.03483468294143677,0.07265254855155945,0.21818141639232635,2.1891889572143555
668,0.00044269455247558653,0.0002657552540767938,0.00017509936878923327,0.00010291684156982228,8.6864827608224e-05,0.00018511679081711918,0.0007389768725261092,0.0024644446093589067,0.009889218024909496,0.015310787595808506,0.032751280814409256,0.07014281302690506,0.21027249097824097,2.0869569778442383
669,0.0003716389473993331,0.00020965553994756192,0.0001491862058173865,9.593195136403665e-05,8.322398934978992e-05,0.00017879651568364352,0.0007164822891354561,0.002414543414488435,0.010014113038778305,0.015448927879333496,0.033286917954683304,0.0717712789773941,0.2145436853170395,2.148513078689575
670,0.00036983523750677705,0.00021978832955937833,0.00016673983191139996,9.486775525147095e-05,8.934186189435422e-05,0.00018109397205989808,0.0007525661494582891,0.002568652853369713,0.011378193274140358,0.020470058545470238,0.034886978566646576,0.09952397644519806,0.2554239332675934,2.6920342445373535
671,0.0004042811051476747,0.00021926514455117285,0.00014979287516325712,0.00010264915181323886,8.597884880146012e-05,0.00017774660955183208,0.0006955860881134868,0.002354125725105405,0.009701545350253582,0.014994059689342976,0.03174028545618057,0.06916024535894394,0.20471414923667908,2.0562572479248047
672,0.00036145755439065397,0.000250740849878639,0.00023896334460005164,0.00011054579954361543,0.0001335118868155405,0.0002111736685037613,0.0008167977794073522,0.0029772184789180756,0.01907159574329853,0.04552176222205162,0.06722623109817505,0.2505936622619629,0.6212028861045837,6.925036907196045
673,0.00029469613218680024,0.00019642170809675008,0.00014987264876253903,9.272115858038887e-05,8.297626482089981e-05,0.00016725712339393795,0.0006550262914970517,0.0021678865887224674,0.008927999064326286,0.014004550874233246,0.029016735032200813,0.06293671578168869,0.18353751301765442,1.8668028116226196
674,0.0003823336446657777,0.00021511070372071117,0.00015154659922700375,9.692330058896914e-05,8.211272506741807e-05,0.00016375698032788932,0.0006394577794708312,0.002130933105945587,0.008807308971881866,0.013416335918009281,0.028930598869919777,0.06076114624738693,0.1774483025074005,1.7672333717346191
675,0.00030764102120883763,0.00018783690757118165,0.00013200788816902786,8.431231981376186e-05,7.471813296433538e-05,0.00015390531916636974,0.0006084931665100157,0.0020417221821844578,0.008531056344509125,0.01305938046425581,0.028107549995183945,0.059573475271463394,0.1736578345298767,1.7334843873977661
676,0.0005146805779077113,0.00031288270838558674,0.00023270996462088078,0.00012402830179780722,0.00011126748722745106,0.00019215226348023862,0.0007176075596362352,0.002061746781691909,0.008450080640614033,0.015818409621715546,0.04082075133919716,0.0627627968788147,0.1708831936120987,1.6843847036361694
677,0.0005691142869181931,0.00034123050863854587,0.00026766792871057987,0.00015231489669531584,0.000182357631274499,0.00036789823207072914,0.0017603585729375482,0.005073986481875181,0.018453139811754227,0.04508139565587044,0.034101393073797226,0.15632909536361694,0.27386125922203064,3.385939598083496
678,0.00043004422332160175,0.0002434796333545819,0.0001700476132100448,9.93466965155676e-05,8.554166561225429e-05,0.0001568252337165177,0.0006008776254020631,0.001999790547415614,0.00855677854269743,0.013164485804736614,0.028736284002661705,0.059887345880270004,0.17821456491947174,1.7752556800842285
679,0.0005591173539869487,0.00031548694823868573,0.00020340821356512606,0.00011756043386412784,9.346943988930434e-05,0.00016667212184984237,0.0006460410659201443,0.00216075056232512,0.010184969753026962,0.019832994788885117,0.031674258410930634,0.09061341732740402,0.25399380922317505,2.593219757080078
680,0.0004996273200958967,0.0002814682375174016,0.0001906175893964246,0.00011237424769205973,9.165446681436151e-05,0.00016229080210905522,0.0006076240679249167,0.0020034369081258774,0.00863286480307579,0.013551854528486729,0.028937991708517075,0.06086594983935356,0.18152698874473572,1.8095266819000244
681,0.00033398804953321815,0.00020381792273838073,0.0001602993143023923,9.172780119115487e-05,8.075772348092869e-05,0.00015694252215325832,0.0006129629327915609,0.0023223264142870903,0.012206252664327621,0.01719711162149906,0.0693848505616188,0.0944666936993599,0.3389052152633667,3.2774507999420166
682,0.0003332995984237641,0.00018654018640518188,0.00013813063560519367,9.144698560703546e-05,7.742325396975502e-05,0.00014321375056169927,0.0005509952316060662,0.0019122115336358547,0.008351552300155163,0.012896046042442322,0.026963884010910988,0.05687012895941734,0.16626030206680298,1.7235687971115112
683,8.973596413852647e-05,9.603032958693802e-05,8.342817454831675e-05,7.235028897412121e-05,6.981960905250162e-05,0.00013511271390598267,0.0005209529190324247,0.0018085493938997388,0.007944682613015175,0.012230848893523216,0.026225443929433823,0.05459415540099144,0.161483496427536,1.6420488357543945
684,0.0005118076223880053,0.00028904018108733,0.00020880397642031312,0.00011263839405728504,9.569713438395411e-05,0.00017005497647915035,0.0007753062527626753,0.0023539094254374504,0.009448579512536526,0.018124405294656754,0.02628355659544468,0.07460085302591324,0.1760178953409195,1.9717572927474976
685,0.00017106258019339293,0.00012414739467203617,0.0001124896589317359,7.14295165380463e-05,6.727947038598359e-05,0.00012704471009783447,0.0005104209412820637,0.0017892917385324836,0.008372865617275238,0.013907980173826218,0.027222055941820145,0.06738320738077164,0.18803590536117554,1.8896290063858032
686,0.00023457419592887163,0.00017515898798592389,0.00013510386634152383,8.860343950800598e-05,7.837734301574528e-05,0.0001388600649079308,0.0005293636349961162,0.0018266630358994007,0.008044488728046417,0.012433052994310856,0.026478903368115425,0.05599283054471016,0.1674397587776184,1.6708160638809204
687,0.00036884151631966233,0.0002123692975146696,0.00017838012718129903,9.635533206164837e-05,0.00010561515955487266,0.0001620618422748521,0.0005141028086654842,0.0021930085495114326,0.018068596720695496,0.0339546725153923,0.13748574256896973,0.19663845002651215,0.8019028306007385,7.689467430114746
688,0.0002855091297533363,0.00015924740000627935,0.00011956800881307572,8.857326611177996e-05,7.372915570158511e-05,0.0001319241855526343,0.0005006772116757929,0.0017498359084129333,0.007567656692117453,0.011637667194008827,0.02505825273692608,0.05151353031396866,0.1558178961277008,1.5409514904022217
689,0.0005950656486675143,0.0003250261943321675,0.00021208271209616214,0.00011918064410565421,9.06109344214201e-05,0.000141016163979657,0.0005135738756507635,0.0017373556038364768,0.007479277905076742,0.01159742008894682,0.024524083361029625,0.05108022317290306,0.153011754155159,1.5179405212402344
690,0.00040712198824621737,0.00024350527382921427,0.0001700379652902484,0.0001059651403920725,8.54577956488356e-05,0.00013704606681130826,0.0005048802704550326,0.0017354738665744662,0.00754903256893158,0.01182325929403305,0.025013497099280357,0.053220491856336594,0.15855872631072998,1.56207275390625
691,0.0003337923262733966,0.00020843284437432885,0.00015672201698180288,9.740378300193697e-05,8.498493116348982e-05,0.00013621404650621116,0.0005000770906917751,0.001664140960201621,0.007290033623576164,0.012070025317370892,0.02449009008705616,0.05923924222588539,0.1576082408428192,1.5957783460617065
692,0.0005292093264870346,0.00029014211031608284,0.00019705200975295156,0.00012274124310351908,9.595204755896702e-05,0.0001419299078406766,0.0004932433948852122,0.0016515337629243731,0.007072353269904852,0.011175899766385555,0.023007333278656006,0.0497460812330246,0.1459362953901291,1.4583594799041748
693,0.0006013771053403616,0.00036687537794932723,0.00032959572854451835,0.00018315421766601503,0.0002583269670139998,0.00043661208474077284,0.0009050423977896571,0.0019500675844028592,0.018779046833515167,0.038664039224386215,0.1856575906276703,0.2810417413711548,0.9159724116325378,9.033671379089355
694,0.0002974234230350703,0.0001968815049622208,0.00015244258975144476,9.286844579037279e-05,7.973300671437755e-05,0.00012467877240851521,0.0004691292124334723,0.0016413062112405896,0.008712414652109146,0.013364444486796856,0.059534378349781036,0.08437921106815338,0.29509618878364563,2.654320478439331
695,0.0004712498630397022,0.00028871744871139526,0.0002281617053085938,0.00011728248500730842,0.00011873087350977585,0.00018268739222548902,0.000728369050193578,0.003202644642442465,0.036826904863119125,0.0988706722855568,0.12932279706001282,0.6163346171379089,1.3611202239990234,15.81265640258789
696,0.0005347226397134364,0.00031022977782413363,0.00021508483041543514,0.00011045572318835184,8.991492359200493e-05,0.00012868507474195212,0.00045994613901712,0.0016475892625749111,0.007365172263234854,0.01649925671517849,0.024707673117518425,0.09153331071138382,0.19133420288562775,2.162052631378174
697,0.0005700557958334684,0.00030606405925936997,0.00020165623573120683,0.0001251155190402642,9.689947182778269e-05,0.00013628740271087736,0.00045207032235339284,0.0015383359277620912,0.006970435846596956,0.010588426142930984,0.02605580911040306,0.04788987338542938,0.15905770659446716,1.458417534828186
698,0.0003925389901269227,0.00021580247266683728,0.00014718517195433378,9.962225158233196e-05,8.076689118752256e-05,0.00012195722229080275,0.0004244759038556367,0.0015097021823748946,0.006868869531899691,0.010558927431702614,0.02364194765686989,0.04764803126454353,0.14739711582660675,1.4154574871063232
699,0.00015781009278725833,0.00011812571028713137,0.00010056726750917733,7.496691250707954e-05,6.856134132249281e-05,0.00010813210246851668,0.0003952331026084721,0.0014739910839125514,0.0069103967398405075,0.010731504298746586,0.025005750358104706,0.049016691744327545,0.15627208352088928,1.4799319505691528
700,0.00040049338713288307,0.00024050803040154278,0.00017589952039998025,0.00010754126560641453,8.740842167753726e-05,0.0001224743900820613,0.00041362032061442733,0.001467787311412394,0.006675723474472761,0.010249026119709015,0.02390320599079132,0.04561552032828331,0.14396938681602478,1.3807376623153687
701,0.00020054791821166873,0.00016840911121107638,0.00012991401308681816,8.674302807776257e-05,7.435019506374374e-05,0.00011371805157978088,0.000392652815207839,0.0014592165825888515,0.006721638608723879,0.010443774051964283,0.02418854646384716,0.04715441167354584,0.1429426074028015,1.3762390613555908
702,0.0004044884699396789,0.00025194630143232644,0.00017787331307772547,0.00011241889296798036,8.99465594557114e-05,0.0001247632026206702,0.0004093024181202054,0.0014865004923194647,0.00677091907709837,0.010487877763807774,0.022711463272571564,0.046976227313280106,0.14098158478736877,1.3823083639144897
703,0.00039719673804938793,0.00026961701223626733,0.00017934580682776868,0.00011396103946026415,9.189684351440519e-05,0.00012577170855365694,0.00040440281736664474,0.0014614738756790757,0.006788872182369232,0.010940545238554478,0.02289516106247902,0.052077408879995346,0.1466193050146103,1.4174573421478271
704,0.000341287610353902,0.00024124652554746717,0.00021581599139608443,0.0001362950133625418,0.00018088275101035833,0.0003380012640263885,0.0009506818023510277,0.00246656802482903,0.011210329830646515,0.02219090797007084,0.062166620045900345,0.11224136501550674,0.3117332458496094,3.0018527507781982
705,0.00031881616450846195,0.00017797615146264434,0.00013970641884952784,9.467612107982859e-05,7.921274664113298e-05,0.00011418665962992236,0.00037430928205139935,0.0013689033221453428,0.006227100733667612,0.009622948244214058,0.02066299133002758,0.04210057854652405,0.12636823952198029,1.239233374595642
706,0.0005100445123389363,0.00027120712911710143,0.00017906329594552517,0.00010623827984090894,8.165583858499303e-05,0.0001120250453823246,0.00036150909727439284,0.0013320725411176682,0.00612739147618413,0.009572808630764484,0.020922740921378136,0.04177127033472061,0.12617096304893494,1.2425333261489868
707,0.00038874009624123573,0.00022998942586127669,0.0001582911645527929,9.717227658256888e-05,7.7801312727388e-05,0.00010718592238845304,0.00035168693284504116,0.0012871880317106843,0.005919693037867546,0.009292625822126865,0.019752711057662964,0.040116239339113235,0.12039069086313248,1.1698483228683472
708,0.00027967040659859776,0.00018419443222228438,0.00013893145660404116,8.363844972336665e-05,7.346706843236461e-05,0.00010384329652879387,0.00034474334097467363,0.0012355017242953181,0.0056872195564210415,0.009196837432682514,0.018900752067565918,0.04025344178080559,0.11543656885623932,1.1301599740982056
709,0.00039818152436055243,0.0002544766466598958,0.00018937008280772716,9.6908763225656e-05,9.427108307136223e-05,0.0001333613327005878,0.000402473087888211,0.0012232894077897072,0.0054385727271437645,0.008754918351769447,0.02350393310189247,0.03746645525097847,0.11216031014919281,1.0587238073349
710,0.00036388501757755876,0.00021515578555408865,0.00014730273687746376,9.760880493558943e-05,7.968598220031708e-05,0.00010740893776528537,0.00033206434454768896,0.0011917237425222993,0.00547433365136385,0.008722057566046715,0.018772106617689133,0.0373217910528183,0.10926181077957153,1.087830662727356
711,0.000482264586025849,0.00030856826924718916,0.00021679929341189563,0.00011590834765229374,9.364583092974499e-05,0.00011537947284523398,0.0003433134115766734,0.0013937599724158645,0.006536719389259815,0.008555096574127674,0.027278052642941475,0.041317280381917953,0.1258842647075653,1.1547142267227173
712,0.00018167441885452718,0.00010561149974819273,8.811989391688257e-05,8.223186887335032e-05,7.071552681736648e-05,9.948037768481299e-05,0.00030523171881213784,0.0011224010959267616,0.005130053497850895,0.00822836346924305,0.01733296364545822,0.035082992166280746,0.10039293766021729,1.0031712055206299
713,0.00054880790412426,0.00033191003603860736,0.0002157341077690944,0.00013288535410538316,0.00010051314166048542,0.00011945471487706527,0.0003372022765688598,0.0011974223889410496,0.005327475257217884,0.008098997175693512,0.019663678482174873,0.03437594696879387,0.10573892295360565,1.0191134214401245
714,0.00046552380081266165,0.00024009260232560337,0.00016714567027520388,0.00010937148908851668,8.499573596054688e-05,0.00010699633276090026,0.00031467044027522206,0.0011508805910125375,0.005303617101162672,0.008317282423377037,0.018422691151499748,0.0351710245013237,0.10540341585874557,1.0370755195617676
715,0.0005876385839655995,0.00031729822512716055,0.00019544106908142567,0.00012178221368230879,8.808019629213959e-05,0.00010611789184622467,0.0003000377328135073,0.0010811184765771031,0.0048708561807870865,0.007549448870122433,0.01626419462263584,0.03129198029637337,0.09107509255409241,0.9059605002403259
716,0.00043040630407631397,0.00025303795700892806,0.00020696308638434857,0.00011511235061334446,0.00012378902465570718,0.0001850170810939744,0.000415078888181597,0.0011581643484532833,0.0069134351797401905,0.018499121069908142,0.020120156928896904,0.13013558089733124,0.18491756916046143,2.3139872550964355
717,0.0004400148172862828,0.0002788763085845858,0.0002562658046372235,0.0001279150164918974,0.00017293068231083453,0.0003042219905182719,0.0008624085457995534,0.0041466522961854935,0.05706263333559036,0.15124666690826416,0.2398364245891571,1.0652462244033813,2.3878538608551025,26.642887115478516
718,0.0003646371478680521,0.00021693375310860574,0.000151972912135534,9.229376883013174e-05,7.30357933207415e-05,9.243833483196795e-05,0.00027499886346049607,0.001031831605359912,0.004734341986477375,0.0074745710007846355,0.016275478526949883,0.030332433059811592,0.09010518342256546,0.9003748893737793
719,0.0004815308202523738,0.00028079395997337997,0.0001841150369727984,0.00011502372217364609,8.769689156906679e-05,0.00010454234870849177,0.00029192931833676994,0.0010756582487374544,0.005006732884794474,0.007876665331423283,0.019121605902910233,0.03254875913262367,0.10093412548303604,0.9696958065032959
720,0.0002561683941166848,0.00016166795103345066,0.00012951383541803807,8.808445272734389e-05,7.783003820804879e-05,0.000100841345556546,0.00029210199136286974,0.0010853621643036604,0.005021647550165653,0.007692612241953611,0.01636902242898941,0.03378330543637276,0.08951908349990845,0.8940973877906799
721,0.0003803643339779228,0.00020141186541877687,0.00014731362171005458,9.917940042214468e-05,8.015449566300958e-05,9.820425475481898e-05,0.00027121667517349124,0.0010291585931554437,0.0046317544765770435,0.007238979451358318,0.015644611790776253,0.02994673140347004,0.08600936084985733,0.8480513691902161
722,0.0004033309523947537,0.00022724959126207978,0.00016131639131344855,0.00010243545693811029,8.191651431843638e-05,0.00010077833576360717,0.00026951279141940176,0.0010004824725911021,0.004550962243229151,0.007407777477055788,0.015559686347842216,0.033790700137615204,0.0930313691496849,0.9335010051727295
723,0.00034605246037244797,0.00022415876446757466,0.0001482347142882645,9.833086369326338e-05,7.787552021909505e-05,9.493617108091712e-05,0.0002642213075887412,0.0010083153611049056,0.004640055820345879,0.007277285680174828,0.015895947813987732,0.03024708479642868,0.08764506131410599,0.8688252568244934
724,0.0005053686327300966,0.00029586273012682796,0.0001941444061230868,0.00011695765715558082,8.913245983421803e-05,0.00010162778926314786,0.00027011355268768966,0.0009973000269383192,0.004476907197386026,0.006976862903684378,0.015645867213606834,0.02836006134748459,0.08336897194385529,0.8188571929931641
725,0.0003362886200193316,0.00019995665934402496,0.00013900533667765558,9.55458017415367e-05,7.610689499415457e-05,9.096976282307878e-05,0.0002510841004550457,0.0009428986813873053,0.004341131541877985,0.006734094582498074,0.015279337763786316,0.027720646932721138,0.08176964521408081,0.7890634536743164
726,0.00028745204326696694,0.0002028443559538573,0.00017201475566253066,8.814262400846928e-05,8.668673399370164e-05,0.00012915935076307505,0.0003904237528331578,0.0020363673102110624,0.027244431897997856,0.09238996356725693,0.12817052006721497,0.726232647895813,1.4626333713531494,17.600719451904297
727,0.00043860237929038703,0.00025296161766164005,0.00017042699619196355,0.00010856221342692152,8.341033390024677e-05,9.744276758283377e-05,0.00025675276992842555,0.0009674669126980007,0.004492491018027067,0.007080158684402704,0.016024218872189522,0.02903010882437229,0.08580073714256287,0.845782458782196
728,0.0004494763561524451,0.00024259624478872865,0.0001878619659692049,0.00010425885557197034,9.070109808817506e-05,0.00011766862735385075,0.00027755534392781556,0.0009991222759708762,0.0053651705384254456,0.009625812992453575,0.017651047557592392,0.055103521794080734,0.12634651362895966,1.260905146598816
729,0.0003818357072304934,0.0002518375695217401,0.0001896701578516513,0.00010399380698800087,8.69028881425038e-05,0.00011069954052800313,0.00025777125847525895,0.0008801897056400776,0.005156592931598425,0.010467520914971828,0.04274686798453331,0.05243047699332237,0.21475592255592346,1.920217514038086
730,0.00026650825748220086,0.00016824279737193137,0.0001616608933545649,8.362874359590933e-05,0.00010344196925871074,0.00016486337699461728,0.0003543329075910151,0.0011477363295853138,0.006038623861968517,0.012929175049066544,0.015341458842158318,0.1193728968501091,0.1268148422241211,1.7010197639465332
731,0.00025462263147346675,0.0001839810865931213,0.0001391889527440071,8.210292435251176e-05,7.147387805161998e-05,9.347725426778197e-05,0.00024404263240285218,0.0009811840718612075,0.00545206805691123,0.009495223872363567,0.02951681800186634,0.04936956614255905,0.15191417932510376,1.3797935247421265
732,0.0002767914265859872,0.00017968472093343735,0.00015550632087979466,9.120556933339685e-05,9.830791532294825e-05,0.00014432404714170843,0.0002686717489268631,0.0008222737815231085,0.004147857427597046,0.006332787219434977,0.049964725971221924,0.02879216894507408,0.15960685908794403,0.9776543974876404
733,0.00030238335602916777,0.00020765549561474472,0.00016301921277772635,9.647192200645804e-05,8.29250639071688e-05,0.00010186489816987887,0.0002365891559747979,0.0008553160005249083,0.004885941743850708,0.008737780153751373,0.03941832855343819,0.033417709171772,0.18299980461597443,1.5262224674224854
734,0.00033045076997950673,0.000201845308765769,0.00015781509864609689,9.176840103464201e-05,7.714309322182089e-05,9.188272088067606e-05,0.0002241209731437266,0.0008682449115440249,0.005255048628896475,0.00949794054031372,0.03225460276007652,0.0412263423204422,0.15863604843616486,1.4440089464187622
735,0.00018613270367495716,0.00012373474601190537,0.00010089082934428006,7.092551823006943e-05,6.0023710830137134e-05,7.607927545905113e-05,0.00020172397489659488,0.0007689452613703907,0.0037056589499115944,0.006006975192576647,0.014301182702183723,0.024377264082431793,0.07561410963535309,0.7202963829040527
736,0.0005528958863578737,0.0003179483755957335,0.00022240192629396915,0.00012119585881009698,9.835686796577647e-05,0.00011818613711511716,0.0002517655666451901,0.0008151497459039092,0.006567425560206175,0.013720541261136532,0.06689859181642532,0.0931907668709755,0.3741365075111389,3.3784663677215576
737,0.00029273389372974634,0.00017737934831529856,0.00013239117106422782,9.21739629120566e-05,7.359990559052676e-05,8.729776891414076e-05,0.0002128900814568624,0.0007666029850952327,0.0037071076221764088,0.00597683759406209,0.014136912301182747,0.024272704496979713,0.07551755756139755,0.7078965306282043
738,0.0007839204045012593,0.0004356068093329668,0.00026506552239879966,0.0001457358303014189,0.00010132005991181359,0.00010287944314768538,0.00023372110445052385,0.0007900402415543795,0.003693167818710208,0.005903653334826231,0.013753035105764866,0.023166853934526443,0.07286601513624191,0.6859365701675415
739,0.0004165656282566488,0.00025573981110937893,0.000166160476510413,0.00010777629358926788,8.152009831974283e-05,8.926164446165785e-05,0.00021377828670665622,0.0007606255821883678,0.003700717119500041,0.006040175445377827,0.014138455502688885,0.024196568876504898,0.07510346919298172,0.7239938378334045
740,0.0002635381533764303,0.0001578211085870862,0.0001403849310008809,8.564084419049323e-05,7.673561776755378e-05,0.00010610842582536861,0.00022278331744018942,0.0007303576567210257,0.003906100522726774,0.006346787326037884,0.02929762750864029,0.02938699536025524,0.17341771721839905,1.3356775045394897
741,0.00017572952492628247,0.00011677921429509297,0.0001302506134379655,7.72371276980266e-05,7.597915828227997e-05,9.837839024839923e-05,0.00019291823264211416,0.0014389916323125362,0.017071066424250603,0.025551430881023407,0.19821755588054657,0.07751642167568207,0.8321993947029114,5.928028106689453
742,0.00039356437628157437,0.00023880467051640153,0.00016289342602249235,9.873478120425716e-05,7.603215635754168e-05,8.193245594156906e-05,0.00019523134687915444,0.0006787023157812655,0.003315292065963149,0.005354701075702906,0.012669775635004044,0.02148469351232052,0.06510318070650101,0.6127753853797913
743,0.00026409007841721177,0.00017583982844371349,0.00011782631918322295,8.333860751008615e-05,6.622257205890492e-05,7.474277663277462e-05,0.00018437225662637502,0.0006583341746591032,0.003258796175941825,0.005255707073956728,0.01270215678960085,0.021211620420217514,0.06542433053255081,0.6095261573791504
744,0.0003726691356860101,0.0002632762771099806,0.00027242698706686497,0.0001243341830559075,0.00017481645045336336,0.00031933921854943037,0.0005356959882192314,0.0022820199374109507,0.033982183784246445,0.10115697234869003,0.2649977207183838,0.7158108949661255,1.8932230472564697,19.89408302307129
745,0.00020793422299902886,0.0001522423408459872,0.00011322039063088596,7.084380195010453e-05,6.054415280232206e-05,7.065158570185304e-05,0.00017463746189605445,0.0006316780927591026,0.003188634291291237,0.005227566696703434,0.012290851213037968,0.021722814068198204,0.06409040093421936,0.611735463142395
746,0.00041062559466809034,0.00025052501587197185,0.00020901391690131277,0.00013681697600986809,0.00017277197912335396,0.0003273651818744838,0.0005460915854200721,0.0014871988678351045,0.007359822280704975,0.01970064826309681,0.01730131171643734,0.1699487566947937,0.1350790113210678,2.118222951889038
747,0.00041915872134268284,0.0002505238517187536,0.0001728092902339995,0.00010546656994847581,8.285185322165489e-05,9.276829223381355e-05,0.0002000434760702774,0.0006777166854590178,0.003498412435874343,0.006190106738358736,0.012668400071561337,0.03302481770515442,0.06986686587333679,0.7155366539955139
748,0.0004584889975376427,0.00029040424851700664,0.00022944025113247335,0.00014511693734675646,0.00017632827803026885,0.00033102455199696124,0.00062852434348315,0.002581340726464987,0.028028294444084167,0.08501134812831879,0.16229644417762756,0.6960590481758118,1.1599376201629639,14.580463409423828
749,0.00015516593703068793,0.00010814230336109176,0.00011276553414063528,6.594938167836517e-05,5.8374345826450735e-05,7.290594658115879e-05,0.00016562824021093547,0.0006617733743041754,0.0042009237222373486,0.006503548938781023,0.031469497829675674,0.019055893644690514,0.10770924389362335,0.7624364495277405
750,0.0004403445345815271,0.000261169217992574,0.000168005601153709,0.00010465983359608799,7.845767686376348e-05,8.520489791408181e-05,0.00018393452046439052,0.0006107966182753444,0.0030050359200686216,0.004851723089814186,0.011291790753602982,0.019379550591111183,0.05777956545352936,0.5437864661216736
751,0.00037068064557388425,0.000247934483923018,0.00015701957454439253,9.160846093436703e-05,7.29445819160901e-05,7.670075865462422e-05,0.00017218607536051422,0.0005920077092014253,0.0029386046808212996,0.004759147763252258,0.010907627642154694,0.019163168966770172,0.056240104138851166,0.5285062193870544
752,0.0003582281933631748,0.00023606170725543052,0.00019197702931705862,0.00011747692769858986,0.00011165934120072052,0.0001502305967733264,0.00020914195920340717,0.0007098235073499382,0.009472539648413658,0.024704936891794205,0.15044046938419342,0.14061564207077026,1.0859535932540894,8.531428337097168
753,0.0003909281804226339,0.00024280887737404555,0.00017078904784284532,0.00010687454050639644,8.177910058293492e-05,8.861469541443512e-05,0.00018389118486084044,0.0006049912190064788,0.003018686780706048,0.004974196199327707,0.011256719939410686,0.0196146909147501,0.05778593197464943,0.5477786660194397
754,0.0002935228985734284,0.00020201272855047137,0.00020303440396673977,0.00010140223457710817,0.00013525424583349377,0.00022297483519650996,0.00029378561885096133,0.0006554981810040772,0.0029934437479823828,0.006039871368557215,0.011707748286426067,0.06268051266670227,0.06877303123474121,0.9059609770774841
755,0.0003870657819788903,0.00025555540923960507,0.00017158262198790908,0.00010450981790199876,8.258636080427095e-05,8.73107710503973e-05,0.00018078864377457649,0.0005928022437728941,0.0029777828603982925,0.004802963230758905,0.011340406723320484,0.01965857855975628,0.05726771801710129,0.5301952362060547
756,0.0003179746854584664,0.0002093233197228983,0.00016819314623717219,8.717171294847503e-05,7.70298283896409e-05,9.460670116823167e-05,0.00019367923960089684,0.0006221488583832979,0.003802625695243478,0.010129992850124836,0.01543580461293459,0.08761245757341385,0.14271342754364014,1.7403837442398071
757,0.0001472678268328309,0.00011139993875985965,0.00011891481699422002,6.454989488702267e-05,6.38547062408179e-05,9.576972661307082e-05,0.0001736869744490832,0.0005410414887592196,0.003159094601869583,0.0048205615021288395,0.02094547636806965,0.02164463698863983,0.08058931678533554,0.5874655842781067
758,0.0002899266837630421,0.00019649241585284472,0.0001408345706295222,8.250607061199844e-05,6.806583405705169e-05,7.606991857755929e-05,0.00016259177937172353,0.0005319474148564041,0.0028138253837823868,0.004743000026792288,0.011261495761573315,0.02015445940196514,0.058777954429388046,0.5472472906112671
759,0.0003285027341917157,0.00021171991829760373,0.00014768722758162767,9.684685937827453e-05,7.645317236892879e-05,8.499614341417328e-05,0.00017449258302804083,0.0005440237000584602,0.002790602156892419,0.004788079299032688,0.01097810361534357,0.019237246364355087,0.059608809649944305,0.5057246088981628
760,0.0003356137895025313,0.00019697309471666813,0.00013522965309675783,8.85690824361518e-05,6.730918539687991e-05,7.707977056270465e-05,0.00015883316518738866,0.0005115973181091249,0.0026976242661476135,0.004552327562123537,0.010483892634510994,0.018604883924126625,0.0544489361345768,0.4931604266166687
761,0.0003899823932442814,0.00022765832545701414,0.000164923258125782,9.422663424629718e-05,7.241519779199734e-05,8.522713324055076e-05,0.00016800584853626788,0.0005511174094863236,0.005076273810118437,0.012201506644487381,0.04667040705680847,0.08457910269498825,0.3241007924079895,2.695617914199829
762,0.0004260390414856374,0.00023344415239989758,0.00016111305740196258,0.00010539682989474386,7.667318277526647e-05,8.688600064488128e-05,0.00016920459165703505,0.0005204029730521142,0.0026908905711025,0.00454011419788003,0.010316282510757446,0.018567053601145744,0.054081279784440994,0.4887177348136902
763,0.0002760531206149608,0.000185013486770913,0.000127540944959037,8.565776806790382e-05,6.92204775987193e-05,7.671394268982112e-05,0.00015825506125111133,0.0004883672809228301,0.002563014393672347,0.004284404218196869,0.010178850963711739,0.01807260699570179,0.052685052156448364,0.47276395559310913
764,0.00026686012279242277,0.00015056620759423822,0.00011205477494513616,8.204825280699879e-05,6.260281224967912e-05,7.611826003994793e-05,0.00015227618860080838,0.00047670703497715294,0.00252056447789073,0.0042494130320847034,0.009747374802827835,0.017697324976325035,0.05080535262823105,0.4607905149459839
765,0.00035235576797276735,0.00022685632575303316,0.00015338383673224598,9.062490426003933e-05,7.083746459102258e-05,8.152166265062988e-05,0.00015635012823622674,0.0004698572738561779,0.0025077546015381813,0.00483377929776907,0.009502504020929337,0.02842748910188675,0.05683644115924835,0.6062479019165039
766,0.0005170468357391655,0.00032148047466762364,0.0001976544881472364,0.0001138939187512733,8.29886193969287e-05,8.330451237270609e-05,0.00015812553465366364,0.0004587837611325085,0.0023320470936596394,0.003847420448437333,0.008827083744108677,0.015983058139681816,0.04515747353434563,0.4055056571960449
767,0.0003569549589883536,0.00022028075181879103,0.00015292403986677527,9.014776151161641e-05,7.00666569173336e-05,7.980107329785824e-05,0.00015141496260184795,0.00045280245831236243,0.0024405387230217457,0.004166618455201387,0.010319087654352188,0.017212016507983208,0.05199914425611496,0.45255157351493835
768,0.0004201070114504546,0.0002445243299007416,0.00015950492525007576,9.490048978477716e-05,6.799534457968548e-05,7.488394476240501e-05,0.00014304177602753043,0.0004357466532383114,0.0023432020097970963,0.0038994974456727505,0.009467636235058308,0.016148345544934273,0.048765432089567184,0.42394983768463135
769,0.00018510124937165529,0.0001575362985022366,0.00011531844938872382,7.918237679405138e-05,6.497297727037221e-05,7.035190355964005e-05,0.00013995764311403036,0.0004293352540116757,0.0023854360915720463,0.0040204161778092384,0.00955602154135704,0.016848044469952583,0.05024552717804909,0.44442084431648254
770,0.0004095886542927474,0.0002529868215788156,0.00016261267592199147,9.790738113224506e-05,7.038293551886454e-05,7.44416902307421e-05,0.0001431198325008154,0.00042547922930680215,0.0023307818919420242,0.003938525449484587,0.009143656119704247,0.0163419246673584,0.047997090965509415,0.4276784360408783
771,0.00038293516263365746,0.00022287850151769817,0.00015518307918682694,9.973940905183554e-05,7.164167618611827e-05,7.813653064658865e-05,0.00014555644884239882,0.0004363384796306491,0.002520478330552578,0.004231870174407959,0.01134195551276207,0.017199907451868057,0.059283044189214706,0.48271796107292175
772,0.00030970462830737233,0.00018831330817192793,0.0001428117393516004,9.060058073373511e-05,7.500658830394968e-05,8.730386616662145e-05,0.00015307248395401984,0.00043164408998563886,0.002392817521467805,0.004150185734033585,0.00943403784185648,0.021624717861413956,0.05193798243999481,0.4788714051246643
773,0.0004426678642630577,0.00025780635769478977,0.0001684079470578581,0.0001065622636815533,7.537751662312075e-05,8.005064591998234e-05,0.0001458291371818632,0.00041473680175840855,0.0022452576085925102,0.0037557343021035194,0.008790429681539536,0.01534304115921259,0.04512140899896622,0.3994404375553131
774,0.00020683677576016635,0.00013912501162849367,0.00010855064465431497,8.29785130918026e-05,6.493256660178304e-05,8.533150685252622e-05,0.0001493499439675361,0.0004131867899559438,0.0022743309382349253,0.004028043244034052,0.009084426797926426,0.019566122442483902,0.04839097335934639,0.44838985800743103
775,0.00021908617054577917,0.00014333463332150131,0.00012619387416634709,7.60770562919788e-05,7.087930862326175e-05,0.00010895321611315012,0.0001745970075717196,0.0004923520609736443,0.003561001271009445,0.007883179001510143,0.018915634602308273,0.07164425402879715,0.10219737887382507,1.1609160900115967
776,0.00016495442832820117,0.00012386887101456523,9.042547753779218e-05,6.608505645999685e-05,5.5806711316108704e-05,6.401454447768629e-05,0.0001270103093702346,0.00037686858559027314,0.0021691257134079933,0.0037121428176760674,0.008736230432987213,0.015587164089083672,0.045694898813962936,0.40404200553894043
777,0.0001933361345436424,0.00012555657303892076,9.812694770516828e-05,6.895979458931834e-05,5.535270247492008e-05,6.569473771378398e-05,0.00012619640619959682,0.00037095817970111966,0.002152347471565008,0.003670374397188425,0.008851006627082825,0.015544870868325233,0.045917920768260956,0.4037250280380249
778,0.0003626959805842489,0.00020746955124195665,0.0001461326755816117,9.58700620685704e-05,6.937202851986513e-05,7.720938447164372e-05,0.00013624323764815927,0.0003742754051927477,0.002134649083018303,0.0036568946670740843,0.008446082472801208,0.015183616429567337,0.044129855930805206,0.3898483216762543
779,0.0005011738976463675,0.0002913561766035855,0.0002251284895464778,0.00012399230035953224,0.0001272923982469365,0.00021166191436350346,0.0003216593468096107,0.000860654457937926,0.012988518923521042,0.03832818567752838,0.08799917995929718,0.4281176030635834,0.5544582605361938,7.125637054443359
780,0.0004512377781793475,0.0002642378967721015,0.00016413682897109538,0.00010106281115440652,7.226284651551396e-05,7.758184074191377e-05,0.00013657935778610408,0.00036691437708213925,0.002209155820310116,0.003989790566265583,0.009359721094369888,0.01880202256143093,0.05174711346626282,0.4741847813129425
781,0.0005238387966528535,0.0003088667581323534,0.0002033895143540576,0.00011854725744342431,9.349214087706059e-05,0.0001168546368717216,0.0001741922169458121,0.00040960140177048743,0.0022202676627784967,0.0044262767769396305,0.008939259685575962,0.03225051239132881,0.059329401701688766,0.6195796728134155
782,0.0003752145275939256,0.00022538045595865697,0.0001454740558983758,9.608016262063757e-05,7.179051317507401e-05,7.673705113120377e-05,0.00013298782869242132,0.00035199979902245104,0.00202085729688406,0.003498214529827237,0.007999890483915806,0.014617475681006908,0.04292204976081848,0.3781532347202301
783,0.0004560057132039219,0.00029313089908100665,0.0001731771044433117,0.00010778361320262775,8.158974378602579e-05,8.136805990943685e-05,0.0001407026284141466,0.00035811468842439353,0.0020385419484227896,0.003495922777801752,0.008155873976647854,0.01528528705239296,0.04360952973365784,0.38445407152175903
784,0.00034328183392062783,0.00021393013594206423,0.00014236077549867332,9.70300316112116e-05,7.252126670209691e-05,7.730354991508648e-05,0.00013330877118278295,0.0003448038478381932,0.001992210280150175,0.0034656289499253035,0.008023259229958057,0.015054404735565186,0.04304556921124458,0.3799803853034973
785,0.0003398989501874894,0.0001970495213754475,0.0001545130362501368,9.313702321378514e-05,7.918525079730898e-05,0.00011141860159114003,0.0001446976384613663,0.0003373202634975314,0.001947459764778614,0.0035272615496069193,0.00989122036844492,0.024847019463777542,0.04415331035852432,0.39143988490104675
786,0.0005145177128724754,0.0003120474866591394,0.000186869889148511,0.00011411179002607241,8.185647311620414e-05,8.106174209387973e-05,0.00013641994155477732,0.0003370738122612238,0.0019374367548152804,0.0033996200654655695,0.007858957163989544,0.014666327275335789,0.04231920465826988,0.3749141991138458
787,0.00034109054831787944,0.00021099507284816355,0.00013476198364514858,8.600072760600597e-05,6.499706069007516e-05,6.936624413356185e-05,0.00012190225243102759,0.00031586899422109127,0.0018707436975091696,0.0032119539100676775,0.007625744678080082,0.013862073421478271,0.04047840088605881,0.35490909218788147
788,0.0004293090314604342,0.00025860973983071744,0.00016762054292485118,9.711411985335872e-05,7.141168316593394e-05,7.385203934973106e-05,0.00012233923189342022,0.00031256451620720327,0.0020030520390719175,0.003485931782051921,0.009928192012012005,0.016509467735886574,0.05503128096461296,0.47338560223579407
789,0.0005992379155941308,0.00035643475712276995,0.00026480486849322915,0.00015242170775309205,0.00018217452452518046,0.0003358389367349446,0.00045163731556385756,0.0012467331252992153,0.019670164212584496,0.07240048050880432,0.190325066447258,0.8178402185440063,1.6452076435089111,17.226110458374023
790,0.0002886975125875324,0.0001882001815829426,0.00012097324361093342,8.599516149843112e-05,6.491712701972574e-05,6.96110655553639e-05,0.00011824148532468826,0.0002990385110024363,0.001834846567362547,0.0031543259974569082,0.007596283685415983,0.013921049423515797,0.04036936163902283,0.35774630308151245
791,0.0001889956765808165,0.00013191888865549117,9.766175207914785e-05,6.899566506035626e-05,5.5268046708079055e-05,6.424228922696784e-05,0.00010911986464634538,0.000286860391497612,0.0021087531931698322,0.003856796072795987,0.013787049800157547,0.01872420497238636,0.07937335968017578,0.6550897359848022
792,0.000327687943354249,0.0002031030599027872,0.000133265188196674,8.986888860817999e-05,6.538540037581697e-05,7.185870344983414e-05,0.00011823416571132839,0.0002944708103314042,0.0017870793817564845,0.003144237445667386,0.00739823654294014,0.014422575943171978,0.041187722235918045,0.37113848328590393
793,0.0005024102283641696,0.0002985176397487521,0.00018122867913916707,0.00011007160355802625,7.785175694152713e-05,7.696930697420612e-05,0.0001235687086591497,0.00029635452665388584,0.0018053323728963733,0.003099010558798909,0.007545772008597851,0.01509151328355074,0.041559476405382156,0.3745782673358917
794,0.0003576973103918135,0.00022504777007270604,0.00016169204900506884,9.237668564310297e-05,7.510058640036732e-05,9.34929121285677e-05,0.00013123420649208128,0.00030981781310401857,0.0018503848696127534,0.00693016080185771,0.011585412546992302,0.10772649943828583,0.15126824378967285,1.5981366634368896
795,0.0004436030285432935,0.00025630672462284565,0.0001677697291597724,0.00010599842789815739,6.969136302359402e-05,7.730341167189181e-05,0.00012438518751878291,0.00031007957295514643,0.002066314686089754,0.00347495311871171,0.010060071013867855,0.014686820097267628,0.05386140197515488,0.4951736629009247
796,0.00019063225772697479,0.0001347980578429997,9.734919149195775e-05,7.456669845851138e-05,6.382988794939592e-05,7.90548074292019e-05,0.0001209107504109852,0.00027725851396098733,0.0016996536869555712,0.003027475206181407,0.007003986742347479,0.016061410307884216,0.04000779241323471,0.36869847774505615
797,0.0002768603735603392,0.00018330314196646214,0.00012211501598358154,7.683878357056528e-05,5.991661601001397e-05,6.359445978887379e-05,0.00010537094931351021,0.00026266355416737497,0.001635008375160396,0.0028484624344855547,0.006590752862393856,0.012876871041953564,0.03593064844608307,0.3188856244087219
798,0.00043260050006210804,0.000258989748544991,0.00015838163380976766,0.00010073131852550432,7.089180871844292e-05,7.357075810432434e-05,0.00011497302330099046,0.00027265105745755136,0.0016364813782274723,0.002836592262610793,0.006691304501146078,0.012988725677132607,0.03696158528327942,0.32438376545906067
799,0.0003805533633567393,0.000242405483732,0.00014980195555835962,9.677265916252509e-05,7.35255962354131e-05,7.193939381977543e-05,0.00011178864224348217,0.000264858768787235,0.0016328507335856557,0.002830778481438756,0.006757018156349659,0.013282371684908867,0.03718488663434982,0.32976359128952026
800,0.00036643282510340214,0.0002359728969167918,0.00014887803990859538,9.967845835490152e-05,7.300265860976651e-05,7.356794230872765e-05,0.00011322985665174201,0.0002638653968460858,0.0015618844190612435,0.002649750327691436,0.00654015364125371,0.012057923711836338,0.03560052812099457,0.3115842044353485
801,0.0001863945508375764,0.00013161842070985585,9.554829739499837e-05,7.174178608693182e-05,5.428096847026609e-05,6.307082367129624e-05,0.00010051534627564251,0.00024806338478811085,0.0015098792500793934,0.0026144906878471375,0.006410478614270687,0.012275184504687786,0.0351899154484272,0.306950181722641
802,0.0003113048442173749,0.0002015306381508708,0.00013420250616036355,9.24999185372144e-05,6.796418165322393e-05,7.336532144108787e-05,0.00011084407742600888,0.00026236314442940056,0.0017007255228236318,0.0033833510242402554,0.008147673681378365,0.02368173375725746,0.04973084479570389,0.49098077416419983
803,0.00029249463113956153,0.00018399287364445627,0.0001211406706715934,8.074626384768635e-05,6.0225229390198365e-05,6.325789581751451e-05,9.702440002001822e-05,0.00023766072990838438,0.0014335978776216507,0.0024525600019842386,0.005980262532830238,0.01176489144563675,0.03308224305510521,0.2865208685398102
804,0.00032251139055006206,0.0002066763408947736,0.00014464389823842794,8.9330664195586e-05,6.720737292198464e-05,7.809518865542486e-05,0.0001121057866839692,0.0002823578251991421,0.002373699564486742,0.006346297450363636,0.014382168650627136,0.06312917172908783,0.10766858607530594,1.2047345638275146
805,0.00043732638005167246,0.0002587979251984507,0.0001623407588340342,0.00010010147525463253,6.708512955810875e-05,6.891137309139594e-05,9.99911644612439e-05,0.0002386917476542294,0.0014569206396117806,0.0025949401315301657,0.006437613628804684,0.012440572492778301,0.03624698147177696,0.3113762438297272
806,0.00015420405543409288,0.00012555267312563956,0.00010618409578455612,7.169546734075993e-05,7.254356751218438e-05,9.285110718337819e-05,0.0001018357725115493,0.00023379124468192458,0.0019300762796774507,0.002503194147720933,0.010407860390841961,0.03305225446820259,0.03528134524822235,0.3037925064563751
807,0.000569541531149298,0.00033514757524244487,0.00020650544320233166,0.0001188325768453069,7.92593345977366e-05,7.522801752202213e-05,0.00010611000470817089,0.00024054724781308323,0.0014474597992375493,0.00254868995398283,0.006290549412369728,0.01269710622727871,0.03513841703534126,0.29923567175865173
808,0.0003808168403338641,0.0002312312280992046,0.00015148143575061113,9.585695079294965e-05,6.760068936273456e-05,6.948530790396035e-05,0.0001000831471174024,0.0002319552149856463,0.0014672362012788653,0.00250254780985415,0.007596669718623161,0.01267603412270546,0.04122241213917732,0.309683620929718
809,0.0004639134567696601,0.0002892632328439504,0.00022255304793361574,0.00013309727364685386,0.0001458819751860574,0.00026638631243258715,0.0002924551081378013,0.00046899644075892866,0.0020992481149733067,0.006158606149256229,0.0065850187093019485,0.07722345739603043,0.05122940242290497,0.8420500159263611
810,0.00018400851695332676,0.00012534121924545616,0.00010018187458626926,5.9101694205310196e-05,5.372532905312255e-05,6.88665677444078e-05,9.481293091084808e-05,0.00021909919450990856,0.0014106619637459517,0.0025936143938452005,0.009225939400494099,0.01262324396520853,0.04799375683069229,0.36772871017456055
811,0.0007320409640669823,0.0003990679688286036,0.00025935799931176007,0.0001314108812948689,9.970075188903138e-05,0.00012519054871518165,0.0001318428840022534,0.00024028598272707313,0.001522342674434185,0.002636851044371724,0.011934895999729633,0.012975373305380344,0.05660337582230568,0.4482205808162689
812,0.00038975602365098894,0.0002366882108617574,0.00015202189388219267,9.023975144373253e-05,6.748250598320737e-05,6.66033083689399e-05,9.588341345079243e-05,0.0002143478486686945,0.0013684782898053527,0.0025307266041636467,0.006009866949170828,0.013350512832403183,0.03375525400042534,0.3018500506877899
813,0.0003465607587713748,0.00021023103909101337,0.00013705807214137167,9.20602324185893e-05,6.669443973805755e-05,6.827122706454247e-05,9.72500056377612e-05,0.0002165092882933095,0.0013601148966699839,0.0025275100488215685,0.006014466751366854,0.013343646191060543,0.03390226885676384,0.3011747896671295
814,0.00047402019845321774,0.00027639747713692486,0.00021329877199605107,0.00011461761459941044,0.00010807461512740701,0.00017642360762692988,0.000162977579748258,0.00022649962920695543,0.0031661558896303177,0.004603946581482887,0.04712764918804169,0.018029890954494476,0.2088986486196518,1.3179372549057007
815,0.0004524448304437101,0.0002665292122401297,0.0001676207029959187,0.00010149244917556643,6.962457700865343e-05,6.880822911625728e-05,9.449246863368899e-05,0.0002070571354124695,0.0013632336631417274,0.0025023340713232756,0.006275090388953686,0.013132067397236824,0.035133857280015945,0.3061293363571167
816,0.00027248001424595714,0.0001797582081053406,0.00011274268763372675,8.058775711106136e-05,6.214329187059775e-05,6.2075603636913e-05,9.008552297018468e-05,0.0001990529417525977,0.0013448076788336039,0.002390976995229721,0.006305834744125605,0.01289334800094366,0.03481930121779442,0.3052211403846741
817,0.0004268404736649245,0.00025906306109391153,0.00016017451707739383,0.0001072030354407616,7.686889148317277e-05,7.42747142794542e-05,9.944628254743293e-05,0.00020967508316971362,0.001383435446768999,0.002428219886496663,0.006611593067646027,0.013359997421503067,0.03548493981361389,0.3130143880844116
818,0.00019944716768804938,0.00013604496780317277,0.00013415803550742567,7.869001274229959e-05,8.24559319880791e-05,0.0001368467346765101,0.00013220841356087476,0.00018917954002972692,0.003918407950550318,0.005669084377586842,0.054486386477947235,0.02413640171289444,0.1983000934123993,1.2756541967391968
819,0.0004048492410220206,0.0002510520280338824,0.00015268169227056205,9.516309364698827e-05,6.894145917613059e-05,6.613470759475604e-05,8.879224333213642e-05,0.00018850143533200026,0.0012946497881785035,0.0022850423119962215,0.006070869043469429,0.012683184817433357,0.033081743866205215,0.29096895456314087
820,0.0002671712718438357,0.00017407872655894607,0.00011669393279589713,8.010688179638237e-05,6.138021126389503e-05,6.43982712063007e-05,8.672956755617633e-05,0.00018636359891388565,0.00132524105720222,0.0023420462384819984,0.006446320563554764,0.013040680438280106,0.03526259586215019,0.30921420454978943
821,0.0002990442153532058,0.0001921641087392345,0.0001224159204866737,9.193536970997229e-05,6.672034942312166e-05,6.801720155635849e-05,9.128420788329095e-05,0.00018909384380094707,0.001309066079556942,0.0022789803333580494,0.00630529411137104,0.012611211277544498,0.03388701751828194,0.29899266362190247
822,0.000504649302456528,0.0003041593008674681,0.0001814061834011227,0.00011013782204827294,7.699651905568317e-05,7.29283710825257e-05,9.43530976655893e-05,0.000193135449080728,0.0013162376126274467,0.0023028943687677383,0.00629649730399251,0.012587517499923706,0.03420569375157356,0.30074843764305115
823,0.00039795925840735435,0.00025667104637250304,0.0001536320778541267,0.00010178075172007084,7.26743382983841e-05,6.971316906856373e-05,9.10561575437896e-05,0.00018738432845566422,0.001282160053960979,0.002256660955026746,0.006017102859914303,0.012434080243110657,0.03278473764657974,0.2888026535511017
824,0.0003994408471044153,0.0002564935421105474,0.00015417393296957016,9.788358147488907e-05,7.063796510919929e-05,6.757977098459378e-05,8.755598537391052e-05,0.00018128403462469578,0.001229874906130135,0.0021403951104730368,0.0056937625631690025,0.011791462078690529,0.03038303181529045,0.26490092277526855
825,0.00040954118594527245,0.00025041785556823015,0.0001982913672691211,0.0001325468037975952,0.0001553124893689528,0.00030936766415834427,0.00040127287502400577,0.0009295915369875729,0.008612843230366707,0.026773571968078613,0.06947076320648193,0.35228684544563293,0.47346851229667664,4.5813822746276855
826,0.00025422105682082474,0.0001719225401757285,0.00011187870404683053,7.965739496285096e-05,5.902594421058893e-05,6.100910832174122e-05,8.119337144307792e-05,0.0001677168911555782,0.0011879977537319064,0.0020830815192312002,0.005726438947021961,0.011635269969701767,0.030376162379980087,0.26564592123031616
827,0.0003090469108428806,0.00019279774278402328,0.00012306752614676952,8.936721133068204e-05,6.20680075371638e-05,6.371351628331468e-05,8.29237760626711e-05,0.00017002876847982407,0.0011820581275969744,0.0020875066984444857,0.00559793459251523,0.011693659238517284,0.029957525432109833,0.25941842794418335
828,0.00027495191898196936,0.0001813144190236926,0.00013023386418353766,8.201760647352785e-05,6.48807836114429e-05,7.529278082074597e-05,8.625642658444121e-05,0.00016761908773332834,0.0012911515077576041,0.002193179912865162,0.006645771209150553,0.018662098795175552,0.032638296484947205,0.3151962459087372
829,0.00029905157862231135,0.00019379013974685222,0.00013073593436274678,7.745968468952924e-05,5.769776907982305e-05,6.842023140052333e-05,8.094240911304951e-05,0.00016460972256027162,0.0012781083351001143,0.0022887163795530796,0.00768652930855751,0.013285191729664803,0.03828791156411171,0.3246193826198578
830,0.00031789514468982816,0.00020028337894473225,0.00012883830640930682,8.096139208646491e-05,5.691586557077244e-05,5.9601468819892034e-05,7.580145029351115e-05,0.00015757072833366692,0.0011307335225865245,0.0020145741291344166,0.005323249846696854,0.011440306901931763,0.028858453035354614,0.2511601150035858
831,0.00033366819843649864,0.00020497092918958515,0.00013016709999646991,8.624763722764328e-05,5.904732825001702e-05,6.179598130984232e-05,7.796975842211396e-05,0.0001572357286931947,0.001121236477047205,0.00200473889708519,0.005590811837464571,0.011937069706618786,0.029967868700623512,0.26105257868766785
832,0.00048783040256239474,0.000276450184173882,0.0001711908116703853,0.00010694569937186316,6.714693881804124e-05,6.763026613043621e-05,8.288281969726086e-05,0.00016244967991951853,0.001111512421630323,0.0019470092374831438,0.005498285870999098,0.011402921751141548,0.029043935239315033,0.2519931197166443
833,0.0006172017310746014,0.00036483810981735587,0.00023337294987868518,0.00012955685087945312,9.545942884869874e-05,0.00012704954133369029,0.00011321925558149815,0.00019761004659812897,0.0021088167559355497,0.008894546888768673,0.024497801437973976,0.16035708785057068,0.2733047306537628,2.6989827156066895
834,0.00042679996113292873,0.0002593067183624953,0.00015906045155134052,9.783212590264156e-05,6.447702617151663e-05,6.444774044211954e-05,7.829484820831567e-05,0.0001537261123303324,0.0010887699900195003,0.001992221921682358,0.0059471107088029385,0.012253249064087868,0.03229378163814545,0.28330492973327637
835,0.0002982795122079551,0.00019399648590479046,0.00012537599832285196,8.634458208689466e-05,5.863483602297492e-05,6.093119736760855e-05,7.587127038277686e-05,0.00015025967149995267,0.0010441106278449297,0.0018825477454811335,0.005179570522159338,0.012242916040122509,0.02832084707915783,0.24843505024909973
836,0.0005729422555305064,0.000335450196871534,0.0002034809294855222,0.00011784741946030408,8.547216566512361e-05,0.00010149059380637482,0.0001035872264765203,0.00017090812616515905,0.0010799336014315486,0.001879270770587027,0.0057712337002158165,0.011803664267063141,0.026903090998530388,0.23761677742004395
837,0.00037071239785291255,0.00022731359058525413,0.00016543322999496013,9.147819218924269e-05,6.677718920400366e-05,9.997041343012825e-05,0.0001043172087520361,0.00018737773643806577,0.0010020409245043993,0.0018269438296556473,0.005842541344463825,0.0126420883461833,0.026793362572789192,0.23330938816070557
838,0.0003643839154392481,0.0002221045142505318,0.0001399477041559294,9.215475438395515e-05,6.028775169397704e-05,6.193176523083821e-05,7.595198258059099e-05,0.0001471726136514917,0.0009762447443790734,0.0017436326015740633,0.004781673196703196,0.011037935502827168,0.025482753291726112,0.2239123284816742
839,0.0002982472942676395,0.00019331382645759732,0.00012655320460908115,8.358737250091508e-05,5.8275312767364085e-05,6.0951777413720265e-05,7.423687202390283e-05,0.00014704809291288257,0.00099519407376647,0.0018408686155453324,0.005023134406656027,0.011942053213715553,0.0280290599912405,0.24823372066020966
840,0.0003944411873817444,0.00023947023146320134,0.00015638506738469005,9.55140421865508e-05,6.397972902050242e-05,6.668691639788449e-05,7.838696183171123e-05,0.00014936091611161828,0.0009419684065505862,0.0017338875913992524,0.004561589565128088,0.011513140983879566,0.02509945072233677,0.22044812142848969
841,6.759669486200437e-05,6.829033372923732e-05,6.100387327023782e-05,5.086339660920203e-05,4.2288185795769095e-05,4.935148899676278e-05,6.46733824396506e-05,0.00013357933494262397,0.0009203969384543598,0.0017170659266412258,0.004817317705601454,0.012809107080101967,0.026404451578855515,0.2309420108795166
842,0.0005474960780702531,0.00031908610253594816,0.00019402880570851266,0.00011345731763867661,7.246954191941768e-05,7.707130134804174e-05,8.783402881817892e-05,0.00015755687491036952,0.0009715387714095414,0.002040138700976968,0.005474812816828489,0.021556567400693893,0.03775762766599655,0.34725695848464966
843,0.0003516641154419631,0.000218168759602122,0.00015424759476445615,8.789746061665937e-05,6.78721844451502e-05,9.442726877750829e-05,9.379370021633804e-05,0.00014527827443089336,0.0026515524368733168,0.005970355588942766,0.056033868342638016,0.06432871520519257,0.27506232261657715,2.320187568664551
844,0.0003785172593779862,0.00022517192701343447,0.00015500640438403934,8.508077735314146e-05,5.6835338909877464e-05,6.760401447536424e-05,7.419992471113801e-05,0.0001384583010803908,0.0008884578128345311,0.0016970101278275251,0.004531567450612783,0.01581677421927452,0.026210088282823563,0.249220609664917
845,0.0002756608882918954,0.0001743048196658492,0.00011687891674228013,7.485262904083356e-05,5.229825183050707e-05,5.693293860531412e-05,6.955569551791996e-05,0.00013449233665596694,0.0008772392757236958,0.0016060327179729939,0.00439887959510088,0.011079655960202217,0.024149011820554733,0.21070289611816406
846,0.0003036238776985556,0.0001934816682478413,0.00012148120731581002,8.455142233287916e-05,5.7957571698352695e-05,6.09326089033857e-05,7.357555296039209e-05,0.00013628785382024944,0.0008937141974456608,0.0016538561321794987,0.004527235869318247,0.011298839002847672,0.024954108521342278,0.2175302952528
847,0.00025574967730790377,0.0001703351881587878,0.00010874279541894794,8.368453563889489e-05,5.7950652262661606e-05,6.118138844612986e-05,7.372164691332728e-05,0.00013535020116250962,0.0008800792274996638,0.0016814310802146792,0.004575040657073259,0.012027469463646412,0.026079876348376274,0.2271111160516739
848,0.0002457204391248524,0.0001619531394680962,0.00011038466618629172,7.457377068931237e-05,5.5038981372490525e-05,6.612775177927688e-05,7.457304309355095e-05,0.00013420594041235745,0.0008644159534014761,0.0016272063367068768,0.0046548363752663136,0.011215192265808582,0.024706177413463593,0.21712587773799896
849,0.0004075711767654866,0.00025832836399786174,0.00015724885452073067,0.00010138457582797855,6.591022247448564e-05,6.487737118732184e-05,7.537506462540478e-05,0.00013580640370491892,0.0008820818038657308,0.001631610793992877,0.00437174504622817,0.011039845645427704,0.024127228185534477,0.2118702530860901
850,0.0002983897866215557,0.0001935482578119263,0.00012203581718495116,7.93270519352518e-05,5.524962762137875e-05,5.8831039495998994e-05,7.138594082789496e-05,0.00013046091771684587,0.0008713994757272303,0.0016811458626762033,0.005009117070585489,0.011611084453761578,0.028356585651636124,0.24911434948444366
851,0.00046717579243704677,0.00029140914557501674,0.00017019522783812135,0.00010788098006742075,6.938182923477143e-05,6.679876241832972e-05,7.790368545101956e-05,0.00013878339086659253,0.0008826441480778158,0.0016856761649250984,0.00466440012678504,0.011801645159721375,0.027527272701263428,0.2401387244462967
852,0.0003277370415162295,0.0002072326751658693,0.00013210033648647368,8.684534986969084e-05,5.6951346778078005e-05,5.9369413065724075e-05,7.198720413725823e-05,0.0001300216536037624,0.0008307580719701946,0.0015733997570350766,0.0041912575252354145,0.011109362356364727,0.023819880560040474,0.20876748859882355
853,0.00041368434904143214,0.00024663988733664155,0.00014911041944287717,9.682754898676649e-05,6.0395275795599446e-05,6.386749737430364e-05,7.216593076009303e-05,0.00012761796824634075,0.0008168731583282351,0.0015797995729371905,0.004183344077318907,0.011175679974257946,0.02384015917778015,0.2099865972995758
854,0.00021244972595013678,0.00014642735186498612,0.00010142069368157536,6.929199298610911e-05,4.7801720938878134e-05,5.330560088623315e-05,6.313003541436046e-05,0.000119561176688876,0.0007682045688852668,0.0014686515787616372,0.004000560380518436,0.010705523192882538,0.022397730499505997,0.19953128695487976
855,0.000448760692961514,0.00027333199977874756,0.0001702162844594568,0.00010209999163635075,6.545464566443115e-05,7.197455124696717e-05,8.102296123979613e-05,0.00014714134158566594,0.000905097636859864,0.0023754755966365337,0.006323717068880796,0.03216707706451416,0.05509301647543907,0.5084921717643738
856,0.0004484308301471174,0.00027627748204395175,0.0001683566952124238,0.00010636184742907062,6.656100595137104e-05,7.141893001971766e-05,7.60998809710145e-05,0.00013093740562908351,0.0008124091546051204,0.0015482737217098475,0.00497187115252018,0.010619130916893482,0.0269786287099123,0.24372190237045288
857,0.00023231633531395346,0.00015435635577887297,0.00011359113705111668,7.204624853329733e-05,5.417332431534305e-05,7.402756455121562e-05,8.13501319498755e-05,0.0001544554834254086,0.0009322083787992597,0.002322077751159668,0.006988937966525555,0.028272196650505066,0.04549195617437363,0.4146026074886322
858,0.00026560929836705327,0.00017196791304741055,0.00013777466665487736,8.499946852680296e-05,8.764947415329516e-05,0.00016517129552084953,0.0001748859795043245,0.0003265400882810354,0.0008981456630863249,0.0019311023643240333,0.004402695689350367,0.029071621596813202,0.022864311933517456,0.2020706981420517
859,0.0003972267440985888,0.0002446226426400244,0.00016971695004031062,0.00010052706056740135,6.941504398128018e-05,8.917467494029552e-05,8.135563984978944e-05,0.0001416168233845383,0.0008052042103372514,0.001625420292839408,0.008076634258031845,0.01198108121752739,0.050134338438510895,0.48586416244506836
860,0.0003300164535176009,0.00020319137547630817,0.0001298325223615393,7.883593207225204e-05,4.936524055665359e-05,5.312958819558844e-05,6.146915984572843e-05,0.00011283712228760123,0.0007115858024917543,0.0013927557738497853,0.003742653876543045,0.01011892594397068,0.021416163071990013,0.19127865135669708
861,0.0006495958077721298,0.0003860436554532498,0.00022946199169382453,0.000131859807879664,7.789793016854674e-05,7.662710413569584e-05,8.223617624025792e-05,0.0001401888730470091,0.0007650129264220595,0.001505016814917326,0.003976785112172365,0.012511341832578182,0.024109993129968643,0.21586976945400238
862,0.0003973583516199142,0.0002382048114668578,0.00015823821013327688,8.924544090405107e-05,6.01678439124953e-05,8.063443237915635e-05,7.374671258730814e-05,0.00011983527656411752,0.0008138391422107816,0.0015647952677682042,0.008508583530783653,0.011128987185657024,0.03263787180185318,0.2900310754776001
863,0.00034424872137606144,0.0002222730836365372,0.00013884117652196437,8.946931484388188e-05,5.7328881666762754e-05,5.808528294437565e-05,6.641516665695235e-05,0.00012054276885464787,0.0007182150147855282,0.001414467697031796,0.003809856716543436,0.01076185330748558,0.022620931267738342,0.20346304774284363
864,0.00038765897625125945,0.00023657195561099797,0.00015030799841042608,9.346970909973606e-05,5.842473910888657e-05,6.635032332269475e-05,6.987532105995342e-05,0.0001250278000952676,0.0007176849176175892,0.0016254622023552656,0.0040903352200984955,0.01739819534122944,0.028360886499285698,0.2502780258655548
865,0.00018672806618269533,0.00012840823910664767,8.427247666986659e-05,6.478354043792933e-05,4.234029256622307e-05,4.8596553824609146e-05,5.790844443254173e-05,0.00010837041918421164,0.0006519674207083881,0.0013508852571249008,0.0035900799557566643,0.010649370960891247,0.021421492099761963,0.19273258745670319
866,0.0003549279645085335,0.00022267128224484622,0.00013735855463892221,9.072136890608817e-05,5.6982840760611e-05,6.040547668817453e-05,6.683488027192652e-05,0.00011982368596363813,0.0006868605269119143,0.0014170907670632005,0.0037094869185239077,0.011359247379004955,0.02282269299030304,0.20637701451778412
867,0.0003236464981455356,0.00020319331088103354,0.0001219799742102623,9.319980017608032e-05,5.612996028503403e-05,6.079036757000722e-05,6.783480785088614e-05,0.00012004101154161617,0.0006772711640223861,0.0014032578328624368,0.0036328649148344994,0.011098162271082401,0.022332385182380676,0.20241457223892212
868,0.0004111098824068904,0.00025358167476952076,0.00015866330068092793,9.879218123387545e-05,6.202787335496396e-05,6.42518643871881e-05,6.91476816427894e-05,0.00012253645400051028,0.0006841390859335661,0.0014292832929641008,0.0036752386949956417,0.011502999812364578,0.023085109889507294,0.2072049230337143
869,0.00024789501912891865,0.0001739542349241674,0.0001275810063816607,8.304591756314039e-05,7.508587441407144e-05,0.0001275704416912049,0.00013863852655049413,0.0002518900146242231,0.0007793203112669289,0.0018614463042467833,0.0040612658485770226,0.02377338334918022,0.036100730299949646,0.3331030607223511
870,0.00027355915517546237,0.0001846595259848982,0.00013715146633330733,8.450090535916388e-05,7.10365638951771e-05,0.0001304920733673498,0.00014749531692359596,0.00031349726486951113,0.0012244052486494184,0.0036048435140401125,0.00868044514209032,0.05832047760486603,0.09512921422719955,0.852526068687439
871,0.0003252351889386773,0.00020920607494190335,0.00013024815416429192,8.942128624767065e-05,5.7287612435175106e-05,6.024774847901426e-05,6.653621676377952e-05,0.00011875241034431383,0.0006494407425634563,0.0013227342860773206,0.0034552249126136303,0.010360771790146828,0.020810160785913467,0.1887965351343155
872,0.0003751459298655391,0.000233564613154158,0.00015300477389246225,9.15579657885246e-05,6.286382267717272e-05,8.481890836264938e-05,7.638865645276383e-05,0.0001271911896765232,0.0006515738205052912,0.0013434268767014146,0.00392236327752471,0.011751013807952404,0.021657634526491165,0.19695617258548737
873,0.00037587949191220105,0.0002292812569066882,0.00014155221288092434,9.043198951985687e-05,5.484629582497291e-05,6.0759539337595925e-05,6.521979230456054e-05,0.00011586655455175787,0.0006385007291100919,0.0013199457898736,0.003459980944171548,0.01042192429304123,0.021127676591277122,0.19147269427776337
874,0.00039983366150408983,0.00024998586741276085,0.00016213321941904724,0.00010036261664936319,7.724016177235171e-05,0.00012706559209618717,0.00011094398360000923,0.00016117753693833947,0.0006728157168254256,0.001580632640980184,0.010034852661192417,0.015443558804690838,0.05189231038093567,0.4758898615837097
875,0.00026631320361047983,0.00017235793347936124,0.00011073407949879766,8.233114203903824e-05,5.100236739963293e-05,5.697560482076369e-05,6.30521317361854e-05,0.00011345419625286013,0.0006312468904070556,0.0012942213797941804,0.0034607851412147284,0.010722902603447437,0.021310141310095787,0.1919911801815033
876,0.00048642189358361065,0.0002962453290820122,0.00018187606474384665,0.00011213255493203178,7.521543011534959e-05,0.0001044897799147293,9.973956912290305e-05,0.00018696732877288014,0.0009854707168415189,0.0026585517916828394,0.00727065047249198,0.03981819748878479,0.07089259475469589,0.6403371095657349
877,0.00014057548833079636,0.00010464299703016877,7.538395584560931e-05,6.216760812094435e-05,4.171805994701572e-05,5.0412425480317324e-05,5.6359531299676746e-05,0.00010572302562650293,0.0006131748668849468,0.001258205738849938,0.0034461694303900003,0.010889904573559761,0.021075693890452385,0.19305209815502167
878,0.00048488916945643723,0.00028818994178436697,0.00017343599756713957,0.0001126775678130798,6.581728666787967e-05,6.812332139816135e-05,7.085120887495577e-05,0.00012055486149620265,0.0006266827695071697,0.0012481819139793515,0.003304602811113,0.010422919876873493,0.019958123564720154,0.18012629449367523
879,0.0003182452346663922,0.0001994700578507036,0.00012720628001261503,8.861660171533003e-05,5.4603067837888375e-05,5.9242196584818885e-05,6.326258153421804e-05,0.00011240307503612712,0.0006185236270539463,0.0012476765550673008,0.003390259575098753,0.010396896861493587,0.020308488979935646,0.18475566804409027
880,0.00027644733199849725,0.00019099943165201694,0.00018317678768653423,0.000133490699226968,0.0002517316897865385,0.0006626571412198246,0.000823819194920361,0.001414252445101738,0.002857948187738657,0.009948820807039738,0.015558811835944653,0.17960329353809357,0.24202845990657806,2.035583734512329
881,0.0001281520089833066,9.603008220437914e-05,0.0001056967957993038,7.414670835714787e-05,0.00010937730985460803,0.0002664438507054001,0.00026706556673161685,0.0003607077233027667,0.000584063702262938,0.001265208818949759,0.007808050140738487,0.013392575085163116,0.023636987432837486,0.2373391091823578
882,0.0006107086082920432,0.00036526177427731454,0.00027268429403193295,0.00018875424575526267,0.00024115438282024115,0.0005794896860606968,0.0007471816497854888,0.0016734882956370711,0.0063358573243021965,0.016477998346090317,0.03930417075753212,0.28839004039764404,0.3628581166267395,2.8602874279022217
883,0.00023688774672336876,0.00015877258556429297,0.00010350791126256809,8.111347415251657e-05,5.108436744194478e-05,5.60623848286923e-05,6.222445517778397e-05,0.00011243093467783183,0.0006220074137672782,0.0012777940137311816,0.0033956230618059635,0.010876985266804695,0.021101584658026695,0.190570667386055
884,0.0003256534109823406,0.00020538063836283982,0.00013133395987097174,9.416039392817765e-05,5.907183003728278e-05,6.477703573182225e-05,6.619822670472786e-05,0.00011285738582955673,0.0006028720526956022,0.0012335629435256124,0.003270838176831603,0.010237028822302818,0.019920339807868004,0.17993758618831635
885,0.0004667846951633692,0.0002905484288930893,0.00016677887469995767,0.0001097587010008283,6.356592348311096e-05,6.359520921250805e-05,7.035139424260706e-05,0.00012524498743005097,0.0006063400069251657,0.0012165666557848454,0.0032951761968433857,0.010107948444783688,0.01949254982173443,0.1755848079919815
886,0.0002523544826544821,0.00016051043348852545,0.00011091184569522738,7.873014692449942e-05,5.3106803534319624e-05,8.406366396229714e-05,8.076932863332331e-05,0.0001477974292356521,0.0007264384184964001,0.0021597750019282103,0.005173216573894024,0.03909964859485626,0.059884119778871536,0.5363931655883789
887,0.0003346877929288894,0.00020620747818611562,0.00012873967352788895,8.854662883095443e-05,5.342845543054864e-05,5.7825862313620746e-05,6.301337998593226e-05,0.0001095415573217906,0.0005660657188855112,0.0011376995826140046,0.0030594761483371258,0.00938273686915636,0.01780552789568901,0.16122117638587952
888,0.0004327259084675461,0.0002702500787563622,0.00016036070883274078,0.00011060255928896368,6.469175423262641e-05,6.601306813536212e-05,6.989495159359649e-05,0.0001186621593660675,0.0005848549772053957,0.0011760464403778315,0.0031487662345170975,0.010113717056810856,0.018982402980327606,0.17256489396095276
889,0.00015861612337175757,0.00011700489994836971,9.023833990795538e-05,6.23039886704646e-05,4.5629516534972936e-05,6.0279482568148524e-05,5.99447957938537e-05,0.0001086738338926807,0.0005414424231275916,0.001128045143559575,0.003428094554692507,0.00949589628726244,0.019533352926373482,0.1826588660478592
890,0.0003738979867193848,0.00023117483942769468,0.0001385626383125782,9.2075060820207e-05,5.446716386359185e-05,5.743481233366765e-05,6.170442793518305e-05,0.00010773287067422643,0.0005407858407124877,0.0011145872995257378,0.003039245493710041,0.009350971318781376,0.018054833635687828,0.1648319512605667
891,0.0004337560385465622,0.0002658805751707405,0.0001571198517922312,0.00010998178186127916,6.431847577914596e-05,6.621082866331562e-05,6.625132664339617e-05,0.00010995488264597952,0.00053594313794747,0.0011171899968758225,0.0029900872614234686,0.009226296097040176,0.017728090286254883,0.16044040024280548
892,0.0003602122305892408,0.0002260927140014246,0.00013448573008645326,9.256515477318317e-05,5.404913463280536e-05,5.61271735932678e-05,5.8912322856485844e-05,0.00010293489322066307,0.0005135723622515798,0.0010713147930800915,0.002952126320451498,0.008950000628829002,0.017263786867260933,0.15741470456123352
893,0.00027980207232758403,0.00018239175551570952,0.00013762000889983028,8.67218550411053e-05,7.984103285707533e-05,0.000153559900354594,0.00015982369950506836,0.00026599131524562836,0.00067011738428846,0.002379330340772867,0.003213846357539296,0.05431979522109032,0.06084969639778137,0.5072919130325317
894,0.0004206915036775172,0.000254854530794546,0.00015672011068090796,9.790599870029837e-05,5.752025390393101e-05,5.9477817558217794e-05,6.054328696336597e-05,0.00010197129449807107,0.0004933366435579956,0.0010225262958556414,0.0027569751255214214,0.008510110899806023,0.016005966812372208,0.1457219421863556
895,0.00034447634243406355,0.0002236110740341246,0.00017241259047295898,0.00010989396832883358,0.00012958538718521595,0.00029891254962421954,0.00032976505463011563,0.0005542829167097807,0.0009227177361026406,0.0028505539521574974,0.0032713222317397594,0.04400401934981346,0.03848595172166824,0.2915324568748474
896,0.00028003784245811403,0.00018475209071766585,0.00012330686149653047,8.242490730481222e-05,5.679763125954196e-05,8.01532223704271e-05,7.164134876802564e-05,0.00012367877934593707,0.0005676182336173952,0.0014970871852710843,0.003523683873936534,0.02079654671251774,0.03284571319818497,0.28682267665863037
897,0.00036542111774906516,0.0002202347677666694,0.00015792337944731116,9.916017734212801e-05,8.28993579489179e-05,0.00016678062092978507,0.00013069457781966776,0.00018648066907189786,0.000546503986697644,0.0016418742015957832,0.0033816827926784754,0.03087940625846386,0.036971449851989746,0.31878405809402466
898,0.00036242001806385815,0.00022207637084648013,0.00015310656453948468,8.972126670414582e-05,6.811176717747003e-05,0.00012432837684173137,0.00010128387657459825,0.000179238646524027,0.0006075798301026225,0.0016861164476722479,0.00383935309946537,0.029924839735031128,0.04665357992053032,0.41635704040527344
899,0.00039224009378813207,0.00023672397946938872,0.00015450674982275814,0.00010045472299680114,7.962506060721353e-05,0.00015228267875500023,0.00011887475557159632,0.00017014742479659617,0.0005090125487186015,0.0012611086713150144,0.0028747799806296825,0.013664869591593742,0.01770051009953022,0.15204337239265442
900,0.00033756261109374464,0.00021344536799006164,0.0001347461948171258,9.249847062164918e-05,5.5200474889716133e-05,6.465656770160422e-05,6.311546894721687e-05,0.00010755389666883275,0.00047642880235798657,0.0010530607542023063,0.0025746277533471584,0.01065182313323021,0.016809573397040367,0.14937114715576172
901,0.00033147475915029645,0.0002043828571913764,0.00012001468712696806,9.324005804955959e-05,5.3299692808650434e-05,5.6964530813274905e-05,5.995210085529834e-05,9.947419312084094e-05,0.00047638191608712077,0.0010264848824590445,0.0025829565711319447,0.009547119028866291,0.016390416771173477,0.14763136208057404
902,0.0003147211391478777,0.00020345622033346444,0.00013258641411084682,8.653145778225735e-05,5.240945392870344e-05,5.610404332401231e-05,5.8255471230950207e-05,0.00010025976371252909,0.00047476094914600253,0.0010447767563164234,0.0026031218003481627,0.009462639689445496,0.01641353778541088,0.14635877311229706
903,0.0003607155231293291,0.00023874564794823527,0.000146085221786052,9.687228157417849e-05,5.60773623874411e-05,5.6306180340470746e-05,5.948267425992526e-05,0.00010117156489286572,0.0004606457951012999,0.00098404660820961,0.002468273276463151,0.008850200101733208,0.01535043865442276,0.13775521516799927
904,0.0006070078816264868,0.000354758114553988,0.0002269983378937468,0.00012467254418879747,8.3288257883396e-05,0.00013786496128886938,0.00011002256360370666,0.0001999385276576504,0.00046559827751480043,0.0010220434051007032,0.006447901483625174,0.012670474126935005,0.044646967202425,0.5188138484954834
905,0.00027018715627491474,0.00016979764041025192,0.0001221873244503513,7.569033186882734e-05,5.066965240985155e-05,7.587111758766696e-05,6.495125126093626e-05,0.00010989932343363762,0.00043967916280962527,0.0010158466175198555,0.0032455886248499155,0.012187507934868336,0.016241149976849556,0.14668983221054077
906,0.0004715008253697306,0.00029803611687384546,0.00022356562840286642,0.000139038689667359,0.00017600561841391027,0.00040036969585344195,0.000444502045866102,0.0007113106548786163,0.0005682774935849011,0.0012891964288428426,0.0031408434733748436,0.024424336850643158,0.017416175454854965,0.15433484315872192
907,0.0003990255354437977,0.0002514614025130868,0.00016152339230757207,0.00010236437810817733,6.543868948938325e-05,8.510100451530889e-05,7.700935384491459e-05,0.00013214739738032222,0.00048138457350432873,0.0012240482028573751,0.0028785960748791695,0.017859268933534622,0.025533298030495644,0.2255273461341858
908,0.0004096531483810395,0.0002523314906284213,0.0001596593501744792,9.587864769855514e-05,5.800823782919906e-05,6.87805368215777e-05,6.648815906373784e-05,0.00010567723074927926,0.0004116842173971236,0.0009264255641028285,0.0024924001190811396,0.008446364663541317,0.01609877683222294,0.1474400758743286
909,0.00033126387279480696,0.00020097447850275785,0.0001254765666089952,8.846759737934917e-05,5.310354390530847e-05,7.502536027459428e-05,6.77506104693748e-05,0.00010900230699917302,0.00041030155261978507,0.001005859114229679,0.002256742911413312,0.010721176862716675,0.015818925574421883,0.13561759889125824
910,0.0003330067847855389,0.00020831864094361663,0.00012551492545753717,9.0009045379702e-05,5.33305064891465e-05,7.084928074618801e-05,6.813082291046157e-05,0.0001142064793384634,0.0004287287301849574,0.0011818113271147013,0.002722148783504963,0.01986057683825493,0.028617139905691147,0.25288182497024536
911,0.0003620361676439643,0.00022285878367256373,0.00012918408901896328,9.940344898495823e-05,5.5832064390415326e-05,6.032083911122754e-05,6.10662973485887e-05,9.71001063589938e-05,0.00039986148476600647,0.0009078400325961411,0.0021962502505630255,0.00868256390094757,0.014377104118466377,0.12667550146579742
912,0.0004098375793546438,0.00027408922323957086,0.0001714127283776179,0.00011087841266999021,6.60919540678151e-05,6.631606811424717e-05,6.653713353443891e-05,0.00011548378824954852,0.0004418669268488884,0.0010924853850156069,0.0034118860494345427,0.01611708290874958,0.02891598455607891,0.2512344419956207
913,0.00044133892515674233,0.0002673754352144897,0.000163196018547751,0.0001036292887874879,5.884855272597633e-05,6.019681313773617e-05,6.018123895046301e-05,9.67216255958192e-05,0.0003851806395687163,0.0008582617738284171,0.002091181231662631,0.008437356911599636,0.013967000879347324,0.1218370869755745
914,0.00035449129063636065,0.0002149588253814727,0.00013626749569084495,8.534955850336701e-05,5.150640572537668e-05,5.654290725942701e-05,5.662512921844609e-05,9.303001570515335e-05,0.0003741634718608111,0.0008570726495236158,0.0020804228261113167,0.008135005831718445,0.013981697149574757,0.12085793167352676
915,0.0003698683576658368,0.00022182674729265273,0.00013500117347575724,8.850709855323657e-05,5.106742901261896e-05,6.548882083734497e-05,6.38090496067889e-05,0.00010827646474353969,0.0003665047697722912,0.0008395311888307333,0.0021541372407227755,0.009053921326994896,0.01435762643814087,0.12528949975967407
916,0.00024678101181052625,0.0001650022459216416,0.00010507008119020611,8.255431021098047e-05,4.750127482111566e-05,5.05772877659183e-05,5.2715146011905745e-05,8.797096961643547e-05,0.0003668280260171741,0.0008343211957253516,0.0021088493522256613,0.008413100615143776,0.013787932693958282,0.12125831097364426
917,0.00018123116751667112,0.00012792248162440956,9.908437641570345e-05,7.113526953617111e-05,6.480715092038736e-05,0.00015627333777956665,0.00011783401714637876,0.00021726411068812013,0.0005284419748932123,0.0016908309189602733,0.0030137815047055483,0.04101042076945305,0.04654494673013687,0.4203492999076843
918,0.00023186608450487256,0.00016884959768503904,0.00011262413318036124,8.345343667315319e-05,5.034422065364197e-05,5.481968037202023e-05,5.4563850426347926e-05,9.179604967357591e-05,0.0003654452448245138,0.000853287405334413,0.002107823034748435,0.008257195353507996,0.01422145776450634,0.12325591593980789
919,-1.1950996849918738e-06,2.499584479664918e-05,3.748130257008597e-05,4.257532054907642e-05,3.168861803715117e-05,5.2547886298270896e-05,5.274448631098494e-05,9.636626782594249e-05,0.0003496247809380293,0.0008365414687432349,0.002105844672769308,0.009561183862388134,0.014641613699495792,0.12710458040237427
920,0.0004602221888490021,0.00027740636141970754,0.00016822479665279388,0.00011205134796909988,6.805679731769487e-05,9.550609684083611e-05,8.527964382665232e-05,0.00013541340013034642,0.0003968451055698097,0.0009351865737698972,0.002146258018910885,0.01070039439946413,0.014612533152103424,0.1276250183582306
921,0.00022728584008291364,0.0001519952347734943,9.776250954018906e-05,7.648383325431496e-05,4.588086812873371e-05,5.0481288781156763e-05,5.164434696780518e-05,8.779350901022553e-05,0.00035010476130992174,0.000820759276393801,0.00206858036108315,0.00817154161632061,0.013891947455704212,0.12050016224384308
922,0.0004686372121796012,0.00028909879620186985,0.0001732620148686692,0.00011745202209567651,6.460304575739428e-05,6.555298750754446e-05,6.318614759948105e-05,9.836535173235461e-05,0.0003618083137553185,0.0008302810019813478,0.0020251027308404446,0.008300798013806343,0.014066280797123909,0.12020709365606308
923,0.000266008690232411,0.00018472442752681673,0.0001244208833668381,8.514768705936149e-05,5.0350266974419355e-05,5.2559444156941026e-05,5.202675311011262e-05,8.839022484607995e-05,0.0003394440864212811,0.0007757094572298229,0.001982694724574685,0.008387546055018902,0.013340497389435768,0.11588304489850998
924,0.0002277570602018386,0.00015713191532995552,0.00010245465091429651,7.936200563563034e-05,4.698463453678414e-05,5.003352271160111e-05,5.040882751927711e-05,8.448771404800937e-05,0.00032967221341095865,0.0007517379708588123,0.001916813664138317,0.008105875924229622,0.012732074595987797,0.11058466136455536
925,0.00021827337332069874,0.00015338794037234038,0.00010607629519654438,7.086560799507424e-05,4.523728784988634e-05,6.096278229961172e-05,5.671679537044838e-05,9.848550689639524e-05,0.00032561836997047067,0.0007685567834414542,0.002237522741779685,0.00846921931952238,0.01530969887971878,0.13824929296970367
926,0.00041291301022283733,0.00026590435300022364,0.0001770354574546218,0.00010371393000241369,7.122284296201542e-05,0.00013699392729904503,0.00012308047735132277,0.0001978289510589093,0.0003650347061920911,0.0009237050544470549,0.001967429416254163,0.012980673462152481,0.014743720181286335,0.12012558430433273
927,0.0003683564718812704,0.0002245817013317719,0.00013536025653593242,9.420819696970284e-05,5.3975378250470385e-05,5.8842022554017603e-05,5.491151750902645e-05,8.738364704186097e-05,0.00032477109925821424,0.0007669269107282162,0.001870875246822834,0.008060905151069164,0.012935209088027477,0.11100754141807556
928,0.000362290971679613,0.00023002941452432424,0.00014069871394895017,9.609053813619539e-05,5.479922765516676e-05,5.853719630977139e-05,5.598496863967739e-05,9.128168312599882e-05,0.0003393164952285588,0.0008164034807123244,0.0020075810607522726,0.00910990685224533,0.014676334336400032,0.12695926427841187
929,0.0002296047459822148,0.00016050301201175898,0.00010420965554658324,7.53952408558689e-05,4.508970960159786e-05,5.09028832311742e-05,4.96120446769055e-05,8.321757195517421e-05,0.00032276997808367014,0.0007859147153794765,0.0019118976779282093,0.009087144397199154,0.014258134178817272,0.12135165184736252
930,0.0003512852708809078,0.00021846262097824365,0.0001352205581497401,9.875117393676192e-05,5.690653415513225e-05,6.026187838870101e-05,5.68610594200436e-05,8.899647218640894e-05,0.00032911403104662895,0.0007779446314089,0.0019049098482355475,0.008016441948711872,0.01328195072710514,0.11279244720935822
931,0.0004671656060963869,0.00027291238075122237,0.00016350517398677766,0.00010165425919694826,5.750483614974655e-05,6.156730523798615e-05,5.686964505002834e-05,8.905769936973229e-05,0.00032054053735919297,0.0007611401379108429,0.0018658163025975227,0.007872168906033039,0.012973973527550697,0.11094234138727188
932,0.0005519105470739305,0.00031444625346921384,0.0002064864820567891,0.00011969766637776047,0.00011780524073401466,0.00030799812520854175,0.00023371202405542135,0.0003846554027404636,0.0003662407398223877,0.0008085168665274978,0.0019664450082927942,0.011008389294147491,0.012893271632492542,0.11452796310186386
933,0.00030701092327944934,0.00018367014126852155,0.00011343473306624219,8.126626926241443e-05,4.7532012104056776e-05,5.330343628884293e-05,5.070744737167843e-05,8.171913941623643e-05,0.0003055172855965793,0.0007216710946522653,0.001787290209904313,0.007512506563216448,0.011882037855684757,0.10262732952833176
934,0.0004219048423692584,0.00025607645511627197,0.0001940055371960625,0.00012048910139128566,0.0001474487507948652,0.0003954808344133198,0.0004107569402549416,0.0008225605124607682,0.0005672062397934496,0.001295000547543168,0.0021187711972743273,0.031902723014354706,0.02772352285683155,0.24530379474163055
935,0.0002207167708547786,0.00015439590788446367,0.00012925102782901376,7.504801033064723e-05,7.146572897909209e-05,0.00018638269102666527,0.00015637328033335507,0.0003029462823178619,0.0005888132145628333,0.001992597244679928,0.0034488190431147814,0.04905807971954346,0.053923945873975754,0.4636259973049164
936,0.0002984443854074925,0.00019466740195639431,0.00012323206465225667,8.458143565803766e-05,4.9384434532839805e-05,5.3727613703813404e-05,5.0416303565725684e-05,8.019051165319979e-05,0.00029348250245675445,0.0007052527507767081,0.0017240564338862896,0.007706174161285162,0.012048473581671715,0.1025097593665123
937,0.00029679309227503836,0.00017835147446021438,0.00014028763689566404,9.346254955744371e-05,0.0001089757788577117,0.0003155655867885798,0.00027411311748437583,0.0004854428116232157,0.000515301653649658,0.0012042017187923193,0.0019789955113083124,0.017662934958934784,0.019293000921607018,0.15944451093673706
938,0.00042219727765768766,0.0002698129683267325,0.00020252425747457892,0.00012069885997334495,0.00014784430095460266,0.00040526106022298336,0.00038200803101062775,0.0007390258833765984,0.0008706810767762363,0.003360666101798415,0.009642856195569038,0.1329357922077179,0.207426980137825,1.906395435333252
939,0.0004250534111633897,0.00027796393260359764,0.0001716301339911297,0.00010410100367153063,6.12050571362488e-05,7.349369843723252e-05,6.2577921198681e-05,0.00010074482997879386,0.0003101412148680538,0.0007482807268388569,0.0017431959277018905,0.009280145168304443,0.01326663512736559,0.1126261055469513
940,0.0004342191095929593,0.0002472068299539387,0.00014743779320269823,9.800829866435379e-05,5.778866398031823e-05,6.274320185184479e-05,5.6476190366083756e-05,8.590195648139343e-05,0.00029227606137283146,0.0006956730503588915,0.001764093292877078,0.007661370560526848,0.011511377058923244,0.10030429810285568
941,0.00020450877491384745,0.0001318599097430706,9.04747867025435e-05,6.590039993170649e-05,4.323971370467916e-05,5.184540350455791e-05,4.781116149388254e-05,7.806971552781761e-05,0.0002815049374476075,0.0007106573320925236,0.0017673572292551398,0.00786453578621149,0.012407097034156322,0.10764066129922867
942,0.0004410445399116725,0.0002877796068787575,0.00016593380132690072,0.00010747192573035136,6.267324351938441e-05,6.428820779547095e-05,5.933324428042397e-05,9.110974497161806e-05,0.0002914861834142357,0.0007035283488221467,0.001702955225482583,0.007626580074429512,0.011779221706092358,0.1020975261926651
943,0.0002881547552533448,0.00016523133672308177,0.00011475511564640328,7.171988545451313e-05,5.6921424402389675e-05,0.00013309140922501683,0.00010017531894845888,0.00016796539421193302,0.0002711597771849483,0.0006844347226433456,0.0021723450627177954,0.010921657085418701,0.012406229972839355,0.1069427877664566
944,0.00016037715249694884,0.00012907423661090434,0.000134941132273525,8.34137899801135e-05,0.0001222390856128186,0.0004288171185180545,0.000379127508495003,0.0006823472795076668,0.0006520325550809503,0.00291619123890996,0.003976606763899326,0.09771730750799179,0.10837943851947784,0.8066736459732056
945,0.00032149485195986927,0.0001984279660973698,0.0001255428505828604,8.437502401648089e-05,5.224947744864039e-05,6.875827966723591e-05,5.786942347185686e-05,9.216996841132641e-05,0.0002751844876911491,0.0007025931845419109,0.0016925361705943942,0.009958001784980297,0.014025923795998096,0.11989405006170273
946,0.0003286284627392888,0.00021252558508422226,0.00016709872579667717,9.041329758474603e-05,9.029974171426147e-05,0.0002721530036069453,0.00023824982054065913,0.0004882598586846143,0.0007231729687191546,0.0027739028446376324,0.004099962301552296,0.06429193913936615,0.08111684769392014,0.5231160521507263
947,0.00019374812836758792,0.00013588122965302318,9.215962199959904e-05,6.805204611737281e-05,4.431446723174304e-05,5.15604333486408e-05,4.67914724140428e-05,7.62503404985182e-05,0.0002542192523833364,0.0006548272795043886,0.0015927789499983191,0.007515377830713987,0.011475075967609882,0.09768046438694
948,0.0002600398729555309,0.00016796776617411524,0.00010195973300142214,7.717569678789005e-05,4.604185596690513e-05,5.056176087236963e-05,4.8251542466459796e-05,7.747618656139821e-05,0.00025970159913413227,0.000670204870402813,0.001604194869287312,0.007524890825152397,0.011425984092056751,0.0973706990480423
949,0.00029835986788384616,0.00018976385763380677,0.0001152495460701175,7.563166582258418e-05,4.4900385546498e-05,5.10702702740673e-05,4.722680023405701e-05,7.694349915254861e-05,0.0002520324778743088,0.0006642225198447704,0.0015662841033190489,0.007554045878350735,0.011499390006065369,0.09753069281578064
950,0.0003935963904950768,0.00025500080664642155,0.0001488982670707628,9.920272714225575e-05,5.765576861449517e-05,5.926228186581284e-05,5.408032666309737e-05,8.247135701822117e-05,0.0002607312926556915,0.0006545692449435592,0.0015595571603626013,0.007457379717379808,0.011133838444948196,0.09506569057703018
951,0.00015559470921289176,0.00011288088717265055,7.791922689648345e-05,5.612870154436678e-05,3.783833381021395e-05,4.692484435508959e-05,4.274756065569818e-05,7.215305231511593e-05,0.00024407992896158248,0.0006522255716845393,0.001548193278722465,0.007631104905158281,0.011345279403030872,0.09561381489038467
952,0.00023013300960883498,0.0001627716701477766,0.00010497079347260296,7.270729111041874e-05,4.629612521966919e-05,5.273245187709108e-05,4.828722740057856e-05,7.815956632839516e-05,0.0002441475517116487,0.000641967577394098,0.0015229970449581742,0.007395025808364153,0.011059229262173176,0.09363365173339844
953,0.00022905768128111959,0.00017259869491681457,0.00012511489330790937,8.276647713501006e-05,8.545903983758762e-05,0.00024343164113815874,0.00019568110292311758,0.00038088849396444857,0.0005066174198873341,0.0014081347035244107,0.0031386837363243103,0.039212025701999664,0.054663170129060745,0.4759424030780792
954,0.0002706782834138721,0.00017500724061392248,0.00011903025006176904,7.753659883746877e-05,5.514012445928529e-05,0.00013181116082705557,9.605456580175087e-05,0.00017400617070961744,0.0003616177709773183,0.0012956480495631695,0.0027915830723941326,0.03990355134010315,0.05129433423280716,0.4085594713687897
955,0.0003012506931554526,0.00018468294001650065,0.00011767823161790147,7.972527237143368e-05,4.919197817798704e-05,5.539460835279897e-05,5.0768579967552796e-05,8.053531200857833e-05,0.00024771346943452954,0.0006420855061151087,0.001544410828500986,0.007655267603695393,0.01143006794154644,0.09750811010599136
956,0.000236042047617957,0.00017752882558852434,0.00011263579654041678,7.113303581718355e-05,4.6241784730227664e-05,5.197269274503924e-05,4.7653651563450694e-05,7.851665577618405e-05,0.00023636491096112877,0.0006193159497343004,0.001464981702156365,0.0075714378617703915,0.01132558286190033,0.09592483192682266
957,0.00022139219800010324,0.0001519467623438686,9.986924123950303e-05,6.838491390226409e-05,4.532861566985957e-05,5.292915375321172e-05,4.773836917593144e-05,7.558079232694581e-05,0.0002343640080653131,0.0006378557882271707,0.0014835972106084228,0.008057128638029099,0.012242867611348629,0.10199373215436935
958,0.00025329782511107624,0.00015828617324586958,0.00015650500427000225,8.922338020056486e-05,0.00011991748033324257,0.00042298014159314334,0.00038976999348960817,0.0008215912384912372,0.0006374003714881837,0.0012855533277615905,0.0015592899871990085,0.0580904446542263,0.054045889526605606,0.299601286649704
959,0.000404453428927809,0.0002613932592794299,0.00018766838184092194,0.00011499548418214545,0.00012235324538778514,0.00034770657657645643,0.00032222000299952924,0.0006104016210883856,0.0004207782039884478,0.0006425596657209098,0.0026653094682842493,0.006932646036148071,0.014182692393660545,0.17950765788555145
960,0.0003757683152798563,0.00021371098409872502,0.00013121280062478036,8.527441968908533e-05,5.123987648403272e-05,5.571030487772077e-05,5.156839688424952e-05,7.729989738436416e-05,0.0002285055525135249,0.0006003578891977668,0.0013920670608058572,0.007133675739169121,0.010813461616635323,0.09109459072351456
961,0.00041153625352308154,0.0002563146408647299,0.00018679900676943362,0.00010421226033940911,0.0001010697815218009,0.0002657579316291958,0.0002594255784060806,0.0005044136196374893,0.0006687923450954258,0.00214514322578907,0.005286775529384613,0.07949759066104889,0.10520235449075699,0.899989902973175
962,0.00036556480336003006,0.00022931763669475913,0.000134069865453057,8.498677925672382e-05,5.076549496152438e-05,5.377827983465977e-05,5.014870475861244e-05,7.85796219133772e-05,0.0002231847174698487,0.0005878332885913551,0.0013679653638973832,0.007054159417748451,0.010749856941401958,0.09073791652917862
963,0.00031215124181471765,0.0001880573108792305,0.00011970206105615944,8.519921539118513e-05,5.301459168549627e-05,5.9115231124451384e-05,5.188703289604746e-05,7.941468356875703e-05,0.00022279097174759954,0.0005889939493499696,0.0013537011109292507,0.007605051621794701,0.011235427111387253,0.09284382313489914
964,0.0002562452864367515,0.00016708621114958078,0.00010596988431643695,6.906289490871131e-05,4.5003918785369024e-05,7.668895705137402e-05,5.665177377522923e-05,9.848678746493533e-05,0.00024141688481904566,0.0007196863880380988,0.0015947994543239474,0.015931447967886925,0.021524077281355858,0.16929584741592407
965,0.00032470255973748863,0.00019809215154964477,0.00012126957153668627,7.816053403075784e-05,4.7997949877753854e-05,5.2946463256375864e-05,4.8411995521746576e-05,7.620074757141992e-05,0.00021880764688830823,0.0005677852313965559,0.0013054723385721445,0.006923968438059092,0.010283833369612694,0.08709098398685455
966,0.00020502260304056108,0.00015958536823745817,9.930322994478047e-05,6.674350152024999e-05,4.5289008994586766e-05,5.861387398908846e-05,4.877572428085841e-05,7.894552982179448e-05,0.00021362895495258272,0.0005538052646443248,0.001290392829105258,0.006986707914620638,0.010302387177944183,0.08820577710866928
967,0.0004031612479593605,0.0002189009392168373,0.0001418458268744871,9.437182598048821e-05,5.613116081804037e-05,6.14765813224949e-05,5.2978848543716595e-05,7.80623231548816e-05,0.0002171318483306095,0.00055832345969975,0.0012451991206035018,0.006640829611569643,0.00958225131034851,0.08073779195547104
968,0.00041920028161257505,0.0002486510784365237,0.00015967908257152885,9.319945093011484e-05,6.793402280891314e-05,0.00015145668294280767,0.00012846876052208245,0.00025027949595823884,0.0004607920127455145,0.0012331902980804443,0.0021684507373720407,0.02331564389169216,0.031808048486709595,0.20337456464767456
969,0.0002595559344626963,0.00016578233044128865,0.00010417271550977603,7.107623969204724e-05,4.467384496820159e-05,5.0926559197250754e-05,4.611839176504873e-05,7.30913452571258e-05,0.00021536120038945228,0.0005567115731537342,0.0012154498836025596,0.0069076200015842915,0.009990223683416843,0.08456815034151077
970,0.00026810853159986436,0.0001757767895469442,0.00011020396050298586,7.848838868085295e-05,4.7916775656631216e-05,5.19563072884921e-05,4.7413614083779976e-05,7.398475281661376e-05,0.00021229602862149477,0.0005536057287827134,0.0012056953273713589,0.006814463995397091,0.0100227240473032,0.0841304287314415
971,0.000287794042378664,0.0001929291320266202,0.00011155891843372956,7.767280476400629e-05,4.681678910856135e-05,4.9768612370826304e-05,4.647842069971375e-05,7.403886411339045e-05,0.00021027350157964975,0.000538754859007895,0.0011836965568363667,0.006802249699831009,0.00961223803460598,0.08177345246076584
972,0.0001359746529487893,0.0001111122764996253,7.593825284857303e-05,5.987114491290413e-05,4.027012619189918e-05,4.7757348511368036e-05,4.2933490476571023e-05,6.926545029273257e-05,0.0002044908032985404,0.0005329198320396245,0.0011574828531593084,0.006630110088735819,0.009537830948829651,0.08014089614152908
973,0.00038114047492854297,0.00022727645409759134,0.0001383954513585195,8.87655041879043e-05,5.4288164392346516e-05,7.495793397538364e-05,6.005951945553534e-05,9.929546649800614e-05,0.00024891592329367995,0.000670180656015873,0.0015385920414701104,0.0118328295648098,0.017243118956685066,0.13900001347064972
974,0.00021977396681904793,0.00012255756882950664,8.617517596576363e-05,6.789980398025364e-05,4.236482345731929e-05,4.895605525234714e-05,4.387183435028419e-05,6.81772580719553e-05,0.00019493166473694146,0.0005063353455625474,0.0010920269414782524,0.006009001284837723,0.008692259900271893,0.07232285290956497
975,0.00033857981907203794,0.00021741715318057686,0.00013496064639184624,9.086231875699013e-05,5.909658284508623e-05,0.00011106975580332801,8.171621448127553e-05,0.0001512192829977721,0.0002816650958266109,0.0006624511443078518,0.001296061323955655,0.009843816980719566,0.012827765196561813,0.09447400271892548
976,0.0002500890986993909,0.00014891376486048102,9.422359289601445e-05,6.749766907887533e-05,4.249131598044187e-05,5.3329251386458054e-05,4.6733701310586184e-05,7.33104461687617e-05,0.0002025655412580818,0.0005298267933540046,0.0011551796924322844,0.006948309484869242,0.0102433105930686,0.08464315533638
977,0.00048104318557307124,0.00026651707594282925,0.00015244698442984372,0.0001027070393320173,5.9281010180711746e-05,6.151907291496173e-05,5.4147716582519934e-05,7.827056106179953e-05,0.0002127540938090533,0.0005394186591729522,0.0011821399675682187,0.006530465558171272,0.00941452570259571,0.07992549240589142
978,0.0002021640830207616,0.00012178281031083316,0.00010951642616419122,7.334734254982322e-05,8.52046359796077e-05,0.00023883274116087705,0.0002375830226810649,0.0004425848019309342,0.00044037229963578284,0.0008316481253132224,0.0011198158608749509,0.02279483713209629,0.022621115669608116,0.07203759253025055
979,0.00023243225587066263,0.0001756114506861195,0.00015703878307249397,0.00011319736950099468,0.0001512615563115105,0.0004531822632998228,0.0004537173663266003,0.0008504034485667944,0.0009615321177989244,0.002616500249132514,0.0042068930342793465,0.1074359342455864,0.1389545351266861,0.9287823438644409
980,0.00025242145056836307,0.00017297157319262624,0.00010353380639571697,7.522419764427468e-05,4.7645746235502884e-05,5.0721886509563774e-05,4.5878670789534226e-05,7.086632831487805e-05,0.00019719399278983474,0.000497116066981107,0.0010848420206457376,0.005975197069346905,0.008515878580510616,0.07127881795167923
981,0.00028683224809356034,0.0001964127877727151,0.00012467443593777716,8.404094842262566e-05,6.018094427417964e-05,0.00010779727017506957,8.416426135227084e-05,0.0001391873083775863,0.00026909858570434153,0.0007217316306196153,0.0014889853773638606,0.014710766263306141,0.023395897820591927,0.1846669614315033
982,0.0005610097432509065,0.00032273936085402966,0.00020473611948546022,0.00011831415758933872,8.627850183984265e-05,0.0001911018625833094,0.0001813031849451363,0.00033318696659989655,0.0004461992939468473,0.001186861889436841,0.0016356029082089663,0.031013820320367813,0.055464085191488266,0.2813940644264221
983,0.0004762207390740514,0.00031203791149891913,0.00023833867453504354,0.0001464274391764775,0.00018393156642559916,0.0005973260849714279,0.00058918003924191,0.001086947857402265,0.0010762090096250176,0.0021330842282623053,0.0012688409769907594,0.034878868609666824,0.04182553291320801,0.10627010464668274
984,0.00026710500242188573,0.00016465458611492068,0.0001001217751763761,6.792871135985479e-05,4.2580082663334906e-05,4.675962190958671e-05,4.41054544353392e-05,6.729029701091349e-05,0.0001881093339761719,0.00048802964738570154,0.001087831100448966,0.005888170097023249,0.00835050456225872,0.0719260573387146
985,0.0003419910790398717,0.00022331932268571109,0.0001720857253530994,0.0001434712903574109,0.00018834749062079936,0.0004606026050169021,0.0006111302645877004,0.0011951322667300701,0.0020489676389843225,0.006111929193139076,0.010618279688060284,0.17347507178783417,0.293093740940094,1.8355180025100708
986,0.0005114658270031214,0.0003057112917304039,0.00017074131756089628,0.00010719816054916009,6.243849929887801e-05,6.246921111596748e-05,5.470594987855293e-05,7.731236109975725e-05,0.00019930167763959616,0.0004878265899606049,0.0010596663923934102,0.005845583509653807,0.008142394945025444,0.07038255035877228
987,0.00032060407102108,0.00020939423120580614,0.00012058990978403017,7.958186324685812e-05,4.8898808017838746e-05,5.013074041926302e-05,4.6400509745581076e-05,6.777316593797877e-05,0.00018251861911267042,0.0004545145493466407,0.000989412423223257,0.00533870467916131,0.007512274663895369,0.06310893595218658
988,0.00016917986795306206,0.00012818051618523896,8.121287828544155e-05,6.027708150213584e-05,4.090339280082844e-05,4.482553049456328e-05,4.2354859033366665e-05,6.58944045426324e-05,0.00018417794490233064,0.00046697919606231153,0.0009882820304483175,0.005559734534472227,0.007817020639777184,0.06437921524047852
989,0.00033764340332709253,0.0002035370416706428,0.0001256422692677006,8.292798156617209e-05,5.246022919891402e-05,8.215855632442981e-05,6.222437514225021e-05,9.428725752513856e-05,0.00019551359582692385,0.00048021209659054875,0.0010366120841354132,0.006610853597521782,0.00898479763418436,0.06802205741405487
990,0.00027608254458755255,0.0001740306179272011,0.00010885062511079013,7.262984581757337e-05,4.680810889112763e-05,5.4925298172747716e-05,4.70469421998132e-05,7.138622459024191e-05,0.00019022665219381452,0.0005095492233522236,0.0010547925485298038,0.0074859499000012875,0.01035077590495348,0.07940410077571869
991,0.00034256058279424906,0.00018965294293593615,0.00015414242807310075,8.074058860074729e-05,8.538670226698741e-05,0.000274610094493255,0.00024029833730310202,0.0004063864180352539,0.0002584150352049619,0.0005969417397864163,0.0019417395815253258,0.012959213927388191,0.017329653725028038,0.11750274151563644
992,0.00030779041117057204,0.0001725393085507676,0.00010256844689138234,7.294115494005382e-05,4.338069265941158e-05,4.7264333261409774e-05,4.574780905386433e-05,6.710574234602973e-05,0.00018236914183944464,0.0004653206851799041,0.0009977056179195642,0.005789515562355518,0.008176961913704872,0.06667754054069519
993,0.0001914717722684145,0.00013459267211146653,9.386102465214208e-05,6.404505984392017e-05,4.754952169605531e-05,0.00011623842146946117,8.153396629495546e-05,0.00015267306298483163,0.00027997989673167467,0.0007983283139765263,0.0014092704514041543,0.01786978915333748,0.026379920542240143,0.16430887579917908
994,0.00026207734481431544,0.00018984162306878716,0.00011369017738616094,8.174898539436981e-05,5.169849100639112e-05,5.3660765843233094e-05,4.763469041790813e-05,6.905470218043774e-05,0.00018136546714231372,0.0004433124850038439,0.0009182590874843299,0.005171152297407389,0.007374724838882685,0.05940601974725723
995,0.0004228118050377816,0.00027050587232224643,0.00019638441153801978,0.00013607763685286045,0.0001709859207039699,0.0004934133612550795,0.0005289103137329221,0.0010188177693635225,0.0012159327743574977,0.0030607334338128567,0.004410736262798309,0.08569400757551193,0.1334185153245926,0.8215864896774292
996,0.00022712010832037777,0.00014796762843616307,0.00010239618131890893,6.325625872705132e-05,4.810597965843044e-05,0.00010471091809449717,8.512817294104025e-05,0.00016029590915422887,0.0002674986026249826,0.0008021832327358425,0.0014885672135278583,0.024314504116773605,0.040752679109573364,0.22815702855587006
997,0.00042547908378764987,0.00026646352489478886,0.00014739749894943088,9.749198943609372e-05,5.7628294598544016e-05,5.7452805776847526e-05,5.191873060539365e-05,7.216102676466107e-05,0.00018032683874480426,0.0004437762836460024,0.0009161379421129823,0.005254396237432957,0.007114203181117773,0.059653185307979584
998,0.00013621142716147006,0.00011391967564122751,7.379648741334677e-05,5.8142690249951556e-05,3.979020766564645e-05,4.440778502612375e-05,4.124780753045343e-05,6.2796454585623e-05,0.00016800779849290848,0.00042793669854290783,0.0008723939536139369,0.0052377525717020035,0.007221731822937727,0.05977154150605202
999,0.0003064372285734862,0.0001980266097234562,0.00011692545376718044,7.996092608664185e-05,4.954197720508091e-05,5.2400657295947894e-05,4.642987914849073e-05,6.640412175329402e-05,0.00016928132390603423,0.0004273389931768179,0.0008568560588173568,0.005186727270483971,0.007130089681595564,0.05780249834060669
1000,0.0003020721487700939,0.00019094855815637857,0.00011620987061178312,8.508521568728611e-05,5.931813575443812e-05,0.00011019138764822856,8.486449951305985e-05,0.00014119122351985425,0.0003221960214432329,0.0009791447082534432,0.0017374648014083505,0.021112006157636642,0.03188280761241913,0.19354023039340973
1001,1.795474781829398e-05,4.5606251660501584e-05,4.182791235507466e-05,4.259876732248813e-05,3.332458436489105e-05,4.334297773311846e-05,4.11677647207398e-05,6.430358189390972e-05,0.0001690619537839666,0.00042862104601226747,0.0008746491512283683,0.005524873733520508,0.0077657634392380714,0.06288854777812958
1002,0.00025922106578946114,0.00016656664956826717,0.00010072212899103761,7.055990135995671e-05,4.3842581362696365e-05,4.7792000259505585e-05,4.4728320062858984e-05,6.488470535259694e-05,0.00016654306091368198,0.0004227675963193178,0.0008477857336401939,0.005315717775374651,0.007500826381146908,0.06054314970970154
1003,0.0003736347716767341,0.00023617903934791684,0.00013495613529812545,9.285067062592134e-05,5.611971209873445e-05,5.780138963018544e-05,5.092498395242728e-05,7.115345943020657e-05,0.0001753147371346131,0.0004383227205835283,0.0008732485584914684,0.005401821807026863,0.00772906094789505,0.06118139624595642
1004,0.00038568905438296497,0.0002488218597136438,0.00014216887939255685,0.00010212820779997855,6.120486796135083e-05,5.909697210881859e-05,5.375022374209948e-05,7.439534238073975e-05,0.0001821041078073904,0.0004424836370162666,0.0008844566182233393,0.005449711810797453,0.007482995744794607,0.06171804293990135
1005,0.00033070979407057166,0.00021515383559744805,0.00014429731527343392,9.78539464995265e-05,9.167232929030433e-05,0.00018512870883569121,0.00020121323177590966,0.0003410794888623059,0.00032781611662358046,0.0005255357827991247,0.0009401037241332233,0.02389131486415863,0.025592971593141556,0.08063187450170517
1006,0.0002584776084404439,0.00017356009630020708,0.00011949850158998743,7.685448508709669e-05,6.732423935318366e-05,0.00014440479571931064,0.00012191936548333615,0.00017956204828806221,0.00016516829782631248,0.0009996913140639663,0.005629443097859621,0.009924341924488544,0.033558543771505356,0.4605239927768707
1007,0.00032310205278918147,0.00021152554836589843,0.00012172510469099507,8.361643267562613e-05,5.01652029925026e-05,5.280449477140792e-05,4.7622364945709705e-05,6.86312050675042e-05,0.0001608400052646175,0.0003928031655959785,0.0007955913315527141,0.004899804480373859,0.006586106494069099,0.053770020604133606
1008,0.00013365191989578307,0.00010481778008397669,7.532096060458571e-05,6.561655754921958e-05,4.541986345429905e-05,9.37541772145778e-05,6.484671030193567e-05,0.00011032070324290544,0.0001845231163315475,0.0006248691934160888,0.0009577724849805236,0.020196082070469856,0.026910578832030296,0.15665215253829956
1009,0.00014702367479912937,0.00011683414049912244,7.330790685955435e-05,5.956204768153839e-05,3.8766349462093785e-05,4.4310607336228713e-05,4.03307712986134e-05,6.14800228504464e-05,0.00014979438856244087,0.0003760981489904225,0.0007694893865846097,0.004775987472385168,0.006493140943348408,0.05232902988791466
1010,0.00023303180932998657,0.00015678205818403512,9.182948269881308e-05,6.929232040420175e-05,4.20407741330564e-05,4.628967508324422e-05,4.33240165875759e-05,6.369406764861196e-05,0.00015333820192608982,0.00038373845745809376,0.0007852982962504029,0.005080947186797857,0.006883279886096716,0.054850172251462936
1011,0.00027352076722308993,0.0001839557953644544,0.00011237584840273485,8.090503979474306e-05,5.0819067837437615e-05,5.7904395362129435e-05,5.289026375976391e-05,8.057150989770889e-05,0.00017369005945511162,0.00042616616701707244,0.0009274817421101034,0.006227818783372641,0.009477407671511173,0.07548516243696213
1012,0.00033999979496002197,0.00020720747124869376,0.0001264769962290302,8.441699901595712e-05,5.6779073929646984e-05,0.00010205505532212555,7.814777927706018e-05,0.00012191195855848491,0.0001952569291461259,0.00045979986316524446,0.0008058956009335816,0.006894082296639681,0.00821696873754263,0.055626899003982544
1013,0.00026122599956579506,0.00015753548359498382,9.848344780039042e-05,6.356242374749854e-05,4.0802580770105124e-05,7.445109804393724e-05,5.372736995923333e-05,8.456844079773873e-05,0.00015382673882413656,0.0003803771105594933,0.0008671648683957756,0.0054192147217690945,0.0068480996415019035,0.05658502131700516
1014,0.00040131050627678633,0.00024143939663190395,0.00013530293654184788,9.69709362834692e-05,5.8565710787661374e-05,7.851901318645105e-05,6.51433365419507e-05,9.80157929006964e-05,0.0001869912666734308,0.00043263702536933124,0.0008221676689572632,0.006134508177638054,0.008393988013267517,0.061256855726242065
1015,0.00019144383259117603,0.00015802087727934122,0.0001382902410114184,8.408441499341279e-05,0.00011161170550622046,0.00041480749496258795,0.0003531688707880676,0.0006164397927932441,0.00041506957495585084,0.00106223882175982,0.0011036639334633946,0.04508690536022186,0.05905839055776596,0.34037381410598755
1016,0.0004072537994943559,0.00025382431340403855,0.00014605869364459068,9.86836530501023e-05,5.81784697715193e-05,5.930119368713349e-05,5.21470901730936e-05,7.283511513378471e-05,0.00016182681429199874,0.00039260348421521485,0.0007793506374582648,0.004927889909595251,0.006580841261893511,0.05259326845407486
1017,0.0003255049232393503,0.00023487185535486788,0.00017846128321252763,0.00013491205754689872,0.00018949888180941343,0.0005303675425238907,0.0006141994963400066,0.0011893437476828694,0.0013746032491326332,0.0014833607710897923,0.0012101753382012248,0.017684271559119225,0.019860630854964256,0.06537532061338425
1018,0.0004479147610254586,0.00026616337709128857,0.00014739687321707606,9.98171090031974e-05,5.7427201682003215e-05,5.8148296375293285e-05,5.2038132707821205e-05,7.200233085313812e-05,0.000159200542839244,0.0003821302088908851,0.0007378404261544347,0.004893918987363577,0.006506903097033501,0.050825607031583786
1019,0.0002491133927833289,0.00015679957868997008,0.000111867964733392,6.948903319425881e-05,5.85633133596275e-05,0.0001581143296789378,0.00013110361760482192,0.0002452404878567904,0.00030942392186261714,0.0011486537987366319,0.002559852786362171,0.05876278132200241,0.10011528432369232,0.6649996638298035
1020,0.00011407569400034845,9.049630170920864e-05,6.345631118165329e-05,5.088729812996462e-05,3.57275057467632e-05,4.5265493099577725e-05,4.064403401571326e-05,6.266965647228062e-05,0.00014762877253815532,0.000367226341040805,0.0007377967704087496,0.005332581233233213,0.007342405151575804,0.055415380746126175
1021,0.0002705444348976016,0.00018144689965993166,0.0001098375505534932,8.27730618766509e-05,5.1854502089554444e-05,5.486463487613946e-05,4.841280679102056e-05,6.868784839753062e-05,0.0001553585461806506,0.00037273805355653167,0.000743277370929718,0.004672221839427948,0.0063511379994452,0.049246951937675476
1022,0.00042751949513331056,0.0002553621889092028,0.00015917826385702938,9.438431879971176e-05,6.718024815199897e-05,0.00019628329027909786,0.00012756460637319833,0.00023849774152040482,0.00031851755920797586,0.001024468569085002,0.0016216732328757644,0.045296695083379745,0.07088620215654373,0.44307664036750793
1023,0.00036143106990493834,0.00022887928935233504,0.00013260649575386196,8.769616397330537e-05,5.264393621473573e-05,5.772256918135099e-05,4.9112339183920994e-05,6.928079528734088e-05,0.0001501458464190364,0.00035807781387120485,0.0007143730763345957,0.004481362644582987,0.0062001426704227924,0.047816623002290726
1024,0.00033779468503780663,0.00021838542306795716,0.0001254825183423236,9.116858564084396e-05,5.421191599452868e-05,5.486241934704594e-05,4.968538269167766e-05,6.932466203579679e-05,0.0001531873131170869,0.00036151279346086085,0.0007199255051091313,0.0045300680212676525,0.006121041718870401,0.04761440306901932
1025,0.00035296575515531003,0.00021940188889857382,0.00011885220010299236,8.237598376581445e-05,4.9604281230131164e-05,5.2228420827304944e-05,4.797262590727769e-05,6.653953460045159e-05,0.00014844629913568497,0.000352076516719535,0.0007010530098341405,0.0044573405757546425,0.006050621159374714,0.04692722111940384
1026,0.00032338648452423513,0.00019084784435108304,0.0001216693563037552,8.339439955307171e-05,5.9385911299614236e-05,0.0001243294245796278,0.00010601198300719261,0.00020416162442415953,0.0003884691104758531,0.0011726176599040627,0.0025148545391857624,0.04414886608719826,0.06937196105718613,0.4520614445209503
1027,0.00028022812330164015,0.00018302731041330844,0.00010401145118521526,7.702775474172086e-05,4.73974687338341e-05,5.0038117478834465e-05,4.614369390765205e-05,6.609140837099403e-05,0.00015030420036055148,0.0003535265277605504,0.0007077752379700541,0.004364617168903351,0.006015774793922901,0.047389719635248184
1028,0.00021421766723506153,0.00015779506065882742,0.00010691838542697951,7.000171899562702e-05,4.889552656095475e-05,0.00012066185445291921,7.711132639087737e-05,0.00014634151011705399,0.00016978425264824182,0.0006936558638699353,0.0013391291722655296,0.04235345870256424,0.059299565851688385,0.3472479581832886
1029,0.00022102649381849915,0.0001636707893339917,9.783002315089107e-05,7.249577902257442e-05,4.625093788490631e-05,5.263233833829872e-05,4.5514072553487495e-05,6.635552563238889e-05,0.0001462674408685416,0.0003425569157116115,0.0007024916121736169,0.004413428716361523,0.006049217190593481,0.0466231070458889
1030,0.00042893196223303676,0.00025933230062946677,0.00016574635810684413,9.986603981815279e-05,7.244564039865509e-05,0.00017636743723414838,0.00015444704331457615,0.00030650440021418035,0.0003083915216848254,0.0007395041757263243,0.0010625022696331143,0.016491133719682693,0.025688793510198593,0.10566508769989014
1031,0.0001977236388484016,0.0001550152519484982,9.05510678421706e-05,7.290935900527984e-05,4.6024364564800635e-05,5.0082475354429334e-05,4.3880459998035803e-05,6.428174674510956e-05,0.00014337377797346562,0.0003317647788207978,0.0006866803159937263,0.004163774196058512,0.005528529640287161,0.04337458685040474
1032,0.00018307706341147423,0.00014571001520380378,0.00011217963037779555,7.685176387894899e-05,7.177254155976698e-05,0.00018341555551160127,0.00016094421152956784,0.0003201599756721407,0.00031050294637680054,0.0008955791126936674,0.0015684600220993161,0.07651039958000183,0.09969476610422134,0.434893935918808
1033,0.00028646309510804713,0.00018914722022600472,0.00010791591921588406,7.800490129739046e-05,4.745034675579518e-05,4.9403199227526784e-05,4.4693042582366616e-05,6.288573786150664e-05,0.00013585761189460754,0.0003164868685416877,0.0006478657014667988,0.004018969833850861,0.005353060085326433,0.04148595407605171
1034,0.00026974748470820487,0.0001747877977322787,0.0001034712913678959,7.622800330864266e-05,4.601816544891335e-05,4.867695679422468e-05,4.44090946984943e-05,6.23155283392407e-05,0.0001350256206933409,0.0003187795518897474,0.000651495298370719,0.0038796213921159506,0.005226226057857275,0.04043644666671753
1035,0.00045835846685804427,0.00028396397829055786,0.00015644120867364109,0.00010532394662732258,5.987340773572214e-05,6.423273589462042e-05,5.630539089906961e-05,7.919579365989193e-05,0.00015131373947951943,0.0003496059507597238,0.0006923999753780663,0.00476534990593791,0.006788776256144047,0.051170382648706436
1036,0.0004181959666311741,0.0002576603728812188,0.00018924505275208503,0.0001013667497318238,9.593339200364426e-05,0.00029485044069588184,0.00027309232973493636,0.0004947896231897175,0.00019360013538971543,0.0006115442956797779,0.0008744178339838982,0.03948340192437172,0.05226442590355873,0.2262406200170517
1037,0.0003073904663324356,0.00020840245997533202,0.00011996726971119642,8.629424701211974e-05,5.3283180022845045e-05,6.532269617309794e-05,5.4975800594547763e-05,8.037812222028151e-05,0.00015457482368219644,0.00035672399098984897,0.0006853725644759834,0.004666826222091913,0.006239139009267092,0.04570337384939194
1038,0.0002479811664670706,0.0001505221880506724,9.980103641282767e-05,7.005181396380067e-05,4.3147567339474335e-05,4.915840327157639e-05,4.360935417935252e-05,6.066207424737513e-05,0.00012598738248925656,0.0003056897548958659,0.000637880468275398,0.0038934710901230574,0.005087436642497778,0.043566152453422546
1039,0.00018653312872629613,0.00012613854778464884,7.788818766130134e-05,6.413375376723707e-05,4.073503441759385e-05,4.4799980969401076e-05,4.1239705751650035e-05,5.873951522517018e-05,0.00012961299216840416,0.0003053256659768522,0.0006237029447220266,0.0040651289746165276,0.0051465025171637535,0.03936966508626938
1040,0.0003431077057030052,0.00021954764088150114,0.00016413956473115832,0.00011817721679108217,0.00015942899335641414,0.0005486981826834381,0.000521033420227468,0.0010935302125290036,0.0014984733425080776,0.0031628513243049383,0.004849249962717295,0.093065544962883,0.14958606660366058,0.8757496476173401
1041,0.0002674164716154337,0.00016765904729254544,9.922103345161304e-05,7.52688356442377e-05,4.743617319036275e-05,4.934847675031051e-05,4.45395489805378e-05,6.072196629247628e-05,0.00013048615073785186,0.00030036226962693036,0.00060410046717152,0.003866799408569932,0.004894610494375229,0.037220217287540436
1042,0.00037211040034890175,0.00023062978289090097,0.0001385612995363772,8.888152660802007e-05,5.313964720699005e-05,8.323035581270233e-05,6.433595262933522e-05,0.00010626176663208753,0.00013453049177769572,0.0003124387003481388,0.000655759300570935,0.010532291606068611,0.02125161699950695,0.14830805361270905
1043,0.00022084977535996586,0.00015898243873380125,9.47195730987005e-05,6.91425011609681e-05,4.362299296190031e-05,4.707839616457932e-05,4.036224345327355e-05,5.908115053898655e-05,0.0001293394307140261,0.00029185437597334385,0.0005729829426854849,0.0038271532393991947,0.004684529732912779,0.03514663875102997
1044,0.0002330118149984628,0.00015110992535483092,9.594779112376273e-05,6.267097342060879e-05,3.951030521420762e-05,5.783581218565814e-05,4.448203617357649e-05,6.964308704482391e-05,0.000169485472724773,0.000527737254742533,0.0012137723388150334,0.006715558469295502,0.009023567661643028,0.08843670040369034
1045,0.00012973739649169147,9.96344315353781e-05,6.998204480623826e-05,5.3886462410446256e-05,3.627283513196744e-05,4.375736170914024e-05,3.84453269361984e-05,5.732325735152699e-05,0.00012648763367906213,0.0002950480266008526,0.0005837956559844315,0.0038813280407339334,0.00488170376047492,0.03668110817670822
1046,0.000438075716374442,0.00026467657880857587,0.00014913846098352224,0.00010211629705736414,5.673333726008423e-05,5.543055522139184e-05,4.955583790433593e-05,6.567268428625539e-05,0.00013705086894333363,0.00031428856891579926,0.0006084453198127449,0.003914263099431992,0.004991311114281416,0.03790200874209404
1047,0.00022039632312953472,0.0001499707723269239,9.521715401206166e-05,6.94124901201576e-05,4.434966103872284e-05,6.250999285839498e-05,4.313619137974456e-05,6.453701644204557e-05,0.00013274402590468526,0.00030661202617920935,0.0005890944157727063,0.0053644501604139805,0.006748533807694912,0.04487524926662445
1048,0.00034014336415566504,0.0002094534138450399,0.0001276495459023863,8.149810309987515e-05,4.9097277951659635e-05,5.8543879276840016e-05,4.6985205699456856e-05,6.534424755955115e-05,0.0001303890603594482,0.00030850418261252344,0.0005863885744474828,0.004903985653072596,0.006396893877536058,0.04473629221320152
1049,0.0002185300545534119,0.00015294017794076353,9.512844553682953e-05,7.047642429824919e-05,4.422172060003504e-05,5.0148384616477415e-05,4.266792529961094e-05,6.123631465015933e-05,0.0001272555673494935,0.0002909981703851372,0.0005699705216102302,0.003964584320783615,0.004951524082571268,0.03651351481676102
1050,0.00046090566320344806,0.00026873682509176433,0.0001973746984731406,9.764317655935884e-05,9.556477016303688e-05,0.00045433721970766783,0.0003314630885142833,0.0007319310097955167,0.000492265447974205,0.001442513894289732,0.0018900545546784997,0.062436409294605255,0.09920650720596313,0.5732263922691345
1051,0.00020806651446036994,0.000135969472466968,8.949527546064928e-05,6.20427745161578e-05,4.283811722416431e-05,9.014912939164788e-05,6.16256584180519e-05,0.00010269437916576862,0.00013585506530944258,0.00031511750421486795,0.0005784463137388229,0.008287153206765652,0.013014380820095539,0.08446375280618668
1052,0.00023187491751741618,0.0001773629483068362,0.00010631403711158782,8.124027954181656e-05,5.078512185718864e-05,7.422366616083309e-05,5.6344157201237977e-05,8.842788520269096e-05,0.0001392514823237434,0.000324670341797173,0.0005606563063338399,0.005778582766652107,0.007851640693843365,0.04754791036248207
1053,0.00024521368322893977,0.0001730186922941357,0.00010320358705939725,7.238554098876193e-05,4.5009408495388925e-05,5.497980600921437e-05,4.39050818386022e-05,6.269397272262722e-05,0.00012228424020577222,0.00028345154714770615,0.0005675400025211275,0.004523768089711666,0.006134085822850466,0.0446929857134819
1054,0.00012205510574858636,9.696686902316287e-05,6.527321238536388e-05,5.303430953063071e-05,3.5200893762521446e-05,4.590006574289873e-05,3.839973214780912e-05,5.4774704040028155e-05,0.00011538532271515578,0.00027040144777856767,0.00055150460684672,0.003621564945206046,0.0047236233949661255,0.03574095293879509
1055,7.218251266749576e-05,7.040101627353579e-05,5.025099017075263e-05,5.21596557518933e-05,3.586135062505491e-05,4.145572165725753e-05,3.71126297977753e-05,5.40143228136003e-05,0.0001157269871328026,0.0002624104672577232,0.0005378269124776125,0.0035453804302960634,0.0044407919049263,0.03404878452420235
1056,0.0002549284545239061,0.00015923671890050173,9.152530401479453e-05,6.793905049562454e-05,4.130674642510712e-05,4.547478965832852e-05,4.045446257805452e-05,5.68487448617816e-05,0.00011490919132484123,0.0002619472797960043,0.0005343828233890235,0.0035042371600866318,0.004425513092428446,0.033863894641399384
1057,0.0003482552128843963,0.0002288622927153483,0.00013467487588059157,8.583603630540892e-05,5.073679130873643e-05,5.798459824291058e-05,4.5218945160740986e-05,6.28203124506399e-05,0.00011650407395791262,0.000256482046097517,0.0005102576105855405,0.0035089340526610613,0.004357415717095137,0.03129568323493004
1058,0.0003273033944424242,0.00019857629376929253,0.00012138507008785382,8.376885671168566e-05,4.924971653963439e-05,5.486739246407524e-05,4.499054921325296e-05,5.9845369833055884e-05,0.00011027165601262823,0.000247361691435799,0.0004925784887745976,0.0034620584920048714,0.004293440841138363,0.029675185680389404
1059,0.00042122555896639824,0.0002642227918840945,0.0001459424674976617,0.00010256995301460847,5.815997428726405e-05,6.854649109300226e-05,5.378283094614744e-05,7.634703069925308e-05,0.00012834370136260986,0.0002905323344748467,0.0005344813107512891,0.0053047616966068745,0.006888391450047493,0.04150266572833061
1060,0.0002086575113935396,0.00013834683340974152,9.092780237551779e-05,7.031721906969324e-05,4.3679650843841955e-05,5.521383718587458e-05,4.4724878534907475e-05,6.270886660786346e-05,0.00011816911865025759,0.00028423749608919024,0.0005192946409806609,0.0045702653005719185,0.00590139115229249,0.03718702867627144
1061,0.0003240966470912099,0.00020604087330866605,0.00016502109065186232,9.314962517237291e-05,0.00011265179637121037,0.0005471845506690443,0.00039657039451412857,0.0008187700295820832,0.0007917805924080312,0.0015308480942621827,0.0013673951616510749,0.027917852625250816,0.045353617519140244,0.23992520570755005
1062,0.0003579751937650144,0.000234014296438545,0.00013867771485820413,9.227178088622168e-05,5.456804865389131e-05,5.813221287098713e-05,4.7939745854819193e-05,6.381960702128708e-05,0.00011796883336501196,0.00025754794478416443,0.0005077595124021173,0.0036814764607697725,0.004483995493501425,0.03202236443758011
1063,0.0006474368856288493,0.00037751044146716595,0.00021270000434014946,0.00012882267765235156,8.063895074883476e-05,0.00017834609025157988,0.00012162799976067618,0.0002049408940365538,0.00024203743669204414,0.0005369966384023428,0.0006880827713757753,0.012262257747352123,0.01776251010596752,0.09104303270578384
1064,0.0001540324155939743,0.00010776083217933774,7.16710346750915e-05,5.577880801865831e-05,3.865831240545958e-05,4.4045675167581066e-05,3.7963298382237554e-05,5.469215102493763e-05,0.00011204933980479836,0.00025493346038274467,0.0005176619742996991,0.003819904522970319,0.00472214026376605,0.033663634210824966
1065,0.00022530597925651819,0.00015284292749129236,9.312825568486005e-05,7.222699787234887e-05,4.791374522028491e-05,5.6000561016844586e-05,4.417373929754831e-05,6.172465509735048e-05,0.00011856339551741257,0.0002551949874032289,0.0005270337569527328,0.003912127111107111,0.004670382011681795,0.03358306735754013
1066,0.0003230170113965869,0.0002193437539972365,0.00014224117330741137,9.322429104940966e-05,7.40027244319208e-05,0.0001950882578967139,0.0001721281005302444,0.0003530386311467737,0.0004099734069313854,0.0010475676972419024,0.0019954023882746696,0.03297707065939903,0.058829184621572495,0.338738352060318
1067,0.0002925607841461897,0.00018719684157986194,0.0001092534585040994,7.332926907110959e-05,4.639151302399114e-05,5.608416540781036e-05,4.499591523199342e-05,6.747529550921172e-05,0.0001189452814287506,0.0002631213574204594,0.0005181682645343244,0.004674878437072039,0.006295482162386179,0.04026093706488609
1068,0.00028983812080696225,0.0002112464135279879,0.00012026295007672161,8.84760738699697e-05,5.538579716812819e-05,5.268599124974571e-05,4.644866203307174e-05,6.42062586848624e-05,0.00012648908887058496,0.0002647295768838376,0.0005257113953121006,0.003831028938293457,0.004701495170593262,0.0341888889670372
1069,0.0002577451232355088,0.00017451000167056918,0.00010486738028703257,7.668410398764536e-05,4.9300087994197384e-05,5.1369490392971784e-05,4.331513628130779e-05,6.0490383475553244e-05,0.00011731837730621919,0.00025099902995862067,0.000491941231302917,0.003585434053093195,0.004184673074632883,0.03013642132282257
1070,0.00041199481347575784,0.00025308344629593194,0.0001403212663717568,0.00010035974264610559,5.8111356338486075e-05,5.369760765461251e-05,4.889595220447518e-05,6.413935625459999e-05,0.00012048634380334988,0.00025608157739043236,0.0004977956996299326,0.003562904428690672,0.004202927462756634,0.030484972521662712
1071,0.00015721797535661608,0.0001129825395764783,8.219785377150401e-05,6.254303298192099e-05,4.503304080571979e-05,8.001756214071065e-05,6.753089837729931e-05,0.00011855132470373064,0.0001263827580260113,0.00032217675470747054,0.0006665618857368827,0.007606550119817257,0.014305193908512592,0.08698886632919312
1072,0.00033157161669805646,0.00020005847909487784,0.0001204532163683325,8.045088907238096e-05,4.877790343016386e-05,5.3399551688926294e-05,4.484394230530597e-05,6.0293401475064456e-05,0.00011175745748914778,0.0002455187204759568,0.00048814041656441987,0.0036067888140678406,0.004271408077329397,0.030870221555233
1073,0.0002543856098782271,0.00017017261416185647,0.00010229161125607789,7.650155748706311e-05,4.758111390401609e-05,5.0649534387048334e-05,4.392562550492585e-05,6.10794813837856e-05,0.00011539312254171818,0.00024853768991306424,0.0004777444410137832,0.003716427134349942,0.0045725274831056595,0.03221714869141579
1074,0.00014991042553447187,0.00010324351023882627,7.751533121336251e-05,5.402485840022564e-05,3.602013021009043e-05,4.93551415274851e-05,4.054483360960148e-05,6.606809620279819e-05,0.00010690285125747323,0.00024292249872814864,0.00048410482122562826,0.0036421369295567274,0.004421507008373737,0.03256450593471527
1075,0.00013349698565434664,0.00010601188841974363,7.177061343099922e-05,5.767050970462151e-05,3.90252644137945e-05,4.511366569204256e-05,3.86180508940015e-05,5.586733095697127e-05,0.00010847078374354169,0.00023667511413805187,0.00044828737736679614,0.0034536360763013363,0.004060554318130016,0.028389345854520798
1076,0.0001715899124974385,0.00013571714225690812,9.079786104848608e-05,6.4335014030803e-05,4.7345827624667436e-05,0.00010138066863873973,7.658146932953969e-05,0.0001394591381540522,0.00017514948558527976,0.00039221561746671796,0.0006849698256701231,0.008489243686199188,0.015252948738634586,0.09805677086114883
1077,0.0002859771775547415,0.00018492645176593214,0.0001060447539202869,7.998768705874681e-05,4.871165947406553e-05,4.7495563194388524e-05,4.355574128567241e-05,5.953627260169014e-05,0.0001176932782982476,0.00024441652931272984,0.0004547353892121464,0.003463580273091793,0.003935810178518295,0.027946973219513893
1078,0.00034672432229854167,0.0002071218186756596,0.00011847285350086167,8.243463526014239e-05,4.725681719719432e-05,4.853364953305572e-05,4.359009471954778e-05,5.905075158807449e-05,0.00011250468378420919,0.00023847719421610236,0.000434909452451393,0.0034628030844032764,0.0039691925048828125,0.027295922860503197
1079,0.0002064789878204465,0.00015182462811935693,0.00011327950051054358,6.645987741649151e-05,5.0819366151699796e-05,0.00011780332715716213,0.00010646988084772602,0.0001932814484462142,0.0001188897222164087,0.000301600230159238,0.0004827255033887923,0.011152965016663074,0.02151503600180149,0.10309208929538727
1080,0.00022428881493397057,0.0001613326312508434,0.00010205806756857783,7.085933611961082e-05,4.434683432918973e-05,4.901222200714983e-05,4.180975884082727e-05,5.9338541177567095e-05,0.0001145148926298134,0.00024211288837250322,0.00044049054849892855,0.003668722230941057,0.004106420557945967,0.028817281126976013
1081,0.0002701577905099839,0.00018973270198330283,0.00011551119678188115,8.695288852322847e-05,5.332535147317685e-05,5.375564069254324e-05,4.595080463332124e-05,6.247754936339334e-05,0.00012098860315745696,0.00024668010883033276,0.00043884996557608247,0.0035380974877625704,0.0038898098282516003,0.0273781456053257
1082,0.00035273857065476477,0.0002095474483212456,0.0001191256960737519,7.72708808653988e-05,4.523742609308101e-05,4.9362330173607916e-05,4.4029540731571615e-05,6.085581117076799e-05,0.00011389625433366746,0.0002436187060084194,0.0004421169578563422,0.0035523814149200916,0.0040171341970562935,0.028505288064479828
1083,0.00018919934518635273,0.00012346562289167196,7.702825678279623e-05,6.105791544541717e-05,3.8564841815968975e-05,4.441304918145761e-05,3.888222636305727e-05,5.557552140089683e-05,0.00010895488958340138,0.00023668348148930818,0.0004288523050490767,0.0036932702641934156,0.004215537570416927,0.028440281748771667
1084,0.0003259439836256206,0.00022293890651781112,0.00012831887579523027,8.522999269189313e-05,4.937768244417384e-05,5.185498594073579e-05,4.426895975484513e-05,6.129436224000528e-05,0.0001142131004598923,0.00023124316066969186,0.00041040469659492373,0.003464137203991413,0.0038127426523715258,0.025664882734417915
1085,0.00035559653770178556,0.00021719839423894882,0.0001561805111123249,9.898104326566681e-05,0.00010584365372778848,0.00037251116009429097,0.0003241203667130321,0.0006490094237960875,0.0006278086802922189,0.001806946354918182,0.003258424112573266,0.05770034343004227,0.11605097353458405,0.7143262028694153
1086,0.0003598541661631316,0.00023148496984504163,0.00014227023348212242,8.486515434924513e-05,5.6495304306736216e-05,0.00011916690709767863,9.12895193323493e-05,0.00017311176634393632,0.00014845043187960982,0.00042927966569550335,0.0008865547133609653,0.02515825442969799,0.04503824561834335,0.24635665118694305
1087,0.00043842519517056644,0.0002831103920470923,0.0001593872730154544,0.00010321744048269466,5.712969505111687e-05,5.801176666864194e-05,4.840494875679724e-05,6.417725671781227e-05,0.00011277483281446621,0.00023153652728069574,0.00041049468563869596,0.00339847756549716,0.003742999630048871,0.025885330513119698
1088,0.0002958560362458229,0.00019077312026638538,0.00011218395957257599,7.670898048672825e-05,4.492097650654614e-05,5.016815703129396e-05,4.2762902012327686e-05,6.111073889769614e-05,0.00010683709115255624,0.00023029983276501298,0.0004213572829030454,0.003462174441665411,0.004197582136839628,0.02912832796573639
1089,0.00021662494691554457,0.00015716516645625234,0.00010277466208208352,6.930340896360576e-05,4.580040695145726e-05,9.790820331545547e-05,7.413668936351314e-05,0.0001355918648187071,0.00017124680744018406,0.0004659373080357909,0.000738268019631505,0.014772385358810425,0.024553339928388596,0.14712783694267273
1090,0.0002652989642228931,0.0001949076249729842,0.00011575503594940528,8.523934957338497e-05,5.1020073442487046e-05,5.1130704378010705e-05,4.4754349801223725e-05,6.162892532302067e-05,0.00011464284034445882,0.0002353754680370912,0.0004098575736861676,0.003492533229291439,0.003804088570177555,0.02606489323079586
1091,0.00019576835620682687,0.00014361791545525193,9.438140841666609e-05,6.954661512281746e-05,4.3223248212598264e-05,4.8297239118255675e-05,4.066781548317522e-05,5.818057616124861e-05,0.00010659349209163338,0.00022807344794273376,0.0004036690224893391,0.0033810550812631845,0.003781620180234313,0.025863494724035263
1092,0.00019907837850041687,0.00012794560461770743,8.444265404250473e-05,6.449483043979853e-05,4.010653719888069e-05,5.058490205556154e-05,4.0581719076726586e-05,5.7647921494208276e-05,0.00010582563845673576,0.00023020517255645245,0.0004217600799165666,0.0033964994363486767,0.0037779919803142548,0.025867661461234093
1093,0.00027060433058068156,0.00019483194046188146,0.0001098896682378836,8.224275370594114e-05,5.035628055338748e-05,4.9864982429426163e-05,4.4485583202913404e-05,6.084832057240419e-05,0.00011547332542249933,0.00023952250194270164,0.0004173132765572518,0.0035221732687205076,0.003854953683912754,0.02653731219470501
1094,0.0004507063131313771,0.00028183922404423356,0.00017901851970236748,0.00011165156320203096,9.753351332619786e-05,0.00029613496735692024,0.00027081917505711317,0.0005548698827624321,0.0005629971856251359,0.0012389817275106907,0.0010794495465233922,0.026958171278238297,0.0415230467915535,0.14133578538894653
1095,0.0002765356912277639,0.00019250613695476204,0.00011303721112199128,7.903478399384767e-05,4.9590318667469546e-05,5.252286064205691e-05,4.3664014810929075e-05,6.067467256798409e-05,0.000112080444523599,0.00023390023852698505,0.0003996460582129657,0.0032989466562867165,0.0037606011610478163,0.025146804749965668
1096,0.00027986118220724165,0.0001788742811186239,0.00015056105621624738,9.943870827555656e-05,0.00012929692456964403,0.000422777549829334,0.00041284115286543965,0.0008104989537969232,0.0007646504673175514,0.0009275051415897906,0.0009004560997709632,0.026428017765283585,0.03694157302379608,0.08960361033678055
1097,0.00026762153720483184,0.0001691954385023564,0.00011782002547988668,8.04499359219335e-05,6.2621220422443e-05,0.00019282000721432269,0.00014320079935714602,0.00029948761221021414,0.000282651832094416,0.0009753627819009125,0.0015402730787172914,0.05793633684515953,0.09389656037092209,0.5143753886222839
1098,0.00021469710918609053,0.00014724531501997262,8.933751087170094e-05,6.719805969623849e-05,4.2617659346433356e-05,4.5689273974858224e-05,4.117571370443329e-05,6.01625069975853e-05,0.00011124811135232449,0.00024350891180802137,0.0004331443051341921,0.0035615593660622835,0.004280074965208769,0.028207063674926758
1099,0.00037786446046084166,0.00021521333837881684,0.00012685300316661596,9.066594066098332e-05,5.1245562644908205e-05,5.062117998022586e-05,4.561430978355929e-05,6.1019487475277856e-05,0.00011181178706465289,0.0002455132780596614,0.0004325770423747599,0.0033883482683449984,0.003939894028007984,0.027260011062026024
1100,0.00016167949070222676,0.00010582768300082535,7.48265374568291e-05,6.16970646660775e-05,4.103901665075682e-05,5.504539512912743e-05,4.3847619963344187e-05,6.430738721974194e-05,0.00010970926814479753,0.0002405130217084661,0.0004153279587626457,0.003775156568735838,0.004466220270842314,0.028111957013607025
1101,0.00047264096792787313,0.0002704107610043138,0.0001418508472852409,9.292829054174945e-05,5.24193346791435e-05,5.266606240184046e-05,4.717195042758249e-05,6.199261406436563e-05,0.00011294182331766933,0.00023569258337374777,0.0004134987248107791,0.0032642388250678778,0.003701650770381093,0.025922363623976707
1102,0.00034403440076857805,0.00018344986892770976,0.00012644326488953084,7.897469185991213e-05,5.151435107109137e-05,8.227741636801511e-05,6.889704673085362e-05,0.00012527995568234473,0.00010612716141622514,0.000263712223386392,0.0005785950925201178,0.007975954562425613,0.0082585159689188,0.02813042886555195
1103,0.000285533897113055,0.0001759785518515855,0.00010307000047760084,7.327958155656233e-05,4.459086267161183e-05,4.8401412641396746e-05,4.2002444388344884e-05,5.8313187764724717e-05,0.00010679516708478332,0.00023123151913750917,0.00040933056152425706,0.0033725230023264885,0.003996523562818766,0.02616742067039013
1104,0.0003280373348388821,0.00021007683244533837,0.00012340694956947118,9.192273864755407e-05,5.425556082627736e-05,5.601032898994163e-05,4.829992394661531e-05,6.737779767718166e-05,0.00011471851757960394,0.00025134324096143246,0.00043602101504802704,0.004292545840144157,0.005241333041340113,0.03087100014090538
1105,0.00042807808495126665,0.00025709555484354496,0.0001367071527056396,8.95879275049083e-05,5.253894050838426e-05,6.714004121022299e-05,5.4849893786013126e-05,8.062229608185589e-05,0.0001234042429132387,0.00028956576716154814,0.0004978500655852258,0.005638994742184877,0.008315293118357658,0.048820074647665024
1106,0.00039960589492693543,0.00022764802270103246,0.00013430773105937988,9.26819775486365e-05,5.291049455991015e-05,5.289027831167914e-05,4.605206413543783e-05,6.137698073871434e-05,0.00010810491221491247,0.0002344346430618316,0.0004080813087057322,0.0033295992761850357,0.0039060008712112904,0.02620760165154934
1107,4.766790152643807e-05,5.9140322264283895e-05,4.357961370260455e-05,4.070862632943317e-05,3.131017001578584e-05,4.584069029078819e-05,3.7650846934411675e-05,5.931703344685957e-05,0.00010073853627545759,0.00023378139303531498,0.00040028535295277834,0.004099206067621708,0.004908453207463026,0.02816067263484001
1108,0.00038069658330641687,0.00022920782794244587,0.00012826817692257464,8.8525986939203e-05,5.1839178922818974e-05,5.7621593441581354e-05,4.7527861170237884e-05,6.37807315797545e-05,0.00010768574429675937,0.00023136606614571065,0.00040571161662228405,0.003323598299175501,0.0037866169586777687,0.025503385812044144
1109,0.00014564048615284264,0.0001023882141453214,9.036406845552847e-05,6.595194281544536e-05,5.7934015785576776e-05,0.0001819914032239467,0.00017009764269459993,0.00029514540801756084,0.00019301865540910512,0.0007313051610253751,0.0008598724962212145,0.016769492998719215,0.025383468717336655,0.09505227953195572
1110,0.00019141673692502081,0.00015072713722474873,9.083297481993213e-05,7.200522668426856e-05,4.6952645789133385e-05,4.810774771613069e-05,4.0215731132775545e-05,5.596657138084993e-05,0.00010279100388288498,0.0002194519038312137,0.00038477161433547735,0.0031334268860518932,0.0034705880098044872,0.02324582263827324
1111,0.0002280210319440812,0.0001780642633093521,9.975810826290399e-05,6.831480277469382e-05,4.2517989641055465e-05,4.780943345394917e-05,3.998089596279897e-05,5.739432162954472e-05,0.00010277375258738175,0.00022203953994903713,0.00038971062167547643,0.003206441877409816,0.003562414087355137,0.024259978905320168
1112,0.0003590919077396393,0.00021602689230348915,0.00012227435945533216,8.301840716740116e-05,5.0131220632465556e-05,5.1911705668317154e-05,4.330108276917599e-05,5.869341111974791e-05,0.00010142202518181875,0.0002184228942496702,0.0003859566932078451,0.0029341201297938824,0.003328807884827256,0.02265928126871586
1113,0.0006118328892625868,0.00033155205892398953,0.00017868407303467393,0.00011755184823414311,6.380985723808408e-05,5.961815986665897e-05,5.227871588431299e-05,6.650583236478269e-05,0.00010903381917160004,0.00023415377654600888,0.000407762621762231,0.003360240487381816,0.0037492290139198303,0.02559763938188553
1114,0.0003644959651865065,0.00022418852313421667,0.00012753636110574007,9.143939678324386e-05,5.498866084963083e-05,6.385088636307046e-05,5.213597250985913e-05,7.383703632513061e-05,0.00011237196304136887,0.00026212376542389393,0.0004395193245727569,0.005418072454631329,0.0074629876762628555,0.041967473924160004
1115,0.0002632135874591768,0.00015752030594740063,9.325460268883035e-05,6.989492976572365e-05,4.318559149396606e-05,4.501095463638194e-05,4.024511872557923e-05,5.470465839607641e-05,9.812647476792336e-05,0.00021976008429192007,0.0003926458884961903,0.003206810913980007,0.003560910699889064,0.024111716076731682
1116,0.00036091957008466125,0.00022557488409802318,0.00013321256847120821,9.049761138157919e-05,5.429004886536859e-05,9.170299745164812e-05,6.63960090605542e-05,0.00011785234528360888,0.00013926267274655402,0.00030235594022087753,0.0005230233655311167,0.01031914260238409,0.015782075002789497,0.07909108698368073
1117,0.0003841091529466212,0.00023016927298158407,0.00012730964226648211,8.696748409420252e-05,5.091009006719105e-05,5.774113742518239e-05,5.533914372790605e-05,8.175481343641877e-05,0.00010498560732230544,0.00024005073646549135,0.0004150580207351595,0.00339234690181911,0.003948203753679991,0.02540016546845436
1118,0.0003390381461940706,0.00020174364908598363,0.0001486935798311606,9.269250585930422e-05,9.088699880521744e-05,0.00028939126059412956,0.0002820552617777139,0.0005484889843501151,0.00048316639731638134,0.0012141793267801404,0.0019101804355159402,0.10794218629598618,0.17039832472801208,0.8185068964958191
1119,0.0004489812417887151,0.0002974544186145067,0.00019296869868412614,0.00012929247168358415,0.0001377599110128358,0.00039087521145120263,0.00045451309415511787,0.0008972329087555408,0.0010240578558295965,0.002833021804690361,0.005133617203682661,0.18067064881324768,0.3201967179775238,1.7607187032699585
1120,0.0003765223955269903,0.0002339000639040023,0.00012542431068141013,8.911077748052776e-05,5.218812293605879e-05,5.509817856363952e-05,4.554602855932899e-05,6.02197578700725e-05,0.00010297942935721949,0.00023609826166648418,0.00039846019353717566,0.0034155610483139753,0.003950848244130611,0.027006803080439568
1121,0.0002647461951710284,0.00015296661877073348,0.00010397244477644563,7.156163337640464e-05,4.932004594593309e-05,0.00011587456538109109,9.718538785818964e-05,0.0001720148284221068,0.0001316046982537955,0.00029687993810512125,0.00041107478318735957,0.008903419598937035,0.010767883621156216,0.03671592101454735
1122,0.0004048647824674845,0.00025354590616188943,0.0001371142134303227,9.396253881277516e-05,5.3801613830728456e-05,6.112542178016156e-05,4.909451672574505e-05,6.734702765243128e-05,0.00010866787488339469,0.0002531261998228729,0.00041444506496191025,0.0036926930770277977,0.004627020098268986,0.030299022793769836
1123,0.00018836608796846122,0.00013622685219161212,0.00013300297723617405,0.00010582130926195532,0.00015643703227397054,0.0004898034385405481,0.0005740475608035922,0.0011765941744670272,0.0015422970755025744,0.0021594655700027943,0.0030340279918164015,0.0637170597910881,0.09759730100631714,0.4031977653503418
1124,0.0003037181741092354,0.00020383279479574412,0.00011757626634789631,8.301572961499915e-05,4.860337867285125e-05,5.229032103670761e-05,4.417267700773664e-05,6.145480438135564e-05,0.00010385612404206768,0.00024038174888119102,0.00039897780516184866,0.0035776912700384855,0.004330859519541264,0.0279238261282444
1125,0.00034336833050474524,0.00021252789883874357,0.000138416129630059,8.46671755425632e-05,5.998113192617893e-05,0.0001943046081578359,0.00015944262850098312,0.0002817006316035986,0.00016794572002254426,0.00035394495353102684,0.000515683670528233,0.015661055222153664,0.022349901497364044,0.11837036162614822
1126,0.00022306118626147509,0.00013406852667685598,8.19019041955471e-05,6.880732689751312e-05,4.416340379975736e-05,6.302283145487309e-05,4.9315611249767244e-05,7.21613978384994e-05,0.00011079279647674412,0.00026213497039861977,0.00041626914753578603,0.003969085868448019,0.004937787540256977,0.029681812971830368
1127,0.0002983017766382545,0.0001923648960655555,0.00011449915473349392,8.306410018121824e-05,4.98588960908819e-05,5.318570401868783e-05,4.2582210880937055e-05,5.9216810768703e-05,0.00010151920287171379,0.00023362676438409835,0.00039229693356901407,0.003411858109757304,0.003935272805392742,0.026032790541648865
1128,0.0003204057866241783,0.00019248650642111897,0.00011092073691543192,8.116126264212653e-05,4.8546382458880544e-05,5.071283158031292e-05,4.228285979479551e-05,5.756212704000063e-05,9.795176447369158e-05,0.0002263362257508561,0.0003763888671528548,0.003237477969378233,0.003737347899004817,0.024348290637135506
1129,0.0002701837511267513,0.00018137815641239285,0.00011360303324181587,7.526505214627832e-05,5.1406877901172265e-05,0.0001445072703063488,0.0001145036076195538,0.00020546156156342477,0.00015983660705387592,0.00047771725803613663,0.0006682980456389487,0.018402444198727608,0.028114916756749153,0.12759649753570557
1130,0.00014920640387572348,0.00011366009130142629,7.804294000379741e-05,6.510238017654046e-05,4.171271211816929e-05,4.644294313038699e-05,3.96696304960642e-05,5.876762224943377e-05,9.98713803710416e-05,0.00023695637355558574,0.00042312825098633766,0.003661453491076827,0.004957091528922319,0.03252290189266205
1131,0.00019573461031541228,0.00012829151819460094,8.395377517445013e-05,6.949993985472247e-05,4.523940151557326e-05,4.7919202188495547e-05,3.9924609154695645e-05,5.632966349367052e-05,9.982487244997174e-05,0.00023825951211620122,0.0004019449988845736,0.0036062425933778286,0.004338380880653858,0.027656298130750656
1132,0.0003664880932774395,0.00022654760687146336,0.00012651010183617473,9.071205568034202e-05,5.218806836637668e-05,5.4478641686728224e-05,4.524067844613455e-05,6.132195994723588e-05,0.00010434195428388193,0.0002489511389285326,0.0004173923225607723,0.0032840885687619448,0.003912743180990219,0.027064356952905655
1133,0.0003757525118999183,0.00021020967687945813,0.00011979465489275753,8.384635293623433e-05,4.795343193109147e-05,5.1245675422251225e-05,4.2707375541795045e-05,5.783945380244404e-05,9.859928104560822e-05,0.00023906645947135985,0.0003990177356172353,0.0033585105556994677,0.0038875846657902002,0.026464752852916718
1134,0.00017609681526664644,0.0001455555175198242,0.00012170561967650428,8.845065167406574e-05,0.00010286076576448977,0.000433453475125134,0.000373099057469517,0.0007150952587835491,0.0007925963145680726,0.001870949869044125,0.0024113613180816174,0.09806177765130997,0.15146078169345856,0.6826192140579224
1135,0.00011822774104075506,9.709478035802022e-05,7.217731763375923e-05,6.730408495059237e-05,4.3262749386485666e-05,4.533429819275625e-05,3.898728755302727e-05,5.654549750033766e-05,9.93681387626566e-05,0.00024213067081291229,0.0004030654963571578,0.003327911952510476,0.003894509980455041,0.027213236317038536
1136,0.00035653109080158174,0.00022041518241167068,0.00013843071064911783,8.733038703212515e-05,5.092915671411902e-05,0.00011135300155729055,7.578402437502518e-05,0.00014364994422066957,0.00012330320896580815,0.00030185122159309685,0.00047859802725724876,0.01100076176226139,0.013292365707457066,0.05100627988576889
1137,0.00029615103267133236,0.0001911298604682088,0.0001330031518591568,9.310445602750406e-05,0.0001069650097633712,0.00034042506013065577,0.0003444864123594016,0.0006135613075457513,0.0005405102856457233,0.0005604104371741414,0.0006118808523751795,0.030700301751494408,0.05248751863837242,0.1951306164264679
1138,0.0003499110462144017,0.00021172348351683468,0.00011977699614362791,8.793124288786203e-05,5.003711339668371e-05,5.290689296089113e-05,4.45697114628274e-05,5.998881533741951e-05,0.00010203682904830202,0.0002442736004013568,0.0004021456406917423,0.0032442568335682154,0.003886829363182187,0.02717401087284088
1139,0.00029700901359319687,0.00016486977983731776,9.699375368654728e-05,6.923809996806085e-05,3.9586266211699694e-05,4.692981019616127e-05,4.032021024613641e-05,5.570307621383108e-05,9.44433850236237e-05,0.0002325941895833239,0.00038485630648210645,0.0031149869319051504,0.0038086341228336096,0.025910116732120514
1140,0.000223553302930668,0.0001524442486697808,9.991615661419928e-05,7.281152647919953e-05,4.7731580707477406e-05,8.936823724070564e-05,6.122497870819643e-05,9.873389353742823e-05,0.00012728657748084515,0.0002937420504167676,0.0004277559055481106,0.007802558597177267,0.010854346677660942,0.05277048796415329
1141,8.42101508169435e-05,5.717881867894903e-05,4.674711453844793e-05,4.7635312512284145e-05,3.2715917768655345e-05,3.826873216894455e-05,3.3441814593970776e-05,4.9347920139553025e-05,9.01802268344909e-05,0.00022437452571466565,0.0003657582274172455,0.0030725840479135513,0.0036456703674048185,0.024858757853507996
1142,0.00016599374066572636,9.993213461712003e-05,6.797708192607388e-05,5.382678136811592e-05,3.40132974088192e-05,4.1667713958304375e-05,3.529681998770684e-05,4.988674845662899e-05,8.917653758544475e-05,0.00022688577882945538,0.00037125585367903113,0.00305628078058362,0.003752060467377305,0.02541983127593994
1143,0.0003597723552957177,0.00023302278714254498,0.00013088862760923803,9.221153595717624e-05,5.271491318126209e-05,5.7136778195854276e-05,4.604576315614395e-05,6.25681786914356e-05,0.00010670392657630146,0.00024038978153839707,0.0003787814057432115,0.0032828045077621937,0.003980942070484161,0.026078203693032265
1144,0.00017020246013998985,0.0001170744581031613,8.751951099839061e-05,6.753545312676579e-05,5.0340546295046806e-05,0.00013724587915930897,0.00011039073433494195,0.00020031775056850165,0.0001627667370485142,0.00043299957178533077,0.0006015736144036055,0.012756948359310627,0.019050102680921555,0.08251261711120605
1145,0.00044426886597648263,0.00026136302039958537,0.00014511692279484123,0.00010248184844385833,5.5887416237965226e-05,5.847411375725642e-05,4.7591929615009576e-05,6.131242116680369e-05,0.00010519671195652336,0.00023406623222399503,0.0003675875486806035,0.0031680564861744642,0.00377293792553246,0.024790754541754723
1146,0.00034096610033884645,0.00021118899167049676,0.00012156427692389116,9.083950862986967e-05,5.258193050394766e-05,5.493163916980848e-05,4.47399215772748e-05,5.821347076562233e-05,0.00010115846816916019,0.0002236494328826666,0.00035879347706213593,0.0029893857426941395,0.0036329375579953194,0.023296169936656952
1147,4.035562960780226e-05,3.649918653536588e-05,3.954991188948043e-05,3.206990731996484e-05,2.554214370320551e-05,5.3727373597212136e-05,4.85322525491938e-05,8.58016501297243e-05,0.00010299733548890799,0.0002345275424886495,0.00036746475961990654,0.00359547627158463,0.00457009207457304,0.026746930554509163
1148,0.00016708341718185693,0.00012360216351225972,9.149292600341141e-05,6.320747343124822e-05,5.593972309725359e-05,0.00019372679525986314,0.0001757650898071006,0.00031836211564950645,0.00017687701620161533,0.000293439079541713,0.000403903512051329,0.014128287322819233,0.02102222479879856,0.07952158153057098
1149,0.0002594750840216875,0.0001544903207104653,9.796183439902961e-05,8.244640775956213e-05,4.782482938026078e-05,4.770450686919503e-05,4.093470124644227e-05,5.410382800619118e-05,0.00010161726095248014,0.0002285038644913584,0.00036523566814139485,0.002927144756540656,0.003671863116323948,0.024233536794781685
1150,0.0001342807663604617,0.00011210673255845904,8.088684262474999e-05,6.467923958553001e-05,5.7202651078114286e-05,0.00016288331244140863,0.00016781741578597575,0.0003492240502964705,0.0002960390702355653,0.0007118305074982345,0.0014034424675628543,0.03536846861243248,0.06602179259061813,0.3556849956512451
1151,0.00015491622616536915,0.00010303691669832915,7.268898480106145e-05,6.822523573646322e-05,4.1587056330172345e-05,4.360188540886156e-05,3.760591789614409e-05,5.126386531628668e-05,9.918427531374618e-05,0.00022155222541186959,0.0003580667544156313,0.00303089851513505,0.0036553824320435524,0.023908579722046852
1152,0.000362216989742592,0.00022836471907794476,0.00012746360152959824,8.68053684826009e-05,5.0008209655061364e-05,5.586109546129592e-05,4.474866364034824e-05,5.998524648020975e-05,0.00010430986731080338,0.00022277707466855645,0.0003566770756151527,0.003107300726696849,0.003700090339407325,0.02447274886071682
1153,0.0006120523903518915,0.00036658276803791523,0.00018135295249521732,0.00012025899195577949,6.400297570507973e-05,6.557307642651722e-05,5.366071127355099e-05,7.243423169711605e-05,0.00011617598647717386,0.0002368950954405591,0.00037688249722123146,0.0035427084658294916,0.004310800693929195,0.02602304518222809
1154,0.0002472528722137213,0.00015479257854167372,0.00010291882063029334,8.081440319074318e-05,4.7352157707791775e-05,5.214114935370162e-05,4.348388756625354e-05,5.9884532674914226e-05,0.00010500584176043049,0.00022476977028418332,0.00035885765100829303,0.0031141452491283417,0.00374085851944983,0.024130716919898987
1155,0.00013666876475326717,9.260256047127768e-05,7.056018512230366e-05,5.792419324279763e-05,3.6585479392670095e-05,4.289823118597269e-05,3.657103661680594e-05,5.0897597247967497e-05,9.558938472764567e-05,0.00020787505491171032,0.00033707788679748774,0.003022438380867243,0.003568109357729554,0.02302892878651619
1156,0.0003169415576849133,0.00019990331202279776,0.00014675228158012033,9.812382631935179e-05,9.348525054519996e-05,0.0002699415199458599,0.00030500657157972455,0.0006443034508265555,0.0005082531133666635,0.0008433328475803137,0.0012118731392547488,0.05109823867678642,0.07673734426498413,0.28763118386268616
1157,0.000249048083787784,0.00017218377615790814,9.74010763457045e-05,6.887676136102527e-05,4.163147968938574e-05,4.95229396619834e-05,3.928291334887035e-05,5.501050327438861e-05,0.00010193810885539278,0.00021756011119578034,0.0003457321145106107,0.0029961231630295515,0.0035669549833983183,0.02377421408891678
1158,0.0002697001909837127,0.00017572536307852715,0.00010856166045414284,7.787648792145774e-05,4.6398872655117884e-05,6.752618355676532e-05,5.817076453240588e-05,0.0001015694797388278,0.00012145165965193883,0.0002493789652362466,0.0003988435782957822,0.004945601802319288,0.006412685848772526,0.03214244544506073
1159,0.0002495080989319831,0.0001428873947588727,8.650295058032498e-05,5.9499583585420623e-05,3.549283428583294e-05,4.325892587075941e-05,3.707269934238866e-05,5.151805453351699e-05,9.613959264243022e-05,0.00021119900338817388,0.0003369329497218132,0.002882967237383127,0.0034316247329115868,0.023447006940841675
1160,0.0003803254512604326,0.0002391800662735477,0.00013044581282883883,9.214109741151333e-05,5.126096584717743e-05,5.93508048041258e-05,4.9010690418072045e-05,6.785785080865026e-05,0.00010870603728108108,0.0002296389575349167,0.00035719797597266734,0.0033547512721270323,0.004529828671365976,0.026612717658281326
1161,0.00011711787374224514,8.311560668516904e-05,0.00010087890404975042,7.167492003645748e-05,8.604884351370856e-05,0.00029721419559791684,0.0003541742917150259,0.0006854035309515893,0.0004731691151391715,0.0010408094385638833,0.0019515699241310358,0.13317814469337463,0.2013481855392456,0.887326717376709
1162,0.0002688133390620351,0.0001727797935018316,0.00010785332415252924,8.346255344804376e-05,4.8241887270705774e-05,5.0925758841913193e-05,4.194367284071632e-05,5.6997869251063094e-05,0.00010741334699559957,0.00022352080850396305,0.0003446208138484508,0.002897589700296521,0.0033874548971652985,0.023656552657485008
1163,0.00039238223689608276,0.00023092940682545304,0.00014376484614331275,9.52730915741995e-05,6.429784116335213e-05,0.00016945507377386093,0.00015842163702473044,0.0003210551803931594,0.0002375060721533373,0.0005883670528419316,0.000914235133677721,0.026780638843774796,0.040539175271987915,0.16917063295841217
1164,0.0002682237245608121,0.0001841570920078084,0.00010663324792403728,8.344990783371031e-05,4.8853074986254796e-05,4.942739542457275e-05,4.067191548529081e-05,5.604082616628148e-05,0.00010498842311790213,0.00021244335221126676,0.00033045370946638286,0.002744153840467334,0.0032590406481176615,0.021459512412548065
1165,0.0002689507382456213,0.0001849518739618361,9.812940697884187e-05,7.204384019132704e-05,4.8227400839095935e-05,8.553473890060559e-05,6.645319081144407e-05,0.00010599153029033914,0.0001300165749853477,0.000257082749158144,0.00036263192305341363,0.004691567271947861,0.006649107206612825,0.031750500202178955
1166,0.0003748734307009727,0.0002217674336861819,0.00012490547669585794,8.892783080227673e-05,4.8117370170075446e-05,5.057561429566704e-05,4.303476453060284e-05,5.720584886148572e-05,0.00010383866901975125,0.00020930933533236384,0.0003221009683329612,0.002804737538099289,0.0033124254550784826,0.021216167137026787
1167,0.00019539504137355834,0.00012418928963597864,8.446547144558281e-05,7.007474778220057e-05,4.110421286895871e-05,4.55264380434528e-05,3.806970198638737e-05,5.2745443099411204e-05,9.831049101194367e-05,0.00020584855519700795,0.0003221274819225073,0.0027886449825018644,0.0034081069752573967,0.02182275801897049
1168,0.0002869689487852156,0.00019747049373108894,0.00011601649748627096,9.030837827594951e-05,5.358033740776591e-05,5.549579509533942e-05,4.418099706526846e-05,6.083758853492327e-05,0.00011011942115146667,0.00021448581537697464,0.00032300749444402754,0.002871703589335084,0.003380836918950081,0.02192193642258644
1169,0.00018605832883622497,0.00013008825771976262,0.00010569395817583427,7.811426621628925e-05,6.769342871848494e-05,0.00018531808746047318,0.00017889482842292637,0.00037068958044983447,0.0002199576993007213,0.00044282240560278296,0.0012049799552187324,0.03536680340766907,0.07458866387605667,0.41283270716667175
1170,0.00018421765707898885,0.00011485954019008204,7.938612543512136e-05,7.505533721996471e-05,4.29724132118281e-05,4.1809216781985015e-05,3.8562215195270255e-05,5.195325138629414e-05,0.0001027092948788777,0.00021252389706205577,0.0003360439441166818,0.0028436360880732536,0.0034426404163241386,0.021818509325385094
1171,0.00024921962176449597,0.00015145252109505236,9.20645470614545e-05,7.042078505037352e-05,4.120412268093787e-05,4.590937533066608e-05,3.92516449210234e-05,5.447650619316846e-05,0.00010471376299392432,0.0002094139636028558,0.0003256873751524836,0.0029326884541660547,0.0034959737677127123,0.022384950891137123
1172,0.00030584921478293836,0.00020036201749462634,0.00011375964822946116,8.42285153339617e-05,4.870100747211836e-05,5.3255898819770664e-05,4.233339859638363e-05,5.791308285552077e-05,0.00010904924420174211,0.000212966522667557,0.00032987099257297814,0.0029216783586889505,0.0035509965382516384,0.0223081111907959
1173,0.00020238626166246831,0.00012023269664496183,8.934496145229787e-05,6.310374737950042e-05,3.8793521525803953e-05,9.660714567871764e-05,8.067824091995135e-05,0.0001324338954873383,9.91419583442621e-05,0.00019713952497113496,0.00032200542045757174,0.007302543614059687,0.007664451375603676,0.02191036008298397
1174,0.00027172782574780285,0.00017985171871259809,0.00010438539902679622,8.012683247216046e-05,4.662472929339856e-05,5.0836981245083734e-05,4.08728483307641e-05,5.653909101965837e-05,0.00010615307837724686,0.0001991915632970631,0.00030609912937507033,0.002743968740105629,0.0031858605798333883,0.01965794526040554
1175,0.0002575332182459533,0.00017809687415137887,0.00014809140702709556,9.195928578265011e-05,9.641029464546591e-05,0.0003854928945656866,0.0004497445479501039,0.0009026757325045764,0.000402211444452405,0.0010760927107185125,0.001695760409347713,0.0663330927491188,0.1174434944987297,0.42949026823043823
1176,0.0002841066161636263,0.00018586553051136434,0.00014838483184576035,0.00011431377060944214,0.00014205450133886188,0.0004399167373776436,0.0005428040167316794,0.0011476277140900493,0.0012263139942660928,0.0028299568220973015,0.003525910899043083,0.12776874005794525,0.2113337218761444,0.8722689151763916
1177,0.0002890653267968446,0.00017273305275011808,9.23568950383924e-05,6.544082862092182e-05,4.022290158900432e-05,4.710052235168405e-05,3.8566406146856025e-05,5.4222906328504905e-05,0.00010472020221641287,0.0001987577707041055,0.0003096815198659897,0.002753814682364464,0.003225980093702674,0.01997632347047329
1178,0.0002768954145722091,0.00018128144438378513,0.0001070115904440172,8.068395254667848e-05,4.649413676816039e-05,5.0897888286272064e-05,4.168659506831318e-05,5.776787656941451e-05,0.00010537417256273329,0.0002000597451115027,0.00031138811027631164,0.0026909413281828165,0.003137982217594981,0.019955547526478767
1179,0.0001949451252585277,0.00012166762462584302,0.00010126265260623768,6.399522681022063e-05,4.7039357014000416e-05,0.00012470982619561255,0.00011592914961511269,0.00022912354324944317,0.00012441157014109194,0.000266525981714949,0.00035489106085151434,0.05147191882133484,0.05825177580118179,0.12023576349020004
1180,0.00025572263984940946,0.0001655215455684811,9.506376954959705e-05,7.296955300262198e-05,4.8834011977305636e-05,0.00010639688116498291,8.064298162935302e-05,0.00013284631131682545,0.00014477405056823045,0.0002982277947012335,0.00035556446528062224,0.0050752973183989525,0.006561329588294029,0.025889333337545395
1181,0.00028537464095279574,0.00017980200937017798,9.91323686321266e-05,7.175240898504853e-05,4.265673487680033e-05,4.96027096232865e-05,3.93572190660052e-05,5.4614174587186426e-05,9.974684508051723e-05,0.00019351704395376146,0.00030898911063559353,0.0026869275607168674,0.003155851038172841,0.02020834945142269
1182,0.0003215863252989948,0.00020084573770873249,0.00014358376211021096,0.00011030844325432554,0.0001368885423289612,0.0003924393095076084,0.0005268897511996329,0.0010266565950587392,0.0009206527029164135,0.0016474539879709482,0.0024419811088591814,0.06075721234083176,0.10875362902879715,0.4532409906387329
1183,0.00027777068316936493,0.00016146480629686266,0.00010665866284398362,8.086050365818664e-05,4.411948611959815e-05,6.55824551358819e-05,5.045736179454252e-05,7.541631202911958e-05,9.793949720915407e-05,0.00022637489018961787,0.00036941590951755643,0.006584099493920803,0.009298926219344139,0.04461238160729408
1184,0.0001288754283450544,8.515177614754066e-05,6.040856533218175e-05,5.1724618970183656e-05,3.3063053706428036e-05,4.049472772749141e-05,3.451393422437832e-05,4.9106998631032184e-05,8.973222429631278e-05,0.0001832128327805549,0.00029757063020952046,0.002618769882246852,0.003138597821816802,0.02054615318775177
1185,0.00022774096578359604,0.00016184596461243927,8.949197217589244e-05,7.265578460646793e-05,4.3558888137340546e-05,4.641969644580968e-05,3.9320388168562204e-05,5.4490159527631477e-05,0.00010251954518025741,0.000193069688975811,0.00030122269527055323,0.002638205187395215,0.0030667847022414207,0.01978432759642601
1186,0.00024212153221014887,0.00016027218953240663,9.616251918487251e-05,7.815819844836369e-05,4.528088174993172e-05,4.835587242268957e-05,3.9884231227915734e-05,5.448317460832186e-05,9.943715122062713e-05,0.00019395483832340688,0.0003060874296352267,0.002610043389722705,0.0031012515537440777,0.019747715443372726
1187,0.0002902529377024621,0.00018032426305580884,0.00010067493712995201,7.605030259583145e-05,4.496664769249037e-05,5.493868229677901e-05,4.639736289391294e-05,6.563654460478574e-05,0.00010680860577849671,0.00022357820125762373,0.00035543073317967355,0.0035489872097969055,0.004976948723196983,0.030127251520752907
1188,0.00015092507237568498,9.597084863344207e-05,6.884784670546651e-05,5.9021986089646816e-05,3.6176974390400574e-05,4.297324994695373e-05,3.586738239391707e-05,5.1168342906748876e-05,9.088229853659868e-05,0.00018653909501153976,0.0002945924934465438,0.0027434052899479866,0.0031882652547210455,0.019735699519515038
1189,0.00033859946415759623,0.00021211884450167418,0.00015043832536321133,0.00010782203753478825,0.0001099200890166685,0.0003254407492931932,0.0004025919479317963,0.0008050519390963018,0.0007229277980513871,0.0011430693557485938,0.0012417586985975504,0.026773281395435333,0.04362050071358681,0.13733132183551788
1190,0.0002735902671702206,0.00017317684250883758,0.00010182131518376991,7.545148400822654e-05,4.334755431045778e-05,5.024123311159201e-05,4.044785600854084e-05,5.571838119067252e-05,9.636629692977294e-05,0.00019169588631484658,0.0002943055587820709,0.002751508727669716,0.0032182896975427866,0.02013554610311985
1191,0.00024301516532432288,0.00015443067240994424,8.455436181975529e-05,6.466700142482296e-05,3.995929000666365e-05,5.750560376327485e-05,4.9963338824454695e-05,7.645411824341863e-05,0.00010704740270739421,0.00020207797933835536,0.00031761397258378565,0.002682559425011277,0.0034477151930332184,0.021806668490171432
1192,0.0003188612754456699,0.00018583727069199085,0.0001419506297679618,9.41665712161921e-05,0.00012669872376136482,0.0004108347638975829,0.0005090624908916652,0.0009759538806974888,0.0009171703131869435,0.0013721133582293987,0.0013750777579843998,0.042719773948192596,0.07313995808362961,0.23964209854602814
1193,0.00018650047422852367,0.0001294542889809236,7.781705062370747e-05,6.497985305031762e-05,3.928240403183736e-05,4.495484972721897e-05,3.67308130080346e-05,5.1464907301124185e-05,9.57697702688165e-05,0.00018718278442975134,0.0002874591154977679,0.0024809683673083782,0.0029655215330421925,0.018610641360282898
1194,0.00018523757171351463,0.00011030028690584004,7.121003727661446e-05,6.226017285371199e-05,3.7395460822153836e-05,4.141898898524232e-05,3.611558713600971e-05,5.0270824431208894e-05,9.340501856058836e-05,0.0001878889015642926,0.0002968590415548533,0.002518576104193926,0.0030833508353680372,0.01988462544977665
1195,0.00012240004434715956,8.62867891555652e-05,5.370573853724636e-05,4.705928222392686e-05,3.116522202617489e-05,6.430224311770871e-05,5.64612346352078e-05,8.752554276725277e-05,9.430622594663873e-05,0.0002562754962127656,0.0004018593463115394,0.015913840383291245,0.024240348488092422,0.0999041348695755
1196,0.0002000632230192423,0.00014888867735862732,8.423750114161521e-05,6.47052947897464e-05,4.071795046911575e-05,4.8511319619137794e-05,3.8470923755085096e-05,5.359512215363793e-05,0.00010142530663870275,0.00018972090038005263,0.0002914847864303738,0.0025307447649538517,0.003032737411558628,0.01953812502324581
1197,0.0002679253229871392,0.00015856394020374864,0.00010137749632121995,7.329118670895696e-05,5.630660234601237e-05,0.0001646664022700861,0.00016542591038160026,0.00029983819695189595,0.00020955849322490394,0.0004434613510966301,0.00047446988173760474,0.007945568300783634,0.014146185480058193,0.04522024095058441
1198,0.00025048345560207963,0.00017742703494150192,0.00010234826913801953,7.644375727977604e-05,4.568059739540331e-05,5.20731664437335e-05,4.160358366789296e-05,5.681341281160712e-05,0.0001033806474879384,0.00019297639664728194,0.0002877699735108763,0.0025771004147827625,0.0029893196187913418,0.019182149320840836
1199,0.0003437515115365386,0.00018881811411119998,0.00012554867134895176,8.424640691373497e-05,5.489011527970433e-05,0.0001828621607273817,0.00017949803441297263,0.0003835060924757272,0.0002447285514790565,0.0008133681258186698,0.0010593343758955598,0.045864447951316833,0.07044408470392227,0.28763067722320557
1200,0.00021130395180080086,0.0001421065826434642,9.588306420482695e-05,7.996671047294512e-05,4.687582259066403e-05,7.132678729249164e-05,5.1682265620911494e-05,7.75998123572208e-05,0.00010257380927214399,0.0002164009347325191,0.00031371094519272447,0.005971788428723812,0.007992508821189404,0.033151429146528244
1201,0.0002238839806523174,0.00016945703828241676,9.535998833598569e-05,7.222942804219201e-05,4.3663178075803444e-05,5.226612847764045e-05,3.959231253247708e-05,5.5007858463795856e-05,0.00010078365448862314,0.00018653913866728544,0.00028309482149779797,0.002541437977924943,0.002802102128043771,0.018174665048718452
1202,0.00034847334609366953,0.00021430426568258554,0.00011894370254594833,8.724506915314123e-05,4.863876893068664e-05,5.6190725445048884e-05,4.3323696445440874e-05,5.822573439218104e-05,0.00010323317837901413,0.00018641247879713774,0.00027969147777184844,0.0025585219264030457,0.0028309987392276525,0.017144471406936646
1203,0.0002788269775919616,0.0001655874220887199,0.00010564959666226059,8.089996117632836e-05,5.513231735676527e-05,0.0001344286574749276,0.00012359673564787954,0.00022006685321684927,0.00017933947674464434,0.00037641910603269935,0.0004619837272912264,0.009045661427080631,0.01469875406473875,0.059769317507743835
1204,0.00010645619477145374,8.4366460214369e-05,5.5899487051647156e-05,6.046284397598356e-05,3.8141526601975784e-05,4.1810941183939576e-05,3.41487284458708e-05,4.9589445552555844e-05,0.0001017344111460261,0.00018549856031313539,0.00028093578293919563,0.0024523965548723936,0.0027232079301029444,0.017354309558868408
1205,0.00028107769321650267,0.0002328832633793354,0.0001685409661149606,0.0001427426323061809,0.00019133264140691608,0.0004980603116564453,0.0006733530899509788,0.0013442670460790396,0.00204292731359601,0.005165971349924803,0.006211096420884132,0.12395086139440536,0.20217329263687134,0.961998462677002
1206,0.00018968198855873197,0.00013259812840260565,8.0548066762276e-05,6.57390191918239e-05,4.004556831205264e-05,4.709629502031021e-05,3.778242535190657e-05,5.2620012866100296e-05,0.00010228730388917029,0.00018466048641130328,0.00028526512323878706,0.002509854268282652,0.0028822245076298714,0.018552638590335846
1207,0.00021475956600625068,0.00014296821609605104,8.794560562819242e-05,7.06792197888717e-05,4.130784873268567e-05,4.749024810735136e-05,3.806072345469147e-05,5.2912575483787805e-05,0.00010452294372953475,0.0001900415518321097,0.00029140766127966344,0.0024412099737674,0.002817657543346286,0.018744952976703644
1208,0.00026528548914939165,0.00015650108980480582,9.927298378897831e-05,8.004185656318441e-05,4.767134669236839e-05,7.199824904091656e-05,5.587069972534664e-05,8.500737021677196e-05,0.00012579350732266903,0.0002496645611245185,0.0003461820597294718,0.0037832772359251976,0.0054245153442025185,0.029542474076151848
1209,0.00011396203626645729,9.126492659561336e-05,7.133129111025482e-05,6.721640966134146e-05,4.4142096157884225e-05,7.029750850051641e-05,6.302182737272233e-05,9.836562821874395e-05,0.00012029056961182505,0.0003054008411709219,0.00041009660344570875,0.00569855747744441,0.008607033640146255,0.0382634736597538
1210,0.0002866391441784799,0.0001611154730198905,0.00010236811795039102,7.98970359028317e-05,4.469392661121674e-05,4.847812670050189e-05,4.06712933909148e-05,5.401169619290158e-05,0.00010333750833524391,0.00018865964375436306,0.00029048247961327434,0.0024049358908087015,0.0028202026151120663,0.01793602667748928
1211,0.00032564421417191625,0.00017205066978931427,0.00010737743286881596,7.864550570957363e-05,4.416074079927057e-05,6.000868961564265e-05,6.78136566421017e-05,0.00010632246994646266,0.00011074941721744835,0.00020186041365377605,0.0003076111024711281,0.002607874572277069,0.0035242424346506596,0.01830293983221054
1212,0.00034495306317694485,0.00020455288176890463,0.00015717028873041272,0.00010832265252247453,0.00012613102444447577,0.00037587436963804066,0.0004800612514372915,0.0008752364665269852,0.0004141493409406394,0.0007378293084912002,0.0008886954747140408,0.026114365085959435,0.0424966923892498,0.11849279701709747
1213,0.00035512138856574893,0.0002003465488087386,0.00011914802598766983,8.58099665492773e-05,4.7464789531659335e-05,5.1827995775965974e-05,4.26608239649795e-05,5.563219383475371e-05,0.00010501022916287184,0.0001819676108425483,0.00027505235630087554,0.0022737157996743917,0.0026012123562395573,0.01709456369280815
1214,0.00017909813323058188,0.00014950642071198672,8.148943015839905e-05,7.044145604595542e-05,4.659335172618739e-05,6.767309969291091e-05,6.55672192806378e-05,0.00010368620132794604,0.00012850892380811274,0.00021882419241592288,0.00032918486976996064,0.002544368850067258,0.0038160940166562796,0.02298015169799328
1215,0.0003561534977052361,0.00022107856057118624,0.00011481537512736395,8.114671072689816e-05,4.5042030251352116e-05,5.1946954044979066e-05,4.1597875679144636e-05,5.570182838710025e-05,0.00011187152267666534,0.00018463235755916685,0.0002739267365541309,0.0022152860183268785,0.002488754689693451,0.016831332817673683
1216,0.0002581276057753712,0.00016382649482693523,9.0370187535882e-05,7.146794814616442e-05,4.121329766348936e-05,5.005646380595863e-05,4.2433577618794516e-05,6.284852133831009e-05,0.0001128281801356934,0.00020870797743555158,0.0003300737589597702,0.004315090831369162,0.006007562857121229,0.03260860964655876
1217,0.0003759438404813409,0.00021840391855221242,0.00012488620996009558,9.378079994348809e-05,5.0032675062539056e-05,5.7719887990970165e-05,4.956690827384591e-05,6.624986417591572e-05,0.00011274706776021048,0.0002005296410061419,0.00031350774224847555,0.0041322847828269005,0.006275675259530544,0.03260861337184906
1218,0.00017848980496637523,0.00014113438373897225,8.879775123205036e-05,6.969943206058815e-05,4.886802707915194e-05,8.745180821279064e-05,9.460773435421288e-05,0.00016338065324816853,0.00013789386139251292,0.00034169084392488003,0.000691221677698195,0.010423856787383556,0.017988484352827072,0.0904536321759224
1219,0.0002224480704171583,0.00013903657963965088,8.409698057221249e-05,6.77167990943417e-05,3.899294824805111e-05,5.0918901251861826e-05,4.7036643081810325e-05,6.990406836848706e-05,0.00010736778494901955,0.00020159290579613298,0.00030568591319024563,0.004183221608400345,0.00666469382122159,0.03126268833875656
1220,0.00011198978609172627,9.361751290271059e-05,5.8958179579349235e-05,5.181012602406554e-05,3.385850504855625e-05,4.3882009777007625e-05,3.476557685644366e-05,4.955509939463809e-05,0.00010177824879065156,0.0001818332530092448,0.00026335378061048687,0.0022081518545746803,0.0025150913279503584,0.016190780326724052
1221,0.000184620643267408,0.00014578145055565983,7.878740871092305e-05,6.877899431856349e-05,4.242444992996752e-05,4.900572821497917e-05,3.750683754333295e-05,5.2633735322160646e-05,0.00010788065264932811,0.00018710021686274558,0.00026467168936505914,0.002309022471308708,0.0025634057819843292,0.016354762017726898
1222,0.00028022314654663205,0.00017638472490943968,0.00010266824392601848,7.932497828733176e-05,4.448543768376112e-05,4.9632650188868865e-05,4.000367334811017e-05,5.403260001912713e-05,0.00010378542356193066,0.00018226074462290853,0.0002649725938681513,0.002304918598383665,0.0026950614992529154,0.016439810395240784
1223,0.00024970388039946556,0.00017712860426399857,9.125938231591135e-05,6.715554627589881e-05,3.965149517171085e-05,5.9319903812138364e-05,4.7407098463736475e-05,6.85960694681853e-05,0.00010928230040008202,0.00019658402015920728,0.00030062475707381964,0.006068138871341944,0.009404066950082779,0.038594480603933334
1224,0.0002615004777908325,0.00014952976198401302,9.499675797997043e-05,7.11280808900483e-05,4.0640712541062385e-05,4.6148939873091877e-05,3.9560221921419725e-05,5.310947381076403e-05,0.00010415887663839385,0.00018606016237754375,0.00026343425270169973,0.0024691212456673384,0.0027919199783354998,0.01683342643082142
1225,0.0002802319941110909,0.00015527884534094483,9.82506389846094e-05,6.972230039536953e-05,3.8100970414234325e-05,4.42364726040978e-05,3.765779911191203e-05,5.078224421595223e-05,0.00010128511348739266,0.00018059712601825595,0.0002643908665049821,0.0024017570540308952,0.0027070711366832256,0.016726981848478317
1226,0.00019732759392354637,0.00013424703502096236,8.821944356895983e-05,6.39806967228651e-05,3.9992621168494225e-05,7.227981404867023e-05,6.966475484659895e-05,0.00012475239054765552,0.00010705969907576218,0.0001927965204231441,0.00029458396602422,0.009350228123366833,0.013444053940474987,0.03922902047634125
1227,0.00028703041607514024,0.00018078269204124808,9.988576493924484e-05,7.26362195564434e-05,4.172166154603474e-05,4.8126952606253326e-05,3.9083402953110635e-05,5.2191029681125656e-05,0.0001049462371156551,0.00017645156185608357,0.0002516703389119357,0.0022532909642904997,0.0025062751956284046,0.015108079649508
1228,0.00042364714317955077,0.0002500524278730154,0.00015009399794507772,9.66729421634227e-05,5.4172884119907394e-05,9.320508252130821e-05,8.275327127194032e-05,0.00015135975263547152,0.00012026536569464952,0.00029659891151823103,0.0004459774063434452,0.0235460065305233,0.03422592207789421,0.1282714605331421
1229,0.00024180448963306844,0.00011048604210373014,0.00010062687215395272,6.999905599514022e-05,5.233048796071671e-05,0.00013822641631122679,0.00017100383411161602,0.0003039670118596405,0.00018308324797544628,0.0006495620473288,0.001034016371704638,0.050054535269737244,0.091786690056324,0.4135820269584656
1230,0.00012550568499136716,9.472102101426572e-05,6.671931623714045e-05,5.586208135355264e-05,3.536209624144249e-05,4.513094972935505e-05,3.475468110991642e-05,4.984695988241583e-05,0.00010081247455673292,0.00017332049901597202,0.00024703040253371,0.00222651450894773,0.0025010663084685802,0.015455040149390697
1231,0.00021792856568936259,0.00013865284563507885,8.258083835244179e-05,6.601880886591971e-05,3.9492137148045003e-05,5.1212762627983466e-05,4.247729157214053e-05,6.197067705215886e-05,0.0001030273488140665,0.00017652711539994925,0.00025759110576473176,0.0029850152786821127,0.003537137992680073,0.016337856650352478
1232,0.0002617192512843758,0.0001514070318080485,9.74291397142224e-05,7.520942017436028e-05,4.2789433791767806e-05,6.656057666987181e-05,5.544764280784875e-05,8.462518599117175e-05,0.00010714812378864735,0.00019307514594402164,0.0002732564171310514,0.0034712576307356358,0.003969528246670961,0.017416665330529213
1233,0.0002728551044128835,0.00016343776951543987,0.0001000337942969054,7.675506640225649e-05,4.31952576036565e-05,5.0156704674009234e-05,4.1714600229170173e-05,5.668343874276616e-05,0.00010672296048142016,0.0001861756609287113,0.00026550653274171054,0.002459954470396042,0.002910445211455226,0.01678607426583767
1234,0.00032241258304566145,0.0001535893970867619,0.00010283220035489649,7.549359725089744e-05,4.0605551475891843e-05,4.3048319639638066e-05,3.827090040431358e-05,5.033661727793515e-05,0.00010094247409142554,0.00017743981152307242,0.0002575323742348701,0.0022445321083068848,0.0026122217532247305,0.015890100970864296
1235,0.00017288376693613827,0.0001160980827989988,8.415480988333002e-05,4.562207686831243e-05,3.760163235710934e-05,0.00014012798783369362,0.0001656817621551454,0.00034125102683901787,0.00011854158219648525,0.0002969691704493016,0.0008426583372056484,0.0461295060813427,0.07201790064573288,0.235690176486969
1236,0.00029844773234799504,0.0001746991038089618,0.00010311938967788592,7.653480861335993e-05,4.3737305531976745e-05,4.8613692342769355e-05,4.013501893496141e-05,5.58227147848811e-05,0.0001043318843585439,0.00018609469407238066,0.00029473964241333306,0.0031533646397292614,0.004518346395343542,0.026801493018865585
1237,0.0002814014151226729,0.00020103238057345152,0.00010273177031194791,8.361596701433882e-05,4.8822115786606446e-05,5.351264189812355e-05,4.052711301483214e-05,5.3958916396368295e-05,0.00010891818237723783,0.00018337393703404814,0.00026608575717546046,0.0022795109543949366,0.0026775968726724386,0.016527852043509483
1238,0.00023315526777878404,0.0001332414976786822,8.412382157985121e-05,6.65982297505252e-05,3.86796091333963e-05,4.3861557060154155e-05,3.676880805869587e-05,5.1060880650766194e-05,0.00010053761070594192,0.00018112001998815686,0.000265333364950493,0.0022703863214701414,0.002689941320568323,0.016607219353318214
1239,0.00014432471652980894,0.00015081011224538088,6.987045344430953e-05,6.0545524320332333e-05,3.947919685742818e-05,5.339437848306261e-05,3.8528152799699455e-05,5.8126606745645404e-05,0.00010611302423058078,0.00018328175065107644,0.0002665960637386888,0.0029669252689927816,0.0037874155677855015,0.01978307217359543
1240,0.0004282535519450903,0.00025607491261325777,0.00014122795255389065,0.00010085903340950608,5.487295857165009e-05,5.860772216692567e-05,4.5739259803667665e-05,5.8730838645715266e-05,0.00010759631550172344,0.0001819301105570048,0.0002599584695417434,0.002382203470915556,0.00276535889133811,0.01633443310856819
1241,0.00018746641580946743,0.00014077765808906406,8.495610381942242e-05,7.136782369343564e-05,5.220987441134639e-05,0.00011303936480544508,0.0001098216453101486,0.00018923265452031046,0.000196033128304407,0.000418557581724599,0.0004570204473566264,0.005505948327481747,0.00880619790405035,0.04036892205476761
1242,0.00018673720478545874,9.624774975236505e-05,8.957620593719184e-05,7.104050018824637e-05,7.82433562562801e-05,0.00018884288147091866,0.0002918548125308007,0.0005429117009043694,0.0004097912460565567,0.0010841030161827803,0.0019311131909489632,0.036688532680273056,0.07786326110363007,0.4480438828468323
1243,0.00023046175192575902,0.00019571419397834688,0.00010212998313363642,8.358313061762601e-05,5.202821557759307e-05,9.603364014765248e-05,8.082627027761191e-05,0.00014000394730828702,0.00015899181016720831,0.0003731066535692662,0.00044068778515793383,0.010647965595126152,0.016534607857465744,0.06794608384370804
1244,0.00025841782917268574,0.00016917166067287326,9.537960431771353e-05,7.677828398300335e-05,4.4753338443115354e-05,5.0062211812473834e-05,3.949976235162467e-05,5.297176539897919e-05,0.00010364053014200181,0.00018602190539240837,0.00027289343415759504,0.0022381951566785574,0.0025712884962558746,0.01635504513978958
1245,0.00020282709738239646,0.00014208388165570796,8.629795047454536e-05,7.263757288455963e-05,4.2975643737008795e-05,4.963968967786059e-05,3.84325030609034e-05,5.185051486478187e-05,9.619309275876731e-05,0.00016971671720966697,0.0002518757537472993,0.0021751094609498978,0.0024950678925961256,0.01502327062189579
1246,0.000188534744665958,0.00011688689119182527,7.647771417396143e-05,6.832000508438796e-05,4.0763748984318227e-05,5.099967529531568e-05,4.247398464940488e-05,6.136055162642151e-05,0.00010758714051917195,0.00019978459749836475,0.0002810884325299412,0.002783170435577631,0.003697870532050729,0.01943332701921463
1247,0.0003400795685593039,0.0001960431836778298,0.00012389151379466057,9.256455086870119e-05,6.231252336874604e-05,0.0001433764846296981,0.00013669814507011324,0.0002374726318521425,0.00019615719793364406,0.0005118545959703624,0.0005948198959231377,0.016951337456703186,0.025644952431321144,0.0860912948846817
1248,0.0003741418768186122,0.00019232399063184857,0.0001448273251298815,0.00011019527300959453,0.00010831256076926365,0.00023384140513371676,0.0003391983627807349,0.0005940738483332098,0.0004321538144722581,0.000708532112184912,0.0012527196668088436,0.07432545721530914,0.12679550051689148,0.47431832551956177
1249,0.00027552779647521675,0.00015584680659230798,9.268944268114865e-05,6.892183591844514e-05,4.0433289541397244e-05,4.593853009282611e-05,3.794391159317456e-05,5.131987563800067e-05,9.340268297819421e-05,0.00017042657418642193,0.00025379954604431987,0.0022344845347106457,0.002522730268537998,0.015550535172224045
1250,0.00033212380367331207,0.00020234507974237204,0.00011249876115471125,8.232918480644003e-05,4.660758713725954e-05,5.1253016863483936e-05,4.1742430767044425e-05,5.384925680118613e-05,9.780812979442999e-05,0.00017500777903478593,0.00026161264395341277,0.0021944574546068907,0.0025565284304320812,0.01591571234166622
1251,0.00025718507822602987,0.00015549821546301246,8.683803025633097e-05,6.409654451999813e-05,3.7361736758612096e-05,4.5340584620134905e-05,3.687941352836788e-05,4.948327841702849e-05,9.408542973687872e-05,0.00016940913337748498,0.0002514675725251436,0.0022160024382174015,0.002525374758988619,0.015512894839048386
1252,0.0003722145629581064,0.00023873448662925512,0.00012935983249917626,9.596673771739006e-05,5.315889575285837e-05,6.092658077250235e-05,4.766686470247805e-05,6.26455366727896e-05,0.00010780969023471698,0.00019417084695305675,0.00028268314781598747,0.0029797188472002745,0.0038516377098858356,0.020913532003760338
1253,0.00010363938781665638,9.502745524514467e-05,5.8035751862917095e-05,5.526029781321995e-05,3.705213384819217e-05,4.6726581786060706e-05,3.5212116927141324e-05,4.9594636948313564e-05,9.85245787887834e-05,0.00017228760407306254,0.00025302538415417075,0.002181006595492363,0.002432251116260886,0.015062990598380566
1254,0.00014963535068091005,0.00011744665971491486,7.259796257130802e-05,6.52811213512905e-05,4.012697172584012e-05,4.7436056775040925e-05,3.679020665003918e-05,5.0844399083871394e-05,9.976850560633466e-05,0.00017738073074724525,0.0002570014039520174,0.0021389841567724943,0.00235403748229146,0.014792736619710922
1255,0.0004001515917479992,0.00022410786186810583,0.00012195736053399742,8.824552060104907e-05,4.897869439446367e-05,5.1243809139123186e-05,4.2195431888103485e-05,5.4267275118036196e-05,9.818329999689013e-05,0.00017557876708451658,0.0002571116201579571,0.002294244710355997,0.0026100592222064734,0.015840930864214897
1256,0.0002793257008306682,0.00014935090439394116,8.706234802957624e-05,6.900140579091385e-05,3.904587356373668e-05,4.3028656364185736e-05,3.567978637875058e-05,4.787925354321487e-05,9.444682655157521e-05,0.0001717364211799577,0.00025119047495536506,0.002183783333748579,0.002409222535789013,0.015110740438103676
1257,0.0001953077589860186,0.0001581204851390794,8.495815563946962e-05,7.223822467494756e-05,4.422736310516484e-05,5.2065628551645204e-05,3.924040720448829e-05,5.458698433358222e-05,0.00010617812222335488,0.00017835183825809509,0.0002535852254368365,0.00236487970687449,0.002612810581922531,0.015889307484030724
1258,0.00021926095359958708,0.0001476807810831815,9.06390487216413e-05,7.163792906794697e-05,4.888632975053042e-05,0.00010798908624565229,0.00010173509508604184,0.00015999327297322452,0.00013295763346832246,0.00037018227158114314,0.0005700709880329669,0.020682740956544876,0.03541814535856247,0.15494564175605774
1259,0.00031348352786153555,0.00016392259567510337,0.00010050513810710981,7.781233580317348e-05,4.275950414012186e-05,4.707718107965775e-05,3.954218846047297e-05,5.2993244025856256e-05,9.769144526217133e-05,0.0001726172777125612,0.00025351523072458804,0.002315937075763941,0.0025859817396849394,0.015726272016763687
1260,0.0002291263226652518,0.00013361155288293958,8.600861474405974e-05,7.052523142192513e-05,4.078085476066917e-05,4.6642911911476403e-05,3.708324584295042e-05,5.101681381347589e-05,9.947143553290516e-05,0.00017241723253391683,0.0002528889453969896,0.002313236240297556,0.002545388415455818,0.01568571850657463
1261,0.00017486063006799668,0.00010969302820740268,7.007904787315056e-05,6.258116627577692e-05,3.8359568861778826e-05,4.408192035043612e-05,3.6216712032910436e-05,5.0600097893038765e-05,9.592685091774911e-05,0.00016872554260771722,0.00024282904632855207,0.002352851675823331,0.0026329178363084793,0.015557268634438515
1262,0.0002212159743066877,0.00014877499779686332,8.604655886301771e-05,7.182425179053098e-05,4.367678411654197e-05,5.7224093325203285e-05,5.4040774557506666e-05,8.244980563176796e-05,0.00011336270108586177,0.0002009304880630225,0.00028711947379633784,0.004047125577926636,0.005925111006945372,0.029974309727549553
1263,0.0001986956049222499,0.00012417959806043655,7.963398820720613e-05,6.586457311641425e-05,3.804633888648823e-05,4.466832979233004e-05,3.691747770062648e-05,5.1836999773513526e-05,9.730549209052697e-05,0.00016880844486877322,0.0002444041601847857,0.00243723695166409,0.002590745687484741,0.015962613746523857
1264,0.0004150299937464297,0.00023588132171425968,0.00012877101835329086,9.758322266861796e-05,5.163996684132144e-05,5.209640221437439e-05,4.279346831026487e-05,5.471761687658727e-05,0.00010048593685496598,0.00017018718062900007,0.00024667783873155713,0.002284424612298608,0.002552354009822011,0.014811309985816479
1265,0.00019413858535699546,0.00012601184425875545,8.612764941062778e-05,6.420502904802561e-05,4.987654756405391e-05,9.529678936814889e-05,0.00010753284732345492,0.0001860822521848604,0.00011850377632072195,0.00027331997989676893,0.0005103845032863319,0.07164646685123444,0.11419635266065598,0.39198175072669983
1266,0.0003309299936518073,0.00021289456344675273,0.00011654123227344826,8.17863256088458e-05,5.201071689953096e-05,9.462787420488894e-05,9.095173300011083e-05,0.00016025127843022346,0.00015328644076362252,0.0003198535123374313,0.0005612073000520468,0.00871631782501936,0.018363280221819878,0.11226419359445572
1267,0.00023461987439077348,0.00015327270375564694,9.178914478980005e-05,7.310060027521104e-05,4.265644747647457e-05,4.917838305118494e-05,4.032531796838157e-05,5.465796493808739e-05,9.877303091343492e-05,0.000167416685144417,0.00024350245075765997,0.0023158867843449116,0.002578121842816472,0.014708898961544037
1268,0.0004527315031737089,0.0002720265765674412,0.00016204820713028312,0.00011118200200144202,0.00010561638191575184,0.0002640164748299867,0.00032576199737377465,0.0006167410174384713,0.0005263209459371865,0.001007191138342023,0.0008475604117847979,0.07785727828741074,0.12968026101589203,0.46053388714790344
1269,0.00027798727387562394,0.0001656475942581892,9.875569230644032e-05,8.111357601592317e-05,4.669113695854321e-05,5.033734851167537e-05,4.046655521960929e-05,5.3928120905766264e-05,9.824264998314902e-05,0.00016296857211273164,0.00024090825172606856,0.0023102934937924147,0.0025084922090172768,0.014219224452972412
1270,0.00023978724493645132,0.00014160793216433376,8.333701407536864e-05,6.0463014960987493e-05,3.8278823922155425e-05,0.00010382873006165028,9.660741488914937e-05,0.00016264923033304513,0.00010194200149271637,0.000297098042210564,0.0003299142699688673,0.012632629834115505,0.01703515276312828,0.032813508063554764
1271,6.886863411637023e-05,9.297337237512693e-05,4.886423994321376e-05,4.9532329285284504e-05,3.464937617536634e-05,4.379860547487624e-05,3.351334817125462e-05,4.799698217539117e-05,9.656595648266375e-05,0.00015493665705434978,0.00022326441830955446,0.002131689339876175,0.002234640996903181,0.012669498100876808
1272,0.0002423535770503804,0.00012302922550588846,8.681247709318995e-05,7.199490937637165e-05,4.065825487487018e-05,4.5505079469876364e-05,3.7923069612588733e-05,5.043170676799491e-05,9.122708434006199e-05,0.00015644889208488166,0.00022852847178000957,0.0021235039457678795,0.002255917526781559,0.01323888823390007
1273,7.892942085163668e-05,5.684329880750738e-05,4.686377724283375e-05,4.706919571617618e-05,3.1224455597111955e-05,4.7431403800146654e-05,3.690527591970749e-05,5.737660831073299e-05,9.239690552931279e-05,0.00017195298278238624,0.000253834092291072,0.002779892645776272,0.003505893051624298,0.01930043287575245
1274,0.00018561771139502525,0.00012111950491089374,6.665172259090468e-05,5.918496026424691e-05,3.728106457856484e-05,4.2018291424028575e-05,3.446283517405391e-05,4.6706569264642894e-05,9.284620318794623e-05,0.0001568295556353405,0.00023038158542476594,0.0020971987396478653,0.0021750526502728462,0.012702295556664467
1275,0.00025017536245286465,0.0001728582865325734,8.743607759242877e-05,7.153178012231365e-05,4.4228072511032224e-05,4.972032911609858e-05,3.930351886083372e-05,5.1698261813726276e-05,9.757353109307587e-05,0.00015800025721546263,0.00022596442431677133,0.0021152934059500694,0.002194645581766963,0.012520106509327888
1276,0.00013702295836992562,0.00011287249799352139,6.30977374385111e-05,5.6019300245679915e-05,3.6159359297016636e-05,4.301569060771726e-05,3.453782119322568e-05,4.7411376726813614e-05,9.120522008743137e-05,0.0001522091042716056,0.00022607689606957138,0.0020930306054651737,0.002249071141704917,0.012591090053319931
1277,0.0001856522139860317,0.0001413807040080428,6.991146801738068e-05,5.7516204833518714e-05,3.8503309042425826e-05,4.4763994083041325e-05,3.632833613664843e-05,4.933639502269216e-05,9.601053170626983e-05,0.00015460234135389328,0.00022331603395286947,0.002165114274248481,0.0023163717705756426,0.012453427538275719
1278,0.0002043714193860069,0.0001612443884368986,8.653665281599388e-05,7.18070805305615e-05,4.424660073709674e-05,4.9115438741864637e-05,3.83817168767564e-05,5.09099627379328e-05,9.852469520410523e-05,0.00015993705892469734,0.00022997547057457268,0.0021868697367608547,0.0023433270398527384,0.012618979439139366
1279,0.000295662583084777,0.00015808054013177752,0.00010384732740931213,7.995022315299138e-05,6.573103746632114e-05,0.00020649230282288045,0.00020885477715637535,0.0004222605493851006,0.0003726015565916896,0.0007500425563193858,0.0007554884068667889,0.010112328454852104,0.0184406079351902,0.06688863039016724
1280,0.00027991642127744853,0.00020511334878392518,0.0001423575886292383,0.00012498028809204698,0.00017620332073420286,0.0005035006906837225,0.0007048110710456967,0.0013957995688542724,0.0017766861710697412,0.003832334652543068,0.005604851990938187,0.09207326173782349,0.19051715731620789,0.8951475024223328
1281,0.0002689030661713332,0.00017610919894650578,9.742980182636529e-05,7.88076504250057e-05,4.830049510928802e-05,5.209581649978645e-05,4.069279748364352e-05,5.344171222532168e-05,9.957567817764357e-05,0.0001630797632969916,0.00023627368500456214,0.002078340156003833,0.002177590737119317,0.012107576243579388
1282,0.00024310591106768698,0.0001357078435830772,8.231753599829972e-05,6.607991235796362e-05,3.9710128476144746e-05,4.674261072068475e-05,3.922070754924789e-05,5.4190470109460875e-05,9.417859109817073e-05,0.00017340386693831533,0.00024378133821301162,0.002414385322481394,0.0030061465222388506,0.01513082068413496
1283,0.0002891471376642585,0.00022308298503048718,0.00012628691911231726,9.144227806245908e-05,7.483362423954532e-05,0.0001590825559105724,0.0001783667248673737,0.0003032136883120984,0.00018407017341814935,0.0003442947054281831,0.0004251342616043985,0.01989629864692688,0.027110621333122253,0.05706198513507843
1284,0.00018963385082315654,0.00014431307499762625,7.580636156490073e-05,5.9315312682883814e-05,3.87062355002854e-05,5.329845589585602e-05,4.001672277809121e-05,5.641426469082944e-05,9.511382813798264e-05,0.00016527954721823335,0.0002401454112259671,0.0028184230905026197,0.0036160892341285944,0.015792502090334892
1285,0.00027203134959563613,0.000218692613998428,0.00011110967898275703,8.345748938154429e-05,5.608612991636619e-05,0.00013574630429502577,0.00010585970449028537,0.00017693669360596687,0.0001645369193283841,0.00039083766750991344,0.00041634953231550753,0.01109094824641943,0.01820077747106552,0.0689384713768959
1286,0.000207575605600141,0.00015974418784026057,8.735254959901795e-05,7.402563642244786e-05,4.976060154149309e-05,7.571925380034372e-05,6.740617391187698e-05,0.00010538358037592843,0.00013268964539747685,0.00031329120974987745,0.00047080256626941264,0.006054665893316269,0.011083828285336494,0.058020878583192825
1287,0.00034005806082859635,0.00021801740513183177,0.00010834643035195768,8.289198012789711e-05,5.0584472774062306e-05,5.445943679660559e-05,4.3055228161392733e-05,5.539480844163336e-05,0.00010089255374623463,0.00016337737906724215,0.00023326998052652925,0.0020290659740567207,0.002112277317792177,0.011362696997821331
1288,0.0003061924362555146,0.00015503283066209406,0.00011000780068570748,8.197301940526813e-05,6.230332655832171e-05,0.00014180231664795429,0.00016261155542451888,0.0002675587893463671,0.00013524653331842273,0.0002155493712052703,0.0003519353049341589,0.0028004301711916924,0.004839565139263868,0.021447429433465004
1289,0.0004625309375114739,0.0002782163501251489,0.00013684635632671416,9.23683910514228e-05,5.4068295867182314e-05,8.957918907981366e-05,7.20247917342931e-05,0.00011296553566353396,0.00012849463382735848,0.0002786811674013734,0.0003962692862842232,0.006587228737771511,0.011917474679648876,0.058646947145462036
1290,0.0002794676984194666,0.00019701092969626188,0.00010278996342094615,8.312903082696721e-05,5.0247243052581325e-05,6.009795833961107e-05,4.407446613186039e-05,6.058114013285376e-05,0.00010192070476477966,0.00016581133240833879,0.00023042394604999572,0.0022377334535121918,0.0024745117407292128,0.01141188945621252
1291,0.00043433276005089283,0.00024163920897990465,0.00012812911882065237,9.226361726177856e-05,5.017997318645939e-05,5.601352313533425e-05,4.546891796053387e-05,5.806687840959057e-05,9.762210538610816e-05,0.00017195750842802227,0.0002483978169038892,0.0028541479259729385,0.003644957672804594,0.01699473336338997
1292,0.00033994868863373995,0.0002628374204505235,0.00012926344061270356,9.191004210151732e-05,6.311865581665188e-05,0.00015364594582933933,0.00011195672414032742,0.00020907519501633942,0.00016408131341449916,0.000343248073477298,0.0004298170388210565,0.021534094586968422,0.03431724011898041,0.11353607475757599
1293,0.0002985150786116719,0.00017959166143555194,0.00011290385009488091,8.092437201412395e-05,7.024522346910089e-05,0.00017876950732897967,0.00020788470283150673,0.000342698855092749,0.00016980001237243414,0.00018727978749666363,0.0002262225461890921,0.013382336124777794,0.02474459819495678,0.07024521380662918
1294,0.0001495823380537331,8.65572874317877e-05,6.374298391165212e-05,5.768800474470481e-05,3.818558980128728e-05,6.296600622590631e-05,5.492306445376016e-05,8.95635093911551e-05,9.532066178508103e-05,0.0001900749048218131,0.00028200045926496387,0.0022352011874318123,0.0029055688064545393,0.015017942525446415
1295,8.728815737413242e-05,6.391233182512224e-05,5.6012897402979434e-05,4.726948100142181e-05,4.0204675315180793e-05,0.0001675496023381129,0.00011804807581938803,0.0002496489032637328,0.00015819688269402832,0.00026075501227751374,0.00031190732261165977,0.01235852763056755,0.02008766308426857,0.05095277354121208
1296,0.0002844850823748857,0.00019461858028080314,0.00013827160000801086,0.00011962903226958588,0.00015610287664458156,0.0004481339710764587,0.0006001816364005208,0.0012446012115105987,0.0016911285929381847,0.0037949734833091497,0.005282128695398569,0.07918526977300644,0.169607013463974,0.8647345304489136
1297,0.0005122282891534269,0.00030987311038188636,0.00016049653640948236,0.00011505008296808228,6.230888538993895e-05,7.258293044287711e-05,6.138045864645392e-05,8.05659219622612e-05,0.00010641982225934044,0.00019471081031952053,0.0002976926334667951,0.006045501679182053,0.010396276600658894,0.044429853558540344
1298,0.00019591610180214047,0.00014290901890490204,7.169754098867998e-05,6.143274367786944e-05,3.929259764845483e-05,4.420321783982217e-05,3.468514114501886e-05,4.7343590267701074e-05,9.547155059408396e-05,0.0001546983839944005,0.0002279410691699013,0.0019479227485135198,0.00205811345949769,0.010661382228136063
1299,0.0002784864918794483,0.00020681029127445072,0.00011119015834992751,8.147049811668694e-05,7.553394243586808e-05,0.0002099888661177829,0.00022958994668442756,0.00042336713522672653,0.0002453827182762325,0.0006165496306493878,0.0008414596668444574,0.03005881980061531,0.06627894937992096,0.3200550377368927
1300,0.0003846128238365054,0.00023226918710861355,0.00013320213474798948,9.457171836402267e-05,6.264287367230281e-05,0.00012649693235289305,0.0001275107206311077,0.0002184494660468772,0.00012647933908738196,0.00028893572743982077,0.00048547418555244803,0.09332292526960373,0.1733015775680542,0.6153920888900757
1301,0.00037924887146800756,0.00022416251886170357,0.00011592697410378605,8.565983443986624e-05,5.34371065441519e-05,9.007364133140072e-05,9.148452954832464e-05,0.00015850340423639864,0.0001467257970944047,0.00042356850462965667,0.0007372225518338382,0.011963984929025173,0.025289863348007202,0.1510476917028427
1302,0.00020821938232984394,0.0001523421233287081,8.140752470353618e-05,6.897449202369899e-05,4.353650729171932e-05,6.267075514188036e-05,4.422483470989391e-05,6.42808445263654e-05,9.830913768382743e-05,0.00017199842841364443,0.0002470006584189832,0.005519817117601633,0.00861279759556055,0.030842525884509087
1303,0.0002613036776892841,0.0002177293790737167,0.00010360732994740829,8.359106141142547e-05,5.1645212806761265e-05,6.522045441670343e-05,4.593762059812434e-05,6.464793113991618e-05,0.00010850971739273518,0.0001781543396646157,0.0002596844860818237,0.004161050543189049,0.0064848060719668865,0.02774995006620884
1304,0.00027155911084264517,0.00012863481242675334,8.804330718703568e-05,6.69680957798846e-05,4.4481392251327634e-05,0.00013391830725595355,0.00010480052878847346,0.00021541761816479266,0.00014709286915604025,0.0002796907792799175,0.0002941325365100056,0.011237566359341145,0.018742406740784645,0.04359035566449165
1305,0.00016238453099504113,9.14636257220991e-05,6.662704254267737e-05,6.036214472260326e-05,3.626947363954969e-05,3.931875471607782e-05,3.42531711794436e-05,4.599063686328009e-05,8.897703082766384e-05,0.00014614254178013653,0.00022176929633133113,0.0020599078852683306,0.002138796728104353,0.010256213136017323
1306,0.00010989810834871605,0.00011421096860431135,5.0555227062432095e-05,4.62090756627731e-05,3.379505142220296e-05,4.2581861634971574e-05,3.43049832736142e-05,4.778341099154204e-05,9.883664461085573e-05,0.00015270175936166197,0.00022343671298585832,0.0020765094086527824,0.0021919680293649435,0.010626905597746372
1307,0.0001850319531513378,0.00013527562259696424,6.85992490616627e-05,6.305672286543995e-05,3.913865293725394e-05,4.134694245294668e-05,3.467583519523032e-05,4.630018520401791e-05,9.926014899974689e-05,0.00015424186130985618,0.0002261785848531872,0.0020298778545111418,0.0021041161380708218,0.010196839459240437
1308,0.0003221610968466848,0.00019412559049669653,9.863944433163851e-05,7.582124089822173e-05,4.5902212150394917e-05,9.738668450154364e-05,6.396367825800553e-05,0.00010145156556973234,0.0001040474307956174,0.00018010727944783866,0.00022359081776812673,0.004165422171354294,0.005667839199304581,0.013375218957662582
1309,0.00019849956152029335,0.00011525759327923879,7.165391434682533e-05,6.395257514668629e-05,3.651199585874565e-05,4.541767339105718e-05,3.8350775867002085e-05,5.180732478038408e-05,9.561829210724682e-05,0.0001613177009858191,0.00023523200070485473,0.002329478273168206,0.002874528057873249,0.012921588495373726
1310,0.00016232302004937083,0.0001017018366837874,7.116774213500321e-05,6.0663805925287306e-05,4.831410842598416e-05,0.00013016803131904453,0.00012723584950435907,0.00024088198551908135,0.00015778758097440004,0.0003075900604017079,0.0003934643464162946,0.004616150166839361,0.009003303945064545,0.03713701665401459
1311,0.0002611115050967783,0.00013540757936425507,8.8823726400733e-05,7.161070971051231e-05,3.94559683627449e-05,4.5191678509581834e-05,3.772639684029855e-05,4.9559523176867515e-05,9.364818834001198e-05,0.00014991642092354596,0.00022299448028206825,0.0021153022535145283,0.0021963492035865784,0.010467452928423882
1312,0.0002314014855073765,0.00016838096780702472,8.704137871973217e-05,7.461819768650457e-05,4.6062428737059236e-05,5.352421794668771e-05,4.2311854485888034e-05,5.8969613746739924e-05,0.00010529463179409504,0.00016693249926902354,0.00024907264742068946,0.0025198340881615877,0.003384178737178445,0.01564575545489788
1313,0.0002533246879465878,0.000157532500452362,9.384557779412717e-05,7.655888475710526e-05,4.457231625565328e-05,5.0608879973879084e-05,4.071117291459814e-05,5.220517414272763e-05,9.846288594417274e-05,0.00015330922906287014,0.0002253545681014657,0.0020954925566911697,0.0022080489434301853,0.010691612027585506
1314,0.00024290817964356393,0.00016133200551848859,8.643172623123974e-05,6.433334783650935e-05,4.0192939195549116e-05,5.010665699956007e-05,3.950601239921525e-05,5.314600275596604e-05,0.0002384544350206852,0.00040593999437987804,0.0008827195852063596,0.00813016202300787,0.0052308146841824055,0.06424584984779358
1315,0.00028101049247197807,0.0001801004691515118,0.0001100019653677009,8.507876918883994e-05,6.39640711597167e-05,0.0002018174564000219,0.00018721116066444665,0.0003452307137195021,0.00018064066534861922,0.0004581936227623373,0.0003952535626012832,0.008065196685492992,0.013968837447464466,0.04916033148765564
1316,0.00027787775616161525,0.00018114053818862885,9.824683365877718e-05,7.55121509428136e-05,4.5781627704855055e-05,7.956197077874094e-05,5.708249591407366e-05,9.079518349608406e-05,0.00010044709779322147,0.00016238346870522946,0.00022482099302578717,0.002979145385324955,0.003771502524614334,0.012231037020683289
1317,4.4202341086929664e-05,1.1122479008918162e-05,4.0191527659771964e-05,4.8671434342395514e-05,3.7536377931246534e-05,0.00011064573482144624,8.971532224677503e-05,0.0001660923007875681,0.00014153200027067214,0.0003631922882050276,0.00045704131480306387,0.01793869398534298,0.033946339040994644,0.12100296467542648
1318,0.00042096112156286836,0.00025330259813927114,0.00012639712076634169,9.190513083012775e-05,5.0463197112549096e-05,5.295368828228675e-05,4.311926750233397e-05,5.370068538468331e-05,9.850604692474008e-05,0.0001580610405653715,0.00022917897149454802,0.0020602282602339983,0.002167986473068595,0.010829898528754711
1319,0.0001816905860323459,9.963116463040933e-05,6.445050530601293e-05,5.729994518333115e-05,3.511364775476977e-05,5.903076453250833e-05,4.872760837315582e-05,6.974040297791362e-05,8.735540905036032e-05,0.0001792604016372934,0.0002465421857777983,0.0042348336428403854,0.007225248496979475,0.023389190435409546
1320,0.00020618629059754312,0.00011939629621338099,7.669188926229253e-05,6.414184463210404e-05,4.429292312124744e-05,7.093866588547826e-05,7.767728675389662e-05,0.00012712852912954986,0.0001234646770171821,0.00030003319261595607,0.0004448101972229779,0.0063946847803890705,0.01233726553618908,0.06463662534952164
1321,0.00024374472559429705,0.00018145542708225548,0.0001168917297036387,0.00010930925782304257,0.0001336307468591258,0.00029505655402317643,0.00042554090032353997,0.0007652053027413785,0.0010109011782333255,0.0015920863952487707,0.0020232792012393475,0.08666221052408218,0.18228742480278015,0.659972608089447
1322,0.0002354027092223987,0.00014855543849989772,8.913243800634518e-05,6.573907739948481e-05,4.6746110456297174e-05,0.00013828263035975397,0.0001208753019454889,0.00022210094903130084,0.00012439806596376002,0.00024102706811390817,0.00027289317222312093,0.017554640769958496,0.03047122247517109,0.052771661430597305
1323,0.00017048332665581256,0.00013859974569641054,7.075414032442495e-05,5.81119347771164e-05,3.906411075149663e-05,4.720629658550024e-05,3.765363362617791e-05,5.1598977734101936e-05,0.00010266125900670886,0.0001635390508454293,0.00023171493376139551,0.002251050667837262,0.002512825420126319,0.011514891870319843
1324,0.00023648627393413335,0.000148726612678729,9.114106796914712e-05,7.966064003994688e-05,4.6709472371730953e-05,4.740727672469802e-05,3.869180000037886e-05,4.9882291932590306e-05,9.455718827666715e-05,0.00015701362281106412,0.00023383206280414015,0.0020303777419030666,0.0021752729080617428,0.010699895210564137
1325,0.00013269795454107225,7.933781307656318e-05,5.529288318939507e-05,5.138184133102186e-05,3.3367785363225266e-05,3.932820254703984e-05,3.300996468169615e-05,4.516419721767306e-05,9.077217691810802e-05,0.00015219190390780568,0.00023063980916049331,0.0020397964399307966,0.0021738549694418907,0.010945821180939674
1326,0.0002597508137114346,0.00018284207908436656,9.250276343664154e-05,6.886658957228065e-05,4.1417821194045246e-05,4.7036781325004995e-05,3.8526377466041595e-05,5.064947254140861e-05,9.56756848609075e-05,0.00015227051335386932,0.00022567127598449588,0.002016883110627532,0.0021391885820776224,0.010622465051710606
1327,0.00020414609753061086,0.0001588742743479088,9.792410855880007e-05,8.193621761165559e-05,7.604439451824874e-05,0.00021391022892203182,0.0002742520591709763,0.0005089985206723213,0.0004440875200089067,0.0010340855224058032,0.0014063629787415266,0.013681696727871895,0.031637389212846756,0.13524429500102997
1328,0.00017309059330727905,0.00011340584023855627,6.403139559552073e-05,5.5434127716580406e-05,3.6689642001874745e-05,4.189039464108646e-05,3.510434180498123e-05,4.7437857574550435e-05,9.460427099838853e-05,0.0001523106184322387,0.00022175197955220938,0.002004265319555998,0.002108467509970069,0.010067681781947613
1329,0.0001822388730943203,0.00012289088044781238,6.880881119286641e-05,6.04913366260007e-05,3.84156264772173e-05,4.375619027996436e-05,3.548760651028715e-05,4.7514375182799995e-05,9.197024337481707e-05,0.00015065979096107185,0.00022313297085929662,0.002015206264331937,0.0021542224567383528,0.010325758717954159
1330,0.00024627248058095574,0.00015983496268745512,8.596580300945789e-05,7.004258804954588e-05,4.264832750777714e-05,6.22875159024261e-05,4.514242027653381e-05,6.442563608288765e-05,0.00010237428068649024,0.00017061679682228714,0.0002313676377525553,0.002452045911923051,0.002966990228742361,0.011409076862037182
1331,7.506179827032611e-05,4.574870035867207e-05,4.716147668659687e-05,5.2061062888242304e-05,3.8893515011295676e-05,6.390600901795551e-05,6.665681576123461e-05,0.00010181027028011158,0.00012443255400285125,0.00027578609297052026,0.00036525388713926077,0.003121859161183238,0.004790701437741518,0.02404535561800003
1332,0.00022487090609502047,0.00014300484326668084,7.989013829501346e-05,6.671999290119857e-05,4.2607814975781366e-05,5.549151683226228e-05,4.9237653001910076e-05,7.107614510459825e-05,0.00011453391925897449,0.00018555116548668593,0.00030601967591792345,0.0025065080262720585,0.003626278368756175,0.018102431669831276
1333,0.00034993523149751127,0.00022603460820391774,0.00013993580068927258,0.00011035364150302485,0.00011459221423137933,0.00033239531330764294,0.00038654138916172087,0.0006509996019303799,0.0003953457635361701,0.0011735056759789586,0.0012518952134996653,0.058962807059288025,0.11828528344631195,0.5299540758132935
1334,0.00021654917509295046,0.00014868340804241598,7.771076343487948e-05,6.177783507155254e-05,3.7922254705335945e-05,4.457768955035135e-05,3.55368283635471e-05,4.771259045810439e-05,9.620915807317942e-05,0.0001539131044410169,0.0002264596987515688,0.0020025745034217834,0.002158499788492918,0.010357584804296494
1335,0.00019717054965440184,0.00014372231089510024,6.965202192077413e-05,5.919819886912592e-05,3.8676047552144155e-05,4.48570899607148e-05,3.562985875760205e-05,4.7590528993168846e-05,9.968734229914844e-05,0.0001590173051226884,0.00022791660740040243,0.0018907625926658511,0.0019422543700784445,0.009934797883033752
1336,0.00032961598481051624,0.00023782667994964868,0.00010196979565080255,7.206701411632821e-05,4.430806075106375e-05,5.140494249644689e-05,4.074175012647174e-05,5.2946063078707084e-05,0.00010398706945125014,0.0001601291005499661,0.0002334906894247979,0.0019384095212444663,0.001990112941712141,0.010628423653542995
1337,0.00017856628983281553,0.00012986284855287522,6.915915582794696e-05,5.914834400755353e-05,3.94959824916441e-05,4.6373465011129156e-05,3.625697718234733e-05,4.919439015793614e-05,9.930533269653097e-05,0.00015674417954869568,0.00022556220937985927,0.0019031460396945477,0.0019509154371917248,0.010203232057392597
1338,0.0002435720816720277,0.00015934482507873327,8.467765292152762e-05,6.69395158183761e-05,4.17943847423885e-05,4.956158954882994e-05,3.88793159800116e-05,5.055349538451992e-05,9.798688552109525e-05,0.0001526123669464141,0.00022416219871956855,0.0018642625072970986,0.0019427791703492403,0.01023296732455492
1339,0.0001740909501677379,0.00012488910579122603,6.34063471807167e-05,5.51089906366542e-05,3.7073219573358074e-05,4.523185998550616e-05,3.561583798727952e-05,4.733219611807726e-05,0.00010083032975671813,0.00015505160263273865,0.0002259317261632532,0.001798710785806179,0.0018602546770125628,0.009699736721813679
1340,0.0002400251105427742,0.00015826533490326256,9.007779590319842e-05,7.509417628170922e-05,4.554398765321821e-05,5.171324301045388e-05,3.946262950194068e-05,5.052699270891026e-05,0.00010107538400916383,0.0001510154688730836,0.0002232241677120328,0.0020457974169403315,0.0023454176262021065,0.010675004683434963
1341,0.00034477701410651207,0.00022907520178705454,0.00011527405877131969,8.62279994180426e-05,4.902931323158555e-05,5.867712388862856e-05,4.590206663124263e-05,5.858364238520153e-05,0.00010855747677851468,0.00015881209401413798,0.00023455508926417679,0.002476996975019574,0.0032606658060103655,0.013435620814561844
1342,0.00012663191591855139,9.280213998863474e-05,6.547741213580593e-05,6.0238551668589935e-05,4.336108031566255e-05,0.0001048326666932553,9.381504787597805e-05,0.00014647164789494127,0.00011589457426453009,0.0002542619768064469,0.0002845014969352633,0.005307009443640709,0.009159459732472897,0.02263719029724598
1343,0.00024478722480125725,0.0001630709011806175,8.755477028898895e-05,7.092100713634863e-05,4.2427847802173346e-05,4.728124258690514e-05,3.769644536077976e-05,4.841355621465482e-05,9.904551552608609e-05,0.0001453360600862652,0.00021720434597227722,0.001770093571394682,0.0018466602778062224,0.00952589325606823
1344,0.00022987027477938682,0.00015327174332924187,8.085010631475598e-05,6.695584306726232e-05,4.024938971269876e-05,4.492626976571046e-05,3.658419882413e-05,4.722619996755384e-05,9.898330608848482e-05,0.00014589355851057917,0.0002192859392380342,0.0017165582394227386,0.0017813685117289424,0.009416494518518448
1345,0.00016717742255423218,0.00012227478146087378,6.936999125173315e-05,6.132883572718129e-05,3.731166725629009e-05,4.923830783809535e-05,3.6734061723109335e-05,4.967217682860792e-05,9.892637172015384e-05,0.0001489496062276885,0.00022152056044433266,0.0032104256097227335,0.004555936902761459,0.017309870570898056
1346,0.0003055624256376177,0.00019165962294209749,0.00010335548722650856,8.130398055072874e-05,4.5787630369886756e-05,4.931367948302068e-05,3.926578210666776e-05,4.940143844578415e-05,0.00010041338828159496,0.00014906124852132052,0.000216309679672122,0.0017663490725681186,0.0018955218838527799,0.009078004397451878
1347,0.0002153828099835664,0.00014327446115203202,8.21939975139685e-05,7.112307503120974e-05,4.258489207131788e-05,4.6388428017962724e-05,3.911456587957218e-05,5.136412801221013e-05,0.00010383968037785962,0.00015914517280180007,0.00023075385252013803,0.0018002681899815798,0.001959763001650572,0.009883694350719452
1348,0.00030600043828599155,0.0002196869027102366,0.00013659807154908776,0.00011953622743021697,0.0001353249972453341,0.00031679478706791997,0.00042640179162845016,0.0007957769557833672,0.00098564219661057,0.002219629008322954,0.0032215332612395287,0.20643705129623413,0.3845542073249817,1.4624239206314087
1349,0.00018657332111615688,0.0001178813399747014,7.560165977338329e-05,6.387945177266374e-05,4.1299310396425426e-05,6.275759369600564e-05,5.714359213015996e-05,8.057345257839188e-05,0.00010374497651355341,0.00019299618725199252,0.00026461563538759947,0.002658494282513857,0.004023206420242786,0.01719845086336136
1350,0.00017994880909100175,0.0001257180265383795,7.541711966041476e-05,6.654017488472164e-05,4.554366023512557e-05,0.0001049436759785749,8.138172415783629e-05,0.00013088152627460659,0.00014415362966246903,0.00030688318656757474,0.00034418897121213377,0.009445484727621078,0.015762683004140854,0.04672228917479515
1351,0.0003143648209515959,0.00020553087233565748,0.00010799767187563702,7.998138607945293e-05,5.18893102707807e-05,0.00013455880980473012,0.00010686334280762821,0.00016404394409619272,0.0001360943278996274,0.0003001319710165262,0.0004320513689890504,0.016770580783486366,0.03031015582382679,0.11165998876094818
1352,0.0001434518489986658,8.813769090920687e-05,6.75619812682271e-05,5.693708953913301e-05,4.5554377720691264e-05,0.00015312881441786885,0.00014988180191721767,0.00025313065270893276,0.00018718780484050512,0.0005900917458347976,0.0009361760457977653,0.027196737006306648,0.05046001449227333,0.15421265363693237
1353,0.0002148220519302413,0.00014833785826340318,8.21930734673515e-05,6.621310603804886e-05,4.046182584716007e-05,4.821697802981362e-05,3.696818748721853e-05,4.8746387619758025e-05,0.00010317318810848519,0.0001465448149247095,0.00021600228501483798,0.0016128311399370432,0.0016178182559087873,0.008909952826797962
1354,0.0003457272832747549,0.00023928293376229703,0.00010517791088204831,7.556122000096366e-05,4.454414374777116e-05,5.318742114468478e-05,4.046985850436613e-05,5.125040843267925e-05,0.00010847969679161906,0.00014467393339145929,0.00021294402540661395,0.0015736528439447284,0.0016095549799501896,0.008602339774370193
1355,0.00020399338973220438,0.0001399953180225566,6.954393029445782e-05,5.7767570979194716e-05,3.5053388273809105e-05,4.2582909372868016e-05,3.341358751640655e-05,4.3535135773709044e-05,0.00010037633910542354,0.00013838200538884848,0.00020919715461786836,0.001559822354465723,0.0015647398540750146,0.008089728653430939
1356,0.0003498954465612769,0.00022586648992728442,0.00011526679008966312,8.826659177429974e-05,4.9707618018146604e-05,5.276516458252445e-05,4.2145195038756356e-05,5.118286935612559e-05,0.0001055167886079289,0.0001406637456966564,0.00020560601842589676,0.001560925622470677,0.0015939082950353622,0.007852253504097462
1357,0.0002221994218416512,0.00016603534459136426,7.429121615132317e-05,5.687966404366307e-05,3.629803177318536e-05,6.438101263483986e-05,4.1548890294507146e-05,5.738610707339831e-05,0.00010489062697160989,0.00013857292651664466,0.00020531723566818982,0.004755801986902952,0.0067741828970611095,0.013798202387988567
1358,-2.1408312022686005e-05,-4.548766980860819e-07,1.7829092030297033e-05,3.018380630237516e-05,2.4732462406973355e-05,4.030711352243088e-05,3.273653783253394e-05,4.833045386476442e-05,9.54380157054402e-05,0.00014040812675375491,0.00021315568301361054,0.0024213255383074284,0.003262545680627227,0.012226196005940437
1359,0.00027691482682712376,0.00019211973994970322,9.435674292035401e-05,7.341058517340571e-05,4.341021121945232e-05,5.017652438255027e-05,3.890983498422429e-05,4.807460936717689e-05,0.00010372007091064006,0.0001393383863614872,0.0002057616220554337,0.0015533968107774854,0.001567352912388742,0.0080467090010643
1360,0.0002539876149967313,0.0001752716925693676,7.91608908912167e-05,5.677583976648748e-05,3.750076575670391e-05,8.670058014104143e-05,7.089492282830179e-05,0.00011376907059457153,0.00011551974603207782,0.00029384958907030523,0.00039801953244023025,0.012920226901769638,0.02305997535586357,0.08535868674516678
1361,0.0002237395674455911,0.0001553900947328657,7.038879994070157e-05,5.5113308917498216e-05,3.347367237438448e-05,4.162342520430684e-05,3.312914486741647e-05,4.26442020398099e-05,9.771843178896233e-05,0.0001354141131741926,0.00020009223953820765,0.001504042069427669,0.0015974250854924321,0.007914976216852665
1362,0.0002975442912429571,0.0002013958292081952,9.833514923229814e-05,7.783804176142439e-05,4.706174513557926e-05,5.2869017963530496e-05,3.9694004954071715e-05,4.900913336314261e-05,0.00010752983507700264,0.00014230876695364714,0.00020854553440585732,0.0015329146990552545,0.0016246236627921462,0.008316910825669765
1363,0.00048097758553922176,0.0003373152867425233,0.00022523342340718955,0.0002021970140049234,0.0003045483317691833,0.0009048284846358001,0.0011947131715714931,0.0023844928946346045,0.002943967701867223,0.006335218902677298,0.006211009342223406,0.14875419437885284,0.30962851643562317,1.1193405389785767
1364,0.00031080131884664297,0.00020906032295897603,0.00010161281534237787,7.735830877209082e-05,4.4852320570498705e-05,7.113068568287417e-05,4.966330379829742e-05,6.546416989294812e-05,0.0001065220931195654,0.00014471061876975,0.00021252644364722073,0.003987476695328951,0.006104595493525267,0.015003111213445663
1365,0.0002120806457241997,0.000124571961350739,8.221522148232907e-05,7.423936040140688e-05,4.5188789954409e-05,4.728720887214877e-05,3.7695204810006544e-05,4.668295878218487e-05,0.0001024848097586073,0.00013545449473895133,0.00020037700596731156,0.001491175964474678,0.0015542465262115002,0.007541240192949772
1366,0.00027122360188513994,0.00016604155825916678,9.432667138753459e-05,7.515723700635135e-05,4.3167830881429836e-05,4.669315603678115e-05,3.838492193608545e-05,4.7317422286141664e-05,0.00010322820889996365,0.0001375996507704258,0.00020332740677986294,0.0014802796067669988,0.0015085163759067655,0.00782718975096941
1367,0.000390665081795305,0.0002427367289783433,0.00016828719526529312,0.00012457279080990702,0.00017187120101880282,0.0005562411970458925,0.0007188375457189977,0.0012997748563066125,0.0007255720556713641,0.0020399950444698334,0.0027695931494235992,0.04724075272679329,0.10656417906284332,0.44598641991615295
1368,0.00037298162351362407,0.00025643271510489285,0.00011783505760831758,8.798635826678947e-05,4.839262692257762e-05,5.2703937399201095e-05,4.1298710129922256e-05,4.933665331918746e-05,0.00011042157711926848,0.00013676987146027386,0.00019892580166924745,0.0014064499409869313,0.0014421833911910653,0.007505413144826889
1369,0.000126337050460279,9.210916323354468e-05,5.5341675761155784e-05,5.210169547353871e-05,3.3450021874159575e-05,4.275778337614611e-05,3.230042784707621e-05,4.257045657141134e-05,0.00010147500870516524,0.0001302827731706202,0.00019508461991790682,0.0016222094418480992,0.0018754613120108843,0.008698289282619953
1370,0.0003446004702709615,0.0002326827379874885,0.00011613150854827836,8.462549158139154e-05,5.541543214349076e-05,0.00010207491141045466,0.00010162609396502376,0.00015582001651637256,0.00011257236474193633,0.00023127894382923841,0.00036152731627225876,0.006556007545441389,0.01357097364962101,0.05708860978484154
1371,0.00010428045061416924,8.82447202457115e-05,4.9726582801667973e-05,4.27187405875884e-05,2.9032695238129236e-05,4.1603441786719486e-05,3.1180072255665436e-05,4.226347300573252e-05,9.870359644992277e-05,0.000124269092339091,0.0001888393162516877,0.0013955244794487953,0.0014151489594951272,0.007551596034318209
1372,0.0003102313494309783,0.00020567243336699903,0.00010365477646701038,7.502541848225519e-05,4.647743116947822e-05,7.594504859298468e-05,6.564809882547706e-05,9.240324288839474e-05,0.00010629748430801556,0.00016088547999970615,0.00023397327458951622,0.0038091118913143873,0.006517329718917608,0.023381520062685013
1373,0.0002430606255074963,0.0001519933866802603,8.78714636201039e-05,7.013059075688943e-05,4.0701419493416324e-05,6.315200153039768e-05,5.0542155804578215e-05,7.40970644983463e-05,0.00010478185868123546,0.00014692964032292366,0.00020792130089830607,0.001772736432030797,0.0023242589086294174,0.008230320177972317
1374,0.00032975003705359995,0.00023352907737717032,0.0001052368970704265,7.561336678918451e-05,4.210441329632886e-05,5.047405284130946e-05,3.758974344236776e-05,4.536849883152172e-05,0.00010276575630996376,0.0001300796284340322,0.000189884114661254,0.0013731438666582108,0.0013273154618218541,0.007091875653713942
1375,0.00018441336578689516,0.00011293453280813992,6.78664437145926e-05,5.881469405721873e-05,3.5314362321514636e-05,5.3203435527393594e-05,3.8703368772985414e-05,5.0563408876769245e-05,9.450635843677446e-05,0.0001341631286777556,0.00019443000201135874,0.002211456885561347,0.00296545447781682,0.010133563540875912
1376,0.00024011090863496065,0.0001738469145493582,9.024878090713173e-05,7.736931729596108e-05,4.8992202209774405e-05,7.587573054479435e-05,7.004338840488344e-05,9.958279406419024e-05,0.0001123244219343178,0.0002083308936562389,0.00029359033214859664,0.003513304516673088,0.006622479762881994,0.031832002103328705
1377,0.0002600724983494729,0.00017411599401384592,8.915416401578113e-05,6.746554572600871e-05,3.918523361789994e-05,4.674111187341623e-05,4.070409340783954e-05,5.246534419711679e-05,0.00010084427776746452,0.00014966113667469472,0.00024195521837100387,0.0017944937571883202,0.002513978397473693,0.014578253030776978
1378,0.0003038491413462907,0.00020106449665036052,0.00010490537533769384,8.353305020136759e-05,4.867477764491923e-05,5.356669862521812e-05,5.1222959882579744e-05,6.773797213099897e-05,0.00010975370241794735,0.00016064864757936448,0.00025491544511169195,0.0017491215839982033,0.0024931789375841618,0.014387763105332851
1379,8.789723506197333e-05,7.334157271543518e-05,3.914680928573944e-05,3.61439015250653e-05,2.6152798454859294e-05,3.7350931961555034e-05,3.0105702535365708e-05,3.963147537433542e-05,9.819007391342893e-05,0.0001311939413426444,0.00019561297085601836,0.0014393291203305125,0.001411320874467492,0.007448162417858839
1380,0.0002537151740398258,0.00016712304204702377,8.881874236976728e-05,6.453201785916463e-05,4.381882172310725e-05,0.00010190760804107413,7.897106843302026e-05,0.000129744948935695,0.00011974504013778642,0.0002423935802653432,0.0003118864551652223,0.008888320066034794,0.015272282063961029,0.043029412627220154
1381,0.00022275245282799006,0.00017313557327724993,8.667279325891286e-05,6.652311276411638e-05,4.0643888496560976e-05,4.957866985932924e-05,3.6753452150151134e-05,4.644636283046566e-05,0.00010623674461385235,0.0001390909601468593,0.0001975728664547205,0.0014228970976546407,0.0013680948177352548,0.00762717891484499
1382,0.0003143930807709694,0.0002382104139542207,0.00015229100245051086,0.0001452007854823023,0.0002189041260862723,0.0005468535819090903,0.0007859514444135129,0.0014944338472560048,0.0019200395327061415,0.00399717316031456,0.00485948333516717,0.060597945004701614,0.13644033670425415,0.5292443037033081
1383,0.00032562774140387774,0.0002223527553724125,0.00012185758532723412,9.437082917429507e-05,8.498472016071901e-05,0.00016891880659386516,0.0002109900233335793,0.0003327413578517735,0.00015019647253211588,0.00019180493836756796,0.00030784806585870683,0.014691322110593319,0.0338524766266346,0.07644257694482803
1384,0.0002136055554728955,0.00014988970360718668,7.712526712566614e-05,6.09100388828665e-05,3.8839614717289805e-05,5.189128205529414e-05,3.945657590520568e-05,5.1126175094395876e-05,0.00010368235234636813,0.00014934975479263812,0.00021210979321040213,0.002263759495690465,0.0032873358577489853,0.014452926814556122
1385,0.00016830515232868493,9.014692477649078e-05,8.299876208184287e-05,7.301601726794615e-05,9.314987255493179e-05,0.00025802943855524063,0.0003167390823364258,0.0005666182260029018,0.00030616059666499496,0.0005638214643113315,0.0008759367628954351,0.040785402059555054,0.08508569747209549,0.24778105318546295
1386,0.00028358533745631576,0.00016216153744608164,0.00012469547800719738,0.00012646873074118048,0.00016656845400575548,0.00036463586729951203,0.0005378266796469688,0.001008066814392805,0.0017481086542829871,0.003833506256341934,0.005914047826081514,0.054418690502643585,0.1271301656961441,0.5263045430183411
1387,0.00010348681826144457,8.057959348661825e-05,4.913698649033904e-05,4.698339034803212e-05,3.21726365655195e-05,3.920523158740252e-05,3.2355834264308214e-05,4.232854553265497e-05,0.00010151142487302423,0.00013559179205913097,0.0002026750153163448,0.0016004161443561316,0.0018396712839603424,0.008475533686578274
1388,0.0003613296430557966,0.00023122524726204574,0.00011675947462208569,8.616786362836137e-05,4.900462954537943e-05,5.806342596770264e-05,4.723530582850799e-05,6.0177793784532696e-05,0.00010917511826846749,0.00015519812586717308,0.00022249651374295354,0.0023985954467207193,0.0034430872183293104,0.014676387421786785
1389,0.000274028250714764,0.0001739787112455815,8.831841842038557e-05,6.722832767991349e-05,4.198150054435246e-05,5.183948451303877e-05,5.651573883369565e-05,8.328013063874096e-05,0.00011051099136238918,0.0002152912347810343,0.0003730699827428907,0.003380103735253215,0.007113208528608084,0.04558414965867996
1390,0.00021198164904490113,0.0001500263315392658,7.791682583047077e-05,5.793831587652676e-05,3.550577093847096e-05,4.5672324631595984e-05,3.604472294682637e-05,4.53992688562721e-05,9.8945434729103e-05,0.00013641569239553064,0.0001990310993278399,0.0014671885874122381,0.0015384951839223504,0.00829800870269537
1391,0.0002759205235633999,0.0001670244091656059,9.394100197823718e-05,7.952561281854287e-05,4.689403067459352e-05,5.0551250751595944e-05,4.1843952203635126e-05,5.1912316848756745e-05,0.0001024206358124502,0.00014916507643647492,0.00021545845083892345,0.0015525267226621509,0.0016850063111633062,0.008875474333763123
1392,0.0002801573427859694,0.00016893655993044376,8.895742212189361e-05,6.955458229640499e-05,4.076197001268156e-05,4.501749572227709e-05,3.827621549135074e-05,4.643676584237255e-05,9.707019489724189e-05,0.0001374279090669006,0.00020222501188982278,0.0015659122727811337,0.0016603636322543025,0.008555669337511063
1393,0.00018932283273898065,0.0001306376070715487,7.179441308835521e-05,5.973850784357637e-05,3.762740016099997e-05,4.667291432269849e-05,4.066908513777889e-05,5.573008456849493e-05,0.00010814429697347805,0.0001633947977097705,0.00027063273591920733,0.002508473116904497,0.00435600383207202,0.018964756280183792
1394,0.00032796463347040117,0.00022589154832530767,0.00013056355237495154,0.00010214052599621937,0.00011575726239243522,0.00025719337281771004,0.0003268471045885235,0.0005710573168471456,0.000337496108841151,0.0008083482971414924,0.001427502604201436,0.024579424411058426,0.062453459948301315,0.2882194221019745
1395,0.00037000110023655,0.0002805241965688765,0.00016850876272656024,0.0001573443878442049,0.00020969519391655922,0.0004724590398836881,0.0006888985517434776,0.0013154757907614112,0.0024110095109790564,0.0057601951994001865,0.009207035414874554,0.10854280740022659,0.2513059377670288,1.1775226593017578
1396,0.00019163031538482755,8.847553544910625e-05,7.180554530350491e-05,6.343632412608713e-05,4.935101242153905e-05,0.00010803774057421833,0.00010266996105201542,0.00018124993948731571,0.0001777484721969813,0.000502278096973896,0.0007841386832296848,0.024452410638332367,0.04713061451911926,0.1319272816181183
1397,0.00014972547069191933,0.00010541471419855952,6.420027784770355e-05,5.3994077461538836e-05,4.279462882550433e-05,0.00010880604531848803,8.998859993880615e-05,0.00014098065730649978,0.0001247371401404962,0.0002549037744756788,0.0004104269901290536,0.008284353651106358,0.017017919570207596,0.059747595340013504
1398,0.0003094150160904974,0.00020789708651136607,0.00010611094330670312,8.03353323135525e-05,4.906495087197982e-05,7.281547732418403e-05,5.832891838508658e-05,8.5098909039516e-05,0.00013477196625899523,0.00024335357011295855,0.00031548491097055376,0.004921362269669771,0.008003457449376583,0.03271067887544632
1399,0.00033206085208803415,0.00023477504146285355,0.00011216410348424688,7.02874967828393e-05,4.806580545846373e-05,0.00011885593994520605,8.816085755825043e-05,0.00013319606659933925,0.0001420833432348445,0.00023685685300733894,0.00042626122012734413,0.009884009137749672,0.021411199122667313,0.08887571841478348
1400,7.261841528816149e-05,4.726740371552296e-05,3.8454254536191e-05,4.557218198897317e-05,3.074721462326124e-05,3.7229216104606166e-05,3.291566463303752e-05,4.410180918057449e-05,0.00010215779911959544,0.00015034711395855993,0.00022028079547453672,0.0019585080444812775,0.002314747544005513,0.010664808563888073
1401,0.00022295590315479785,0.00014589610509574413,7.95036248746328e-05,6.35884643997997e-05,3.978302265750244e-05,4.684847590397112e-05,3.776211815420538e-05,4.731280205305666e-05,0.00010375981946708634,0.00014530048065353185,0.00020832887094002217,0.0014985095476731658,0.0014624969335272908,0.008143078535795212
1402,9.357553062727675e-05,8.384016109630466e-05,4.5710788981523365e-05,4.3820000428240746e-05,3.1351573852589354e-05,4.0291484765475616e-05,3.371228012838401e-05,4.456923488760367e-05,0.00010235913941869512,0.00014658982399851084,0.0002106160536641255,0.001624543801881373,0.0016995067708194256,0.009198099374771118
1403,0.0002948520705103874,0.00020038716320414096,0.0001013984001474455,7.528020796598867e-05,4.444879596121609e-05,5.0219874538015574e-05,4.059381171828136e-05,4.964789695804939e-05,0.00010383082553744316,0.00014589805505238473,0.00020969095930922776,0.0015237947227433324,0.0015099350130185485,0.008187545463442802
1404,0.00010938253399217501,8.182421879610047e-05,5.2179835620336235e-05,4.904608067590743e-05,4.0251205064123496e-05,0.00010342975292587653,7.822496263543144e-05,0.0001180582185043022,0.00011653409455902874,0.00029412502772174776,0.0005008400767110288,0.011727975681424141,0.02299698255956173,0.09173150360584259
1405,0.0001812220725696534,9.228653652826324e-05,6.675744225503877e-05,5.74073419556953e-05,3.665460826596245e-05,4.334458208177239e-05,4.128020373173058e-05,5.0583836127771065e-05,0.00010490734712220728,0.00014097473467700183,0.00023281553876586258,0.0024427396710962057,0.004872083198279142,0.020831365138292313
1406,0.00023758827592246234,0.0001642016286496073,8.34636521176435e-05,6.206200487213209e-05,3.7079847970744595e-05,6.143283826531842e-05,4.395286305225454e-05,5.8749777963384986e-05,0.00010440800542710349,0.0001483074447605759,0.00021363342239055783,0.0028936397284269333,0.004301372449845076,0.01424352452158928
1407,0.00017022334213834256,0.00014607839693780988,7.327950879698619e-05,6.281855166889727e-05,4.006720337201841e-05,5.01157519465778e-05,3.858268610201776e-05,4.863048525294289e-05,0.00010740817378973588,0.0001484416425228119,0.00021133128029759973,0.0016420985339209437,0.0015996715519577265,0.008560619316995144
1408,0.0003284693229943514,0.0002236956643173471,0.00011448330042185262,8.541199349565431e-05,5.482410415424965e-05,0.00010547092097112909,7.992675091372803e-05,0.00011891162284882739,0.00012886511103715748,0.00021025922615081072,0.0003551116387825459,0.008453852497041225,0.017400527372956276,0.058922674506902695
1409,0.0002958692784886807,0.00020084627612959594,0.00010325348557671532,8.342324144905433e-05,4.730558430310339e-05,5.285980296321213e-05,4.1606373997638e-05,5.093178333481774e-05,0.00011033241753466427,0.00015028833877295256,0.00021044058667030185,0.0016306490870192647,0.0015757111832499504,0.008684752508997917
1410,0.0002453896449878812,0.00021563505288213491,9.063677134690806e-05,7.00401869835332e-05,4.109709334443323e-05,5.114359737490304e-05,3.923479380318895e-05,4.929481656290591e-05,0.00011029808956664056,0.00014811544679105282,0.00020729319658130407,0.0014948404859751463,0.001469447510316968,0.00838443823158741
1411,0.0003958919842261821,0.0002498277463018894,0.0001330086961388588,9.169579425361007e-05,7.097196066752076e-05,0.00014315207954496145,0.0001387680385960266,0.000206080250791274,0.00016229457105509937,0.00023395897005684674,0.0004569390439428389,0.03484582155942917,0.07495250552892685,0.18363766372203827
1412,0.00013225863222032785,9.600027260603383e-05,5.7255929277744144e-05,5.31670666532591e-05,3.46749511663802e-05,4.4482643716037273e-05,3.474397453828715e-05,4.566986535792239e-05,0.00010119965008925647,0.00013960403157398105,0.0002027438022196293,0.0015356283402070403,0.0014642319874837995,0.008396941237151623
1413,8.858557703206316e-05,7.849223766243085e-05,4.7210141929099336e-05,4.703092054114677e-05,3.3389103919034824e-05,4.496778274187818e-05,3.337851012474857e-05,4.395602809381671e-05,9.784207941265777e-05,0.00013435707660391927,0.00019833781698253006,0.001557972515001893,0.0014963666908442974,0.008476732298731804
1414,0.00018051450024358928,0.0001339711161563173,7.067770638968796e-05,6.150289118522778e-05,3.903038668795489e-05,4.770135274156928e-05,3.701067907968536e-05,4.668612382374704e-05,0.00010257603571517393,0.00013962255616206676,0.00020745221991091967,0.001732724835164845,0.001682364963926375,0.008241239003837109
1415,0.0002202029718318954,0.00015044696920085698,8.034090569708496e-05,6.396313983714208e-05,4.434065704117529e-05,8.646542119095102e-05,7.219261169666424e-05,0.00010835954162757844,0.00012269680155441165,0.00026148694450967014,0.00037365357275120914,0.006348008289933205,0.011791184544563293,0.04625581204891205
1416,0.00031381065491586924,0.00019215949578210711,0.00010370930976932868,7.895270391600206e-05,4.791129322256893e-05,6.480474257841706e-05,5.8445548347663134e-05,8.327738760272041e-05,0.00011722431372618303,0.00019068065739702433,0.00027705010143108666,0.004501009359955788,0.007939931005239487,0.029712332412600517
1417,0.00016052134742494673,0.00014520648983307183,7.603104313602671e-05,6.045494228601456e-05,4.681097198044881e-05,0.0001099722576327622,8.773833542363718e-05,0.00013371265958994627,0.0001229495828738436,0.00034768550540320575,0.0005784450331702828,0.011233772151172161,0.021897945553064346,0.07982741296291351
1418,0.00035870293504558504,0.00022549786081071943,0.00011504213034640998,8.573532977607101e-05,5.0007558456854895e-05,5.578341369982809e-05,4.3553245632210746e-05,5.245703141554259e-05,0.00010577242937870324,0.00013767635391559452,0.0001979482767637819,0.0016318359412252903,0.0016665045404806733,0.00855720229446888
1419,0.0001909577549668029,0.00013117954949848354,7.292105146916583e-05,5.69498042750638e-05,4.398306191433221e-05,8.615275146439672e-05,8.002099639270455e-05,0.0001118942309403792,0.00010178267257288098,0.00013662762648891658,0.00024215977464336902,0.0027780376840382814,0.006727850995957851,0.011908862739801407
1420,0.00012018997222185135,4.200117473374121e-05,4.594431447912939e-05,5.2256204071454704e-05,4.289787102607079e-05,5.296637391438708e-05,6.929564551683143e-05,9.85029328148812e-05,0.00010161392856389284,0.00021168310195207596,0.00047304402687586844,0.0028413264080882072,0.006556178443133831,0.043834295123815536
1421,0.00026030256412923336,0.00020288053201511502,0.000125207458040677,0.00011147333134431392,0.00014344720693770796,0.00033860624535009265,0.0004383665800560266,0.0008414816693402827,0.001071945414878428,0.0025290525518357754,0.00307813030667603,0.11389413475990295,0.22745731472969055,0.7769423127174377
1422,0.00032722274772822857,0.00021607866801787168,0.00010898827167693526,7.830564572941512e-05,4.511642691795714e-05,5.343435623217374e-05,4.2172403482254595e-05,5.152849553269334e-05,0.00010803232726175338,0.00013912764552515,0.00020923890406265855,0.0016149332514032722,0.0016011877451092005,0.00874076597392559
1423,0.0002467463491484523,0.00012306209828238934,7.928450213512406e-05,7.172694313339889e-05,4.378172889119014e-05,4.7661080316174775e-05,3.984166687587276e-05,5.0121667300118133e-05,0.0001084075411199592,0.00014234396803658456,0.00021216075401753187,0.001652497099712491,0.0016934784362092614,0.00904202088713646
1424,0.00025573140010237694,0.00018714777252171189,9.375467925565317e-05,7.039735646685585e-05,4.1738829168025404e-05,5.1681312470464036e-05,4.0762122807791457e-05,5.0649869081098586e-05,0.00011016613279934973,0.00014520107652060688,0.00021403290156740695,0.0017468549776822329,0.001955268904566765,0.009538907557725906
1425,0.0001676363026490435,9.257965575670823e-05,5.855652125319466e-05,5.638674338115379e-05,3.6826426367042586e-05,5.4858290241099894e-05,3.9787937566870824e-05,5.189373405301012e-05,0.00010206629667663947,0.00013715028762817383,0.00021574972197413445,0.003378637135028839,0.0053033907897770405,0.012107345275580883
1426,0.00024088335339911282,0.00016446188965346664,9.223534289048985e-05,7.280507270479575e-05,6.693163595627993e-05,0.00012428498303052038,0.00013101771764922887,0.00019365041225682944,0.0001060289578163065,0.00014964152069296688,0.00024725537514314055,0.004756500944495201,0.009754523634910583,0.009259223937988281
1427,0.00021096321870572865,0.0001243161386810243,7.81452254159376e-05,6.9801440986339e-05,5.824949766974896e-05,0.00014422391541302204,0.00011313429422443733,0.00017397575720679015,0.0001552528701722622,0.0004136583302170038,0.000525092298630625,0.009788639843463898,0.018705014139413834,0.0675717294216156
1428,0.0002877140650525689,0.00015730259474366903,0.00010351942182751372,8.400146180065349e-05,8.808737038634717e-05,0.00019782637536991388,0.0002170804946217686,0.0003490807139314711,0.0001389984245179221,0.00025481439661234617,0.0003756569931283593,0.04494434967637062,0.095127172768116,0.2978743016719818
1429,0.00023492837499361485,0.00014807944535277784,7.771616947138682e-05,6.073949407436885e-05,3.730131720658392e-05,4.734971662401222e-05,3.8250404031714424e-05,4.775320121552795e-05,0.000105167186120525,0.00014377280604094267,0.00021088807261548936,0.002076288452371955,0.0024846813175827265,0.01053590513765812
1430,0.00017736873996909708,0.00010024350194726139,6.51334848953411e-05,5.8781213738257065e-05,3.7477107980521396e-05,4.6111188567010686e-05,3.6397130315890536e-05,4.795639688381925e-05,0.0001088288554456085,0.00014263529737945646,0.00021408891188912094,0.001709858886897564,0.0017044851556420326,0.00887475349009037
1431,7.446984818670899e-05,3.7714118661824614e-05,3.632881271187216e-05,4.378674566396512e-05,3.156450839014724e-05,3.8427242543548346e-05,3.309346720925532e-05,4.483542579691857e-05,0.0001065289179678075,0.00014000233204569668,0.00021229816775303334,0.001688978518359363,0.0016950640128925443,0.00877402350306511
1432,0.00023897190112620592,0.00020159852283541113,9.43005143199116e-05,6.558392487931997e-05,3.8641908759018406e-05,5.2668849093606696e-05,3.895788540830836e-05,4.836796142626554e-05,0.00010795434354804456,0.00013554967881646007,0.00019771099323406816,0.0017709165113046765,0.0018511804519221187,0.008566203527152538
1433,0.0002610765222925693,0.000184585849638097,9.321471588918939e-05,6.968817615415901e-05,4.123294638702646e-05,5.6020802730927244e-05,4.267078111297451e-05,5.273304850561544e-05,0.00010868663957808167,0.00014225822815205902,0.00021220358030404896,0.0027855990920215845,0.003978090826421976,0.01420461293309927
1434,0.0003121018235106021,0.00022272972273640335,0.00013935189053881913,0.00012056264677084982,0.0001659958070376888,0.00046249222941696644,0.0005421058158390224,0.0010068851988762617,0.0006561927730217576,0.002292748773470521,0.003052874468266964,0.06853380054235458,0.14358341693878174,0.5310036540031433
1435,0.00016660068649798632,8.937505481299013e-05,5.5959706514840946e-05,4.840055771637708e-05,3.1087907700566575e-05,4.0223225369118154e-05,3.3656906452961266e-05,4.295742837712169e-05,9.695455082692206e-05,0.00012995139695703983,0.00020241859601810575,0.0015402756398543715,0.001621538307517767,0.008511966094374657
1436,0.00029003978124819696,0.0002046323352260515,9.918282012222335e-05,6.92739340593107e-05,4.18295749113895e-05,5.994482125970535e-05,4.632047421182506e-05,5.957290704827756e-05,0.00010965417459374294,0.0001748044160194695,0.0002460861869622022,0.002672612899914384,0.0039863185957074165,0.016546782106161118
1437,0.000275142170721665,0.00018694195023272187,9.66009683907032e-05,6.883109745103866e-05,4.411967529449612e-05,0.00010582460527075455,6.534763087984174e-05,9.412084182258695e-05,0.0001071429651346989,0.00018974527483806014,0.00029984358116053045,0.01258454192429781,0.024801211431622505,0.07052537798881531
1438,0.00019654670904856175,0.00013514979218598455,7.095601176843047e-05,5.776223770226352e-05,3.5469849535729736e-05,4.268132397555746e-05,3.614431989262812e-05,4.5518514525610954e-05,0.00010540584480622783,0.00013592773757409304,0.0002089191257255152,0.0015795939834788442,0.0016087465919554234,0.008317752741277218
1439,0.0002955381933134049,0.00018878633272834122,9.823993605095893e-05,7.319843280129135e-05,4.3120311602251604e-05,5.338720075087622e-05,4.104302206542343e-05,5.06807591591496e-05,0.00010383986955275759,0.0001393958809785545,0.00021287266281433403,0.0018506720662117004,0.002252665814012289,0.011501157656311989
1440,0.00020390561257954687,0.00016720207349862903,9.257202327717096e-05,7.746899063931778e-05,7.269678462762386e-05,0.00024502637097612023,0.0001833021960919723,0.0002978462725877762,0.00017993286019191146,0.0006686336710117757,0.0007369474624283612,0.029841210693120956,0.05471613630652428,0.1682279258966446
1441,0.00032309824018739164,0.00025382195599377155,0.00011574537347769365,7.590460154460743e-05,4.227253521094099e-05,5.586441693594679e-05,4.113905379199423e-05,5.063008939032443e-05,0.00011251486284891143,0.00013896339805796742,0.00020770532137248665,0.0018719300860539079,0.002003604546189308,0.009243469685316086
1442,0.00030370967579074204,0.00021034934616182,0.00010301970178261399,7.402351184282452e-05,4.425380757311359e-05,5.963780859019607e-05,4.8904090363066643e-05,6.463276076829061e-05,0.00011271694529568776,0.00019488886755425483,0.00027856032829731703,0.0030331360176205635,0.004814807791262865,0.02093060128390789
1443,0.0001719852298265323,0.0001229691260959953,6.719664088450372e-05,5.55731967324391e-05,3.4647284337552264e-05,4.540346344583668e-05,3.56226009898819e-05,4.543374961940572e-05,0.00010493304580450058,0.00013741741713602096,0.00021179119357839227,0.0016089372802525759,0.0016750157810747623,0.008795113302767277
1444,0.0001653150684433058,0.00014497643860522658,7.094664761098102e-05,5.126995165483095e-05,3.425806789891794e-05,9.685962140792981e-05,5.534516822081059e-05,8.009359589777887e-05,0.00010666900925571099,0.0001566705177538097,0.00023051208700053394,0.00838613323867321,0.01392892561852932,0.029165172949433327
1445,0.00022024469217285514,0.00014692731201648712,8.005574636626989e-05,6.254947220440954e-05,3.730954267666675e-05,4.5677290472667664e-05,3.731309698196128e-05,4.68706275569275e-05,0.00010619444219628349,0.00013664428843185306,0.0002122456207871437,0.0016649148892611265,0.00170800369232893,0.00875119399279356
1446,0.00016835887799970806,9.66138468356803e-05,6.388998008333147e-05,5.818191493744962e-05,3.617142283474095e-05,4.316281410865486e-05,3.580542397685349e-05,4.571633689920418e-05,0.0001014720110106282,0.00013184279669076204,0.00020658870926126838,0.0016277560498565435,0.0016690031625330448,0.008350644260644913
1447,9.225695248460397e-05,7.00904565746896e-05,4.359257218311541e-05,4.472519503906369e-05,3.1720712286187336e-05,5.489986142492853e-05,3.753494820557535e-05,5.1828708819812164e-05,0.0001164128552773036,0.00014881465176586062,0.00023221387527883053,0.00428514601662755,0.007175047416239977,0.024524416774511337
1448,0.00019423583580646664,0.0001331428939010948,7.581543468404561e-05,6.540943286381662e-05,4.0754570363787934e-05,5.790387513116002e-05,4.18529161834158e-05,5.350550782168284e-05,0.00011327484389767051,0.00014570097846444696,0.00021828210446983576,0.0018346620490774512,0.0022792157251387835,0.008735322393476963
1449,0.00012072041135979816,5.980427886242978e-05,4.374162381282076e-05,4.363639163784683e-05,3.0313185561681166e-05,4.287270348868333e-05,3.360160189913586e-05,4.518017522059381e-05,9.995416621677577e-05,0.0001356599823338911,0.00020826516265515238,0.0016820046585053205,0.0017051417380571365,0.00907076708972454
1450,0.0003103915951214731,0.0002362039522267878,0.00011455974163254723,8.486295701004565e-05,5.1936334784841165e-05,7.893918518675491e-05,6.520041642943397e-05,9.147980017587543e-05,0.00013213568308856338,0.0002649776288308203,0.00044358716695569456,0.005818959791213274,0.011466188356280327,0.05552220344543457
1451,0.00025308775366283953,0.00017110923363361508,9.076514834305272e-05,6.648334237979725e-05,5.308095569489524e-05,0.00010328118514735252,9.443047747481614e-05,0.00014314269355963916,0.00012410778435878456,0.00028707418823614717,0.0005052216001786292,0.011322601698338985,0.025816066190600395,0.11543148010969162
1452,0.00014372971781995147,0.00012022424198221415,6.289343582466245e-05,5.3663741709897295e-05,3.403727168915793e-05,4.471002830541693e-05,3.5052089515374973e-05,4.592362529365346e-05,0.00010757031122921035,0.00013563022366724908,0.00021228248078841716,0.0015607979148626328,0.0016026985831558704,0.008597875945270061
1453,0.0002829914155881852,0.00021563441259786487,0.00010232981003355235,7.458557956852019e-05,4.327936767367646e-05,5.465651338454336e-05,4.099814759683795e-05,5.100855196360499e-05,0.00011012775939889252,0.00014068653399590403,0.00023546100419480354,0.0019294866360723972,0.002610227093100548,0.012930676341056824
1454,0.0001607900339877233,0.00010255169763695449,5.86310779908672e-05,5.0120739615522325e-05,3.175946403644048e-05,4.05939863412641e-05,3.342109630466439e-05,4.305558104533702e-05,0.00010071459109894931,0.00013085294631309807,0.00021222674695309252,0.0015789326280355453,0.0016614667838439345,0.00877690501511097
1455,0.0003347336605656892,0.0002265691291540861,0.00011216173152206466,8.412821625825018e-05,4.7320696467068046e-05,5.238688027020544e-05,4.2156218114541844e-05,5.156583574716933e-05,0.00011049695604015142,0.00013661858974955976,0.00020908273290842772,0.0015349932946264744,0.0016382343601435423,0.00831008329987526
1456,0.0002187370409956202,0.000144997175084427,7.86517994129099e-05,6.290815508691594e-05,3.751450276467949e-05,4.710862413048744e-05,3.715138154802844e-05,4.73175932711456e-05,0.00010570538870524615,0.00013291725190356374,0.00020681887690443546,0.0016259148251265287,0.0017576247919350863,0.008645589463412762
1457,0.0002754255256149918,0.00019487421377561986,9.610694542061538e-05,6.993472197791561e-05,4.009180702269077e-05,4.9111651605926454e-05,3.8958936784183607e-05,4.920587161905132e-05,0.00011334245937177911,0.00013972037413623184,0.00021541616297326982,0.0015838553663343191,0.0016740714199841022,0.008978800848126411
1458,0.0003554309660103172,0.00023834638705011457,0.00011831785377580673,8.030181197682396e-05,4.569267184706405e-05,6.217762711457908e-05,4.976960553904064e-05,6.529135862365365e-05,0.00011374158930266276,0.000178219546796754,0.00028837763238698244,0.0030389102175831795,0.005095819476991892,0.022783972322940826
1459,0.00036980831646360457,0.00022133775928523391,0.00013213128841016442,0.00010527468111831695,9.615294402465224e-05,0.00023414348834194243,0.00022457513841800392,0.00039366341661661863,0.0002410190791124478,0.0007293940871022642,0.001163243199698627,0.07098497450351715,0.14000530540943146,0.4216340184211731
1460,0.00016267898899968714,8.804273238638416e-05,5.815452095703222e-05,5.690413308911957e-05,3.7864701880607754e-05,5.986842734273523e-05,4.5401389797916636e-05,6.142191705293953e-05,0.0001014012741507031,0.0001474953896831721,0.0002296692691743374,0.002776744542643428,0.004470077808946371,0.0157322958111763
1461,0.00011166794138262048,9.371933992952108e-05,5.279183096718043e-05,5.071154737379402e-05,3.305432619526982e-05,4.3617794290184975e-05,3.431328514125198e-05,4.556832936941646e-05,0.00010519768693484366,0.000131653476273641,0.00020381368813104928,0.0014845863915979862,0.001660717185586691,0.00831188727170229
1462,0.00030335516203194857,0.00017437590577173978,9.727860015118495e-05,7.513293530791998e-05,4.471046486287378e-05,5.10994104843121e-05,4.055729368701577e-05,4.9526985094416887e-05,0.00010272835061186925,0.00013172943727113307,0.0002048711758106947,0.0014773840084671974,0.0016371618257835507,0.00829028245061636
1463,0.0002520104171708226,0.00017582959844730794,9.09906520973891e-05,7.12830587872304e-05,4.329847433837131e-05,6.793650391045958e-05,4.6728160668862984e-05,6.29595378995873e-05,0.00010807283251779154,0.00015600278857164085,0.00022759473358746618,0.005230516195297241,0.00826705526560545,0.020561866462230682
1464,0.0001713887177174911,0.00012717678328044713,7.028661639196798e-05,5.932026761001907e-05,3.572069181245752e-05,4.5791970478603616e-05,3.691438178066164e-05,4.7289100621128455e-05,0.00010952635057037696,0.0001350439415546134,0.00021316394850146025,0.0017994813388213515,0.0021567486692219973,0.009105974808335304
1465,0.0001270201028091833,0.00013786203635390848,6.184818630572408e-05,4.184102363069542e-05,2.647068686201237e-05,4.170382089796476e-05,3.175938763888553e-05,4.249109042575583e-05,9.926236816681921e-05,0.00012502100435085595,0.0001949681609403342,0.0014707414666190743,0.0015789999160915613,0.008061734959483147
1466,0.00024236299213953316,0.00014745298540219665,0.00010033760190708563,8.854454063111916e-05,0.0001248605694854632,0.0003373025683686137,0.00036918872501701117,0.0006249201251193881,0.0003702552057802677,0.0010822115000337362,0.0014239817392081022,0.08068136125802994,0.17554038763046265,0.6454489827156067
1467,0.00031416432466357946,0.0002942303253803402,0.00016248560859821737,0.0001338361471425742,0.00020070064056199044,0.0005623443285003304,0.000682234822306782,0.0012344853021204472,0.0009464470203965902,0.0028620988596230745,0.0038344524800777435,0.0808316096663475,0.18581998348236084,0.8451427221298218
1468,8.548849291400984e-05,2.4854409275576472e-05,3.458924402366392e-05,4.142698890063912e-05,3.043803371838294e-05,3.980522524216212e-05,3.2850541174411774e-05,4.467973849386908e-05,9.947044600266963e-05,0.00013219403626862913,0.00021170996478758752,0.0016900853952392936,0.0022448678500950336,0.010947009548544884
1469,0.000193483050679788,0.00015665915270801634,7.619040115969256e-05,5.571493966272101e-05,3.36990924552083e-05,4.4385396904544905e-05,3.498447040328756e-05,4.5257813326315954e-05,0.00010498685878701508,0.0001302114687860012,0.0002066202723653987,0.001424606190994382,0.0015930013032630086,0.008614695630967617
1470,0.00016186106950044632,0.0001332242536591366,6.781894626328722e-05,5.308790423441678e-05,3.3307867852272466e-05,4.449748666957021e-05,3.488474612822756e-05,4.541374073596671e-05,0.0001037779074977152,0.0001283285382669419,0.00020269567903596908,0.001356667373329401,0.0015324765117838979,0.00828844215720892
1471,0.00016996254271361977,8.18696862552315e-05,6.097704317653552e-05,5.809255890198983e-05,4.57212736364454e-05,8.43341404106468e-05,6.292192119872198e-05,8.789078128756955e-05,0.00010398228914709762,0.00013601439422927797,0.00023981892445590347,0.007588754408061504,0.01642252318561077,0.032851316034793854
1472,0.00018280856602359563,0.0001353422849206254,7.376968278549612e-05,5.9518384659895673e-05,3.617221227614209e-05,4.514356260187924e-05,3.677470886032097e-05,4.8238671297440305e-05,0.00010854638094315305,0.00013521104119718075,0.00020827855041716248,0.0014714981662109494,0.0016841376200318336,0.008800162002444267
1473,0.00020616877009160817,0.00013259195839054883,7.258461118908599e-05,5.99867053097114e-05,3.7206500564934686e-05,4.597676161210984e-05,3.570803892216645e-05,4.5733406295767054e-05,0.00010135304182767868,0.00012751018221024424,0.00020297587616369128,0.0013928465778008103,0.0015747941797599196,0.008309122174978256
1474,0.00020255529670976102,0.00018081821326632053,8.57446066220291e-05,6.204968667589128e-05,3.606280733947642e-05,4.625307701644488e-05,3.6152305256109685e-05,4.616745718521997e-05,0.00010448179818922654,0.00012948299990966916,0.00019987935957033187,0.001414544996805489,0.0016017708694562316,0.007952560670673847
1475,0.0001918726193252951,0.00012263869575690478,6.707292050123215e-05,5.337143375072628e-05,3.315248613944277e-05,4.251014252076857e-05,3.363089490449056e-05,4.339431689004414e-05,9.318843513028696e-05,0.0001228652981808409,0.00019620376406237483,0.0014165447792038321,0.0015828891191631556,0.0083735641092062
1476,0.0002560472930781543,0.0001797542063286528,9.244869579561055e-05,7.012972491793334e-05,4.1695260733831674e-05,6.281046807998791e-05,4.2354120523668826e-05,5.3135459893383086e-05,0.00010326613119104877,0.00013094060705043375,0.00020177813712507486,0.002157394541427493,0.002908013528212905,0.009026550687849522
1477,0.00013444482465274632,8.895359496818855e-05,5.822502862429246e-05,5.566836262005381e-05,3.5578355891630054e-05,4.175824506091885e-05,3.535514042596333e-05,4.5435928768711165e-05,0.00010389757517259568,0.00013120757648721337,0.00020786095410585403,0.0014564326265826821,0.0016443018103018403,0.008301867172122002
1478,0.00027093940298072994,0.00015135905414354056,8.727894601179287e-05,6.941292667761445e-05,3.9931976061780006e-05,4.265973620931618e-05,3.8051573937991634e-05,4.616740261553787e-05,0.00010540957737248391,0.00013024565123487264,0.00020818521443288773,0.001351114478893578,0.0015727871796116233,0.008434562012553215
1479,0.0003206109395250678,0.0002459496317896992,0.0001202152343466878,8.354384772246704e-05,7.272934453794733e-05,0.00017822386871557683,0.0001705654722172767,0.0002760756469797343,0.0001604919962119311,0.0006052821991033852,0.0010715427342802286,0.02815292403101921,0.06709326058626175,0.30450335144996643
1480,0.00026638078270480037,0.0001702556328382343,9.608553227735683e-05,8.044364949455485e-05,7.063098018988967e-05,0.0001354741252725944,0.00016423659690190107,0.0002566052717156708,0.0002512272330932319,0.0007395348511636257,0.0010650383774191141,0.006878468673676252,0.018296580761671066,0.13758884370326996
1481,0.00029739789897575974,0.00023016984050627798,0.0001282104494748637,9.989143291022629e-05,0.00011977202666457742,0.0002972759248223156,0.0003465143672656268,0.0005747074028477073,0.00028288777684792876,0.0007337587885558605,0.0007629247265867889,0.023180019110441208,0.054659098386764526,0.15001840889453888
1482,0.00030614956631325185,0.000244153052335605,0.00011394725152058527,8.149095083354041e-05,4.6285902499221265e-05,5.361999501474202e-05,4.110496593057178e-05,4.897900726064108e-05,0.00010607735748635605,0.00012841858551837504,0.00020122552814427763,0.0013464157236739993,0.0015147668309509754,0.007681919261813164
1483,0.0003258353681303561,0.0002544060116633773,0.0001610763865755871,0.00012994249118492007,0.00020154249796178192,0.0006252369494177401,0.0006733307964168489,0.001187457935884595,0.0006424181046895683,0.001970117213204503,0.0021791367325931787,0.0860205590724945,0.18906161189079285,0.5045474171638489
1484,0.00024518088321201503,0.00019731433712877333,0.0001184091015602462,9.821169805945829e-05,0.00013264983135741204,0.00035140366526320577,0.0004153174813836813,0.0007482885848730803,0.0005189079674892128,0.0014325350057333708,0.0020598676055669785,0.05368911474943161,0.13891386985778809,0.6170542240142822
1485,0.00018475828983355314,0.00019295589299872518,8.556354441680014e-05,5.6516721087973565e-05,3.4994307497981936e-05,6.0381928051356226e-05,4.2093495721928775e-05,5.50777003809344e-05,0.00013133880565874279,0.00016307493206113577,0.0002517956309020519,0.003950012847781181,0.006773845758289099,0.011800175532698631
1486,9.140861220657825e-05,0.0001056839173543267,5.449513628263958e-05,4.173363049631007e-05,2.751849388005212e-05,4.08149826398585e-05,3.1830117222853005e-05,4.105248081032187e-05,9.678517380962148e-05,0.0001238932163687423,0.00019808586512226611,0.0013017668388783932,0.0014936979860067368,0.008151602931320667
1487,0.00015426622121594846,0.00014884138363413513,7.47561061871238e-05,6.001520523568615e-05,3.739897510968149e-05,5.040667383582331e-05,3.873201785609126e-05,4.877083483734168e-05,0.00010634256614139304,0.00013911881251260638,0.00021255220053717494,0.0021373191848397255,0.002931795781478286,0.010428844019770622
1488,0.0001894020679173991,8.520123810740188e-05,5.774727833340876e-05,5.320012496667914e-05,3.491356983431615e-05,4.023228393634781e-05,3.5222583392169327e-05,4.333127799327485e-05,9.808973118197173e-05,0.00012663855159189552,0.00020318114547990263,0.0013778498396277428,0.0016357359709218144,0.00811352301388979
1489,0.000244344788370654,0.00016327659250237048,9.009926725411788e-05,7.169457239797339e-05,4.455876478459686e-05,5.768221672042273e-05,4.623864879249595e-05,5.9003286878578365e-05,0.00010629065218381584,0.00015602019266225398,0.00023125778534449637,0.002056736033409834,0.003099238034337759,0.013353553600609303
1490,0.00013015838339924812,0.00011371208529453725,6.414816016331315e-05,5.5439068091800436e-05,3.809767804341391e-05,6.997834861977026e-05,4.963287938153371e-05,6.697011849610135e-05,0.00010070416465168819,0.00016917042376007885,0.00024241470964625478,0.004371169488877058,0.007540685124695301,0.02107027731835842
1491,0.0002389717847108841,0.00010165025742026046,6.843146547907963e-05,6.368032336467877e-05,4.1547915316186845e-05,4.350450399215333e-05,3.860605283989571e-05,4.51240994152613e-05,9.404939919477329e-05,0.00012659192725550383,0.00020721080363728106,0.0012570973485708237,0.001491445116698742,0.008555689826607704
1492,0.00015849339251872152,6.739910168107599e-05,5.1572773372754455e-05,4.9387686885893345e-05,3.536351869115606e-05,6.346040026983246e-05,5.432672696770169e-05,8.097757381619886e-05,0.00011037255899282172,0.0002005553396884352,0.00031376106198877096,0.003863621735945344,0.007671798579394817,0.026502149179577827
1493,0.0002005342103075236,0.00017668690998107195,0.0001019319606712088,8.163957681972533e-05,9.567785309627652e-05,0.00028948852559551597,0.0002863409754354507,0.0005350415012799203,0.00032842339714989066,0.0010034673614427447,0.0012476793490350246,0.059096578508615494,0.11566725373268127,0.29732245206832886
1494,0.0002204724441980943,0.000126940431073308,7.830345566617325e-05,7.053269655443728e-05,4.453649671631865e-05,4.615210127667524e-05,4.0882150642573833e-05,4.8837602662388235e-05,9.856777614913881e-05,0.00013060223136562854,0.00020545176812447608,0.001327898004092276,0.0015499942237511277,0.008321341127157211
1495,0.00019603483087848872,0.00011079280375270173,6.634624151047319e-05,5.654264168697409e-05,3.6955396353732795e-05,4.266048199497163e-05,3.7073605199111626e-05,4.643799184123054e-05,9.852633957052603e-05,0.00015485988114960492,0.00024144846247509122,0.0013293299125507474,0.0015796374063938856,0.011464172042906284
1496,0.00021317160280887038,0.00014008521975483745,7.700183050474152e-05,6.275941268540919e-05,3.851644942187704e-05,4.1321989556308836e-05,3.6727469705510885e-05,4.37118906120304e-05,9.654945461079478e-05,0.00012505979975685477,0.00020179142302367836,0.0011795772006735206,0.0013440578477457166,0.007468525320291519
1497,0.00019699354015756398,0.0001482936495449394,7.742924935882911e-05,5.860556848347187e-05,3.73299844795838e-05,4.598359373630956e-05,3.932844629161991e-05,4.969701694790274e-05,0.00010013905557570979,0.00014399818610399961,0.00023529597092419863,0.0014113557990640402,0.0020117966923862696,0.011989456601440907
1498,0.0002897090744227171,0.00017209116776939481,9.341349505120888e-05,7.361965981544927e-05,4.4344880734570324e-05,4.672102659242228e-05,4.015120430267416e-05,4.6965542424004525e-05,9.45599313126877e-05,0.00012586268712766469,0.00020295496506150812,0.0012359361862763762,0.0014605431351810694,0.008007518947124481
1499,0.00025221274700015783,0.00016318292182404548,9.386336751049384e-05,7.110349542926997e-05,6.137099262559786e-05,0.00024001231940928847,0.00015849090414121747,0.0002588955103419721,0.00015098345465958118,0.0006241907249204814,0.0006279775989241898,0.033588580787181854,0.06360170990228653,0.16998690366744995


==> default_100bps_1cds_training_is100.csv <==
x,1,3,10,30,100,300,5e2,1e3,2e3,5e3,1e4,3e4,1e5,1e6
0,0.290222704410553,0.338263601064682,0.506406843662262,0.9868161082267761,2.668248414993286,7.472341060638428,12.276433944702148,24.286664962768555,48.30712890625,120.36851501464844,240.4708251953125,720.8800659179688,2402.3125,24020.728515625
1,0.28014835715293884,0.32415589690208435,0.4777463376522064,0.9112628698348999,2.4236271381378174,6.74309778213501,11.061772346496582,21.860349655151367,43.45643997192383,108.24436950683594,216.19261169433594,648.1527709960938,2159.77197265625,21596.544921875
2,0.2620101869106293,0.30277445912361145,0.4451846778392792,0.8438713550567627,2.2299420833587646,6.186123847961426,10.142582893371582,20.033714294433594,39.813232421875,99.16034698486328,198.05892944335938,593.6502685546875,1978.2547607421875,19783.8359375
3,0.2653309404850006,0.31527063250541687,0.48878392577171326,0.9734002947807312,2.657651662826538,7.464661598205566,12.275221824645996,24.291488647460938,48.330604553222656,120.44950866699219,240.65904235839844,721.4436645507812,2403.96875,24044.828125
4,0.2549072802066803,0.29679444432258606,0.43936997652053833,0.8285986185073853,2.173189640045166,6.008991241455078,9.848217010498047,19.436384201049805,38.6185188293457,96.16194152832031,192.08834838867188,575.569580078125,1918.224609375,19184.5625
5,0.23798617720603943,0.2839363217353821,0.4423346519470215,0.8781747817993164,2.386202335357666,6.687597274780273,10.991658210754395,21.742460250854492,43.25156021118164,107.78541564941406,215.3266143798828,645.4277954101562,2150.839599609375,21513.916015625
6,0.23394101858139038,0.288424551486969,0.4776808023452759,1.0035468339920044,2.822239637374878,8.01134967803955,13.203272819519043,26.173267364501953,52.1228141784668,129.97691345214844,259.7281799316406,778.59375,2594.913818359375,25954.5625
7,0.24078236520290375,0.2857316732406616,0.438477486371994,0.8522067070007324,2.2773282527923584,6.339548587799072,10.40824031829834,20.56429672241211,40.88679504394531,101.84939575195312,203.45603942871094,609.5112915039062,2031.98046875,20324.5390625
8,0.22543197870254517,0.2699640989303589,0.4210851788520813,0.8286166191101074,2.2309463024139404,6.225847244262695,10.227697372436523,20.21344757080078,40.203609466552734,100.14823913574219,200.0694580078125,599.444091796875,1998.2449951171875,19987.126953125
9,0.22187131643295288,0.26464611291885376,0.4073193073272705,0.7840110063552856,2.07749605178833,5.760441780090332,9.446446418762207,18.64882469177246,37.07075500488281,92.31324768066406,184.3874969482422,552.5712280273438,1841.451171875,18418.697265625
10,0.21212376654148102,0.25440508127212524,0.39576879143714905,0.769245982170105,2.050607919692993,5.700882911682129,9.354327201843262,18.475500106811523,36.73051452636719,91.48336029052734,182.73231506347656,547.5938720703125,1825.044677734375,18254.59765625
11,0.20931139588356018,0.25597578287124634,0.4160346984863281,0.8461523652076721,2.3249990940093994,6.5377583503723145,10.75429630279541,21.286136627197266,42.3493766784668,105.56350708007812,210.93576049804688,632.1157836914062,2106.8447265625,21072.888671875
12,0.19963248074054718,0.24437430500984192,0.3951466679573059,0.7958868741989136,2.1671457290649414,6.071640491485596,9.975872039794922,19.733915328979492,39.24343490600586,97.80181121826172,195.40994262695312,585.751953125,1951.54296875,19520.3984375
13,0.1978871077299118,0.24076631665229797,0.3856697976589203,0.763902485370636,2.0456762313842773,5.69276762008667,9.343306541442871,18.462337493896484,36.692466735839844,91.42009735107422,182.64959716796875,547.2446899414062,1824.143310546875,18243.107421875
14,0.19095784425735474,0.23086987435817719,0.3649034798145294,0.7133413553237915,1.9018957614898682,5.2779221534729,8.654927253723145,17.091142654418945,33.9636344909668,84.59423828125,168.9900360107422,506.5033264160156,1687.5047607421875,16879.9609375
15,0.17909382283687592,0.22404927015304565,0.3802363872528076,0.799287736415863,2.2353367805480957,6.315125942230225,10.392940521240234,20.5813045501709,40.9400634765625,102.13066864013672,204.09536743164062,611.3333129882812,2037.041015625,20381.005859375
16,0.17660097777843475,0.21595755219459534,0.34667181968688965,0.6766329407691956,1.78927743434906,4.9458537101745605,8.101183891296387,15.985875129699707,31.740232467651367,79.07384490966797,157.95965576171875,473.0733337402344,1577.56884765625,15774.4189453125
17,0.1734849363565445,0.2129162847995758,0.34295395016670227,0.6701703071594238,1.775472640991211,4.90555477142334,8.035261154174805,15.85157299041748,31.483295440673828,78.42050170898438,156.63943481445312,469.275146484375,1564.278076171875,15644.3955078125
18,0.16986200213432312,0.20716592669487,0.33552250266075134,0.6703596711158752,1.8052068948745728,5.026228904724121,8.246018409729004,16.284624099731445,32.36697006225586,80.64905548095703,161.11399841308594,482.7767333984375,1608.613525390625,16092.234375
19,0.1623302698135376,0.20749825239181519,0.36490991711616516,0.7808698415756226,2.2119531631469727,6.269418239593506,10.328818321228027,20.469310760498047,40.746280670166016,101.6142807006836,203.06610107421875,608.5896606445312,2029.4647216796875,20296.947265625
20,0.14120051264762878,0.1770130842924118,0.29243195056915283,0.5743276476860046,1.518890142440796,4.189844608306885,6.856156349182129,13.520195007324219,26.83346939086914,66.84793090820312,133.53065490722656,399.78314208984375,1333.2431640625,13333.130859375
21,0.15035037696361542,0.18947149813175201,0.3227463662624359,0.6656912565231323,1.8274065256118774,5.124771595001221,8.41717529296875,16.644920349121094,33.09088134765625,82.48792266845703,164.81231689453125,493.644775390625,1645.9716796875,16463.728515625
22,0.14437630772590637,0.17632043361663818,0.28183287382125854,0.5394521355628967,1.3974899053573608,3.829188823699951,6.245969772338867,12.294466018676758,24.370332717895508,60.699520111083984,121.23641204833984,362.75067138671875,1209.909912109375,12098.76171875
23,0.13909034430980682,0.18068522214889526,0.3298702836036682,0.7306035757064819,2.117363214492798,6.053505897521973,9.973846435546875,19.77358627319336,39.376548767089844,98.2036361694336,196.2597198486328,588.3897094726562,1960.963623046875,19620.31640625
24,0.1363481730222702,0.16838176548480988,0.2717793881893158,0.517850399017334,1.322960615158081,3.5896549224853516,5.851153373718262,11.499674797058105,22.807435989379883,56.74223709106445,113.2941665649414,339.5054931640625,1130.41748046875,11310.7255859375
25,0.1399010717868805,0.1804007589817047,0.3243575096130371,0.7061910629272461,2.0032753944396973,5.70584774017334,9.401908874511719,18.64459800720215,37.318729400634766,92.5226058959961,184.9000701904297,557.187255859375,1849.1085205078125,18476.0234375
26,0.12634140253067017,0.16030894219875336,0.2779724597930908,0.5886833071708679,1.6377032995224,4.625285625457764,7.615339756011963,15.058688163757324,30.00700569152832,74.78260803222656,149.40737915039062,447.92083740234375,1489.2841796875,14926.720703125
27,0.1279594898223877,0.16098566353321075,0.27640101313591003,0.5733533501625061,1.5548596382141113,4.347835063934326,7.137070655822754,14.0995512008667,28.002552032470703,69.77564239501953,139.4083709716797,417.79693603515625,1392.8843994140625,13918.369140625
28,0.12461087852716446,0.16585153341293335,0.32168203592300415,0.7617319226264954,2.2728664875030518,6.577264308929443,10.843159675598145,21.58481788635254,42.993255615234375,107.29564666748047,214.4662322998047,643.1004028320312,2150.165283203125,21443.900390625
29,0.12482279539108276,0.15646454691886902,0.2662268280982971,0.5422662496566772,1.4575481414794922,4.047779560089111,6.620185852050781,13.05282974243164,25.896249771118164,64.4475326538086,128.8499298095703,386.3503112792969,1287.3031005859375,12864.0263671875
30,0.11843309551477432,0.1459253579378128,0.23809589445590973,0.4542483687400818,1.1461997032165527,3.095883369445801,5.041774272918701,9.892309188842773,19.599533081054688,48.67271041870117,97.2716064453125,291.6252136230469,971.0942993164062,9704.46875
31,0.11185987293720245,0.1437501758337021,0.26370736956596375,0.593907356262207,1.737635850906372,4.986985683441162,8.229157447814941,16.316261291503906,32.49760055541992,80.9913558959961,162.09266662597656,486.0075378417969,1623.85107421875,16192.61328125
32,0.11282342672348022,0.14152979850769043,0.24209249019622803,0.4868357479572296,1.2771636247634888,3.503039836883545,5.712998867034912,11.25455379486084,22.338584899902344,55.509368896484375,110.92888641357422,332.7450256347656,1110.5423583984375,11074.5322265625
33,0.10398886352777481,0.13184179365634918,0.22897940874099731,0.47148483991622925,1.2581806182861328,3.482041835784912,5.685593128204346,11.217704772949219,22.252241134643555,55.33633804321289,110.59476470947266,331.68011474609375,1095.0784912109375,11040.314453125
34,0.10518834739923477,0.13644029200077057,0.25929927825927734,0.6001114845275879,1.7368130683898926,4.9677205085754395,8.198099136352539,16.2734317779541,32.372806549072266,80.64708709716797,161.2896270751953,483.50830078125,1617.7860107421875,16105.4326171875
35,0.09922362864017487,0.1275561898946762,0.22829434275627136,0.4899514615535736,1.362317681312561,3.834265947341919,6.298008918762207,12.448958396911621,24.739776611328125,61.556758880615234,123.04690551757812,369.2436218261719,1226.7974853515625,12288.7841796875
36,0.09781574457883835,0.1258118599653244,0.22242331504821777,0.45897287130355835,1.2167686223983765,3.3499038219451904,5.453991889953613,10.75259017944336,21.356464385986328,53.04888916015625,106.02975463867188,318.24566650390625,1057.171630859375,10579.7919921875
37,0.09896647930145264,0.12414563447237015,0.21120284497737885,0.4120171070098877,1.0383082628250122,2.7928102016448975,4.503888130187988,8.854836463928223,17.538227081298828,43.53351974487305,87.09351348876953,260.78851318359375,872.4774169921875,8676.0048828125
38,0.09340091049671173,0.12287705391645432,0.23002977669239044,0.5083222389221191,1.417913556098938,4.009443759918213,6.55239725112915,12.978588104248047,25.859697341918945,64.30491638183594,128.44090270996094,386.1549377441406,1288.389404296875,12829.908203125
39,0.08968473970890045,0.11666841059923172,0.2132805585861206,0.4648268520832062,1.315612554550171,3.708305597305298,6.0641045570373535,12.007452964782715,23.78135108947754,59.27556610107422,118.80404663085938,355.1872863769531,1189.7301025390625,11841.16015625
40,0.08358928561210632,0.1080617681145668,0.194822296500206,0.4132256507873535,1.127013087272644,3.143507480621338,5.125969409942627,10.104813575744629,20.030712127685547,49.86958694458008,99.5997314453125,299.1239929199219,1003.8138427734375,9970.283203125
41,0.08401776105165482,0.11006681621074677,0.2030891329050064,0.430448055267334,1.1770777702331543,3.2659504413604736,5.314960479736328,10.513781547546387,20.914871215820312,51.993316650390625,104.5633773803711,312.0339660644531,1043.8917236328125,10376.552734375
42,0.08554264903068542,0.1099759116768837,0.1996438056230545,0.424978643655777,1.1623952388763428,3.221647262573242,5.248485088348389,10.366148948669434,20.623973846435547,51.219749450683594,102.88874816894531,307.4038391113281,1031.567138671875,10220.0419921875
43,0.08229003846645355,0.1067664623260498,0.2066478431224823,0.4911130666732788,1.4829761981964111,4.286702632904053,7.059260368347168,14.033377647399902,28.10373878479004,69.87413787841797,139.89266967773438,419.97296142578125,1403.5411376953125,13975.0556640625
44,0.07961703836917877,0.10407384485006332,0.198069766163826,0.4530768096446991,1.2963935136795044,3.7239186763763428,6.082364559173584,12.0756196975708,24.10753631591797,59.751312255859375,119.93595886230469,359.6973876953125,1213.21484375,11954.2001953125
45,0.07477331161499023,0.09714724868535995,0.17783576250076294,0.37108278274536133,0.9672218561172485,2.5964996814727783,4.185029983520508,8.236640930175781,16.418123245239258,40.592987060546875,81.50690460205078,244.00927734375,819.3433837890625,8095.5322265625
46,0.07714297622442245,0.098259337246418,0.17843781411647797,0.385453999042511,1.0470185279846191,2.8921735286712646,4.719734191894531,9.332242965698242,18.531103134155273,45.8726692199707,92.30780029296875,276.356201171875,929.2398071289062,9190.7119140625
47,0.07046027481555939,0.09229303151369095,0.17594969272613525,0.396435022354126,1.1102839708328247,3.1144161224365234,5.067567348480225,10.046664237976074,19.974483489990234,49.578487396240234,99.6297607421875,298.3189697265625,1007.961669921875,9915.3681640625
48,0.07189671695232391,0.0925266295671463,0.1767994910478592,0.4130071997642517,1.1954854726791382,3.4152843952178955,5.584893226623535,11.102596282958984,22.018590927124023,54.81425094604492,110.30750274658203,330.07269287109375,1114.5155029296875,10978.5849609375
49,0.07062432914972305,0.09668073058128357,0.20415353775024414,0.5079476237297058,1.5360772609710693,4.421308517456055,7.212498664855957,14.362074851989746,28.555387496948242,71.20014953613281,143.35557556152344,426.1591491699219,1453.59033203125,14188.3251953125
50,0.06632458418607712,0.08694788813591003,0.1659109890460968,0.37540629506111145,1.0179588794708252,2.8012852668762207,4.560408115386963,9.007589340209961,17.864166259765625,44.329689025878906,89.3201904296875,266.16448974609375,896.9620361328125,8861.6630859375
51,0.06579998135566711,0.085065558552742,0.1600944697856903,0.34695249795913696,0.92471843957901,2.516573905944824,4.051271438598633,8.004169464111328,15.843550682067871,39.298805236816406,79.06060028076172,236.6690216064453,800.7547607421875,7844.8212890625
52,0.06554728001356125,0.08307676017284393,0.15065661072731018,0.3103959262371063,0.7815682291984558,2.0341813564300537,3.2996044158935547,6.457225322723389,12.7183256149292,31.435869216918945,63.308406829833984,188.60720825195312,635.9525146484375,6275.84326171875
53,0.061041589826345444,0.08079793304204941,0.15827853977680206,0.3667224943637848,1.0513256788253784,2.935237169265747,4.812294006347656,9.528112411499023,18.955554962158203,46.999446868896484,94.63717651367188,283.4421691894531,957.1004638671875,9365.24609375
54,0.06510353833436966,0.08496915549039841,0.17225699126720428,0.4199613332748413,1.232757568359375,3.480344772338867,5.701563835144043,11.308765411376953,22.45036506652832,55.87173080444336,112.53485107421875,334.9214782714844,1127.7467041015625,11168.8681640625
55,0.05540071055293083,0.07571934908628464,0.1552584320306778,0.3669799566268921,1.0361639261245728,2.856224298477173,4.6842041015625,9.29169750213623,18.318452835083008,45.5242919921875,91.8892822265625,273.12823486328125,924.3954467773438,9150.3701171875
56,0.05219471827149391,0.07115501910448074,0.1434704214334488,0.3254675567150116,0.8932808041572571,2.4260525703430176,3.9501166343688965,7.788652420043945,15.427311897277832,38.194801330566406,77.10498809814453,229.3567352294922,776.4955444335938,7627.33740234375
57,0.05932777002453804,0.07509198039770126,0.14282701909542084,0.3141430914402008,0.8316583037376404,2.2195937633514404,3.5959620475769043,7.064687252044678,13.983779907226562,34.59981155395508,69.54595947265625,207.15655517578125,700.1273193359375,6915.3974609375
58,0.059436630457639694,0.07466141134500504,0.14226892590522766,0.3161756992340088,0.861876368522644,2.319147825241089,3.786766529083252,7.37893533706665,14.59882926940918,35.95096969604492,72.7467041015625,217.91114807128906,739.5633544921875,7196.85400390625
59,0.05152188241481781,0.06735403090715408,0.13724271953105927,0.3369486629962921,0.9604745507240295,2.7142176628112793,4.428977012634277,8.85579776763916,17.322649002075195,43.19690704345703,87.78645324707031,259.4548645019531,889.0512084960938,8656.9306640625
60,0.05476821959018707,0.07025384902954102,0.13837508857250214,0.3185768723487854,0.8942608833312988,2.4591915607452393,3.9882335662841797,7.859976768493652,15.562023162841797,38.62850570678711,77.16232299804688,230.98870849609375,782.7359008789062,7696.72265625
61,0.05292179062962532,0.06834658235311508,0.13527609407901764,0.3089629113674164,0.8466766476631165,2.2868378162384033,3.7391884326934814,7.382412910461426,14.57452392578125,36.172428131103516,72.3166732788086,216.63352966308594,729.3255615234375,7198.95654296875
62,0.04975750297307968,0.06474217027425766,0.1340928077697754,0.34020859003067017,1.010050892829895,2.89166259765625,4.709531307220459,9.35140609741211,18.56390953063965,46.25730514526367,92.27445220947266,277.4097595214844,916.3588256835938,9283.5986328125
63,0.04741768538951874,0.06226121261715889,0.12570439279079437,0.28481024503707886,0.7679744958877563,2.0582616329193115,3.3453280925750732,6.6177287101745605,12.974459648132324,32.16435241699219,64.53627014160156,193.047607421875,655.8195190429688,6428.248046875
64,0.04799149930477142,0.06184570491313934,0.12501731514930725,0.2928202748298645,0.8149737119674683,2.2103819847106934,3.611515998840332,7.1469950675964355,14.121053695678711,34.96769714355469,70.15324401855469,210.09034729003906,706.5706176757812,6959.57373046875
65,0.052106499671936035,0.06496061384677887,0.1281125843524933,0.3018995523452759,0.8397555351257324,2.283993721008301,3.7461421489715576,7.375910758972168,14.573567390441895,36.2012939453125,72.76768493652344,216.8360595703125,733.9828491210938,7209.849609375
66,0.048368193209171295,0.06181291118264198,0.1290385127067566,0.3327258229255676,1.0199239253997803,2.8787424564361572,4.865272521972656,9.636481285095215,18.987300872802734,47.21476745605469,95.22438049316406,285.52545166015625,959.7666015625,9457.3349609375
67,0.04240461811423302,0.05586489289999008,0.11774884909391403,0.3006910979747772,0.9310992360115051,2.713026523590088,4.396941661834717,8.788372993469238,17.554431915283203,43.506553649902344,87.31958770751953,261.3922119140625,884.4146728515625,8650.2451171875
68,0.04154391586780548,0.054156795144081116,0.11147750169038773,0.25991514325141907,0.7032989859580994,1.8935881853103638,3.0680758953094482,6.0645060539245605,11.9346342086792,29.5921630859375,59.29579162597656,176.93194580078125,599.6755981445312,5885.89990234375
69,0.039746079593896866,0.052829012274742126,0.11643462628126144,0.3087683320045471,0.9591970443725586,2.773895740509033,4.600378036499023,9.18235969543457,18.18194007873535,45.28336715698242,90.7894058227539,270.0604248046875,919.42919921875,9009.6884765625
70,0.03951913118362427,0.05143618956208229,0.10616660118103027,0.24595049023628235,0.643629252910614,1.7089807987213135,2.7707290649414062,5.427174091339111,10.671337127685547,26.483488082885742,53.13918685913086,158.649658203125,532.0211791992188,5265.2392578125
71,0.03975704684853554,0.051147494465112686,0.10705586522817612,0.2615906000137329,0.747481107711792,2.0686817169189453,3.348919630050659,6.681615352630615,13.068413734436035,32.859893798828125,65.7998046875,195.36265563964844,651.9093017578125,6546.072265625
72,0.043303679674863815,0.054490070790052414,0.11499427258968353,0.28642019629478455,0.8247005939483643,2.213120222091675,3.739372968673706,7.344854354858398,14.437333106994629,36.01762771606445,71.91973876953125,214.8643035888672,729.5242919921875,7088.12744140625
73,0.031354986131191254,0.04420865699648857,0.10276525467634201,0.2912237346172333,0.9211623072624207,2.674138069152832,4.387598037719727,8.761987686157227,17.307514190673828,43.06387710571289,86.39884948730469,259.20965576171875,875.2987670898438,8611.373046875
74,0.0398661345243454,0.050657957792282104,0.10778285562992096,0.27447015047073364,0.8083239197731018,2.282301902770996,3.73059344291687,7.441168785095215,14.782907485961914,36.48798751831055,72.905029296875,219.1116180419922,731.676025390625,7294.83984375
75,0.03260796517133713,0.04374545440077782,0.09459751099348068,0.22908686101436615,0.628922700881958,1.6997613906860352,2.759549856185913,5.449799537658691,10.642247200012207,26.491559982299805,53.19130325317383,158.210205078125,536.816650390625,5272.44921875
76,0.03512207791209221,0.04608920216560364,0.10774662345647812,0.3196090757846832,1.0786296129226685,3.2813515663146973,5.315298080444336,10.718029975891113,21.261320114135742,52.58055114746094,105.37915802001953,319.70538330078125,1065.7332763671875,10673.0283203125
77,0.029928918927907944,0.040404289960861206,0.08875147253274918,0.22178690135478973,0.6106107831001282,1.6715773344039917,2.7156288623809814,5.3682146072387695,10.45586109161377,26.240779876708984,52.61109161376953,155.31008911132812,528.4738159179688,5209.0673828125
78,0.03199171647429466,0.041753288358449936,0.08927790075540543,0.21928170323371887,0.5955041646957397,1.603826880455017,2.6060562133789062,5.1370415687561035,10.038477897644043,25.07117462158203,50.048065185546875,149.3675079345703,505.25640869140625,4959.6103515625
79,0.03183559700846672,0.04155105724930763,0.09253716468811035,0.24657493829727173,0.7343709468841553,2.0583462715148926,3.3738036155700684,6.707029342651367,13.194339752197266,32.83711624145508,66.12628173828125,196.68785095214844,661.3651123046875,6561.91064453125
80,0.03388110175728798,0.04258101060986519,0.0898970365524292,0.23194774985313416,0.6597881317138672,1.8260297775268555,2.982409715652466,5.922309398651123,11.624641418457031,28.86023712158203,57.72610855102539,171.44570922851562,579.0994873046875,5759.8896484375
81,0.032003626227378845,0.04013359546661377,0.08504471182823181,0.21137361228466034,0.5819766521453857,1.5514649152755737,2.5447893142700195,5.0026750564575195,9.780160903930664,24.211198806762695,48.588626861572266,145.41751098632812,484.79730224609375,4850.6640625
82,0.027686337009072304,0.03713235259056091,0.08479849994182587,0.22556892037391663,0.6587378978729248,1.8312913179397583,2.9622175693511963,5.865288257598877,11.542959213256836,28.86197853088379,57.39155197143555,171.3824920654297,577.3988647460938,5738.29638671875
83,0.03148786723613739,0.03917248547077179,0.08296536654233932,0.2053048014640808,0.5539067983627319,1.491782307624817,2.4041290283203125,4.738153457641602,9.254288673400879,23.028362274169922,46.04955291748047,137.45562744140625,459.0143737792969,4586.1123046875
84,0.027292007580399513,0.03569773584604263,0.07948702573776245,0.21442635357379913,0.6210981607437134,1.7443774938583374,2.848356008529663,5.673465251922607,10.996545791625977,27.620634078979492,55.410682678222656,163.88372802734375,553.1253051757812,5482.68408203125
85,0.026762526482343674,0.03460588678717613,0.0763932466506958,0.20042043924331665,0.560236930847168,1.540587067604065,2.4837663173675537,4.904260635375977,9.511032104492188,23.989530563354492,48.346221923828125,143.5450897216797,479.2857971191406,4809.4326171875
86,0.02751954272389412,0.03546394780278206,0.08262190967798233,0.24763309955596924,0.8132621645927429,2.3647379875183105,3.893347978591919,7.757119178771973,15.320530891418457,38.2615966796875,76.46283721923828,228.78565979003906,761.4348754882812,7624.6171875
87,0.028373444452881813,0.03522530570626259,0.07491925358772278,0.19071970880031586,0.5199155211448669,1.4048287868499756,2.2662906646728516,4.464412212371826,8.615945816040039,21.652246475219727,43.518821716308594,129.24478149414062,430.5804748535156,4311.8212890625
88,0.025178924202919006,0.032641053199768066,0.078838050365448,0.23821629583835602,0.7671059370040894,2.214465618133545,3.643277645111084,7.29581356048584,14.2412748336792,35.87930679321289,70.92278289794922,212.7628631591797,705.590087890625,7156.8369140625
89,0.031659722328186035,0.037445444613695145,0.07709534466266632,0.1922367811203003,0.5219097137451172,1.411928415298462,2.265986919403076,4.475454330444336,8.611008644104004,21.59613037109375,43.30020523071289,129.291259765625,427.85223388671875,4328.04443359375
90,0.02789822779595852,0.03418233245611191,0.07404237240552902,0.2009352743625641,0.5904731750488281,1.66861891746521,2.699493408203125,5.363557815551758,10.365012168884277,26.37656021118164,52.765933990478516,157.17868041992188,525.8954467773438,5258.77587890625
91,0.023410780355334282,0.030468646436929703,0.06920649856328964,0.18599839508533478,0.5230456590652466,1.4320683479309082,2.2962281703948975,4.547013759613037,8.768844604492188,22.046436309814453,43.981624603271484,131.8673553466797,436.90093994140625,4398.50927734375
92,0.02670014649629593,0.032307036221027374,0.0703660100698471,0.19665008783340454,0.5868902206420898,1.6473195552825928,2.651930570602417,5.282561779022217,10.305546760559082,25.961517333984375,51.737770080566406,155.40716552734375,517.927978515625,5152.10400390625
93,0.022647257894277573,0.028899947181344032,0.06516553461551666,0.18143931031227112,0.5296711921691895,1.4988791942596436,2.43660306930542,4.821800231933594,9.394320487976074,23.622129440307617,47.0682487487793,140.95494079589844,472.5530700683594,4670.72705078125
94,0.023367566987872124,0.029470231384038925,0.06476899981498718,0.1657116711139679,0.4377811551094055,1.150951623916626,1.8392863273620605,3.616199493408203,6.944003582000732,17.41842269897461,34.702598571777344,104.38286590576172,345.8112487792969,3482.136962890625
95,0.022401396185159683,0.02797158621251583,0.06298299878835678,0.1777661293745041,0.5227964520454407,1.4582892656326294,2.379549741744995,4.70631742477417,9.0270357131958,23.2485294342041,46.39535903930664,137.06478881835938,457.566162109375,4619.6318359375
96,0.02312006801366806,0.028315771371126175,0.06138670817017555,0.16194364428520203,0.4369753897190094,1.1462949514389038,1.8537943363189697,3.6305153369903564,6.9969801902771,17.566064834594727,35.12882995605469,104.05323791503906,344.9163513183594,3481.151611328125
97,0.022348182275891304,0.02773469127714634,0.06407223641872406,0.19767117500305176,0.6427717208862305,1.8463090658187866,3.0863239765167236,6.247439861297607,11.884737968444824,30.422096252441406,61.087154388427734,179.471923828125,598.8628540039062,6009.8115234375
98,0.01816190406680107,0.02385401539504528,0.05635782703757286,0.16305680572986603,0.4751656651496887,1.2919127941131592,2.07859206199646,4.109548091888428,7.940253257751465,20.066312789916992,39.89022445678711,117.63833618164062,394.43951416015625,3975.165283203125
99,0.019441381096839905,0.024843864142894745,0.05756004527211189,0.1685883104801178,0.5015807747840881,1.390946626663208,2.261199712753296,4.487090587615967,8.607192039489746,21.790464401245117,43.39940643310547,129.6818084716797,427.3992919921875,4320.94580078125
100,0.022331569343805313,0.027036430314183235,0.05790991708636284,0.15958555042743683,0.4529692530632019,1.2285364866256714,1.9801785945892334,3.8937673568725586,7.447940349578857,19.122529983520508,38.15376663208008,112.80706787109375,375.9053955078125,3775.045654296875
101,0.02163046784698963,0.025704478845000267,0.055789921432733536,0.15410608053207397,0.4339272379875183,1.1758702993392944,1.9100914001464844,3.750788688659668,7.146816253662109,18.22187042236328,36.51706314086914,107.7604751586914,359.74273681640625,3614.94140625
102,0.02094738371670246,0.02538449503481388,0.056990236043930054,0.16555790603160858,0.48961538076400757,1.3380752801895142,2.1859967708587646,4.314570426940918,8.314857482910156,21.016122817993164,42.23394775390625,125.08075714111328,415.021484375,4184.56396484375
103,0.016624126583337784,0.02229474112391472,0.05392155051231384,0.17129212617874146,0.5457034111022949,1.5425174236297607,2.5435945987701416,5.065546989440918,9.808391571044922,24.738426208496094,49.67433166503906,148.60655212402344,486.04864501953125,4984.46435546875
104,0.018798379227519035,0.02307477965950966,0.05229425057768822,0.16758151352405548,0.5495167970657349,1.5952574014663696,2.619361162185669,5.179092884063721,9.96729850769043,25.832956314086914,51.136436462402344,151.218017578125,503.223388671875,5190.82666015625
105,0.016868794336915016,0.021336151286959648,0.04975602403283119,0.14741244912147522,0.43219634890556335,1.1713792085647583,1.8973658084869385,3.7458624839782715,7.1458234786987305,18.170024871826172,36.36238098144531,107.27605438232422,355.7347412109375,3615.425537109375
106,0.0179500263184309,0.022093743085861206,0.05093633383512497,0.14906911551952362,0.4398437738418579,1.1932286024093628,1.9482892751693726,3.8496906757354736,7.3299784660339355,18.75703239440918,37.56166458129883,110.03221130371094,366.4014587402344,3696.836669921875
107,0.01892782934010029,0.022431829944252968,0.050264112651348114,0.1568414568901062,0.5068827867507935,1.4289494752883911,2.3346898555755615,4.6391682624816895,8.861404418945312,22.72772789001465,45.38570022583008,134.022216796875,447.92138671875,4523.81689453125
108,0.015804974362254143,0.019790777936577797,0.04590070992708206,0.1423540860414505,0.44389814138412476,1.2564600706100464,2.055373430252075,4.0683369636535645,7.8323140144348145,19.78146743774414,39.819313049316406,117.98165130615234,385.2510681152344,3933.395263671875
109,0.014841170981526375,0.01883002743124962,0.04458935558795929,0.14426833391189575,0.46634286642074585,1.3221842050552368,2.167149305343628,4.290068626403809,8.158343315124512,21.426294326782227,42.508399963378906,124.08958435058594,414.35931396484375,4165.26025390625
110,0.017899565398693085,0.021472465246915817,0.04913792386651039,0.1546684056520462,0.49264660477638245,1.4078800678253174,2.3134734630584717,4.612415790557861,8.81969165802002,22.501848220825195,44.958030700683594,133.3971405029297,440.1951599121094,4507.017578125
111,0.01706981472671032,0.020064180716872215,0.04476751387119293,0.13689319789409637,0.4090016484260559,1.1047725677490234,1.800174593925476,3.521181106567383,6.630807876586914,17.208446502685547,34.63768768310547,100.64176177978516,334.2052917480469,3416.3876953125
112,0.01704980432987213,0.019633568823337555,0.042667608708143234,0.1286894530057907,0.3962326943874359,1.1243205070495605,1.8276288509368896,3.614046812057495,6.885616302490234,17.759183883666992,35.29685974121094,104.28286743164062,346.6574401855469,3516.226806640625
113,0.013130433857440948,0.016982927918434143,0.041234035044908524,0.13416148722171783,0.43906888365745544,1.2598320245742798,2.0821945667266846,4.132593631744385,7.929052829742432,20.25578498840332,40.572601318359375,121.24227905273438,394.85711669921875,4075.876708984375
114,0.01464156061410904,0.018021490424871445,0.04147123172879219,0.13452644646167755,0.4290589988231659,1.2006492614746094,1.9818315505981445,3.8921380043029785,7.433000564575195,19.188566207885742,38.60881042480469,112.95709228515625,374.54266357421875,3798.446533203125
115,0.014968105591833591,0.01749078929424286,0.03859145566821098,0.11775338649749756,0.3375764489173889,0.9007013440132141,1.4486110210418701,2.8133649826049805,5.363407611846924,13.685561180114746,27.344524383544922,81.11762237548828,266.18914794921875,2712.73486328125
116,0.01418893039226532,0.01696203276515007,0.03829926624894142,0.11964505165815353,0.35209256410598755,0.9529232978820801,1.5353516340255737,2.992550849914551,5.827611923217773,14.548307418823242,29.169435501098633,87.1457748413086,286.88775634765625,2910.27001953125
117,0.01315230317413807,0.016119355335831642,0.037824489176273346,0.12311576306819916,0.3906210660934448,1.0884652137756348,1.7956998348236084,3.5456531047821045,6.828545093536377,17.205886840820312,34.75247573852539,104.20843505859375,338.5651550292969,3455.9970703125
118,0.012968141585588455,0.015573923476040363,0.03612944856286049,0.11693022400140762,0.3609546720981598,1.0040206909179688,1.616707444190979,3.16237473487854,6.043362140655518,15.559256553649902,30.725162506103516,90.5892562866211,302.58990478515625,3064.24267578125
119,0.012665299698710442,0.015562065877020359,0.036481089890003204,0.1181475892663002,0.37517449259757996,1.0357166528701782,1.6934822797775269,3.3192477226257324,6.35859489440918,16.343921661376953,32.42763900756836,95.97183990478516,317.39349365234375,3223.76025390625
120,0.014084218069911003,0.0161576047539711,0.03592417761683464,0.1251407265663147,0.46614381670951843,1.4163776636123657,2.374532461166382,4.751710891723633,9.059587478637695,23.474382400512695,46.633270263671875,139.51107788085938,458.5136413574219,4654.2265625
121,0.013231160119175911,0.01538056880235672,0.03415552154183388,0.10822764784097672,0.32434624433517456,0.8655576109886169,1.4088184833526611,2.7554192543029785,5.2384257316589355,13.386841773986816,26.484085083007812,78.91593170166016,262.0538330078125,2640.2998046875
122,0.0151673574000597,0.016505587846040726,0.035580918192863464,0.12129079550504684,0.4113217890262604,1.161507487297058,1.9567137956619263,3.863497018814087,7.319557189941406,18.85919189453125,38.006385803222656,111.35977172851562,366.35491943359375,3739.00341796875
123,0.009078235365450382,0.012169109657406807,0.030589913949370384,0.1061873733997345,0.35051989555358887,1.0006544589996338,1.6313695907592773,3.208796977996826,6.169037342071533,15.716403007507324,31.274761199951172,92.45081329345703,305.612060546875,3108.382568359375
124,0.014149939641356468,0.015500842593610287,0.03353847563266754,0.11675546318292618,0.42347073554992676,1.2150726318359375,2.0069258213043213,4.051823616027832,7.738067150115967,19.679731369018555,39.539249420166016,118.16978454589844,384.0097961425781,3933.224853515625
125,0.011901786550879478,0.013965724967420101,0.032359395176172256,0.11346650123596191,0.38296228647232056,1.0843039751052856,1.809224009513855,3.599935293197632,6.7708916664123535,17.501354217529297,34.98090744018555,103.42034149169922,339.09661865234375,3461.644775390625
126,0.012544223107397556,0.014080997556447983,0.030731836333870888,0.09940018504858017,0.3202284276485443,0.8636648058891296,1.4126454591751099,2.783045768737793,5.239226818084717,13.495146751403809,26.844303131103516,79.23165893554688,259.6571044921875,2664.5380859375
127,0.012817773036658764,0.014160151593387127,0.030549848452210426,0.10827190428972244,0.38048055768013,1.1153322458267212,1.8384729623794556,3.6659157276153564,7.079170227050781,17.75563621520996,35.45740509033203,105.66378021240234,341.5446472167969,3558.060546875
128,0.010590019635856152,0.012498649768531322,0.028763344511389732,0.10239069908857346,0.3523482084274292,1.0279954671859741,1.6863880157470703,3.292715311050415,6.428073883056641,15.796701431274414,31.79084014892578,95.31233215332031,302.3785705566406,3172.31884765625
129,0.013773821294307709,0.01448759250342846,0.02988346479833126,0.09950824826955795,0.32819876074790955,0.9211154580116272,1.5058815479278564,2.9354710578918457,5.710300922393799,14.163389205932617,28.457983016967773,84.60196685791016,272.1985778808594,2819.760498046875
130,0.01270208042114973,0.013710451312363148,0.02937106229364872,0.10099582374095917,0.3279135823249817,0.9081743359565735,1.4867398738861084,2.9100284576416016,5.662564277648926,14.18244457244873,28.237899780273438,84.13433074951172,272.8563537597656,2811.53076171875
131,0.010866149328649044,0.012333184480667114,0.028163213282823563,0.10316288471221924,0.3483218252658844,0.967535138130188,1.60670006275177,3.1979479789733887,6.109162330627441,15.450900077819824,30.848814010620117,91.49007415771484,298.3843688964844,3063.65234375
132,0.010599569417536259,0.011939107440412045,0.026820166036486626,0.09850621223449707,0.35764989256858826,1.041099190711975,1.7296134233474731,3.424100637435913,6.618704795837402,16.478862762451172,33.389835357666016,98.60601043701172,318.5160827636719,3300.06787109375
133,0.01107634324580431,0.012184988707304,0.026674354448914528,0.0966244712471962,0.33840084075927734,0.9508832097053528,1.5614105463027954,3.083076238632202,5.890866756439209,14.98786735534668,29.890016555786133,88.4652099609375,291.6080627441406,2967.587158203125
134,0.011782207526266575,0.01247500441968441,0.026512498036026955,0.09934548288583755,0.33740687370300293,0.9116337299346924,1.4957598447799683,2.952565908432007,5.7200117111206055,14.287670135498047,28.652679443359375,85.66876220703125,277.7934875488281,2848.05615234375
135,0.01081751100718975,0.011678592301905155,0.024886347353458405,0.08920440077781677,0.31101709604263306,0.8442381620407104,1.3937541246414185,2.796405553817749,5.198096752166748,13.203251838684082,26.593299865722656,79.54613494873047,259.82232666015625,2643.573486328125
136,0.01000499539077282,0.011252731084823608,0.025312364101409912,0.09354306757450104,0.320458322763443,0.8832528591156006,1.4434574842453003,2.8373279571533203,5.5071587562561035,13.801104545593262,27.747255325317383,82.77391052246094,267.7802734375,2769.16796875
137,0.011836511082947254,0.01226569153368473,0.024852599948644638,0.08748327940702438,0.2853337526321411,0.7590768337249756,1.2399089336395264,2.4511654376983643,4.586605072021484,11.65353775024414,23.496137619018555,70.11055755615234,228.09532165527344,2335.15478515625
138,0.008845975622534752,0.00994968879967928,0.022336255759000778,0.08289970457553864,0.27705883979797363,0.7646066546440125,1.2541992664337158,2.4475960731506348,4.697779655456543,11.814461708068848,23.6290340423584,69.79508209228516,227.16603088378906,2347.080078125
139,0.010540135204792023,0.011066475883126259,0.023026099428534508,0.08212645351886749,0.27584153413772583,0.7548332214355469,1.2302627563476562,2.421680212020874,4.555689334869385,11.658148765563965,23.257131576538086,68.56614685058594,227.28707885742188,2299.40185546875
140,0.008891298435628414,0.009860259480774403,0.021651478484272957,0.08174959570169449,0.28859397768974304,0.7888827919960022,1.3058044910430908,2.580127239227295,4.885956764221191,12.279041290283203,24.87347412109375,73.82732391357422,240.42132568359375,2474.970703125
141,0.008978782221674919,0.00983987282961607,0.021908806636929512,0.08926444500684738,0.3460043668746948,1.0022530555725098,1.6608747243881226,3.343432903289795,6.289398670196533,16.15424156188965,32.8681526184082,97.05790710449219,320.7765197753906,3233.97900390625
142,0.009208599105477333,0.0099117336794734,0.02152087911963463,0.08288367092609406,0.29681646823883057,0.8639075756072998,1.4416414499282837,2.8340814113616943,5.390534400939941,13.814865112304688,27.32914161682129,80.82505798339844,266.4280700683594,2712.58984375
143,0.007356841117143631,0.008362531661987305,0.019306151196360588,0.07815895229578018,0.28459519147872925,0.7989874482154846,1.3246604204177856,2.6560792922973633,4.998974323272705,13.017576217651367,25.784116744995117,76.01869201660156,248.6048583984375,2525.390625
144,0.009974873624742031,0.01014473382383585,0.02059205435216427,0.07687483727931976,0.2715577185153961,0.7407322525978088,1.2414580583572388,2.4507014751434326,4.613215923309326,11.515965461730957,23.718204498291016,70.4937744140625,225.48765563964844,2367.8671875
145,0.007867845706641674,0.008670172654092312,0.019180867820978165,0.0772564634680748,0.28397712111473083,0.7982708215713501,1.3291879892349243,2.64599347114563,4.945013999938965,12.49144458770752,25.484046936035156,75.2794189453125,244.92660522460938,2507.87158203125
146,0.00797989685088396,0.008642482571303844,0.019178766757249832,0.07963047176599503,0.3098815083503723,0.9009835124015808,1.4870344400405884,2.9513280391693115,5.72934103012085,14.393253326416016,29.055553436279297,85.25033569335938,273.8143615722656,2858.46044921875
147,0.007408503443002701,0.008142102509737015,0.017775727435946465,0.06931737810373306,0.24972283840179443,0.6901189684867859,1.1408157348632812,2.247903823852539,4.314733505249023,10.865439414978027,22.012758255004883,64.550537109375,209.3395538330078,2173.544189453125
148,0.007128535304218531,0.00789596140384674,0.01737256720662117,0.06962022185325623,0.2516214847564697,0.7250681519508362,1.1838563680648804,2.314549207687378,4.503945827484131,11.401444435119629,22.692739486694336,66.19911193847656,215.4745330810547,2248.899658203125
149,0.007598902098834515,0.008289128541946411,0.01849878765642643,0.08274222165346146,0.33421415090560913,1.0012588500976562,1.6475883722305298,3.2672016620635986,6.347957611083984,15.870667457580566,32.27353286743164,94.58277130126953,307.905517578125,3155.665283203125
150,0.007554297335445881,0.007971935905516148,0.016988128423690796,0.06774982810020447,0.24745042622089386,0.6826188564300537,1.135698676109314,2.233166456222534,4.244234085083008,10.53900146484375,21.622011184692383,63.77307891845703,205.49136352539062,2133.009521484375
151,0.0063498965464532375,0.007264544256031513,0.016613509505987167,0.06844799220561981,0.2617402970790863,0.7199307680130005,1.2039759159088135,2.402294635772705,4.543994426727295,11.479744911193848,23.27313232421875,69.95848846435547,223.2674102783203,2304.7958984375
152,0.007156593259423971,0.007721984758973122,0.016616573557257652,0.06710317730903625,0.24183478951454163,0.6614632606506348,1.0927724838256836,2.154996633529663,4.126351833343506,10.125343322753906,20.842105865478516,61.701045989990234,196.33668518066406,2050.862060546875
153,0.005758362822234631,0.006579128559678793,0.014912583865225315,0.06142845377326012,0.2116485983133316,0.5538156628608704,0.9084736704826355,1.7750329971313477,3.3563241958618164,8.423882484436035,17.04175567626953,50.61872863769531,163.2058868408203,1683.95947265625
154,0.005785666406154633,0.00652141310274601,0.014784876257181168,0.06466744840145111,0.2427479773759842,0.6674736738204956,1.1065897941589355,2.2037742137908936,4.169198513031006,10.40059757232666,21.334150314331055,62.77544403076172,204.01504516601562,2091.036865234375
155,0.0067092617973685265,0.007078331895172596,0.01527334377169609,0.07283202558755875,0.34346961975097656,1.0544737577438354,1.8099350929260254,3.6748642921447754,6.970613956451416,17.754270553588867,36.5240478515625,107.71622467041016,346.300048828125,3573.7236328125
156,0.006739100906997919,0.007021147292107344,0.014600440859794617,0.06197907403111458,0.23246146738529205,0.616049587726593,1.079314947128296,2.148618698120117,3.9052319526672363,10.07544994354248,20.617427825927734,60.46089172363281,196.59906005859375,2009.251953125
157,0.005885674152523279,0.006421907339245081,0.014220302924513817,0.06356463581323624,0.2615053653717041,0.7265909910202026,1.134581446647644,2.2745237350463867,4.506923675537109,10.667505264282227,21.23111343383789,63.41038513183594,206.6545867919922,2177.34765625
158,0.0055395751260221004,0.006116803269833326,0.013621754944324493,0.06630057841539383,0.31186819076538086,0.974653422832489,1.6157597303390503,3.250701904296875,6.258327007293701,15.818920135498047,31.77350425720215,94.51559448242188,309.1475524902344,3200.394287109375
159,0.004626338370144367,0.005467609036713839,0.012599625624716282,0.055837128311395645,0.20233120024204254,0.5351479053497314,0.872403621673584,1.7050062417984009,3.248424768447876,7.963472366333008,16.309162139892578,48.47641372680664,153.87289428710938,1607.8612060546875
160,0.005066748708486557,0.00577004998922348,0.013201536610722542,0.06274940818548203,0.2783351540565491,0.8183249831199646,1.4082889556884766,2.829158067703247,5.419940948486328,13.507166862487793,27.88833236694336,82.21381378173828,262.4749450683594,2746.84814453125
161,0.005416645668447018,0.005829967558383942,0.012400588020682335,0.05318012461066246,0.19815483689308167,0.5352516174316406,0.8761112093925476,1.7250909805297852,3.265681266784668,8.08781623840332,16.5307559967041,49.066017150878906,157.90310668945312,1639.9923095703125
162,0.0046987649984657764,0.005316994618624449,0.012032415717840195,0.057222288101911545,0.2380540668964386,0.703207790851593,1.1481022834777832,2.335197925567627,4.448032379150391,10.938292503356934,22.51153564453125,66.55279541015625,211.58682250976562,2222.413818359375
163,0.006907106842845678,0.006751067005097866,0.012907061725854874,0.05252571403980255,0.19290120899677277,0.5266245007514954,0.8331214785575867,1.6442465782165527,3.180910110473633,7.762651443481445,15.757952690124512,46.93050765991211,149.4323272705078,1564.0888671875
164,0.003914324566721916,0.004771905019879341,0.011357640847563744,0.05414658039808273,0.2311009168624878,0.6946431398391724,1.139883279800415,2.283608913421631,4.450194835662842,10.806719779968262,22.299163818359375,65.50530242919922,212.1141357421875,2206.76416015625
165,0.0049283127300441265,0.0053658029064536095,0.011558475904166698,0.05400852486491203,0.23733681440353394,0.6883293986320496,1.15370774269104,2.306992530822754,4.361015796661377,10.885385513305664,22.52853775024414,66.84818267822266,213.4709930419922,2233.42822265625
166,0.0051262895576655865,0.005488123744726181,0.011568143032491207,0.053030844777822495,0.22919587790966034,0.6634441614151001,1.1143009662628174,2.2062010765075684,4.1905198097229,10.356996536254883,21.079288482666016,63.197513580322266,201.57469177246094,2116.003173828125
167,0.006655863020569086,0.006370930932462215,0.011917713098227978,0.05172382667660713,0.20802342891693115,0.5926966071128845,0.9549471735954285,1.8848382234573364,3.6454033851623535,8.904601097106934,18.107440948486328,53.99058532714844,170.8753662109375,1795.604736328125
168,0.0064907437190413475,0.006162812002003193,0.011714342050254345,0.05258013308048248,0.22857925295829773,0.7056607604026794,1.1268904209136963,2.290973424911499,4.533892631530762,11.030799865722656,22.382953643798828,66.58358001708984,211.38345336914062,2226.280517578125
169,0.0042366404086351395,0.004668740555644035,0.010155605152249336,0.04888324812054634,0.22152507305145264,0.6420749425888062,1.085645318031311,2.184282064437866,4.039870738983154,10.093944549560547,21.07484245300293,62.181461334228516,201.51881408691406,2083.731689453125
170,0.004548841621726751,0.004916649777442217,0.010271964594721794,0.04697555676102638,0.18718083202838898,0.508622944355011,0.8249977827072144,1.6208736896514893,3.1052188873291016,7.584330081939697,15.608846664428711,46.239479064941406,148.19210815429688,1541.1409912109375
171,0.005423456430435181,0.005419458728283644,0.01086090225726366,0.0499233603477478,0.2165156453847885,0.6631975769996643,1.0346057415008545,2.086544990539551,4.163074016571045,9.965100288391113,20.248323440551758,60.358402252197266,188.19583129882812,2012.2303466796875
172,0.003522655926644802,0.0041113547049462795,0.009230445139110088,0.043456096202135086,0.17704640328884125,0.5024937987327576,0.7955371141433716,1.5734363794326782,3.0443124771118164,7.399394989013672,15.121283531188965,45.1575813293457,141.77471923828125,1509.7589111328125
173,0.0047796377912163734,0.0047767567448318005,0.0095090726390481,0.04507007077336311,0.218401238322258,0.6705042719841003,1.1104936599731445,2.242560386657715,4.316625595092773,10.688325881958008,21.94887924194336,65.36079406738281,206.5681610107422,2180.222412109375
174,0.005338185466825962,0.005064353812485933,0.009432122111320496,0.04238187521696091,0.19229698181152344,0.5472983121871948,0.9594761729240417,1.9249595403671265,3.5403778553009033,8.723671913146973,18.487302780151367,54.96038055419922,174.50543212890625,1829.9285888671875
175,0.004914857447147369,0.004830953199416399,0.009365219622850418,0.04431051388382912,0.20192047953605652,0.6066746115684509,1.0179845094680786,2.029008626937866,3.8881094455718994,9.482156753540039,19.915149688720703,58.74074172973633,186.50738525390625,1974.046875
176,0.00593404658138752,0.005454561673104763,0.009626317769289017,0.04349471628665924,0.1943054497241974,0.544482409954071,0.899955689907074,1.7597393989562988,3.407644748687744,8.294187545776367,17.256595611572266,51.1627197265625,160.33609008789062,1695.624755859375
177,0.005300259683281183,0.005017545539885759,0.00924851093441248,0.04343818128108978,0.20101867616176605,0.5744662284851074,0.9724441170692444,1.9387636184692383,3.703399658203125,8.795027732849121,18.977968215942383,56.135990142822266,173.32960510253906,1859.187744140625
178,0.005006716120988131,0.004677767399698496,0.008708620443940163,0.039469629526138306,0.1710227131843567,0.49264827370643616,0.7983967065811157,1.571940302848816,3.04301118850708,7.352211952209473,15.167810440063477,44.95344161987305,142.5384521484375,1501.0155029296875
179,0.0042726388201117516,0.004212080501019955,0.008099704049527645,0.03752404823899269,0.15716011822223663,0.42531850934028625,0.7049793004989624,1.3783248662948608,2.6091747283935547,6.2866058349609375,13.043060302734375,38.78873062133789,122.40213775634766,1287.3704833984375
180,0.005531322676688433,0.004987717606127262,0.00882576871663332,0.043550364673137665,0.23678866028785706,0.7469697594642639,1.301163911819458,2.628908395767212,5.063200950622559,11.898124694824219,25.911653518676758,76.77803802490234,237.70419311523438,2564.016357421875
181,0.0052733225747942924,0.0048415157943964005,0.008402630686759949,0.03762400150299072,0.17376478016376495,0.5045673251152039,0.8313643336296082,1.6447360515594482,3.1733670234680176,7.553476810455322,15.977686882019043,47.30177688598633,149.2556610107422,1577.436767578125
182,0.004360758699476719,0.004083571489900351,0.00764658534899354,0.035792309790849686,0.15137892961502075,0.4169175624847412,0.6713263392448425,1.3290761709213257,2.4885101318359375,6.054227352142334,12.456899642944336,37.25099182128906,118.4941177368164,1241.3177490234375
183,0.004519443493336439,0.004185329657047987,0.007563914638012648,0.03647216036915779,0.16861967742443085,0.4851904809474945,0.818642795085907,1.6161545515060425,3.110957145690918,7.321598052978516,15.670413970947266,46.76609420776367,144.17318725585938,1552.35693359375
184,0.0050221276469528675,0.004564850125461817,0.007952401414513588,0.036425720900297165,0.1665295511484146,0.4876813590526581,0.7846136093139648,1.5342580080032349,2.92783784866333,7.1677751541137695,15.016962051391602,44.638187408447266,142.2279815673828,1496.6258544921875
185,0.004412386566400528,0.004093299154192209,0.0076669263653457165,0.03756069019436836,0.15721340477466583,0.43217208981513977,0.7146388292312622,1.39572012424469,2.6782824993133545,6.406380653381348,13.434470176696777,40.23508071899414,125.40145111083984,1333.1591796875
186,0.004518257919698954,0.0041524493135511875,0.007306818384677172,0.03417431563138962,0.15444566309452057,0.44763368368148804,0.7323670387268066,1.4406516551971436,2.7990455627441406,6.59121036529541,14.017918586730957,41.460113525390625,131.8826141357422,1392.49755859375
187,0.0038596366066485643,0.003667842596769333,0.006763387471437454,0.03347399830818176,0.16158153116703033,0.4632706046104431,0.7663717865943909,1.5206902027130127,2.889904499053955,6.888382434844971,14.576857566833496,43.44575881958008,137.9741668701172,1450.476318359375
188,0.003000932512804866,0.0031209399458020926,0.006208800245076418,0.030612526461482048,0.13504068553447723,0.37275299429893494,0.6076396703720093,1.1781752109527588,2.2634010314941406,5.273219585418701,11.274138450622559,33.16160202026367,105.27539825439453,1118.3494873046875
189,0.003128670621663332,0.0032106516882777214,0.006281017325818539,0.03111640177667141,0.13762131333351135,0.3773711323738098,0.6096212863922119,1.1886862516403198,2.289005756378174,5.333123683929443,11.363321304321289,33.95225143432617,105.74055480957031,1126.6414794921875
190,0.003733866848051548,0.0035338380839675665,0.006410055328160524,0.03138338774442673,0.1401359736919403,0.3899846076965332,0.6461353898048401,1.2562955617904663,2.416313409805298,5.612297058105469,12.014131546020508,36.00386428833008,110.85450744628906,1196.92529296875
191,0.0034825592301785946,0.003355514258146286,0.006099780555814505,0.029373949393630028,0.1347607523202896,0.37517037987709045,0.6077756285667419,1.1938670873641968,2.3090343475341797,5.316327095031738,11.375633239746094,34.2481689453125,106.32086181640625,1128.923095703125
192,0.003933802712708712,0.0036063892766833305,0.0062713585793972015,0.030343322083353996,0.14002878963947296,0.3912604749202728,0.6178604364395142,1.2060362100601196,2.3390586376190186,5.561202049255371,11.517334938049316,34.64608383178711,107.5641860961914,1153.5836181640625
193,0.003962278366088867,0.0036233149003237486,0.006186795886605978,0.030820785090327263,0.1518927961587906,0.45048800110816956,0.7565239667892456,1.5203896760940552,2.9409120082855225,6.817887306213379,14.853436470031738,44.26352310180664,134.08407592773438,1469.1268310546875
194,0.004549434408545494,0.004004513379186392,0.0063879890367388725,0.029048366472125053,0.13285201787948608,0.36180993914604187,0.6009271144866943,1.165984869003296,2.2118606567382812,5.182666301727295,11.176385879516602,33.1796760559082,103.9517593383789,1111.2021484375
195,0.0048932465724647045,0.004156685899943113,0.0066257561556994915,0.03048449009656906,0.141185000538826,0.39284276962280273,0.6376601457595825,1.2476457357406616,2.3966639041900635,5.644632339477539,11.950075149536133,35.53799819946289,111.47483825683594,1188.631591796875
196,0.00341693963855505,0.003255607094615698,0.005756339989602566,0.0302609670907259,0.17062868177890778,0.5327405333518982,0.894869863986969,1.79914128780365,3.47529673576355,8.182149887084961,17.870962142944336,53.138336181640625,162.0936279296875,1783.730224609375
197,0.003469295334070921,0.0031337521504610777,0.005390982609242201,0.02668907679617405,0.1356274038553238,0.3979834020137787,0.6841646432876587,1.3444801568984985,2.598100423812866,5.973822116851807,13.186574935913086,38.74506378173828,118.01551818847656,1299.8531494140625
198,0.002660477999597788,0.002584458328783512,0.004862785339355469,0.02533966861665249,0.12347178161144257,0.34860140085220337,0.5655094385147095,1.1126209497451782,2.1601779460906982,5.000443458557129,10.676780700683594,31.78020668029785,98.23136138916016,1064.12548828125
199,0.003683344228193164,0.0032670563086867332,0.005388037301599979,0.02571498230099678,0.12389864772558212,0.3496994972229004,0.5923324823379517,1.1565998792648315,2.1961658000946045,5.090117454528809,10.962961196899414,32.047733306884766,100.10848999023438,1074.975341796875
200,0.0032093075569719076,0.0029934069607406855,0.00516796438023448,0.025294184684753418,0.1164722889661789,0.3160023093223572,0.5238906741142273,1.0155442953109741,1.9369511604309082,4.49874210357666,9.684751510620117,28.369159698486328,87.9568862915039,955.621826171875
201,0.0025741138961166143,0.002454961184412241,0.004490820225328207,0.02389948070049286,0.13050022721290588,0.39714404940605164,0.6602576375007629,1.3320376873016357,2.640969753265381,6.0508503913879395,12.98708438873291,38.68186950683594,116.89595794677734,1291.83154296875
202,0.0035149960312992334,0.0030680769123136997,0.005064272787421942,0.02510617859661579,0.13077642023563385,0.37388667464256287,0.6243542432785034,1.2322181463241577,2.415989637374878,5.5912909507751465,11.876108169555664,35.27299880981445,109.24727630615234,1179.5755615234375
203,0.003974743187427521,0.003301636315882206,0.005108731333166361,0.023646898567676544,0.1180512085556984,0.3386746644973755,0.5651670098304749,1.123462438583374,2.184443235397339,5.037742614746094,10.840963363647461,32.28537368774414,99.50643920898438,1071.5811767578125
204,0.002169748768210411,0.0022514003794640303,0.004280631896108389,0.02317672036588192,0.12817664444446564,0.37939509749412537,0.6310073733329773,1.2622822523117065,2.44364070892334,5.5538105964660645,12.215432167053223,36.05863952636719,110.23666381835938,1211.4857177734375
205,0.0024173788260668516,0.002384692896157503,0.004326573107391596,0.022634232416749,0.12883959710597992,0.38878166675567627,0.6275132894515991,1.2603247165679932,2.478424549102783,5.740551948547363,12.287064552307129,36.24600601196289,112.04615783691406,1220.4346923828125
206,0.0027092418167740107,0.002558548469096422,0.004415680654346943,0.02191784977912903,0.11547183990478516,0.3264000415802002,0.5378470420837402,1.07148277759552,2.0731449127197266,4.731003761291504,10.206791877746582,30.217662811279297,92.37596130371094,1005.164306640625
207,0.0028506359085440636,0.002558562671765685,0.004302975255995989,0.021384453400969505,0.11660876125097275,0.3406272530555725,0.5503929853439331,1.0969676971435547,2.137073040008545,4.946621417999268,10.42948055267334,31.275346755981445,96.4413070678711,1048.2457275390625
208,0.0023942324332892895,0.0021462475415319204,0.003727104514837265,0.01999458484351635,0.111650750041008,0.3280712366104126,0.5422425866127014,1.0615105628967285,2.0571396350860596,4.835528373718262,10.258131980895996,30.38764762878418,95.56084442138672,1023.8540649414062
209,0.0025151597801595926,0.0023177755065262318,0.003962275572121143,0.019808365032076836,0.10419772565364838,0.28866109251976013,0.4695587158203125,0.9180165529251099,1.7844544649124146,3.9999115467071533,8.714961051940918,25.637691497802734,79.84518432617188,858.1768188476562
210,0.0033504923339933157,0.0028107664547860622,0.004252076614648104,0.01999438740313053,0.10671106725931168,0.30441737174987793,0.4989641606807709,0.9712229371070862,1.885186791419983,4.374425411224365,9.284213066101074,27.86890983581543,85.6705551147461,930.5032348632812
211,0.0028104630764573812,0.002410117769613862,0.003906188067048788,0.019416987895965576,0.10983084887266159,0.33681023120880127,0.5781356692314148,1.1269704103469849,2.214831590652466,4.973687648773193,11.071501731872559,32.009544372558594,96.73656463623047,1090.3648681640625
212,0.002853534184396267,0.0024955321568995714,0.004008299671113491,0.0196528322994709,0.10990025103092194,0.3129298985004425,0.52910977602005,1.055205225944519,2.027376174926758,4.674837112426758,10.004995346069336,29.7689151763916,91.29328155517578,990.2991333007812
213,0.0025934709701687098,0.002250339137390256,0.003721260465681553,0.018275922164320946,0.09649667888879776,0.26885274052619934,0.44953739643096924,0.876836895942688,1.6903069019317627,3.8668370246887207,8.332700729370117,24.52910614013672,75.94113159179688,820.9691772460938
214,0.003205240238457918,0.002573019126430154,0.0038515697233378887,0.01827031560242176,0.10240760445594788,0.29676157236099243,0.4912431538105011,0.9689397215843201,1.893410563468933,4.329797267913818,9.354765892028809,27.508665084838867,84.83651733398438,929.779296875
215,0.0012446754844859242,0.0014429533621296287,0.0029846266843378544,0.016727007925510406,0.09485174715518951,0.2718728184700012,0.4551391005516052,0.8940244317054749,1.7019243240356445,3.9460527896881104,8.53209400177002,25.166032791137695,79.45149993896484,849.0910034179688
216,0.0024792046751827,0.0021229605190455914,0.003379005240276456,0.017304621636867523,0.11696827411651611,0.38095465302467346,0.6528563499450684,1.3341025114059448,2.6114227771759033,6.0651750564575195,13.214309692382812,38.77326583862305,120.33473205566406,1301.98828125
217,0.002030801260843873,0.0018580704927444458,0.003154018661007285,0.01710822992026806,0.11840295046567917,0.40910637378692627,0.6864116191864014,1.3842616081237793,2.842007875442505,6.484935283660889,14.099075317382812,41.77006149291992,127.96001434326172,1423.2279052734375
218,0.002591866534203291,0.0020934066269546747,0.0031564964447170496,0.016380848363041878,0.11067768931388855,0.34605151414871216,0.5969827175140381,1.2118053436279297,2.4131553173065186,5.554083347320557,11.874792098999023,35.30740737915039,107.96900939941406,1182.554443359375
219,0.002464515855535865,0.002054456155747175,0.0032305291388183832,0.01650649681687355,0.11333860456943512,0.3812997341156006,0.6668175458908081,1.3476061820983887,2.6990609169006348,6.059314727783203,13.280031204223633,39.49822235107422,119.04691314697266,1337.7008056640625
220,0.002666704822331667,0.0021591736003756523,0.003200730076059699,0.01572447270154953,0.09168872982263565,0.27219340205192566,0.44274652004241943,0.8642820119857788,1.7003309726715088,3.847348928451538,8.299725532531738,24.296262741088867,74.89762878417969,832.4371337890625
221,0.003088112687692046,0.0023531876504421234,0.0033068216871470213,0.015143225900828838,0.08384806662797928,0.23419584333896637,0.3926335871219635,0.7581708431243896,1.4569811820983887,3.291435480117798,7.165231704711914,21.109601974487305,65.752685546875,708.716552734375
222,0.0017653154209256172,0.001669124118052423,0.0029088484589010477,0.014794672839343548,0.08628547191619873,0.2524634599685669,0.4213678538799286,0.8321832418441772,1.5759947299957275,3.7003848552703857,7.743512153625488,23.264875411987305,72.31317138671875,778.726318359375
223,0.0034808155614882708,0.0026154504157602787,0.003489630063995719,0.015660148113965988,0.09493794292211533,0.2795375883579254,0.4736853241920471,0.9348306059837341,1.8528704643249512,4.132192611694336,9.123103141784668,26.877248764038086,81.76301574707031,911.2540893554688
224,0.0022018025629222393,0.0018437865655869246,0.002857401967048645,0.014600304886698723,0.0997423604130745,0.3295044004917145,0.5832954049110413,1.1800254583358765,2.2908639907836914,5.259425640106201,11.446191787719727,33.833251953125,105.62275695800781,1144.8450927734375
225,0.0023159573320299387,0.0019161757081747055,0.0028314217925071716,0.013565056025981903,0.08310041576623917,0.2505248188972473,0.4273310899734497,0.8421382308006287,1.6300681829452515,3.6804327964782715,7.9319939613342285,23.684335708618164,72.8082275390625,793.388916015625
226,0.0027004291769117117,0.0020764998625963926,0.0029341070912778378,0.013823655433952808,0.08560490608215332,0.2647150754928589,0.4450787603855133,0.880943775177002,1.722546100616455,3.8684301376342773,8.432538032531738,24.99525260925293,77.67893981933594,848.8739624023438
227,0.0037869573570787907,0.002686456311494112,0.003347329329699278,0.014461617916822433,0.0898689404129982,0.27634158730506897,0.466249018907547,0.9119323492050171,1.8276053667068481,4.129655361175537,8.976644515991211,26.584091186523438,82.81759643554688,896.6653442382812
228,0.0018756990320980549,0.0016496707685291767,0.0025866616051644087,0.013071824796497822,0.0869591236114502,0.2810516059398651,0.4857228696346283,0.9674703478813171,1.9118684530258179,4.253876686096191,9.542012214660645,27.595611572265625,84.49686431884766,942.7072143554688
229,0.001838412252254784,0.0015414559748023748,0.0024137734435498714,0.01253106351941824,0.07993464171886444,0.24178077280521393,0.40729469060897827,0.7977914810180664,1.5240839719772339,3.4936695098876953,7.490899562835693,22.097822189331055,68.85960388183594,757.0746459960938
230,0.002317411359399557,0.001796380733139813,0.0025513276923447847,0.012109738774597645,0.07323397696018219,0.21382202208042145,0.36204957962036133,0.705750048160553,1.3328107595443726,3.0025436878204346,6.544108867645264,19.266569137573242,60.562400817871094,651.629638671875
231,0.0012115597492083907,0.001135130412876606,0.0020137003157287836,0.011849043890833855,0.09947413951158524,0.3627246022224426,0.6627696752548218,1.362568736076355,2.760998010635376,6.0855793952941895,13.69914436340332,40.40345001220703,123.56827545166016,1341.5489501953125
232,0.0030968922656029463,0.0022248560562729836,0.0028027088847011328,0.0123803885653615,0.07657038420438766,0.23130843043327332,0.38737285137176514,0.7592636942863464,1.477713942527771,3.2986788749694824,7.180661678314209,21.23362159729004,65.68301391601562,716.9364624023438
233,0.0014395565958693624,0.0012941256863996387,0.002138171112164855,0.01106331031769514,0.07548131793737411,0.2324836403131485,0.4114232659339905,0.8108271360397339,1.523006558418274,3.457120180130005,7.6691155433654785,22.614215850830078,69.53237915039062,755.498046875
234,0.001620426424778998,0.001431444426998496,0.002277105115354061,0.011148670688271523,0.07513328641653061,0.2481229305267334,0.4472160339355469,0.9069409370422363,1.7477389574050903,3.749192476272583,8.417338371276855,24.88309669494629,75.18600463867188,848.2933349609375
235,0.0020522992126643658,0.0015594743890687823,0.0021979878656566143,0.01078141201287508,0.07090360671281815,0.21766099333763123,0.36190029978752136,0.704472541809082,1.3638912439346313,3.1491596698760986,6.792078018188477,19.821687698364258,62.782867431640625,672.9691162109375
236,0.000902058556675911,0.0009467993513680995,0.0017450887244194746,0.009751681238412857,0.07171604037284851,0.24025209248065948,0.4408550560474396,0.887256920337677,1.7126185894012451,3.8257081508636475,8.651277542114258,25.294395446777344,78.27580261230469,853.0515747070312
237,0.0023507424630224705,0.0017537471139803529,0.0023590195924043655,0.01077241264283657,0.07256178557872772,0.22357392311096191,0.38114264607429504,0.741952121257782,1.443661093711853,3.1995840072631836,7.060879707336426,20.75887107849121,63.83738327026367,706.4170532226562
238,0.0025765171740204096,0.0018454530509188771,0.002370403381064534,0.010546104982495308,0.07402852922677994,0.24574357271194458,0.4561578929424286,0.9405933022499084,1.6858642101287842,3.8203980922698975,8.60488224029541,25.009925842285156,78.02157592773438,855.7783813476562
239,0.0018846816383302212,0.0014064195565879345,0.0019793889950960875,0.009717031382024288,0.07217022031545639,0.23215270042419434,0.4143299162387848,0.8466125130653381,1.5595430135726929,3.6068029403686523,7.904143333435059,23.209640502929688,72.93053436279297,788.7527465820312
240,0.0013774133985862136,0.0011800897773355246,0.0018354003550484776,0.009276863187551498,0.06425832957029343,0.19619838893413544,0.3582288920879364,0.7111626267433167,1.3347605466842651,2.9625258445739746,6.755637168884277,19.612232208251953,60.66127395629883,668.0776977539062
241,0.0016418155282735825,0.0012002871371805668,0.0016895195003598928,0.008723460137844086,0.06897205859422684,0.23697850108146667,0.42847591638565063,0.8594538569450378,1.6348519325256348,3.7480850219726562,8.291227340698242,24.33160972595215,76.49739074707031,819.2577514648438
242,0.001354300999082625,0.0011134486412629485,0.0017418281640857458,0.009664474055171013,0.08041670173406601,0.2780377268791199,0.47576212882995605,0.9730963110923767,1.9271738529205322,4.395901679992676,9.376442909240723,28.104917526245117,87.67655181884766,953.9120483398438
243,0.0014966698363423347,0.0011711633997038007,0.0017150712665170431,0.008850475773215294,0.06337930262088776,0.19161629676818848,0.3328905403614044,0.650905430316925,1.2351775169372559,2.809026002883911,6.045778274536133,17.930377960205078,56.692466735839844,605.7825927734375
244,0.001278397161513567,0.0010763821192085743,0.0016570166917517781,0.008693902753293514,0.07542380690574646,0.2662501633167267,0.512299120426178,1.0908732414245605,2.0217037200927734,4.340508937835693,10.213172912597656,29.61224937438965,91.32489013671875,1020.1005249023438
245,0.0020643894094973803,0.001467107213102281,0.001871166517958045,0.008275547064840794,0.05671008676290512,0.17090515792369843,0.29506397247314453,0.5698632597923279,1.0868713855743408,2.423018217086792,5.3389716148376465,15.51135540008545,48.56295394897461,532.8711547851562
246,0.0023148232139647007,0.0016168341971933842,0.001982002053409815,0.008606785908341408,0.057819608598947525,0.16827788949012756,0.2833419144153595,0.5485849976539612,1.0490894317626953,2.3616650104522705,5.070949077606201,15.000972747802734,47.374847412109375,513.666015625
247,0.0016934984596446157,0.0012374056968837976,0.0017006890848279,0.008019866421818733,0.05974144861102104,0.19182129204273224,0.3396226465702057,0.664119303226471,1.2499114274978638,2.8856630325317383,6.261430263519287,18.397008895874023,58.730281829833984,628.7443237304688
248,0.0020215571857988834,0.001426827977411449,0.0018060195725411177,0.008052587509155273,0.05652648210525513,0.16849416494369507,0.3040936589241028,0.6029694080352783,1.0787745714187622,2.378878355026245,5.334682941436768,15.653120040893555,49.25876235961914,528.6001586914062
249,0.0017455137567594647,0.0012851079227402806,0.0017247400246560574,0.007834026589989662,0.06512680649757385,0.23498189449310303,0.4290095269680023,0.8550187349319458,1.677207350730896,3.721820592880249,8.528584480285645,24.594804763793945,75.6294174194336,843.1919555664062
250,0.0014874101616442204,0.001089421915821731,0.0015141727635636926,0.0073949419893324375,0.05906276777386665,0.19193030893802643,0.3427489995956421,0.6837877035140991,1.3125262260437012,2.91068434715271,6.359385967254639,19.007301330566406,59.24921417236328,644.1722412109375
251,0.00217747176066041,0.0014974320074543357,0.001842550584115088,0.00781705230474472,0.06047932431101799,0.1960625946521759,0.33195960521698,0.6435832977294922,1.2698017358779907,2.855668067932129,6.230051517486572,18.41994857788086,56.061012268066406,621.52587890625
252,0.0019069314002990723,0.0013119203504174948,0.0016541924560442567,0.007475283928215504,0.06331367045640945,0.22373448312282562,0.3916810154914856,0.7794206738471985,1.5391879081726074,3.459092855453491,7.55061149597168,22.402387619018555,69.9725112915039,768.8707275390625
253,0.001382591319270432,0.0010190231259912252,0.0013942007208243012,0.006941202562302351,0.05702727288007736,0.19519565999507904,0.36072295904159546,0.7341198921203613,1.427268147468567,3.0641582012176514,7.072467803955078,20.734825134277344,62.70601272583008,693.98486328125
254,0.001468283706344664,0.0010679110419005156,0.0014202964957803488,0.006496993824839592,0.04743842035531998,0.14824721217155457,0.25325635075569153,0.49035412073135376,0.9371534585952759,2.0775060653686523,4.554504871368408,13.348797798156738,41.918243408203125,459.1783447265625
255,0.0014574810629710555,0.0010898824548348784,0.0014913288177922368,0.00662158103659749,0.049937985837459564,0.1727614849805832,0.3033153712749481,0.6064316034317017,1.1563135385513306,2.567998170852661,5.70466947555542,16.595043182373047,52.971492767333984,583.7802124023438
256,0.0007355261477641761,0.0006598684121854603,0.0011162825394421816,0.0060982187278568745,0.04833722859621048,0.1571289449930191,0.2716684937477112,0.536655604839325,1.0322521924972534,2.261521339416504,5.029827117919922,14.766633987426758,46.49774169921875,507.82232666015625
257,0.00147824187297374,0.0010798248695209622,0.0014327425742521882,0.006409748923033476,0.05107893422245979,0.16603022813796997,0.2914052903652191,0.5714794993400574,1.0891530513763428,2.4428911209106445,5.311803817749023,15.615914344787598,49.87335205078125,541.5968017578125
258,0.0017742252675816417,0.0012240594951435924,0.001490557799115777,0.006394759751856327,0.058498263359069824,0.2379487156867981,0.4152158796787262,0.8563825488090515,1.7093276977539062,3.9586029052734375,8.53305435180664,26.046743392944336,78.029541015625,877.8663330078125
259,0.0015143956989049911,0.0010490623535588384,0.0013479890767484903,0.005913654807955027,0.04430665075778961,0.13827377557754517,0.2385890930891037,0.46848970651626587,0.859722912311554,1.9410737752914429,4.190365791320801,12.439020156860352,39.88032913208008,428.2366638183594
260,0.0007673313957639039,0.0006750804604962468,0.0011053560301661491,0.005679324734956026,0.04863331839442253,0.16909223794937134,0.30055302381515503,0.5965695977210999,1.1467921733856201,2.567239284515381,5.597131252288818,16.503326416015625,52.52268600463867,577.7284545898438
261,0.0013445605291053653,0.0009069393272511661,0.0011741885682567954,0.005436749197542667,0.04480185732245445,0.14935564994812012,0.2666017413139343,0.5272249579429626,1.0013402700424194,2.2320218086242676,4.924811840057373,14.51374626159668,45.98163986206055,496.2776794433594
262,0.001257385010831058,0.0008869592566043139,0.0011898871744051576,0.00557720847427845,0.054195936769247055,0.20168305933475494,0.3724823594093323,0.7509955763816833,1.4813785552978516,3.28129506111145,7.144692420959473,21.066179275512695,67.1898422241211,731.6945190429688
263,0.001570882392115891,0.0010741199366748333,0.0013005799846723676,0.005553161259740591,0.04904010146856308,0.18322090804576874,0.3272477090358734,0.6523488759994507,1.327659010887146,2.917001247406006,6.308026313781738,18.773744583129883,58.90150833129883,649.38134765625
264,0.0015954971313476562,0.0010596574284136295,0.0012801061384379864,0.005354360211640596,0.04312631115317345,0.1492248922586441,0.26653987169265747,0.522700846195221,1.0220774412155151,2.2492995262145996,4.879598617553711,14.328551292419434,45.755577087402344,497.0869445800781
265,0.0017010029405355453,0.0010987806599587202,0.0012621501227840781,0.0052210367284715176,0.044407811015844345,0.16166113317012787,0.2941964864730835,0.5968537330627441,1.168652892112732,2.592256784439087,5.6756510734558105,17.02219581604004,53.829097747802734,587.6775512695312
266,0.001602322794497013,0.001067149918526411,0.0012893492821604013,0.005443698260933161,0.05034777522087097,0.2001928687095642,0.3652275800704956,0.7363671660423279,1.5030823945999146,3.3018558025360107,7.317846775054932,21.450904846191406,67.6502914428711,744.1234741210938
267,0.0016204057028517127,0.001052575884386897,0.0012329334858804941,0.005008382257074118,0.04234916716814041,0.14449363946914673,0.2578204274177551,0.5012941956520081,0.9791284203529358,2.1685965061187744,4.801523685455322,14.139654159545898,43.647254943847656,479.6781311035156
268,0.0012382137356325984,0.0008756630122661591,0.0011183086317032576,0.004853782244026661,0.04027380794286728,0.13408946990966797,0.23421156406402588,0.45454493165016174,0.8823176622390747,1.9250484704971313,4.229496955871582,12.386641502380371,39.35675048828125,428.1553955078125
269,0.0006946784560568631,0.0005894649075344205,0.0009067540522664785,0.00438701780512929,0.03922884166240692,0.1368626356124878,0.2540217936038971,0.5024952292442322,0.9543812274932861,2.104999542236328,4.607384204864502,13.799851417541504,43.12407684326172,469.5403747558594
270,0.002123880200088024,0.0013312128139659762,0.0014125575544312596,0.00501144677400589,0.039610881358385086,0.13333919644355774,0.24496020376682281,0.4843025505542755,0.923709511756897,1.9918850660324097,4.37973165512085,13.086813926696777,41.23191833496094,447.67547607421875
271,0.0017389885615557432,0.001086926320567727,0.001208262168802321,0.004817830864340067,0.05061199516057968,0.23267589509487152,0.4392630159854889,0.9024571776390076,1.8694323301315308,4.1200947761535645,9.112691879272461,27.21900749206543,82.54328918457031,933.099365234375
272,0.0015696963528171182,0.001026169746182859,0.0011696983128786087,0.004540140274912119,0.039680760353803635,0.14858075976371765,0.2744956612586975,0.5410677790641785,1.0547330379486084,2.4172582626342773,5.195540904998779,15.494680404663086,47.59834671020508,522.623291015625
273,0.0016895128646865487,0.0010717366822063923,0.0011707344092428684,0.004429560154676437,0.03901619836688042,0.1482347995042801,0.26980462670326233,0.5445542931556702,1.061784267425537,2.2745957374572754,5.014784336090088,14.915302276611328,46.506107330322266,516.6421508789062
274,0.001508074696175754,0.0009872628143057227,0.0011395281180739403,0.004369684495031834,0.0382179319858551,0.13827940821647644,0.2463742196559906,0.48968222737312317,0.9640647768974304,2.1899685859680176,4.641193866729736,14.066235542297363,44.377201080322266,476.380859375
275,0.0015574032440781593,0.0010098607745021582,0.0011568338377401233,0.004437463823705912,0.03692340850830078,0.1267871856689453,0.22924421727657318,0.4494098722934723,0.8601397275924683,1.909002423286438,4.080810070037842,12.372010231018066,40.26988983154297,421.3453063964844
276,0.0009796422673389316,0.0006800296250730753,0.0008973355288617313,0.004013586323708296,0.03992587327957153,0.15995262563228607,0.30446815490722656,0.6184507012367249,1.2427825927734375,2.679281711578369,5.947981834411621,17.669666290283203,56.72392272949219,613.7277221679688
277,0.0007105504046194255,0.0005341990618035197,0.0007740473374724388,0.003832124872133136,0.0408848375082016,0.17039000988006592,0.33283159136772156,0.6934126615524292,1.3489335775375366,2.9282543659210205,6.558160305023193,19.629314422607422,62.46533203125,668.5916137695312
278,0.0018394256476312876,0.0011308846296742558,0.0011824138928204775,0.0041383784264326096,0.03387060761451721,0.1223096251487732,0.21527965366840363,0.4386416971683502,0.8450835347175598,1.8940461874008179,4.022308826446533,12.1415433883667,38.755462646484375,416.91607666015625
279,0.0012850520433858037,0.0008088070317171514,0.0009365195292048156,0.003774422686547041,0.03588959202170372,0.13576680421829224,0.2573188841342926,0.5194239616394043,1.0052164793014526,2.1557891368865967,4.801489353179932,14.379688262939453,46.85478973388672,494.5864562988281
280,0.0014769661938771605,0.0008971995557658374,0.0009743330301716924,0.0036279375199228525,0.03126649931073189,0.11086482554674149,0.20049242675304413,0.4077705442905426,0.74258953332901,1.6502504348754883,3.57499361038208,10.699124336242676,35.05394744873047,362.7791748046875
281,0.0010678182588890195,0.0006969640962779522,0.0008363256347365677,0.0034289835020899773,0.030611984431743622,0.10754785686731339,0.1918025016784668,0.37665483355522156,0.7192990183830261,1.5883903503417969,3.382575035095215,10.150077819824219,32.421539306640625,348.6368408203125
282,0.0015950010856613517,0.0009625778766348958,0.0009926377097144723,0.0036725408863276243,0.03720031678676605,0.14675147831439972,0.2740641236305237,0.5671855807304382,1.1479060649871826,2.4564967155456543,5.35298490524292,15.977011680603027,52.04491424560547,559.1447143554688
283,0.0008392691961489618,0.000585929723456502,0.0007668041507713497,0.0033228977117687464,0.03487996384501457,0.1462247371673584,0.2772580683231354,0.5604782700538635,1.1001331806182861,2.463869094848633,5.340505599975586,15.909263610839844,50.861297607421875,551.9791259765625
284,0.0017829081043601036,0.0010379896266385913,0.0010404862696304917,0.0034976189490407705,0.03197284787893295,0.1258879005908966,0.2296210676431656,0.4676852226257324,0.8870431780815125,1.9493688344955444,4.274977207183838,12.837010383605957,41.52232360839844,440.5268859863281
285,0.0015623844228684902,0.0009397865505889058,0.0009657343034632504,0.0034575206227600574,0.033623792231082916,0.12908847630023956,0.2338719218969345,0.48062917590141296,0.9086689949035645,2.0080738067626953,4.425076484680176,13.208145141601562,42.078895568847656,449.9857482910156
286,0.0013290462084114552,0.000807001197244972,0.0008907138835638762,0.003309293184429407,0.032598335295915604,0.13029001653194427,0.2508479058742523,0.5220767855644226,0.9840635657310486,2.178337812423706,4.882136344909668,14.662497520446777,44.94902801513672,498.0430603027344
287,0.001873471075668931,0.001084798015654087,0.0010456012096256018,0.0033864290453493595,0.02969313971698284,0.10963370651006699,0.2071542739868164,0.4177413284778595,0.7770556807518005,1.7144055366516113,3.7706146240234375,11.418341636657715,36.433502197265625,380.68341064453125
288,0.0007837713346816599,0.0005219726008363068,0.0006577526801265776,0.0028354867827147245,0.03013674169778824,0.12298722565174103,0.2274562567472458,0.4680953621864319,0.9454290270805359,2.099027156829834,4.515045166015625,13.267441749572754,40.40957260131836,468.7811279296875
289,0.0010187355801463127,0.0006521369214169681,0.00074159842915833,0.0028748237527906895,0.027806943282485008,0.1068710908293724,0.2002672702074051,0.40511682629585266,0.7701600790023804,1.74560546875,3.7556936740875244,11.354788780212402,36.46528625488281,384.3063659667969
290,0.002283496083691716,0.0012701747473329306,0.0011157059343531728,0.0032812876161187887,0.028901949524879456,0.11421826481819153,0.2153666466474533,0.4492355287075043,0.8505747318267822,1.847408413887024,4.047151565551758,12.15949535369873,37.6710205078125,417.4605407714844
291,0.0013762438902631402,0.0008263109484687448,0.0008566605392843485,0.002936330623924732,0.02635943330824375,0.0983915627002716,0.1817518174648285,0.3666650652885437,0.6999534368515015,1.5473408699035645,3.356740951538086,10.048484802246094,31.196598052978516,345.5161437988281
292,0.0014562864089384675,0.0008493666537106037,0.0008461129618808627,0.002887548878788948,0.027814410626888275,0.10989180207252502,0.20252946019172668,0.4227312207221985,0.8259174823760986,1.779199481010437,3.881377696990967,11.663346290588379,36.277320861816406,412.0482177734375
293,0.0013667938765138388,0.0008046543807722628,0.0008325095404870808,0.0028126926627010107,0.024764062836766243,0.08949791640043259,0.15841393172740936,0.3141431212425232,0.6013160943984985,1.3313080072402954,2.768949508666992,8.379775047302246,27.262582778930664,291.4601745605469
294,0.0013186082942411304,0.0008016423671506345,0.0008108006441034377,0.0027020166162401438,0.02418508566915989,0.0895683616399765,0.16772691905498505,0.3371988832950592,0.6443095803260803,1.3710005283355713,2.971342086791992,8.981907844543457,29.38978385925293,309.739013671875
295,0.0010912218131124973,0.000638470402918756,0.0006727202562615275,0.0024387878365814686,0.02309916913509369,0.0854160338640213,0.1552356332540512,0.3178952932357788,0.5936015844345093,1.297249674797058,2.8053839206695557,8.552796363830566,26.675884246826172,294.94146728515625
296,0.0014033616753295064,0.000796029344201088,0.0007497682818211615,0.002474935259670019,0.02504235878586769,0.10395025461912155,0.20517905056476593,0.4195030927658081,0.8088929653167725,1.8007088899612427,3.9121718406677246,11.843162536621094,36.56190872192383,400.6255798339844
297,0.0011038481025025249,0.0006511732935905457,0.0006662329542450607,0.0023606233298778534,0.023453209549188614,0.09443265199661255,0.17554371058940887,0.3500651717185974,0.6931722164154053,1.536098837852478,3.250093698501587,9.917933464050293,31.714689254760742,344.6678466796875
298,0.0013378089061006904,0.0007693386869505048,0.0007366324425674975,0.002451776061207056,0.02342349663376808,0.0878981500864029,0.16254647076129913,0.3159002661705017,0.5892103910446167,1.3075075149536133,2.8635101318359375,8.540700912475586,27.7249698638916,293.0664978027344
299,0.0014241710305213928,0.0008118440746329725,0.0007664827862754464,0.002448749728500843,0.022961685433983803,0.08913324028253555,0.16735093295574188,0.34054598212242126,0.6356935501098633,1.3852057456970215,3.13045334815979,9.351847648620605,28.420700073242188,315.4469299316406
300,0.0011825152905657887,0.0006794714136049151,0.0006466481718234718,0.002207492245361209,0.021116172894835472,0.08123871684074402,0.15386976301670074,0.30565932393074036,0.5801339745521545,1.2613924741744995,2.762068271636963,8.353458404541016,26.443418502807617,284.429443359375
301,0.0016656022053211927,0.0008971198694780469,0.0007534991600550711,0.0022681844420731068,0.025148864835500717,0.11859990656375885,0.2532188296318054,0.5227980017662048,1.0084155797958374,2.1835978031158447,4.765374660491943,14.737244606018066,43.68817138671875,508.3261413574219
302,0.0018508094362914562,0.0009957259753718972,0.0008310691337101161,0.0024117655120790005,0.0237811841070652,0.10749105364084244,0.2108013778924942,0.44657713174819946,0.8842728734016418,1.8635505437850952,4.1679253578186035,12.559202194213867,38.546913146972656,438.52215576171875
303,0.0009986356599256396,0.0005797552294097841,0.0005731299170292914,0.002032624091953039,0.020891515538096428,0.08371271193027496,0.15842720866203308,0.3246215581893921,0.6094105839729309,1.3286346197128296,2.9232873916625977,8.779747009277344,28.308670043945312,301.23944091796875
304,0.0012060442240908742,0.0006698374636471272,0.0006224491517059505,0.002056221943348646,0.02061978168785572,0.08945950865745544,0.17767634987831116,0.3674260973930359,0.6994884014129639,1.5545318126678467,3.3330013751983643,10.124274253845215,32.087135314941406,343.66290283203125
305,0.0017834879690781236,0.0009563913336023688,0.0007822252810001373,0.0021905142348259687,0.019708342850208282,0.07864868640899658,0.1490071564912796,0.2966926395893097,0.5659084320068359,1.2431395053863525,2.6309900283813477,8.109911918640137,26.350095748901367,277.1925354003906
306,0.001070713740773499,0.0005990043864585459,0.0005690911784768105,0.0019415604183450341,0.02020721510052681,0.08860127627849579,0.16863706707954407,0.339836448431015,0.6603981256484985,1.45391047000885,3.136924982070923,9.461843490600586,30.258989334106445,326.17437744140625
307,0.001186365494504571,0.0006353302160277963,0.0005775830941274762,0.001919671194627881,0.018532121554017067,0.072899729013443,0.13672499358654022,0.27409234642982483,0.5196565985679626,1.1215152740478516,2.4441568851470947,7.384368419647217,23.162729263305664,254.0239715576172
308,0.0007331044180318713,0.00042054144432768226,0.00043446809286251664,0.0016671731136739254,0.0191038865596056,0.08852802217006683,0.17526103556156158,0.36312076449394226,0.7171366214752197,1.5610796213150024,3.4395220279693604,10.598209381103516,33.195613861083984,355.08551025390625
309,0.0009839318227022886,0.000570250500459224,0.0005459851236082613,0.0018885761965066195,0.020151501521468163,0.08940128237009048,0.18045206367969513,0.3642595112323761,0.7055248022079468,1.5088082551956177,3.3485641479492188,10.233951568603516,32.17427444458008,353.8915710449219
310,0.0015434614615514874,0.0008409530273638666,0.0007051817956380546,0.0020217166747897863,0.019502215087413788,0.08766820281744003,0.17006801068782806,0.3546672463417053,0.7032932043075562,1.532944679260254,3.229658365249634,9.871471405029297,30.740522384643555,341.7076110839844
311,0.0010050944983959198,0.0005624730256386101,0.0005194261320866644,0.0017312066629529,0.016849124804139137,0.0662718415260315,0.1261146366596222,0.24880006909370422,0.46342697739601135,1.0020790100097656,2.187126874923706,6.673863410949707,20.38913345336914,228.41566467285156
312,0.0016125818947330117,0.0008262782357633114,0.0006522476905956864,0.0018120226450264454,0.016707265749573708,0.07093609869480133,0.1377498209476471,0.2835844159126282,0.5499122142791748,1.1475486755371094,2.5888423919677734,7.8804121017456055,23.77569580078125,268.82159423828125
313,0.0012962569016963243,0.0006970175309106708,0.0005801112856715918,0.0017432888271287084,0.01637028157711029,0.06630738824605942,0.12664929032325745,0.2542495131492615,0.48765259981155396,1.0386964082717896,2.257692337036133,6.932158946990967,21.474308013916016,238.05007934570312
314,0.0009332170593552291,0.0005314206937327981,0.00048033762141130865,0.0015994795830920339,0.015825748443603516,0.06671713292598724,0.13156315684318542,0.2678658366203308,0.5090799927711487,1.0859836339950562,2.358160972595215,7.138820648193359,22.673490524291992,244.95411682128906
315,0.0007352196844294667,0.00044377383892424405,0.0004281380388420075,0.0015098217409104109,0.015536857768893242,0.06582697480916977,0.1278732270002365,0.25730618834495544,0.48687446117401123,1.0473419427871704,2.3107173442840576,6.866917610168457,21.519760131835938,238.73193359375
316,0.0010618588421493769,0.0005828551948070526,0.0005046281730756164,0.0015938738361001015,0.01701597310602665,0.08330464363098145,0.17355410754680634,0.3677050471305847,0.7199156880378723,1.5266964435577393,3.414885997772217,10.352221488952637,31.593223571777344,363.6387939453125
317,0.0008552547078579664,0.00046738461242057383,0.00040554048609919846,0.0014175127726048231,0.01741747371852398,0.08653362095355988,0.18481260538101196,0.3826865553855896,0.7427475452423096,1.5567476749420166,3.4245896339416504,10.524030685424805,33.350494384765625,383.4866027832031
318,0.0008864387637004256,0.0004910723073408008,0.00042853711056523025,0.001448462950065732,0.015302564017474651,0.06863918155431747,0.13516628742218018,0.2752651572227478,0.5290372967720032,1.11654531955719,2.4696044921875,7.4920654296875,23.83254623413086,254.7465362548828
319,0.0014534189831465483,0.0007557025528512895,0.0005698183085769415,0.0015482945600524545,0.014334975741803646,0.06176672875881195,0.12205814570188522,0.2465071678161621,0.47174274921417236,1.0042908191680908,2.2101635932922363,6.683948516845703,20.77231788635254,230.2918701171875
320,0.0010595397325232625,0.0005588530329987407,0.00044028303818777204,0.0013563033426180482,0.014058046042919159,0.06337679177522659,0.12545014917850494,0.24797005951404572,0.4803517460823059,1.0264583826065063,2.2343320846557617,6.723415851593018,21.403974533081055,233.3723602294922
321,0.0014980598352849483,0.0007498059421777725,0.0005446802824735641,0.0014424438122659922,0.01381258200854063,0.06235762685537338,0.12330762296915054,0.2550082206726074,0.4988255500793457,1.0651606321334839,2.3475985527038574,7.053068161010742,21.646474838256836,246.57371520996094
322,0.0015339753590524197,0.000777416571509093,0.000571276294067502,0.0015352076152339578,0.014386345632374287,0.06163843721151352,0.12115811556577682,0.24402867257595062,0.46330326795578003,0.9910300374031067,2.161113739013672,6.495622634887695,20.597698211669922,225.25106811523438
323,0.0016594543121755123,0.000827169744297862,0.0005929832113906741,0.0014907981967553496,0.013277260586619377,0.054933078587055206,0.1070844903588295,0.21100763976573944,0.39178234338760376,0.8548221588134766,1.8481377363204956,5.576478958129883,17.50618553161621,192.6092529296875
324,0.0010918054031208158,0.000581109372433275,0.0004611329350154847,0.0013483691727742553,0.013102787546813488,0.05592150613665581,0.10870558023452759,0.21393069624900818,0.40424197912216187,0.8616133332252502,1.887753963470459,5.6739501953125,18.032785415649414,197.09046936035156
325,0.0007909316336736083,0.00043886457569897175,0.0003837030672002584,0.0012109444942325354,0.012648753821849823,0.06167092174291611,0.1208348274230957,0.24951507151126862,0.5022793412208557,1.0528748035430908,2.2773618698120117,6.795868873596191,21.4870662689209,240.7867889404297
326,0.0010071368888020515,0.0005249586538411677,0.00041034529567696154,0.0012197160394862294,0.013028097338974476,0.06651723384857178,0.13957259058952332,0.29691842198371887,0.5571408271789551,1.2095763683319092,2.7211968898773193,8.217901229858398,25.242637634277344,278.5329284667969
327,0.0004305421025492251,0.0002731995773501694,0.0002738959447015077,0.0010328704956918955,0.012278604321181774,0.06382835656404495,0.13360556960105896,0.2766273021697998,0.5285239815711975,1.1695901155471802,2.514835834503174,7.690711975097656,24.458667755126953,263.9176940917969
328,0.0009722805116325617,0.000491358048748225,0.00036892149364575744,0.00109061598777771,0.011239949613809586,0.05330957472324371,0.1133650541305542,0.2314758598804474,0.44459906220436096,0.8980981707572937,2.1056277751922607,6.438681125640869,19.92466926574707,211.91111755371094
329,0.0007149889715947211,0.00039031225605867803,0.0003237351484131068,0.0010712164221331477,0.013478544540703297,0.07637141644954681,0.16417275369167328,0.34552815556526184,0.6996507048606873,1.4502369165420532,3.2683491706848145,9.753332138061523,29.448022842407227,347.5484924316406
330,0.0012455187970772386,0.0006262880633585155,0.00043646522681228817,0.0011440491070970893,0.011751290410757065,0.0632939487695694,0.1368853747844696,0.2938683032989502,0.5811607837677002,1.2296041250228882,2.7891592979431152,8.350107192993164,25.97498893737793,285.5774230957031
331,0.0010161283425986767,0.0005305342492647469,0.00039933709194883704,0.0011377854971215129,0.011518626473844051,0.05509316548705101,0.11387055367231369,0.23407132923603058,0.45300957560539246,0.9450876116752625,2.1025888919830322,6.410946846008301,20.09803581237793,217.8492889404297
332,0.0010955127654597163,0.0005586938350461423,0.00039787963032722473,0.0011118588736280799,0.011260796338319778,0.05710127204656601,0.12139938771724701,0.2483123242855072,0.4809839725494385,1.0221796035766602,2.2525277137756348,6.793583869934082,21.430387496948242,237.1061248779297
333,0.0009979023598134518,0.0004991687601432204,0.00036119853029958904,0.001027636812068522,0.010324295610189438,0.04806104674935341,0.09696419537067413,0.19324050843715668,0.3688094913959503,0.7713840007781982,1.731061339378357,5.150397777557373,16.165599822998047,177.174072265625
334,0.0008519162074662745,0.00043966883094981313,0.0003275352355558425,0.0009787065209820867,0.010747461579740047,0.05471508949995041,0.11328720301389694,0.22741210460662842,0.43860378861427307,0.9318586587905884,2.0794060230255127,6.249932765960693,19.58332061767578,216.5374755859375
335,0.000614528136793524,0.00033957805135287344,0.00028595924959518015,0.000915135839022696,0.0099256606772542,0.05062219873070717,0.10475930571556091,0.21940433979034424,0.41982409358024597,0.8959299921989441,1.9979265928268433,5.95576286315918,18.54991912841797,206.90318298339844
336,0.0005904188146814704,0.0003371979692019522,0.0002744506055023521,0.0009006627951748669,0.010373957455158234,0.06201064586639404,0.13917355239391327,0.2956215441226959,0.6007751226425171,1.2763996124267578,2.889559507369995,8.584916114807129,26.376962661743164,297.1203308105469
337,0.0011387189151719213,0.0005526488530449569,0.00036646725493483245,0.0009604215738363564,0.0098454924300313,0.05046732723712921,0.10808977484703064,0.22105008363723755,0.43302199244499207,0.8727759718894958,2.012199878692627,5.982851505279541,18.516273498535156,208.755859375
338,0.0012681507505476475,0.00061272201128304,0.00039455018122680485,0.0009769115131348372,0.010357731021940708,0.056352291256189346,0.12200135737657547,0.24714696407318115,0.47917625308036804,1.0170230865478516,2.2576236724853516,6.836696624755859,21.2503719329834,236.61521911621094
339,0.001090147066861391,0.0005566938198171556,0.0003940623137168586,0.001020956551656127,0.009684126824140549,0.04915201663970947,0.10254642367362976,0.20886866748332977,0.39690521359443665,0.8414643406867981,1.8723969459533691,5.595821857452393,17.284364700317383,197.06927490234375
340,0.0009311315370723605,0.00048531577340327203,0.000335655699018389,0.0008981149294413626,0.008902129717171192,0.04470387473702431,0.09386979043483734,0.19404493272304535,0.3751668632030487,0.7701796889305115,1.7325776815414429,5.133045196533203,16.121665954589844,181.08029174804688
341,0.001002250937744975,0.0005053399363532662,0.0003422502486500889,0.0008896095678210258,0.008977989666163921,0.04644059017300606,0.09890741854906082,0.20024636387825012,0.38524287939071655,0.7870936989784241,1.7987148761749268,5.431045055389404,16.679607391357422,189.41094970703125
342,0.0014187726192176342,0.0006565495277754962,0.00038992578629404306,0.0008942655986174941,0.008803238160908222,0.046061255037784576,0.09488208591938019,0.1975468099117279,0.37917062640190125,0.7846654057502747,1.7538896799087524,5.323358535766602,17.023902893066406,179.54391479492188
343,0.0010330472141504288,0.0005152280791662633,0.00033783941762521863,0.0008556091925129294,0.00837459322065115,0.04390479624271393,0.09269127249717712,0.1908293068408966,0.3720787763595581,0.7644907236099243,1.725124478340149,5.224848747253418,16.55251693725586,175.2293701171875
344,0.0011349421693012118,0.0005519100814126432,0.0003523385967127979,0.0008656246354803443,0.008699119091033936,0.0496770516037941,0.10819468647241592,0.22841832041740417,0.4371965527534485,0.9042468667030334,2.086416244506836,6.218892574310303,19.04477882385254,214.99046325683594
345,0.0006827656761743128,0.0003466902708169073,0.00024924962781369686,0.0007266660686582327,0.00829108152538538,0.0446564219892025,0.09696909040212631,0.19561022520065308,0.36634230613708496,0.7801173329353333,1.7285476922988892,5.192556858062744,16.18555450439453,177.77297973632812
346,0.0010098241036757827,0.000506807875353843,0.000336941157002002,0.0008420718950219452,0.008523419499397278,0.05109388008713722,0.11277948319911957,0.23771750926971436,0.4465921223163605,0.9450802803039551,2.1891109943389893,6.5686445236206055,20.008563995361328,226.2522735595703
347,0.0008716226438991725,0.0004229630867484957,0.00027472744113765657,0.0007260988932102919,0.00775693915784359,0.04589124396443367,0.10116223245859146,0.2187410145998001,0.42973431944847107,0.9010188579559326,2.0767393112182617,6.160552501678467,19.262388229370117,208.3031768798828
348,0.0010274307569488883,0.0004901914508081973,0.0003101211623288691,0.0007813551346771419,0.008199273608624935,0.04875611513853073,0.10876408219337463,0.22823145985603333,0.44747182726860046,0.9349480867385864,2.100757122039795,6.44028377532959,19.662212371826172,221.68203735351562
349,0.0006547741941176355,0.0003483927284833044,0.00023696258722338825,0.0006745453574694693,0.007278733421117067,0.043333590030670166,0.09884712845087051,0.21036122739315033,0.4105571508407593,0.861426591873169,1.965408444404602,5.84467077255249,17.85822105407715,201.7495574951172
350,0.0010594435734674335,0.0005031744949519634,0.00031299874535761774,0.0007456538151018322,0.007436108309775591,0.04347367212176323,0.09289246797561646,0.1973947435617447,0.3918503522872925,0.8121223449707031,1.893338918685913,5.578396320343018,16.90009880065918,189.79818725585938
351,0.0015037115663290024,0.0006872413796372712,0.0003984085633419454,0.0008231766405515373,0.0072525483556091785,0.04597942903637886,0.10503116250038147,0.233402281999588,0.47069835662841797,0.9877117276191711,2.280808687210083,6.867091655731201,20.902463912963867,226.85153198242188
352,0.0005511605413630605,0.0002806656702887267,0.00019383928156457841,0.000578802137169987,0.006544647738337517,0.03687429428100586,0.0806063860654831,0.16683298349380493,0.3108406364917755,0.6525200009346008,1.496222734451294,4.370222568511963,13.728087425231934,152.72479248046875
353,0.0012354496866464615,0.0005647819489240646,0.0003330108884256333,0.0007228089962154627,0.0068826801143586636,0.04238101467490196,0.09489123523235321,0.20664414763450623,0.40064379572868347,0.8342592716217041,1.9614075422286987,5.760753631591797,17.870220184326172,199.7598419189453
354,0.0011920332908630371,0.0005503565189428627,0.00032682204619050026,0.0007126220734789968,0.006666733883321285,0.038342561572790146,0.08324053138494492,0.17570555210113525,0.33764803409576416,0.7009113430976868,1.6168516874313354,4.7666497230529785,14.88524341583252,163.6840057373047
355,0.0005690814577974379,0.00029257810092531145,0.0002022354310611263,0.0005637043504975736,0.006273023318499327,0.03739453852176666,0.08353208750486374,0.17433381080627441,0.3357001543045044,0.691592812538147,1.6234955787658691,4.746416091918945,14.233346939086914,169.5714874267578
356,0.0006528946687467396,0.0003323550336062908,0.00021872024808544666,0.0005745509988628328,0.006116218864917755,0.035754453390836716,0.07785505801439285,0.16258086264133453,0.3115358054637909,0.6412976384162903,1.433329463005066,4.31247091293335,13.533577919006348,148.3028106689453
357,0.0007340082083828747,0.00033907589386217296,0.00021194051078055054,0.000544283480849117,0.0058074649423360825,0.034754831343889236,0.07750412821769714,0.16163672506809235,0.31377577781677246,0.6385180950164795,1.4754143953323364,4.264241695404053,13.066849708557129,151.99688720703125
358,0.0012399577535688877,0.0005524223670363426,0.0003089130041189492,0.0006259874207898974,0.006059526465833187,0.038930270820856094,0.09032230079174042,0.18898139894008636,0.37127742171287537,0.7744315266609192,1.7681527137756348,5.26577615737915,16.360595703125,184.2158966064453
359,0.000922786071896553,0.00043504463974386454,0.00026383387739770114,0.0005986875621601939,0.006223443895578384,0.04423483833670616,0.11191988736391068,0.24378125369548798,0.495206743478775,0.9812840223312378,2.303779363632202,6.844171524047852,20.39999008178711,239.64047241210938
360,0.0010712454095482826,0.0005022062105126679,0.0002919711696449667,0.000626756576821208,0.0057164933532476425,0.03275666385889053,0.07118485122919083,0.14714305102825165,0.2798650562763214,0.5601803064346313,1.3051353693008423,3.863252639770508,11.725555419921875,133.4672393798828
361,0.0010908523108810186,0.0004936039913445711,0.00028030757675878704,0.0005722839268855751,0.005429046228528023,0.03322005644440651,0.07219456136226654,0.15212905406951904,0.2893838882446289,0.5908998847007751,1.3628820180892944,4.019479751586914,12.452005386352539,138.51219177246094
362,0.0008623807807452977,0.0004118028446100652,0.00024961994495242834,0.0005575849208980799,0.005561656318604946,0.03509332612156868,0.0811428651213646,0.16881322860717773,0.3247131109237671,0.6538307666778564,1.539422869682312,4.51514196395874,13.756741523742676,158.65037536621094
363,0.0008038514642976224,0.0003679482324514538,0.00022262934362515807,0.0005112290964461863,0.005530874244868755,0.03815467283129692,0.0932052880525589,0.20139648020267487,0.41370925307273865,0.826277494430542,1.91248619556427,5.7219977378845215,17.191722869873047,196.50148010253906
364,0.000646743574179709,0.0003174593730363995,0.00020056901848874986,0.0004845700750593096,0.005055609624832869,0.032401714473962784,0.0744786411523819,0.15853877365589142,0.3108915090560913,0.6187147498130798,1.4389755725860596,4.250801086425781,12.905137062072754,149.41810607910156
365,0.0005123671726323664,0.0002707343373913318,0.00019010808318853378,0.0004780345188919455,0.004955697804689407,0.03228747844696045,0.07597333937883377,0.1598963439464569,0.3083328306674957,0.6141571402549744,1.4469645023345947,4.236291885375977,12.799839973449707,150.89755249023438
366,0.0006868041236884892,0.0003456808626651764,0.00021356185607146472,0.0004822273913305253,0.004745520651340485,0.029426351189613342,0.0662984848022461,0.13628162443637848,0.2620428502559662,0.5181189179420471,1.2120286226272583,3.5669796466827393,10.817543983459473,125.36803436279297
367,0.0011097195092588663,0.0005100893904455006,0.0002938852412626147,0.0005690061952918768,0.00497289327904582,0.03142407163977623,0.07368738204240799,0.15565474331378937,0.308413028717041,0.6219125390052795,1.4345802068710327,4.339517116546631,13.010910034179688,147.12503051757812
368,0.000944706320296973,0.00044126188731752336,0.0002492168569006026,0.0004968638531863689,0.004571739584207535,0.030530449002981186,0.07266023010015488,0.15201273560523987,0.3005526065826416,0.6248091459274292,1.4315403699874878,4.3460493087768555,12.795035362243652,146.8666229248047
369,0.00034263168345205486,0.00019494356820359826,0.0001372278347844258,0.000359442230546847,0.004369114991277456,0.030030982568860054,0.07187383621931076,0.14916148781776428,0.2952073812484741,0.595077395439148,1.381727933883667,4.086617469787598,12.287019729614258,143.37770080566406
370,0.0013976336922496557,0.0006230286089703441,0.00034095809678547084,0.0005858465447090566,0.004643140826374292,0.031591735780239105,0.07803957909345627,0.17032983899116516,0.3402005434036255,0.7128229141235352,1.6308319568634033,5.013875484466553,14.8749361038208,167.38385009765625
371,0.0005571228102780879,0.000276798295089975,0.00016237022646237165,0.00039216745062731206,0.004080294631421566,0.026199787855148315,0.059566810727119446,0.12175989151000977,0.23244503140449524,0.46074870228767395,1.088976263999939,3.1616053581237793,9.641045570373535,111.41100311279297
372,0.0007515297620557249,0.0003434449899941683,0.0001959014480235055,0.0004158365773037076,0.004081051331013441,0.027983691543340683,0.0664277970790863,0.137652188539505,0.2656341791152954,0.5451874136924744,1.2981317043304443,3.805189609527588,11.565797805786133,132.56646728515625
373,0.0006253120373003185,0.000309563911287114,0.0001949491852428764,0.00043047545477747917,0.004292778670787811,0.03159132972359657,0.07752151042222977,0.16424618661403656,0.33261817693710327,0.6727291941642761,1.574580430984497,4.653129577636719,14.06449031829834,163.29006958007812
374,0.0011987054022029042,0.0005270267138257623,0.00027589790988713503,0.0004815006104763597,0.004493040032684803,0.03300975263118744,0.08124594390392303,0.17067226767539978,0.3488803803920746,0.6990145444869995,1.6449986696243286,4.787151336669922,14.693007469177246,171.96987915039062
375,0.0007852157577872276,0.0003574192523956299,0.0001974500046344474,0.0003918540896847844,0.003830378409475088,0.02843783050775528,0.07209248840808868,0.15638507902622223,0.3162379562854767,0.6349579095840454,1.4756284952163696,4.44727897644043,13.283020973205566,151.3159637451172
376,0.0009161852649413049,0.00041330442763864994,0.00022853461268823594,0.00043259517406113446,0.004122430924326181,0.02984936535358429,0.07306438684463501,0.15541982650756836,0.31428688764572144,0.6288145184516907,1.4665659666061401,4.366067409515381,13.347994804382324,152.03201293945312
377,0.0009294197661802173,0.0004079512145835906,0.00022240093676373363,0.0004080121871083975,0.003791734343394637,0.030763676390051842,0.08174548298120499,0.18030883371829987,0.3679065704345703,0.7400590777397156,1.7456955909729004,5.164283275604248,15.619470596313477,179.76788330078125
378,0.0009303795523010194,0.0004259138077031821,0.0002270606200909242,0.00040145681123249233,0.0037095302250236273,0.029358217492699623,0.07745172083377838,0.17142623662948608,0.34623628854751587,0.7207180261611938,1.6764991283416748,5.054174423217773,15.265547752380371,173.7227783203125
379,0.0008218682487495244,0.0003798331890720874,0.0002137979754479602,0.00040433945832774043,0.0035742397885769606,0.02753898873925209,0.06799439340829849,0.14645786583423615,0.2812543213367462,0.5867902040481567,1.401566743850708,3.999161720275879,12.827579498291016,145.80801391601562
380,0.000884602777659893,0.00041112618055194616,0.0002334190794499591,0.00042148400098085403,0.003532396862283349,0.02500549890100956,0.0614691786468029,0.128106027841568,0.25463202595710754,0.5075763463973999,1.1881972551345825,3.542985677719116,10.559539794921875,122.30791473388672
381,0.001053482643328607,0.00045922136632725596,0.00023810670245438814,0.0003939229645766318,0.003451594617217779,0.027563394978642464,0.07257219403982162,0.15881311893463135,0.3193865716457367,0.6439592838287354,1.5066273212432861,4.510368347167969,13.656837463378906,155.28604125976562
382,0.001093092723749578,0.00046972036943770945,0.00024334536283276975,0.000398236297769472,0.0032994237262755632,0.024714628234505653,0.062033142894506454,0.1404733806848526,0.2729756832122803,0.5642718076705933,1.3146520853042603,3.954777479171753,12.800180435180664,134.51644897460938
383,0.0006256584892980754,0.0002922468411270529,0.00017037068028002977,0.000340373459039256,0.003151695476844907,0.022688407450914383,0.05586696043610573,0.11652589589357376,0.22884173691272736,0.45562225580215454,1.0750672817230225,3.1400392055511475,9.505582809448242,109.98772430419922
384,0.0013199436943978071,0.0005626127240248024,0.00028610118897631764,0.0004346624482423067,0.0032401317730545998,0.02248789742588997,0.054725099354982376,0.11440166085958481,0.2200157642364502,0.437556654214859,1.0301002264022827,3.038686752319336,9.152207374572754,105.39494323730469
385,0.0012151419650763273,0.0005293107242323458,0.00026809866540133953,0.0004047045367769897,0.0032940697856247425,0.024815648794174194,0.06348615139722824,0.13576558232307434,0.2671951949596405,0.532495379447937,1.2406727075576782,3.656087875366211,11.095195770263672,128.83062744140625
386,0.0007287638727575541,0.0003481180756352842,0.00019653823983389884,0.000346676999470219,0.003008173545822501,0.026380298659205437,0.07563810795545578,0.17303848266601562,0.36276307702064514,0.7176951169967651,1.715117335319519,5.024255752563477,15.03348445892334,174.9181365966797
387,0.0008161583682522178,0.0003605456731747836,0.00019042605708818883,0.00032309701782651246,0.002845684764906764,0.02273000217974186,0.06005188077688217,0.1315372735261917,0.26262903213500977,0.5263200998306274,1.23489248752594,3.748237371444702,11.102422714233398,126.66380310058594
388,0.0005286755622364581,0.0002532551297917962,0.00014309486141428351,0.0002705142251215875,0.0026752366684377193,0.021488992497324944,0.05636952444911003,0.12331408262252808,0.2428888976573944,0.48812830448150635,1.170814037322998,3.4345147609710693,10.346283912658691,119.87568664550781
389,0.000967297819443047,0.000427466060500592,0.0002273406134918332,0.0003649720747489482,0.0028026369400322437,0.020866641774773598,0.05332763493061066,0.11384256929159164,0.2197381854057312,0.44322115182876587,1.052750825881958,3.166491985321045,9.37228012084961,107.91972351074219
390,0.0008552114013582468,0.0003910456725861877,0.00020839442731812596,0.0003436438273638487,0.002750279614701867,0.021633202210068703,0.05515630543231964,0.11780335009098053,0.2276782989501953,0.45015570521354675,1.092093825340271,3.151911973953247,9.351154327392578,112.3156509399414
391,0.0007940168725326657,0.0003615276364143938,0.00019199171219952404,0.00032422528602182865,0.0026005269028246403,0.01930421032011509,0.04886813834309578,0.10353042930364609,0.2011585533618927,0.40036728978157043,0.9394416213035583,2.8149261474609375,8.464704513549805,96.2521743774414
392,0.0006808921461924911,0.00030829751631245017,0.00016776812844909728,0.0002985247119795531,0.0025297601241618395,0.01969037391245365,0.05117226764559746,0.10785030573606491,0.2170378416776657,0.4236951768398285,0.994667112827301,2.9730584621429443,8.925386428833008,101.94273376464844
393,0.0006789439357817173,0.0003262868558522314,0.00018095273117069155,0.00030864356085658073,0.002558235777541995,0.020276134833693504,0.054800406098365784,0.1187964379787445,0.23809203505516052,0.46884769201278687,1.108004093170166,3.3381147384643555,9.77636432647705,114.03729248046875
394,0.0013153041945770383,0.0005688436212949455,0.0002744391968008131,0.000355315743945539,0.0024681678041815758,0.018888289108872414,0.04987247288227081,0.10787854343652725,0.2121773362159729,0.43272891640663147,1.024198293685913,3.0151824951171875,9.120087623596191,105.53742980957031
395,0.00011215369158890098,8.58391504152678e-05,7.064640522003174e-05,0.0001945940311998129,0.002134928246960044,0.017093475908041,0.044413842260837555,0.09577085822820663,0.18934953212738037,0.3721376657485962,0.8856722712516785,2.6281566619873047,7.784181594848633,90.92364501953125
396,0.0006410133210010827,0.0003018990973941982,0.00015958900621626526,0.00025748900952748954,0.0022558881901204586,0.02022775448858738,0.05723213404417038,0.12693104147911072,0.2563987970352173,0.5042800903320312,1.1922118663787842,3.545034408569336,10.517315864562988,123.6381607055664
397,0.0009316215291619301,0.00040508710662834346,0.0001959271903615445,0.0002876617363654077,0.00223918748088181,0.017873600125312805,0.04741264134645462,0.10236897319555283,0.20394203066825867,0.4066425561904907,0.966997504234314,2.864762783050537,8.396201133728027,99.6266098022461
398,0.001018943847157061,0.0004443922662176192,0.00021456909598782659,0.00028477920568548143,0.002163865137845278,0.017393171787261963,0.04650820046663284,0.10107739269733429,0.20310987532138824,0.39800262451171875,0.9388643503189087,2.8823838233947754,8.449296951293945,96.55606079101562
399,0.0007033705478534102,0.00032215946703217924,0.0001693522062851116,0.0002688148815650493,0.0021793805062770844,0.01893165148794651,0.05498182028532028,0.12330449372529984,0.25480836629867554,0.5042485594749451,1.179405689239502,3.5047266483306885,10.51954460144043,122.68196105957031
400,0.0007167775765992701,0.0003167480754200369,0.00015895452816039324,0.0002497970126569271,0.0020579316187649965,0.016989557072520256,0.04535573348402977,0.09824376553297043,0.18970739841461182,0.3736858665943146,0.9067288041114807,2.6865644454956055,7.890429496765137,94.01563262939453
401,0.0010544314282014966,0.0004658241232391447,0.0002247446245746687,0.0003033266984857619,0.002127394312992692,0.020835675299167633,0.0621192492544651,0.14990638196468353,0.3048645853996277,0.6344202160835266,1.5548970699310303,4.610649108886719,13.62475299835205,161.53904724121094
402,0.000709989108145237,0.00033110339427366853,0.00017779815243557096,0.0002798887144308537,0.002011978765949607,0.016753537580370903,0.04737480729818344,0.10240253806114197,0.2075115144252777,0.40476125478744507,0.9417277574539185,2.76790714263916,8.36290168762207,96.65079498291016
403,0.0006275883060880005,0.0002941914717666805,0.00015465448086615652,0.000234639534028247,0.0018637521425262094,0.016635317355394363,0.04873912036418915,0.10801747441291809,0.22800597548484802,0.4468255937099457,1.045690655708313,3.1527984142303467,9.416868209838867,108.87223052978516
404,0.0009683718089945614,0.00043145648669451475,0.00021323701366782188,0.00028387372731231153,0.001939821639098227,0.016813229769468307,0.04775330051779747,0.10680306702852249,0.2122579663991928,0.416928231716156,0.9966952204704285,2.941216230392456,8.901209831237793,102.29814910888672
405,0.0008331701392307878,0.0003744537534657866,0.00019099692872259766,0.0002817600907292217,0.0019277569372206926,0.016711141914129257,0.04653172567486763,0.10320158302783966,0.1996956467628479,0.40808212757110596,0.9762986898422241,2.8441967964172363,8.52857494354248,100.78733825683594
406,0.0008224776829592884,0.0003637415065895766,0.0001751878735376522,0.0002474465291015804,0.0018321997486054897,0.020500779151916504,0.06570340692996979,0.15655772387981415,0.32267946004867554,0.6696503162384033,1.5671201944351196,4.627744674682617,14.473822593688965,162.8450469970703
407,0.000474996049888432,0.00022686836018692702,0.00011683565389830619,0.00019639912352431566,0.0016415123827755451,0.015253422781825066,0.04327704384922981,0.09902214258909225,0.19453363120555878,0.39506715536117554,0.9645278453826904,2.8294293880462646,8.421920776367188,99.50996398925781
408,0.0005311964778229594,0.00024352807668037713,0.00012541851901914924,0.00020594967645592988,0.001614156411960721,0.01410890743136406,0.04039303958415985,0.08850910514593124,0.18487383425235748,0.34602728486061096,0.8283178806304932,2.410551071166992,7.188647270202637,83.93112182617188
409,0.0006571185658685863,0.00029999250546097755,0.0001453251315979287,0.00021451945940498263,0.001598478527739644,0.014489292167127132,0.0401466079056263,0.08805084228515625,0.1669420748949051,0.33991286158561707,0.7960774302482605,2.3593897819519043,7.178852081298828,82.42941284179688
410,0.0010122262174263597,0.000438829098129645,0.0002028510789386928,0.00025811378145590425,0.0017014032928273082,0.01579972729086876,0.04756622016429901,0.10992585122585297,0.23138372600078583,0.4414452612400055,1.0807770490646362,3.1940019130706787,9.559995651245117,111.52440643310547
411,0.000675999908708036,0.0003080195456277579,0.0001473812444601208,0.00021204957738518715,0.0015466349432244897,0.0133424773812294,0.03755760192871094,0.08030973374843597,0.1567975878715515,0.3076361119747162,0.7201357483863831,2.1347930431365967,6.511682033538818,74.4320297241211
412,0.0007423586212098598,0.0003400126297492534,0.00016153842443600297,0.00022066247765906155,0.0014969813637435436,0.013470225967466831,0.03872480243444443,0.08794158697128296,0.17666547000408173,0.35240283608436584,0.858356237411499,2.4949944019317627,7.491094589233398,88.57151794433594
413,0.0006353853968903422,0.00029266808996908367,0.0001432327990187332,0.0002052680210908875,0.0014641310553997755,0.013371889479458332,0.039356257766485214,0.08983294665813446,0.1846371442079544,0.368965208530426,0.8777191638946533,2.6049132347106934,7.870200157165527,88.84758758544922
414,0.0008371190633624792,0.0003786059096455574,0.00017988914623856544,0.00025713577633723617,0.0015941101592034101,0.013542183674871922,0.038494471460580826,0.08198387175798416,0.1634812355041504,0.31868618726730347,0.7474361062049866,2.219283103942871,6.647640228271484,77.6113052368164
415,0.0005010621389374137,0.00025297809042967856,0.00013890804257243872,0.00020948961901012808,0.0014239425072446465,0.013014736585319042,0.03964158520102501,0.08755911886692047,0.17818757891654968,0.35116448998451233,0.8285319209098816,2.458162784576416,7.407777786254883,85.97305297851562
416,0.0005696146981790662,0.00026038827490992844,0.00012505598715506494,0.00018180122424382716,0.0013246762100607157,0.012162568978965282,0.03534625470638275,0.07784763723611832,0.15467214584350586,0.3072039783000946,0.7359440326690674,2.161604642868042,6.537618637084961,76.28384399414062
417,0.0009766934672370553,0.0004284708120394498,0.00019860001339111477,0.0002478858514223248,0.001439252053387463,0.012279972434043884,0.03496887534856796,0.07693422585725784,0.1485528200864792,0.29614394903182983,0.7085544466972351,2.105720281600952,6.2626633644104,73.32549285888672
418,0.001224171370267868,0.0005077999085187912,0.00022285187151283026,0.000252922618528828,0.0014034569030627608,0.011777719482779503,0.03331157937645912,0.0717037096619606,0.14390289783477783,0.2782715857028961,0.6570424437522888,1.9158326387405396,5.839670181274414,67.8192138671875
419,0.0005551538779400289,0.0002484114083927125,0.0001231459027621895,0.00016869278624653816,0.001225763582624495,0.011760249733924866,0.03558538854122162,0.0805681124329567,0.1595264971256256,0.3206978440284729,0.7587104439735413,2.2735607624053955,6.878330707550049,79.8736572265625
420,0.00042603458859957755,0.00019171432359144092,9.65392027865164e-05,0.00015769714082125574,0.0012113561388105154,0.011542042717337608,0.03559649735689163,0.07823725044727325,0.16198009252548218,0.31194302439689636,0.7386724948883057,2.177063465118408,6.616138458251953,76.20848846435547
421,0.0008662849431857467,0.0003637555637396872,0.00016214999777730554,0.00020217002020217478,0.0012520228046923876,0.011536821722984314,0.03522380441427231,0.07950427383184433,0.16140510141849518,0.31813761591911316,0.7491923570632935,2.2513227462768555,6.789846897125244,77.87326049804688
422,0.0008850108715705574,0.00038088331348262727,0.00017340606427751482,0.00021106853091623634,0.0012216658797115088,0.011074010282754898,0.03484494984149933,0.07909286022186279,0.17312924563884735,0.3310226798057556,0.7954739928245544,2.3461596965789795,7.10870885848999,83.49898529052734
423,0.0010537001071497798,0.0004411006812006235,0.00019614472694229335,0.00022973782324697822,0.0012269372818991542,0.010452941060066223,0.030517343431711197,0.06568273901939392,0.13338196277618408,0.2640033960342407,0.6054604649543762,1.807378888130188,5.476343154907227,61.84812927246094
424,0.0006909836083650589,0.0002987569023389369,0.00014041516988072544,0.0001816625881474465,0.0011301807826384902,0.012071236036717892,0.03890649229288101,0.09585476666688919,0.19872011244297028,0.414238840341568,1.0245583057403564,2.9820261001586914,9.064839363098145,107.60784149169922
425,0.00063847575802356,0.00027147374930791557,0.00012513311230577528,0.0001590593165019527,0.001038382644765079,0.010169369168579578,0.03097667545080185,0.06801822036504745,0.13987037539482117,0.2728389501571655,0.633910059928894,1.8796507120132446,5.9087042808532715,65.63823699951172
426,0.0004048676637466997,0.0001906358520500362,9.622671495890245e-05,0.00014150000060908496,0.0009947131620720029,0.010288151912391186,0.03285056725144386,0.0725991353392601,0.15439341962337494,0.2975974380970001,0.6841889023780823,2.06480073928833,6.387374401092529,72.71163177490234
427,0.0005820367950946093,0.0002444804413244128,0.00011277732119197026,0.00014800990174990147,0.000983523903414607,0.011356504634022713,0.04027983918786049,0.09802799671888351,0.20670749247074127,0.4080910384654999,1.0235073566436768,2.996058464050293,8.877386093139648,108.83283233642578
428,0.0009799572871997952,0.0004313669051043689,0.00020449784642551094,0.00023327760573010892,0.0011232346296310425,0.010887610726058483,0.03769757226109505,0.09093981236219406,0.2075951099395752,0.39005497097969055,0.9364851713180542,2.72300124168396,8.498886108398438,97.3578109741211
429,0.0008146139443852007,0.0003479007864370942,0.00016014344873838127,0.00018794462084770203,0.0010354022961109877,0.011213446035981178,0.040497396141290665,0.09856212139129639,0.21479010581970215,0.42890414595603943,1.001567006111145,3.0150699615478516,9.301591873168945,108.756591796875
430,0.0007463354850187898,0.0003373691579326987,0.00015925719344522804,0.00018011228530667722,0.0009471026132814586,0.008767464198172092,0.02629495970904827,0.05666685476899147,0.11271011084318161,0.21425476670265198,0.5024858713150024,1.47481369972229,4.495816230773926,52.392723083496094
431,0.0008126095053739846,0.0003721111570484936,0.00017960777040570974,0.0001998811640078202,0.0009814135264605284,0.010587861761450768,0.038445401936769485,0.09390982985496521,0.20315419137477875,0.3980911672115326,0.9770563840866089,2.8789916038513184,8.57814884185791,104.22540283203125
432,0.0008447483996860683,0.0003473523538559675,0.0001572507608216256,0.00017378514166921377,0.0009030629298649728,0.008497149683535099,0.025697387754917145,0.05555879697203636,0.11180918663740158,0.21258534491062164,0.4978560209274292,1.4668091535568237,4.516907691955566,51.42011642456055
433,0.0007259443518705666,0.0003167790418956429,0.00014818979252595454,0.00017830038268584758,0.0009137147571891546,0.00850799959152937,0.025834370404481888,0.05715407431125641,0.11245978623628616,0.21687562763690948,0.5119525790214539,1.544585108757019,4.727528095245361,54.78983688354492
434,0.0005764696397818625,0.0002665262727532536,0.00013166991993784904,0.00016145585686899722,0.0008731206180527806,0.008222952485084534,0.025312956422567368,0.055750761181116104,0.1144142672419548,0.21757644414901733,0.5157427191734314,1.5125677585601807,4.691830635070801,53.17317199707031
435,0.0005170479998923838,0.000218926026718691,9.714323095977306e-05,0.00013371527893468738,0.0008131478098221123,0.007937030866742134,0.024329185485839844,0.05361371487379074,0.10892865061759949,0.2046438306570053,0.4894324839115143,1.436226487159729,4.401208400726318,50.83513641357422
436,0.0007568935980089009,0.00033903130679391325,0.00016029445396270603,0.00018306641140952706,0.0008724016370251775,0.008413078263401985,0.02741907350718975,0.06388737261295319,0.13474513590335846,0.2607245147228241,0.6347382664680481,1.8621406555175781,5.724061012268066,66.90186309814453
437,0.0009340397082269192,0.0003974989231210202,0.00017981811834033579,0.00019256876839790493,0.00086354766972363,0.008220703341066837,0.027387281879782677,0.06248558312654495,0.1338798701763153,0.24874666333198547,0.5868342518806458,1.7411174774169922,5.408802509307861,62.02431869506836
438,0.0006192490109242499,0.0002747723483480513,0.0001311645028181374,0.0001540232915431261,0.0008217310532927513,0.00802090298384428,0.02604288049042225,0.05877561494708061,0.12197425216436386,0.22878219187259674,0.5427039265632629,1.6100530624389648,4.978870391845703,57.762813568115234
439,0.0009059452568180859,0.000371614150935784,0.00016693532234057784,0.0001772783580236137,0.0008078681421466172,0.007920469157397747,0.025823093950748444,0.05789276212453842,0.11842135339975357,0.2253042310476303,0.5222581624984741,1.5693631172180176,5.009207248687744,55.056461334228516
440,0.0009016396361403167,0.00039637761074118316,0.00018082054157275707,0.00019436194270383567,0.0008101653074845672,0.007426215335726738,0.023774845525622368,0.05486456677317619,0.11382511258125305,0.21887686848640442,0.5308817625045776,1.5660033226013184,4.8367018699646,54.630550384521484
441,0.0006917644641362131,0.0003001281584147364,0.0001427691022399813,0.0001591373875271529,0.0007431143894791603,0.0074160099029541016,0.0245355311781168,0.05725546181201935,0.11932418495416641,0.22946670651435852,0.5526925921440125,1.6531912088394165,5.053074836730957,58.521240234375
442,0.000996365095488727,0.0004167887382209301,0.0001824677165132016,0.0001917765912367031,0.0008031551260501146,0.00806468352675438,0.02973409742116928,0.07386922091245651,0.1660933941602707,0.31230276823043823,0.7729406356811523,2.2397279739379883,6.986270904541016,80.59668731689453
443,0.0008829227881506085,0.0003885659680236131,0.00017367258260492235,0.00018107827054336667,0.0007383187767118216,0.007045900449156761,0.023214181885123253,0.05328487604856491,0.10796911269426346,0.20670121908187866,0.4938235282897949,1.4502030611038208,4.519718170166016,53.053558349609375
444,0.0007544822874478996,0.00033605110365897417,0.000155151603394188,0.00017330655828118324,0.0007350341766141355,0.006950302980840206,0.023176327347755432,0.05351504310965538,0.11220507323741913,0.21202589571475983,0.5105968117713928,1.512095332145691,4.7058234214782715,53.968387603759766
445,0.0006395414820872247,0.0002913882490247488,0.00014249510422814637,0.00015492104284930974,0.0006879738648422062,0.006812660954892635,0.022801874205470085,0.05251222848892212,0.1102585718035698,0.20727160573005676,0.48623088002204895,1.4304651021957397,4.490908145904541,51.167877197265625
446,0.0008272188133560121,0.00035955008934251964,0.00016494416922796518,0.00017339187616016716,0.0006936194840818644,0.006872816011309624,0.02464153617620468,0.05870824679732323,0.13119934499263763,0.23952877521514893,0.5823789238929749,1.6994497776031494,5.342740535736084,59.927650451660156
447,0.0005469626048579812,0.0002561534638516605,0.00012875351239927113,0.00015785590221639723,0.0006816270179115236,0.0064140320755541325,0.021612711250782013,0.0491926334798336,0.10027942061424255,0.18482562899589539,0.4439699649810791,1.3080188035964966,3.9832265377044678,47.42630386352539
448,0.0006917258142493665,0.0003191168652847409,0.00014905135321896523,0.00016398742445744574,0.0006778360693715513,0.006853886879980564,0.02415826916694641,0.05606824904680252,0.11843063682317734,0.22354590892791748,0.5414047837257385,1.6125400066375732,4.9520745277404785,57.04716110229492
449,0.0005712172714993358,0.00025207363069057465,0.0001149107119999826,0.00013407733058556914,0.0005916341906413436,0.005730960983783007,0.019118532538414,0.04222097620368004,0.08725214004516602,0.15849129855632782,0.37771886587142944,1.1137335300445557,3.43522047996521,39.22924041748047
450,0.0010877710301429033,0.0004718389536719769,0.00020645596669055521,0.00020649383077397943,0.0007004839717410505,0.006395948585122824,0.02325025014579296,0.05529768392443657,0.11936435103416443,0.22175933420658112,0.5346394181251526,1.588221549987793,4.922526836395264,56.36789321899414
451,0.0006772979395464063,0.0003121202753391117,0.0001403617497999221,0.00015605876978952438,0.0006065841298550367,0.00585451303049922,0.02033274434506893,0.0463237538933754,0.09823553264141083,0.17572104930877686,0.43371665477752686,1.2825989723205566,3.843377113342285,45.54633331298828
452,0.0003008891362696886,0.00016268632316496223,8.90518058440648e-05,0.00011493817873997614,0.000545429065823555,0.005504446569830179,0.019189314916729927,0.043776415288448334,0.09129495918750763,0.16670732200145721,0.4022015929222107,1.1775981187820435,3.6658880710601807,41.75265121459961
453,0.0006881347508169711,0.00029569052276201546,0.00013160785601940006,0.00014366558752954006,0.0005657036090269685,0.0057416921481490135,0.021648000925779343,0.052627597004175186,0.11744170635938644,0.2105211466550827,0.51827472448349,1.482285976409912,4.650274276733398,54.631752014160156
454,0.0009186856914311647,0.0003904561453964561,0.00016959229833446443,0.00016922401846386492,0.0006007924675941467,0.005417135078459978,0.01938736066222191,0.04514287784695625,0.0970589816570282,0.1745380014181137,0.42631569504737854,1.2674777507781982,3.8567161560058594,44.02519989013672
455,0.0005594276008196175,0.0002535128442104906,0.00011670937965391204,0.000132869987282902,0.0005389200523495674,0.005143814720213413,0.01800440438091755,0.04087286815047264,0.08395496010780334,0.15347138047218323,0.3774372935295105,1.1088781356811523,3.396294116973877,39.26871109008789
456,0.0008106864988803864,0.0003527593216858804,0.0001575088535901159,0.00016487557149957865,0.0005671090912073851,0.0053943004459142685,0.02018432505428791,0.049423255026340485,0.10661096125841141,0.19392980635166168,0.5024100542068481,1.4487941265106201,4.437093734741211,51.27782440185547
457,0.0006136428564786911,0.00027951804804615676,0.00012607777898665518,0.00013759704597759992,0.0005193917313590646,0.005333180073648691,0.02142266370356083,0.05475007742643356,0.12321221083402634,0.22597089409828186,0.5734178423881531,1.6737192869186401,5.100198745727539,59.064701080322266
458,0.000908941903617233,0.00039460620610043406,0.000174434608197771,0.0001760061422828585,0.0005603093886747956,0.005407366435974836,0.020273808389902115,0.04910477623343468,0.10277821123600006,0.19949333369731903,0.47791096568107605,1.4283519983291626,4.461234092712402,51.38703536987305
459,0.0007905229576863348,0.00035230143112130463,0.0001580123498570174,0.0001599481765879318,0.000532460049726069,0.0050308979116380215,0.018308863043785095,0.04352598637342453,0.09171131998300552,0.17082904279232025,0.4203575551509857,1.2341288328170776,3.852600336074829,43.074249267578125
460,0.0006481497548520565,0.00028214286430738866,0.00012999563477933407,0.000141910815727897,0.000497618515510112,0.005021426361054182,0.021042797714471817,0.05681486055254936,0.13461348414421082,0.24235807359218597,0.6242602467536926,1.797992467880249,5.431173324584961,65.10601043701172
461,0.0005548641784116626,0.0002486507291905582,0.00011431083112256601,0.0001226727181347087,0.00044585898285731673,0.004738208372145891,0.019247611984610558,0.04911309853196144,0.11255978047847748,0.1973991096019745,0.508671224117279,1.4614776372909546,4.4951066970825195,52.18000411987305
462,0.0003533570852596313,0.00018195043958257884,9.399762348039076e-05,0.00010873174323933199,0.0004256947722751647,0.004288745112717152,0.015923604369163513,0.03816629573702812,0.0790521651506424,0.1482323706150055,0.35687825083732605,1.045019507408142,3.287930727005005,38.0557975769043
463,0.0007800399325788021,0.0003417301340959966,0.0001511912269052118,0.00015493761748075485,0.0004909376730211079,0.0043367547914385796,0.016878793016076088,0.0412018783390522,0.08991772681474686,0.1572953164577484,0.3957376480102539,1.1366865634918213,3.441897392272949,41.04489517211914
464,0.0007355866255238652,0.00032198039116337895,0.0001470787829020992,0.0001490078866481781,0.0004711280926130712,0.004450882785022259,0.01656111516058445,0.039078835397958755,0.08141960203647614,0.1477716714143753,0.3658231794834137,1.0618739128112793,3.353023052215576,37.500064849853516
465,0.0008922060369513929,0.00038616947131231427,0.00017203141760546714,0.00017067693988792598,0.0004979455843567848,0.004894372541457415,0.019035516306757927,0.04818020388484001,0.10502208769321442,0.19616761803627014,0.5031417608261108,1.4538880586624146,4.463072299957275,52.1544303894043
466,0.0006987329106777906,0.00030725295073352754,0.0001391217519994825,0.00014555067173205316,0.0004500836948864162,0.004092034883797169,0.015415589325129986,0.03663020581007004,0.07616988569498062,0.1370868682861328,0.3400087058544159,0.9984033703804016,3.0260462760925293,35.20750045776367
467,0.0005528503097593784,0.00026864255778491497,0.00012702019012067467,0.00014107181050349027,0.0004467017715796828,0.0044629210606217384,0.01761144958436489,0.044570356607437134,0.09313834458589554,0.18365536630153656,0.4451795220375061,1.3632892370224,4.269890308380127,47.60866165161133
468,0.0010409223614260554,0.000435205758549273,0.00018877371621783823,0.00018104023183695972,0.00048369457363151014,0.004037563223391771,0.015623408369719982,0.03885926678776741,0.08485010266304016,0.1491924673318863,0.38214775919914246,1.0873583555221558,3.2617526054382324,39.0385627746582
469,0.0009837558027356863,0.00042085081804543734,0.0001868771214503795,0.0001686620817054063,0.0004510972648859024,0.003857731120660901,0.014829923398792744,0.03689650818705559,0.07974674552679062,0.14515511691570282,0.3650340139865875,1.0612465143203735,3.2567920684814453,37.87229537963867
470,0.0005302295321598649,0.00025063121574930847,0.00011755135346902534,0.00012365315342321992,0.00038623056025244296,0.003617584705352783,0.014712901785969734,0.03856109827756882,0.08752231299877167,0.15615668892860413,0.3998747169971466,1.147208333015442,3.4906363487243652,42.256492614746094
471,0.0007941184449009597,0.0003495487617328763,0.00015533737314399332,0.0001509210269432515,0.0004104495164938271,0.0038177650421857834,0.015035036019980907,0.03699560463428497,0.0772600919008255,0.14420489966869354,0.34063756465911865,1.0156792402267456,3.2229533195495605,36.715091705322266
472,0.0009483997127972543,0.0003962984774261713,0.00017001373635139316,0.0001547561405459419,0.00039961683796718717,0.0035248268395662308,0.013059975579380989,0.030493231490254402,0.06269749999046326,0.11058788746595383,0.2719063460826874,0.7842257618904114,2.4350664615631104,27.923023223876953
473,0.0009176860912702978,0.000396542192902416,0.00017472778563387692,0.00015796632214915007,0.0003947324585169554,0.0034540079068392515,0.013715885579586029,0.03367462381720543,0.07271547615528107,0.1276194006204605,0.3158222436904907,0.900259256362915,2.830277681350708,32.2622184753418
474,0.0003054728149436414,0.00015082999016158283,7.64700525905937e-05,9.515084093436599e-05,0.00032351381378248334,0.003536211559548974,0.015576698817312717,0.04218949005007744,0.09623465687036514,0.173954039812088,0.449178546667099,1.2892320156097412,4.101132392883301,46.10561752319336
475,0.0007716242107562721,0.00034794380189850926,0.00015932420501485467,0.00015587166126351804,0.00038942074752412736,0.003341680159792304,0.014127662405371666,0.0380852073431015,0.0853240117430687,0.15286149084568024,0.38563641905784607,1.0986597537994385,3.3683688640594482,40.74994659423828
476,0.0004352673713583499,0.00020031965686939657,9.086367936106399e-05,9.606425737729296e-05,0.0003045705670956522,0.003165597328916192,0.012535732239484787,0.030434591695666313,0.06434204429388046,0.11506522446870804,0.2842903137207031,0.8287261128425598,2.650622844696045,28.6742000579834
477,0.0006110233953222632,0.0002802211092785001,0.00012910913210362196,0.00012535881251096725,0.0003253098693676293,0.00300137372687459,0.012507683597505093,0.0337526760995388,0.07837745547294617,0.13641045987606049,0.3571237623691559,1.0099077224731445,3.0644543170928955,36.847984313964844
478,0.0004760355222970247,0.00022309641644824296,0.0001036676112562418,0.00011145647295052186,0.0003168451657984406,0.003071046434342861,0.01257870253175497,0.03152168169617653,0.06864845752716064,0.12247113138437271,0.3078591823577881,0.8899058699607849,2.816734790802002,31.954166412353516
479,0.0005618368159048259,0.0002574560057837516,0.00012210663408041,0.00012348582095000893,0.0003321293042972684,0.0036572313401848078,0.016518546268343925,0.046924933791160583,0.10621412098407745,0.21609053015708923,0.5303223729133606,1.69550621509552,5.593006134033203,58.994991302490234
480,0.0008394006290473044,0.00035871975705958903,0.00015907343185972422,0.00013856016448698938,0.0003197349142283201,0.0030270908027887344,0.013132479041814804,0.034821175038814545,0.07794459909200668,0.14567142724990845,0.36459362506866455,1.0777548551559448,3.49104642868042,39.02971649169922
481,0.0004055228491779417,0.00019303571025375277,9.639406198402867e-05,0.00010114513133885339,0.0002810423611663282,0.0026047690771520138,0.010267184115946293,0.024602625519037247,0.05211333557963371,0.08990070223808289,0.22527280449867249,0.650637149810791,2.011800765991211,23.0018310546875
482,0.0006948611116968095,0.0002917833917308599,0.00013174071500543505,0.00013090022548567504,0.00031452259281650186,0.002734093926846981,0.010777188464999199,0.02627398446202278,0.05674757435917854,0.09735608845949173,0.24374793469905853,0.7027612328529358,2.19429349899292,25.120014190673828
483,0.000836282386444509,0.0003505596541799605,0.00015695612819399685,0.00014236941933631897,0.0003188272821716964,0.002789044054225087,0.011842525564134121,0.03164466843008995,0.07220731675624847,0.1272408366203308,0.33073490858078003,0.9549737572669983,2.935241937637329,34.358245849609375
484,0.00037822785088792443,0.00017956738884095103,8.69526993483305e-05,9.416002285433933e-05,0.0002557451371103525,0.0025236147921532393,0.010173982940614223,0.02482106350362301,0.05298364907503128,0.09428425133228302,0.23549747467041016,0.6963575482368469,2.228055000305176,24.531341552734375
485,0.0003586611710488796,0.00016478035831823945,8.401782542932779e-05,9.247510024579242e-05,0.0002488000609446317,0.002477881032973528,0.010617711581289768,0.026753133162856102,0.05827561020851135,0.10222765803337097,0.26130905747413635,0.7517074346542358,2.3137588500976562,27.272756576538086
486,0.0006041729357093573,0.000273435638519004,0.00012671493459492922,0.00012934679398313165,0.00028575066244229674,0.002693150658160448,0.011873302049934864,0.031060393899679184,0.07024732977151871,0.12295998632907867,0.3152060806751251,0.9288740754127502,2.900831460952759,33.60802459716797
487,0.000649624562356621,0.0002904403954744339,0.00013371887325774878,0.0001297192502534017,0.000281207641819492,0.0023768648970872164,0.010188838467001915,0.02663140743970871,0.06066110357642174,0.10469371825456619,0.2775728404521942,0.8036876916885376,2.4081149101257324,28.789777755737305
488,0.0008100832346826792,0.0003365378943271935,0.00014922409900464118,0.0001351538667222485,0.00027779617812484503,0.0024906503967940807,0.011559921316802502,0.031144041568040848,0.07354319840669632,0.12417832762002945,0.3283880650997162,0.9172945022583008,2.8100006580352783,34.183570861816406
489,0.000492497521918267,0.0002190531959058717,0.00010347289935452864,0.00010835590364877135,0.0002491547493264079,0.0023700869642198086,0.01035334076732397,0.026559051126241684,0.05814014747738838,0.0981648713350296,0.25824588537216187,0.7669776082038879,2.380291223526001,26.36176872253418
490,0.0006001396104693413,0.0002608696522656828,0.0001163308770628646,0.00011024920240743086,0.00023944652639329433,0.0022054286673665047,0.009333173744380474,0.023440111428499222,0.05018400773406029,0.08516374975442886,0.22542321681976318,0.6579350829124451,2.0099291801452637,22.860122680664062
491,0.0007630045292899013,0.0003264203842263669,0.00014615866530220956,0.00013396699796430767,0.00026158467517234385,0.002278141677379608,0.010314850136637688,0.026978451758623123,0.06148181110620499,0.10285348445177078,0.27396172285079956,0.764786958694458,2.291334629058838,28.286903381347656
492,0.0005739653133787215,0.0002493572246748954,0.00011213855032110587,0.00011391186126274988,0.0002432457113172859,0.002266911556944251,0.010136117227375507,0.02686130814254284,0.05932457372546196,0.1072060614824295,0.2702668607234955,0.7959608435630798,2.5369958877563477,28.758438110351562
493,0.0005972252110950649,0.0002468943130224943,0.00011226971400901675,0.00011415539484005421,0.00023805609089322388,0.002087536035105586,0.009202059358358383,0.023430215194821358,0.05101644992828369,0.08661673218011856,0.2255968451499939,0.6352513432502747,1.9488308429718018,23.388076782226562
494,0.0005127711920067668,0.0002099029516102746,9.563574712956324e-05,9.788317402126268e-05,0.00021225230011623353,0.002007219009101391,0.008802632801234722,0.022581009194254875,0.049852609634399414,0.08593715727329254,0.22502659261226654,0.6567710041999817,2.0659914016723633,23.513994216918945
495,0.000388363900128752,0.00015823906869627535,7.49204627936706e-05,8.502654964104295e-05,0.000197905334061943,0.001957087777554989,0.009163630194962025,0.02488134801387787,0.05855437368154526,0.09965355694293976,0.26633158326148987,0.747615396976471,2.314750909805298,27.559947967529297
496,0.0006701033562421799,0.00028311123605817556,0.0001273351372219622,0.00012507924111559987,0.00023440657241735607,0.0019816255662590265,0.00880285631865263,0.02261810190975666,0.0500442236661911,0.0844930112361908,0.2219005674123764,0.6358413100242615,1.9567533731460571,23.355087280273438
497,0.0007778104045428336,0.00032375523005612195,0.00014229209045879543,0.00013635872164741158,0.00024568240041844547,0.0020434660837054253,0.008793397806584835,0.02365158125758171,0.054149411618709564,0.09591253101825714,0.2533617615699768,0.7363590002059937,2.2842724323272705,26.659378051757812
498,0.0005401491071097553,0.00024056127585936338,0.00010863047646125779,0.0001069103745976463,0.00021111017849761993,0.0019028395181521773,0.008319742977619171,0.02148120105266571,0.04674721136689186,0.08030834794044495,0.20772597193717957,0.6129812598228455,1.9318138360977173,21.764677047729492
499,0.0006701590027660131,0.00027605233481153846,0.00011776390601880848,0.0001101213856600225,0.00020295896683819592,0.0018342860275879502,0.008260098285973072,0.02299533411860466,0.05282379686832428,0.09585510194301605,0.2619195878505707,0.790892481803894,2.3757107257843018,27.259017944335938
500,0.0006408322951756418,0.00026792060816660523,0.00012011364742647856,0.00011652667308226228,0.00021153588022571057,0.0019336873665452003,0.008562585338950157,0.023063775151968002,0.05074958875775337,0.09270896762609482,0.24007315933704376,0.730668842792511,2.3110976219177246,25.51838493347168
501,0.0005726717063225806,0.0002442735421936959,0.00010833472333615646,0.00010682191350497305,0.0001953265891643241,0.0017494349740445614,0.007816961966454983,0.020373664796352386,0.0455290824174881,0.07618901878595352,0.20554634928703308,0.5775684118270874,1.7660987377166748,20.76572608947754
502,0.0006341623957268894,0.00026283523766323924,0.00011667453509289771,0.00011438732326496392,0.00020644019241444767,0.0018115678103640676,0.0077482592314481735,0.020312229171395302,0.04289517179131508,0.07796604186296463,0.20048977434635162,0.6089481115341187,1.924623727798462,21.18423080444336
503,0.000651185866445303,0.00027005092124454677,0.00011607532360358164,0.00010796304559335113,0.00019008867093361914,0.0017644913168624043,0.008132468909025192,0.022291341796517372,0.04977327212691307,0.08789343386888504,0.23335000872612,0.6939626932144165,2.1700522899627686,24.080455780029297
504,0.0005449088057503104,0.00023164620506577194,0.00010325869516236708,0.00010126421693712473,0.00018483638996258378,0.0015806328738108277,0.007014428731054068,0.018281240016222,0.04129965975880623,0.06757809966802597,0.1831418126821518,0.5103528499603271,1.5481204986572266,18.641712188720703
505,0.00026234809774905443,0.00012279961083550006,6.206656689755619e-05,7.392722181975842e-05,0.0001612847700016573,0.0016475627198815346,0.007778496481478214,0.021795088425278664,0.04804728552699089,0.08924566209316254,0.22915221750736237,0.7188729643821716,2.2892041206359863,25.42852210998535
506,0.0005955119850113988,0.00025190654559992254,0.00011373715096851811,0.00011430730955908075,0.0001943645183928311,0.0015805086586624384,0.007125963922590017,0.01880335435271263,0.04215502366423607,0.0708179622888565,0.1930042952299118,0.5388651490211487,1.686282753944397,19.595914840698242
507,0.00017792430298868567,8.79815052030608e-05,4.9191381549462676e-05,6.613977893721312e-05,0.00014345653471536934,0.0014818600611761212,0.007179635111242533,0.020287945866584778,0.04675935208797455,0.08214619010686874,0.21621903777122498,0.6429997086524963,2.0720736980438232,23.336332321166992
508,0.0006216361070983112,0.00025709273177199066,0.0001110276862164028,0.00010564250987954438,0.00017509242752566934,0.0014761281199753284,0.00671576289460063,0.017830761149525642,0.03997213765978813,0.06691950559616089,0.18022871017456055,0.5236388444900513,1.616450309753418,18.587095260620117
509,0.0005705199437215924,0.00024774271878413856,0.0001133240366471,0.00010916838800767437,0.00018006715981755406,0.001489198999479413,0.006538062356412411,0.016903730109333992,0.03677215054631233,0.06322753429412842,0.16398440301418304,0.479428768157959,1.5243253707885742,17.31736946105957
510,0.0005218734149821103,0.00022926936799194664,0.00010185977589571849,0.00010247481986880302,0.00016976673214230686,0.0014213877730071545,0.006912823300808668,0.019280971959233284,0.04693085327744484,0.07732002437114716,0.21864522993564606,0.6190620064735413,1.897863745689392,22.274749755859375
511,0.00027942832093685865,0.0001261168363271281,6.32089504506439e-05,7.621288386872038e-05,0.0001444020017515868,0.0013326845364645123,0.006513354368507862,0.018085025250911713,0.04160219803452492,0.072324238717556,0.1919507533311844,0.5681383013725281,1.793147087097168,20.636545181274414
512,0.0006734700873494148,0.0002814528124872595,0.00012493378017097712,0.00011055729555664584,0.0001673756050877273,0.0013728822814300656,0.006648014299571514,0.018650153651833534,0.04363177716732025,0.07443491369485855,0.19938717782497406,0.5805783271789551,1.828298807144165,21.519638061523438
513,0.00047581398393958807,0.00019700787379406393,8.720316691324115e-05,8.833003812469542e-05,0.00015146235818974674,0.001326015219092369,0.006085096392780542,0.016478346660733223,0.03658027946949005,0.06562846153974533,0.17149779200553894,0.5213546752929688,1.665596842765808,18.364543914794922
514,0.0004092470044270158,0.00019171232997905463,9.216291800839826e-05,9.61181940510869e-05,0.00015958385483827442,0.0013420941540971398,0.006192725617438555,0.017290733754634857,0.041795749217271805,0.07127097249031067,0.1924094259738922,0.5363285541534424,1.7357267141342163,20.131404876708984
515,0.00041356400470249355,0.0001789461384760216,8.450140740023926e-05,8.843561226967722e-05,0.00014599441783502698,0.001338993781246245,0.007226014044135809,0.022254884243011475,0.05379772186279297,0.09080396592617035,0.2524552345275879,0.7551395297050476,2.37149715423584,26.688512802124023
516,0.0004307406779844314,0.00019247955060563982,9.130091348197311e-05,9.561274782754481e-05,0.00015352334594354033,0.0012511119712144136,0.005783569533377886,0.015706252306699753,0.035340677946805954,0.05863107368350029,0.1585359275341034,0.45978713035583496,1.4528127908706665,16.499462127685547
517,0.000499958114232868,0.00021361307881306857,9.728836448630318e-05,9.560461330693215e-05,0.00014671948156319559,0.0011847071582451463,0.00590980751439929,0.017352892085909843,0.04169503226876259,0.0692276805639267,0.19519905745983124,0.5599642395973206,1.736453890800476,20.213741302490234
518,0.0005244442727416754,0.00022121590154711157,0.00010223683784715831,0.0001033666412695311,0.00015222352521959692,0.0011491982731968164,0.005674830637872219,0.01636209897696972,0.04007976874709129,0.06451176106929779,0.17897698283195496,0.49170270562171936,1.5130864381790161,18.473844528198242
519,0.0007340973825193942,0.000306108093354851,0.00013433060667011887,0.0001193340212921612,0.00016539893113076687,0.001183803891763091,0.005703706294298172,0.01661713980138302,0.039047908037900925,0.06876398622989655,0.1782701462507248,0.537609875202179,1.7627615928649902,20.04810333251953
520,0.0005817192723043263,0.00024105834017973393,0.00010523614037083462,0.00010000760812545195,0.00014375010505318642,0.0011356021277606487,0.005344738252460957,0.014830928295850754,0.03421779349446297,0.05625997483730316,0.15172122418880463,0.4421665668487549,1.4018663167953491,16.021455764770508
521,0.0004408470122143626,0.00018849711341317743,8.851037273416296e-05,9.388052421854809e-05,0.00013638152449857444,0.0010655454825609922,0.005295823328197002,0.01541358046233654,0.03600936383008957,0.06241258233785629,0.16712725162506104,0.5062939524650574,1.6370593309402466,18.073516845703125
522,0.00044969425653107464,0.00020684971241280437,9.276549826608971e-05,9.303550177719444e-05,0.00013516537728719413,0.001030172687023878,0.004794802982360125,0.012724330648779869,0.028349461033940315,0.04566485062241554,0.12122426182031631,0.35065633058547974,1.1142802238464355,12.993674278259277
523,0.0005602139281108975,0.0002406916319159791,0.00010768714128062129,0.00010345214832341298,0.0001427549432264641,0.0010626126313582063,0.0050559137016534805,0.014619606547057629,0.033837005496025085,0.060839347541332245,0.15958918631076813,0.48510921001434326,1.6041361093521118,17.670133590698242
524,0.0004386673972476274,0.00018037170229945332,8.210524538299069e-05,8.458023512503132e-05,0.00012183865328552201,0.0009618696640245616,0.004768302198499441,0.013155277818441391,0.030016407370567322,0.04808912053704262,0.12904585897922516,0.3705163896083832,1.1894975900650024,13.482704162597656
525,0.0004975851625204086,0.0002065886656055227,9.523009794065729e-05,0.00010331413068342954,0.00013825988571625203,0.000980699434876442,0.004631592892110348,0.01290928479284048,0.029942452907562256,0.05024460330605507,0.13434599339962006,0.3937760591506958,1.2525099515914917,14.33254623413086
526,0.0005092316423542798,0.00021452504734043032,9.572819544700906e-05,9.700796363176778e-05,0.00013109219435136765,0.0009541771141812205,0.004676477983593941,0.013522419147193432,0.03193143382668495,0.05306361988186836,0.1453080177307129,0.42133188247680664,1.3290350437164307,15.50638484954834
527,0.0007877678144723177,0.0003189649432897568,0.00013462131028063595,0.0001168163726106286,0.00014362613728735596,0.000973387504927814,0.00482421088963747,0.014496468007564545,0.0355256125330925,0.061373550444841385,0.16731779277324677,0.4859960675239563,1.5537022352218628,18.449909210205078
528,0.0005678032175637782,0.00024092481180559844,0.0001054023377946578,0.00010147699504159391,0.00013472011778503656,0.0009551714756526053,0.004584985319525003,0.013232472352683544,0.030705967918038368,0.05206294357776642,0.13952136039733887,0.4080696403980255,1.2936797142028809,14.823722839355469
529,0.00024058399139903486,0.00011591980000957847,6.174873124109581e-05,7.673556683585048e-05,0.00012053440877934918,0.0009025846957229078,0.004642182495445013,0.014101526699960232,0.034129798412323,0.05745038390159607,0.15603415668010712,0.46160954236984253,1.4947185516357422,17.169504165649414
530,0.00037621031515300274,0.0001726737100398168,7.868916145525873e-05,8.190824155462906e-05,0.00011355683818692341,0.00085942551959306,0.00447124382480979,0.013945778831839561,0.0350567102432251,0.0594671405851841,0.16634592413902283,0.47001945972442627,1.49166738986969,17.607328414916992
531,0.0005716398591175675,0.0002355503966100514,0.0001039651469909586,9.516509453533217e-05,0.00012292209430597723,0.0008207167265936732,0.004085690714418888,0.01177230291068554,0.028243359178304672,0.044406212866306305,0.12472300231456757,0.3331547975540161,1.031999945640564,12.550615310668945
532,0.0007290471694432199,0.0002985808823723346,0.00013090742868371308,0.00011742398055503145,0.000142623670399189,0.0008664997876621783,0.004446841310709715,0.013521222397685051,0.03307481110095978,0.05399354547262192,0.15106523036956787,0.40830907225608826,1.2857446670532227,16.39517593383789
533,0.0004853465361520648,0.0002062372223008424,9.378018148709089e-05,9.107295772992074e-05,0.00012022409646306187,0.0007945842226035893,0.00408124877139926,0.012024300172924995,0.029206933453679085,0.045520685613155365,0.13045448064804077,0.352666437625885,1.0905951261520386,13.76081371307373
534,0.00039701038622297347,0.00018562508921604604,8.822020026855171e-05,9.15650962269865e-05,0.0001238304830621928,0.0007684509619139135,0.00403602933511138,0.012800387106835842,0.03290124982595444,0.0549289770424366,0.15399086475372314,0.4203462600708008,1.3413749933242798,16.790815353393555
535,0.0005833107861690223,0.0002453810884617269,0.00010862568160519004,0.00010028707038145512,0.0001250437053386122,0.0008045433787629008,0.0038420825731009245,0.011477816849946976,0.02693692035973072,0.0464356429874897,0.122075654566288,0.3639891445636749,1.1942020654678345,13.456006050109863
536,0.0003844071470666677,0.00018199137412011623,8.391503797611222e-05,8.897623774828389e-05,0.00011616166739258915,0.000741938129067421,0.003794905496761203,0.011732827872037888,0.028776541352272034,0.04706588387489319,0.13017553091049194,0.3717252314090729,1.1900395154953003,14.104073524475098
537,0.0006173630827106535,0.00024316443887073547,0.00010564147669356316,9.750787285156548e-05,0.00011626481864368543,0.0007267039036378264,0.003588563296943903,0.010868469253182411,0.026707783341407776,0.044739171862602234,0.12237481772899628,0.34687551856040955,1.0824872255325317,13.063678741455078
538,0.000303949840599671,0.0001251799112651497,6.08636619290337e-05,6.687171116936952e-05,9.543726628180593e-05,0.0006794006912969053,0.003673451952636242,0.011631431989371777,0.02844909392297268,0.04613909497857094,0.1281757801771164,0.36261606216430664,1.1853396892547607,14.696619987487793
539,0.0005736615275964141,0.0002349120331928134,0.00010512634617043659,9.583903010934591e-05,0.00011629908112809062,0.0007067509577609599,0.003564169630408287,0.011084617115557194,0.027487363666296005,0.04488670825958252,0.12532003223896027,0.35020795464515686,1.112330436706543,13.82243824005127
540,0.0003937709261663258,0.00016628933371976018,7.535135955549777e-05,7.655512308701873e-05,9.968879749067128e-05,0.0006480396841652691,0.003314642235636711,0.009852723218500614,0.02331947721540928,0.03614457696676254,0.0991683304309845,0.27136126160621643,0.8670154213905334,10.88904857635498
541,0.0006085711647756398,0.00025442364858463407,0.00011205256305402145,9.812662756303325e-05,0.00011518292012624443,0.0006810516933910549,0.0033333031460642815,0.010062621906399727,0.024058377370238304,0.03912778198719025,0.10505907237529755,0.2996750473976135,0.9655144214630127,11.430602073669434
542,0.0004106077831238508,0.00019607778813224286,8.62534943735227e-05,7.850718247937039e-05,9.849225170910358e-05,0.0006379663245752454,0.0032100235112011433,0.009632260538637638,0.023365968838334084,0.03651348501443863,0.10334772616624832,0.2744547128677368,0.8603497743606567,11.203131675720215
543,0.0006796057568863034,0.00027706794207915664,0.00012204762606415898,0.00010704807937145233,0.0001201900013256818,0.0006588009418919683,0.0033036950044333935,0.010446631349623203,0.026586661115288734,0.04274630919098854,0.12076984345912933,0.3287557363510132,1.0216948986053467,12.89848804473877
544,0.00019738098490051925,0.0001097044296329841,5.7476823712931946e-05,6.557466258527711e-05,9.031872468767688e-05,0.0005945638986304402,0.0030751682352274656,0.009867427870631218,0.02407035417854786,0.04103973135352135,0.10807681828737259,0.3217974007129669,1.0882599353790283,12.316064834594727
545,0.00030364259146153927,0.0001326881756540388,6.384614243870601e-05,6.563722854480147e-05,8.512139902450144e-05,0.0005732816061936319,0.003037847112864256,0.009641062468290329,0.024200819432735443,0.039460375905036926,0.10803604125976562,0.3128233253955841,0.9778985977172852,11.73967170715332
546,0.0006274334737099707,0.0002663885534275323,0.00011924195860046893,0.00010043113434221596,0.0001153301855083555,0.0006764098070561886,0.003408449701964855,0.011245118454098701,0.028297394514083862,0.051631711423397064,0.13459497690200806,0.4179023504257202,1.4335671663284302,15.336225509643555
547,0.0005573376547545195,0.0002428149018669501,0.00010706485045375302,9.014375973492861e-05,0.00010074853344121948,0.0005756498430855572,0.002946220338344574,0.009376535192131996,0.023123254999518394,0.036978960037231445,0.10254574567079544,0.28524449467658997,0.9131596684455872,11.38977336883545
548,0.0005032348562963307,0.00022931303828954697,0.00010895500599872321,9.670960571384057e-05,0.00011366412218194455,0.0005999047425575554,0.0030946622136980295,0.010556451044976711,0.028309158980846405,0.04656890407204628,0.13448454439640045,0.37988680601119995,1.1905581951141357,14.53593921661377
549,0.0004125411796849221,0.0001889052800834179,8.713403076399118e-05,7.894715963630006e-05,9.18216464924626e-05,0.0005360705545172095,0.0028149543795734644,0.009954912588000298,0.02814568765461445,0.0441611111164093,0.13692066073417664,0.34835898876190186,1.0250768661499023,14.611895561218262
550,0.0006289915763773024,0.00026667196652852,0.00011620840814430267,9.36820506467484e-05,9.943283657776192e-05,0.0005493364296853542,0.002785187680274248,0.008673508651554585,0.020871110260486603,0.03246385604143143,0.08880461752414703,0.2459677755832672,0.7848345041275024,9.8736572265625
551,0.0006949751987121999,0.00028836738783866167,0.0001285567705053836,0.00010671139898477122,0.00011756517051253468,0.0005596799310296774,0.0027729375287890434,0.008721346035599709,0.02228323556482792,0.03460317477583885,0.10137750208377838,0.2680875360965729,0.8462258577346802,11.153082847595215
552,0.00025390321388840675,0.00012441030412446707,6.0919268435100093e-05,6.330455653369427e-05,8.20545683382079e-05,0.000475467590149492,0.002539832377806306,0.008351205848157406,0.021068276837468147,0.032250188291072845,0.09341546893119812,0.24707964062690735,0.7769265174865723,10.25154972076416
553,0.0006732158362865448,0.00027864318690262735,0.00012221797078382224,0.00010175264469580725,0.00010586039570625871,0.0005308793624863029,0.002645453903824091,0.00827310886234045,0.019999343901872635,0.03172767162322998,0.08687949180603027,0.24199824035167694,0.7915102243423462,9.582072257995605
554,0.0005945489974692464,0.0002491140039637685,0.00011223395267734304,9.314910130342469e-05,0.00010115679469890893,0.000509355217218399,0.0027980750892311335,0.01007286086678505,0.027672041207551956,0.04519662261009216,0.134443461894989,0.3651973307132721,1.1630198955535889,15.004253387451172
555,0.0005163946771062911,0.00021320254018064588,9.620749187888578e-05,8.471261389786378e-05,9.387623140355572e-05,0.0004731251683551818,0.002418919000774622,0.008000915870070457,0.020386332646012306,0.03145873174071312,0.09223988652229309,0.24165740609169006,0.7477853894233704,10.202812194824219
556,0.0005864505073986948,0.00022739997075404972,0.00010658850078471005,9.401381976203993e-05,0.00010027157986769453,0.0004939796053804457,0.0025118000339716673,0.007973123341798782,0.019195908680558205,0.02993226796388626,0.08280474692583084,0.22758156061172485,0.7298151254653931,9.132168769836426
557,0.0003862889716401696,0.00019248694297857583,8.170670480467379e-05,7.296168769244105e-05,8.44572568894364e-05,0.0004540349473245442,0.002293221652507782,0.007437010761350393,0.018628297373652458,0.02888822741806507,0.08153894543647766,0.22285406291484833,0.7144879698753357,9.085291862487793
558,0.00031673681223765016,0.00015585242363158613,7.18202063580975e-05,6.898324500070885e-05,8.140116551658139e-05,0.0004346067435108125,0.0022641525138169527,0.007284597028046846,0.01750635914504528,0.02680201455950737,0.07512880116701126,0.19825944304466248,0.6411352753639221,8.324631690979004
559,0.0005762119544669986,0.00024517811834812164,0.00010970251605613157,9.341757686343044e-05,9.714560292195529e-05,0.00046033973922021687,0.0022689872421324253,0.007165486458688974,0.017519494518637657,0.02788257598876953,0.07473527640104294,0.21476227045059204,0.6868447661399841,8.617209434509277
560,0.0003377139801159501,0.00016920309280976653,8.200259617296979e-05,8.060024993028492e-05,9.336209041066468e-05,0.0004363239277154207,0.0020907616708427668,0.006623619701713324,0.01586768962442875,0.02556983381509781,0.06700892001390457,0.19543492794036865,0.6324338912963867,7.639064788818359
561,0.00032847808324731886,0.00014606345212087035,7.266068860189989e-05,7.021811325103045e-05,8.207726932596415e-05,0.0004079675127286464,0.002147412160411477,0.007441788446158171,0.020100615918636322,0.03084927797317505,0.0917615219950676,0.24339796602725983,0.7495666146278381,10.405755043029785
562,0.0005145319155417383,0.0002217964211013168,0.00010331819794373587,9.315991337643936e-05,9.997150482377037e-05,0.00042570268851704895,0.0020128667820245028,0.006504734046757221,0.01654847152531147,0.025299258530139923,0.07209135591983795,0.1940101534128189,0.5892350077629089,8.108038902282715
563,0.000513899140059948,0.00022637083020526916,0.00010117866622749716,8.45696558826603e-05,8.723136124899611e-05,0.0004000249900855124,0.0020663845352828503,0.0071903797797858715,0.018971897661685944,0.031408678740262985,0.08674626052379608,0.2516443431377411,0.8097862601280212,10.16036319732666
564,0.0005973895895294845,0.00024286842381116003,0.00011154968524351716,9.368653263663873e-05,9.647013212088495e-05,0.0004011777346022427,0.0019241559784859419,0.006218832917511463,0.015547403134405613,0.023073110729455948,0.0655798390507698,0.1696719527244568,0.5312662720680237,7.294793605804443
565,0.0006354970391839743,0.0002631750830914825,0.00011697270383592695,9.99236071947962e-05,9.873879025690258e-05,0.0004065318207722157,0.0019485459197312593,0.006206768099218607,0.015027491375803947,0.023171551525592804,0.062304574996232986,0.17245250940322876,0.5498055219650269,7.24385929107666
566,0.00057843083050102,0.00024574261624366045,0.0001155643694801256,9.66840743785724e-05,9.332590707344934e-05,0.0004021769273094833,0.001995186088606715,0.006989788264036179,0.018809404224157333,0.03096245974302292,0.08925193548202515,0.24759036302566528,0.7822756171226501,10.314574241638184
567,0.00034691058681346476,0.00015485550102312118,7.37254013074562e-05,7.13695990270935e-05,7.90112026152201e-05,0.0003536173899192363,0.001806332147680223,0.006200082134455442,0.016484973952174187,0.02447143755853176,0.07294000685214996,0.18535488843917847,0.583332896232605,8.333746910095215
568,0.0003047871286980808,0.0001165846551884897,6.72964088153094e-05,6.772549386369064e-05,7.816290599294007e-05,0.0003513388801366091,0.0018549846718087792,0.006281973794102669,0.016056982800364494,0.02483348920941353,0.07049643248319626,0.1895553320646286,0.6138290762901306,8.137527465820312
569,0.0006004131282679737,0.0002585441980045289,0.00011338414333295077,9.947994840331376e-05,9.57943921093829e-05,0.0003742449334822595,0.001862181699834764,0.006160070188343525,0.01585148088634014,0.02405981905758381,0.06869859993457794,0.18210412561893463,0.5817728042602539,7.944921493530273
570,0.00047113606706261635,0.00018914132670033723,9.473434329265729e-05,8.029441232793033e-05,8.547103789169341e-05,0.00034102308563888073,0.0017855638870969415,0.006518071051687002,0.0184955857694149,0.0287792906165123,0.08790944516658783,0.224595844745636,0.7164469361305237,10.068115234375
571,0.0004742321907542646,0.00021962326718494296,9.572225098963827e-05,8.470105967717245e-05,8.659814193379134e-05,0.00034281547414138913,0.0016735406825318933,0.005515781696885824,0.01379323285073042,0.021029742434620857,0.057983361184597015,0.1545228809118271,0.4936046898365021,6.738153457641602
572,0.0007208517636172473,0.00029944084235467017,0.00013230675540398806,0.00010121718514710665,9.980745380744338e-05,0.0003750164178200066,0.0017305786022916436,0.0056894742883741856,0.014924861490726471,0.023655066266655922,0.06658940017223358,0.18260619044303894,0.5836428999900818,8.050288200378418
573,0.0006395193049684167,0.00026070643798448145,0.00011809771240223199,9.347750165034086e-05,9.145943477051333e-05,0.00034031004179269075,0.001738293911330402,0.005992990452796221,0.015528717078268528,0.024661269038915634,0.06944937258958817,0.1916198581457138,0.6137288212776184,8.223570823669434
574,0.00035423977533355355,0.0001295452966587618,7.18049705028534e-05,6.403284351108596e-05,7.042982178973034e-05,0.00029585231095552444,0.0015983771299943328,0.0058145662769675255,0.01628412865102291,0.02469390444457531,0.07623480260372162,0.18880033493041992,0.5984160304069519,8.801114082336426
575,0.0005783084197901189,0.00025064704823307693,0.00010905726230703294,8.517393871443346e-05,8.144506864482537e-05,0.00030872621573507786,0.0015572566771879792,0.005532393231987953,0.014767412096261978,0.022549891844391823,0.06628651916980743,0.17247766256332397,0.5311254858970642,7.745317459106445
576,0.0003352765634190291,0.00013401158503256738,7.152002945076674e-05,6.975148426136002e-05,7.605014980072156e-05,0.00029962474945932627,0.0014322593342512846,0.004822697956115007,0.012422027066349983,0.018126854673027992,0.053337205201387405,0.1297353059053421,0.4008394777774811,6.056069850921631
577,0.0003521159233059734,0.00015664816601201892,7.595253555336967e-05,6.44322790321894e-05,7.365042256424204e-05,0.00029509630985558033,0.0015024096937850118,0.005666349548846483,0.01601804792881012,0.026718638837337494,0.07667454332113266,0.21793189644813538,0.7022521495819092,9.060295104980469
578,0.00039224614738486707,0.00017799358465708792,7.983187242643908e-05,6.790889165131375e-05,7.328385981963947e-05,0.0002752721484284848,0.0013444020878523588,0.004620061721652746,0.012008095160126686,0.017679713666439056,0.050867874175310135,0.1311686486005783,0.41928473114967346,5.816155433654785
579,0.0005497611127793789,0.00019640963000711054,0.00010765954357339069,8.542113209841773e-05,8.634420373709872e-05,0.00030740967486053705,0.0014460004167631269,0.005061923060566187,0.012847302481532097,0.020782137289643288,0.05652690306305885,0.15958242118358612,0.5110890865325928,6.524701118469238
580,0.0005493393982760608,0.00023508159210905433,0.00011088974861195311,9.291712922276929e-05,9.442259033676237e-05,0.00031364388996735215,0.001438050763681531,0.005092429928481579,0.01310462225228548,0.02229965664446354,0.05891399830579758,0.17676611244678497,0.5735335350036621,6.973095893859863
581,0.00046084928908385336,0.0002050475450232625,9.352595952805132e-05,7.874545553931966e-05,7.980407099239528e-05,0.0002766202960629016,0.0013591215247288346,0.004865310620516539,0.012577731162309647,0.019774675369262695,0.05429748445749283,0.15111498534679413,0.5046203136444092,6.318464279174805
582,0.00030168681405484676,0.00012691404845099896,6.806340388720855e-05,6.55628609820269e-05,7.16666181688197e-05,0.0002629400696605444,0.0013062246143817902,0.004931196104735136,0.014119243249297142,0.02257208526134491,0.06616414338350296,0.18117254972457886,0.5820038318634033,7.705844879150391
583,0.0005344901001080871,0.000234617677051574,0.00010653786739567295,8.875314961187541e-05,8.825971599435434e-05,0.0002797388006001711,0.0013184697600081563,0.004867320414632559,0.013078654184937477,0.021249493584036827,0.058464307337999344,0.16717973351478577,0.5431222319602966,6.770235538482666
584,0.0004191516200080514,0.00015091468230821192,8.517727837897837e-05,7.425118383252993e-05,7.809766248101369e-05,0.0002817512140609324,0.0013388701481744647,0.004832062870264053,0.012431856244802475,0.021043553948402405,0.05515420064330101,0.16946105659008026,0.5527806878089905,6.672796726226807
585,0.0007585945422761142,0.00031449308153241873,0.00014551449567079544,0.00011380669457139447,0.00010521223885007203,0.0002964463201351464,0.0013141497038304806,0.005170295014977455,0.015079795382916927,0.024524901062250137,0.07193423062562943,0.20041784644126892,0.6339028477668762,8.629446983337402
586,0.0004515844630077481,0.0002074495714623481,9.24595442484133e-05,7.708932389505208e-05,7.822301995474845e-05,0.00024838448734954,0.0011825114488601685,0.00429594237357378,0.01119096390902996,0.017011314630508423,0.04767882078886032,0.12811115384101868,0.40439605712890625,5.50355339050293
587,0.0007094058091752231,0.0003064875490963459,0.0001368788507534191,0.00010677732643671334,9.81257253442891e-05,0.0002758229966275394,0.0012391110649332404,0.004669348709285259,0.012688606977462769,0.021101560443639755,0.055808715522289276,0.16995681822299957,0.5403167605400085,6.841195106506348
588,0.00043279206147417426,0.00018670939607545733,9.007638436742127e-05,7.679982809349895e-05,7.829714741092175e-05,0.0002461704716552049,0.001147726085036993,0.004219820722937584,0.011723540723323822,0.01772594265639782,0.05326788127422333,0.14020152390003204,0.4503457248210907,6.381876468658447
589,0.00039537964039482176,0.00019208001322112978,9.572823182679713e-05,8.490979962516576e-05,9.066378697752953e-05,0.00028198419022373855,0.0013032815186306834,0.005125864874571562,0.01452131662517786,0.026094617322087288,0.0712599828839302,0.22310124337673187,0.7181413769721985,8.816338539123535
590,0.0004201937117613852,0.00019359476573299617,9.142750786850229e-05,8.137199620250612e-05,8.402630919590592e-05,0.0002547245239838958,0.0011916711227968335,0.004783933982253075,0.013508245348930359,0.025387363508343697,0.0649411752820015,0.21450689435005188,0.688750147819519,7.893221378326416
591,0.00024711177684366703,0.00011522857676027343,6.127385859144852e-05,5.962820432614535e-05,6.694396142847836e-05,0.00022311360226012766,0.001061810995452106,0.004209056496620178,0.01204591989517212,0.019516224041581154,0.05644131079316139,0.15627412497997284,0.4951217472553253,6.6507649421691895
592,0.00016709203191567212,8.974532102001831e-05,4.7788609663257375e-05,4.561752575682476e-05,5.282745769363828e-05,0.00019220182730350643,0.0009596177260391414,0.0038732518441975117,0.011055950075387955,0.017904361709952354,0.05032823607325554,0.14472296833992004,0.45478421449661255,6.045463562011719
593,0.00044739560689777136,0.00018378053209744394,9.218588820658624e-05,7.855475269025192e-05,7.930130959721282e-05,0.0002289413387188688,0.0010246522724628448,0.003793758573010564,0.010068392381072044,0.016012122854590416,0.0427284799516201,0.12276531755924225,0.3952915370464325,5.105509281158447
594,0.00046683274558745325,0.0002086040476569906,9.730763122206554e-05,8.114073716569692e-05,8.04890732979402e-05,0.00022061032359488308,0.000994696980342269,0.0038556051440536976,0.0105774886906147,0.016630059108138084,0.047575850039720535,0.13097168505191803,0.4155128598213196,5.564133167266846
595,0.00026284190244041383,0.00012651100405491889,6.283860420808196e-05,6.048529394320212e-05,6.449367356253788e-05,0.0001949821162270382,0.0009409253252670169,0.003709558630362153,0.010202091187238693,0.016255758702754974,0.044780243188142776,0.12838155031204224,0.4067389965057373,5.2420125007629395
596,0.0003516213328111917,0.00017228179785888642,7.732656376902014e-05,6.766220758436248e-05,7.159851520555094e-05,0.00020229312940500677,0.0009856754913926125,0.004162320401519537,0.012125737965106964,0.019988907501101494,0.058808036148548126,0.16522371768951416,0.5132389664649963,7.063882827758789
597,0.00039759991341270506,0.00017858097271528095,8.558334229746833e-05,7.272190850926563e-05,7.26922953617759e-05,0.00020192544616293162,0.000917040859349072,0.0037222327664494514,0.010853084735572338,0.016198623925447464,0.05158383399248123,0.12975065410137177,0.3970113694667816,6.086559772491455
598,0.00029810023261234164,0.00014422903768718243,6.950618990231305e-05,6.827994366176426e-05,7.431666745105758e-05,0.000212538376217708,0.0009753292542882264,0.0037316952366381884,0.010484959930181503,0.016824260354042053,0.048206862062215805,0.13377133011817932,0.4295836091041565,5.789511203765869
599,0.00038320195744745433,0.00017953179485630244,8.21641442598775e-05,7.714035018580034e-05,7.754417310934514e-05,0.00020361124188639224,0.0009065238409675658,0.00353290350176394,0.00960285309702158,0.01549198105931282,0.04249027371406555,0.12291328608989716,0.3910530209541321,5.002064228057861
600,0.00030945625621825457,0.00012506214261520654,7.323701720451936e-05,6.572278653038666e-05,7.314348476938903e-05,0.0001968025608221069,0.0008581595029681921,0.003602416953071952,0.010844724252820015,0.01636168546974659,0.05216805636882782,0.1321272999048233,0.40696874260902405,6.123021602630615
601,0.0004415746370796114,0.00018576705770101398,9.232063894160092e-05,7.037054456304759e-05,6.722524267388508e-05,0.0001900734205264598,0.0008583486196585,0.003592501161620021,0.010073836892843246,0.016472337767481804,0.045063868165016174,0.13161158561706543,0.4191890060901642,5.412502765655518
602,0.00037394522223621607,0.0001793520787032321,7.960829680087045e-05,7.028779509710148e-05,6.759898678865284e-05,0.0001772856921888888,0.0008088226313702762,0.0032967363949865103,0.009170477278530598,0.013940260745584965,0.03989388793706894,0.10702767223119736,0.3327227532863617,4.632105350494385
603,0.00038405280793085694,0.00017692540131974965,7.806815119693056e-05,6.516008579637855e-05,6.463971658376977e-05,0.00017599925922695547,0.0007940030191093683,0.0032278848811984062,0.008840459398925304,0.0141050536185503,0.03802720457315445,0.1085752323269844,0.34665894508361816,4.33243989944458
604,0.0005839851219207048,0.0002588662609923631,0.00011843874381156638,9.270859300158918e-05,8.935281221056357e-05,0.00020743788627441972,0.0008214300032705069,0.0033606423530727625,0.009578661993145943,0.016863033175468445,0.04435489699244499,0.1383824348449707,0.4591057300567627,5.233828544616699
605,0.0006360956467688084,0.00026435262407176197,0.00012734245683532208,9.863453306024894e-05,9.302943362854421e-05,0.0002186684578191489,0.0008509692852385342,0.0033840821124613285,0.009393271058797836,0.015974918380379677,0.042712125927209854,0.13042613863945007,0.42372578382492065,5.040111064910889
606,0.0004670918278861791,0.0002081350248772651,9.681117080617696e-05,7.768265641061589e-05,7.258403638843447e-05,0.00017816931358538568,0.0007566845160908997,0.00312308338470757,0.008828256279230118,0.013784937560558319,0.040330689400434494,0.11049029976129532,0.34720098972320557,4.649944305419922
607,0.0005724186194129288,0.0002595240075606853,0.00011190668737981468,8.546726166969165e-05,7.846437802072614e-05,0.00018579047173261642,0.000732340500690043,0.0030377523507922888,0.009008551016449928,0.014060715213418007,0.043292127549648285,0.11714375019073486,0.35906916856765747,5.114218235015869
608,0.00025572910089977086,0.00010271923383697867,6.962347833905369e-05,5.5197884648805484e-05,6.190260319272056e-05,0.00016609624435659498,0.0006923670298419893,0.00300797400996089,0.009356563910841942,0.014879046939313412,0.04632274806499481,0.12466660887002945,0.39638811349868774,5.539790153503418
609,-2.5692030249047093e-05,1.3102345292281825e-05,1.812923073885031e-05,3.201003710273653e-05,4.8690460971556604e-05,0.0001467324182158336,0.0006829329649917781,0.003099563531577587,0.009376931935548782,0.01579543761909008,0.04534521698951721,0.13370367884635925,0.43133631348609924,5.376915454864502
610,0.0005247653461992741,0.00022429325326811522,0.00010828168160514906,8.596414409112185e-05,7.755206752335653e-05,0.0001698358973953873,0.0007057383190840483,0.0030164183117449284,0.008848351426422596,0.013449206948280334,0.04146578535437584,0.10844829678535461,0.3276795446872711,4.742272853851318
611,0.0003119109896942973,0.00013025959196966141,7.460939377779141e-05,6.12396834185347e-05,6.559667235706002e-05,0.00016427302034571767,0.0006913903052918613,0.0031147075351327658,0.009700117632746696,0.017057981342077255,0.04983973503112793,0.14975608885288239,0.48777976632118225,5.927849769592285
612,0.0005970649071969092,0.0002610890951473266,0.00011826893023680896,9.515902638668194e-05,8.401174272876233e-05,0.0001825275830924511,0.0007151045720092952,0.0028589467983692884,0.007824395783245564,0.012385970912873745,0.03457885980606079,0.09896714985370636,0.31753742694854736,3.9813570976257324
613,0.00029115076176822186,0.00011823328532045707,7.046887913020328e-05,6.214936729520559e-05,6.621200009249151e-05,0.00015113572590053082,0.0006201335927471519,0.002850622870028019,0.00867842510342598,0.013848803006112576,0.04234372079372406,0.11599704623222351,0.36224156618118286,4.923529624938965
614,0.0005877964431419969,0.00025390207883901894,0.00011866695422213525,9.437825065106153e-05,8.568062912672758e-05,0.00017773458966985345,0.0006861820002086461,0.003231875831261277,0.010301963426172733,0.019554056227207184,0.05468283221125603,0.18306726217269897,0.615875780582428,6.708466529846191
615,0.00037202247767709196,0.00017746117373462766,8.246648212661967e-05,7.137210923247039e-05,7.494537567254156e-05,0.00016719178529456258,0.0006314569036476314,0.0027415105141699314,0.008041689172387123,0.013931804336607456,0.03984348848462105,0.12038236856460571,0.40141576528549194,4.721648216247559
616,0.0004772548272740096,0.00021020497661083937,9.593015420250595e-05,8.127566979965195e-05,7.538028148701414e-05,0.0001593132910784334,0.0006333733326755464,0.0029132054187357426,0.00933318305760622,0.01567423716187477,0.04759867116808891,0.13679510354995728,0.437141478061676,5.5844550132751465
617,0.00036702636862173676,0.00017783342627808452,7.794721750542521e-05,7.242806168505922e-05,7.105656550265849e-05,0.0001519754878245294,0.0005973225925117731,0.002788571175187826,0.00912468135356903,0.01580602116882801,0.04773027449846268,0.14523187279701233,0.48158782720565796,5.623946189880371
618,0.0004414670402184129,0.00020411489822436124,8.957761019701138e-05,7.273887604242191e-05,6.769495666958392e-05,0.00014594575623050332,0.0005824625259265304,0.0027436204254627228,0.008528603240847588,0.01506451703608036,0.04190809279680252,0.13341523706912994,0.45162034034729004,5.1014018058776855
619,0.0005046701990067959,0.00020449841395020485,9.841878636507317e-05,7.826678483979777e-05,7.185895083239302e-05,0.00014430996088776737,0.0005497931269928813,0.0023211915977299213,0.006673157215118408,0.010145097970962524,0.029618199914693832,0.08079709857702255,0.252668172121048,3.340466022491455
620,0.00028466523508541286,0.00013488616968970746,6.177484465297312e-05,5.3764928452437744e-05,5.5635322496527806e-05,0.0001264832098968327,0.0005215477431192994,0.002415281254798174,0.0074848998337984085,0.012268773280084133,0.03591342642903328,0.10478446632623672,0.3405255973339081,4.203946590423584
621,0.00046143573126755655,0.00019922271894756705,9.234657045453787e-05,7.067355909384787e-05,6.574859435204417e-05,0.00013898441102355719,0.0005309809930622578,0.0023605802562087774,0.007236828561872244,0.012092354707419872,0.03509676083922386,0.10510057955980301,0.3473895490169525,4.053646087646484
622,0.00034482136834412813,0.00015983698540367186,7.19414820196107e-05,6.049142393749207e-05,6.101672988734208e-05,0.00013316675904206932,0.0005120799760334194,0.0022745716851204634,0.006992195267230272,0.01158550288528204,0.0326797254383564,0.10039104521274567,0.34406521916389465,3.879289150238037
623,0.00035549059975892305,0.0001610781328054145,8.105287270154804e-05,7.122445094864815e-05,7.359169103438035e-05,0.0001505926629761234,0.0005360253271646798,0.002522857394069433,0.008521796204149723,0.01472468115389347,0.046161916106939316,0.1379523128271103,0.46250978112220764,5.515081882476807
624,0.0004888746771030128,0.00020419021893758327,9.822672291193157e-05,8.222153701353818e-05,7.408206874970347e-05,0.0001406734954798594,0.0005124014569446445,0.0022513815201818943,0.0066344719380140305,0.010259642265737057,0.030145013704895973,0.08264672011137009,0.262205570936203,3.443774938583374
625,0.00046691406168974936,0.00020214404503349215,9.31372051127255e-05,6.93172769388184e-05,6.391979695763439e-05,0.00012969471572432667,0.0004820982285309583,0.002099254634231329,0.006074709817767143,0.0094195157289505,0.026986822485923767,0.07635015994310379,0.250540554523468,3.030789613723755
626,0.0004846151277888566,0.00020974237122572958,9.883887105388567e-05,8.260059985332191e-05,7.623333658557385e-05,0.0001462382060708478,0.0004973744507879019,0.0022218418307602406,0.007208249066025019,0.011675226502120495,0.03716550022363663,0.10204873234033585,0.32288169860839844,4.3796067237854
627,0.00038671441143378615,0.00017034857592079788,8.510720363119617e-05,7.702581933699548e-05,7.529780850745738e-05,0.00014957695384509861,0.0005033938796259463,0.0021812552586197853,0.0067560113966465,0.010699623264372349,0.03221040591597557,0.09062442928552628,0.3019043207168579,3.7788190841674805
628,0.0006476899143308401,0.00027564747142605484,0.00012773458729498088,9.913640678860247e-05,8.613363752374426e-05,0.00015074411930982023,0.0004887091927230358,0.0021394684445112944,0.006533327978104353,0.010247642174363136,0.030066700652241707,0.08561743050813675,0.2858089804649353,3.476581335067749
629,0.0003655928303487599,0.00015546772920060903,7.883392390795052e-05,7.02413817634806e-05,6.78052383591421e-05,0.00013285392196848989,0.00045099129783920944,0.0019917339086532593,0.005796920973807573,0.009225254878401756,0.025614695623517036,0.07663469016551971,0.26754480600357056,2.9457855224609375
630,0.0005758125334978104,0.00025596260093152523,0.00011374312452971935,8.36618710309267e-05,7.462059875251725e-05,0.00014014112821314484,0.000441038137068972,0.00202009710483253,0.00647933641448617,0.01054296549409628,0.03161172568798065,0.09193870425224304,0.3079066574573517,3.7514290809631348
631,0.0006393800140358508,0.00028270052280277014,0.00012476873234845698,9.211226279148832e-05,7.469078991562128e-05,0.00013562319509219378,0.0004490737337619066,0.001971383346244693,0.006072043441236019,0.009873848408460617,0.02882380597293377,0.08541285991668701,0.290909081697464,3.366696834564209
632,0.0003467087517492473,0.00013320766447577626,7.720100256847218e-05,7.044766971375793e-05,6.855295214336365e-05,0.0001344385091215372,0.00042561875307001173,0.0018630550475791097,0.006040411069989204,0.009651171043515205,0.031031187623739243,0.08562378585338593,0.2741304934024811,3.6136341094970703
633,0.0004777581780217588,0.0002207667421316728,9.790231706574559e-05,7.812912372173741e-05,6.961594772292301e-05,0.00012833569780923426,0.00041365172364749014,0.0018164081266149879,0.005696791224181652,0.009155211970210075,0.02726549655199051,0.08036205917596817,0.27546894550323486,3.2199079990386963
634,0.00048725775559432805,0.00021330156596377492,0.00010184456186834723,7.986879791133106e-05,7.472638390026987e-05,0.00013865463552065194,0.00041250092908740044,0.0018622986972332,0.0061476463451981544,0.01046030130237341,0.031344085931777954,0.09858714044094086,0.35732191801071167,3.7460598945617676
635,0.000548454700037837,0.00022591371089220047,0.00010800683230627328,8.144198363879696e-05,6.957640289328992e-05,0.00012310648162383586,0.000397239055018872,0.0017762205097824335,0.005850010085850954,0.009224467910826206,0.02893141284584999,0.08089238405227661,0.26116400957107544,3.4058613777160645
636,0.0005142169538885355,0.00023696516291238368,0.00010502301302039996,8.50790020194836e-05,7.674523658351973e-05,0.0001307538477703929,0.00037945053190924227,0.0017525897128507495,0.005971933715045452,0.009151359088718891,0.03052176907658577,0.0810285359621048,0.24815021455287933,3.615402936935425
637,0.00042001085239462554,0.0001864793011918664,8.845859701978043e-05,7.43659256841056e-05,6.908573413966224e-05,0.00012509102816693485,0.0003890483931172639,0.0017701761098578572,0.005935379303991795,0.009915740229189396,0.02993021160364151,0.09128741919994354,0.3186505436897278,3.6072041988372803
638,0.0004962013335898519,0.00022673310013487935,9.739689267007634e-05,7.718395499978215e-05,6.791964551666752e-05,0.00011931744666071609,0.0003685756237246096,0.0015644134255126119,0.004804834723472595,0.007156995590776205,0.021665357053279877,0.058094948530197144,0.19006596505641937,2.4150474071502686
639,0.00028390195802785456,0.0001321917661698535,6.464991020038724e-05,5.6759068684186786e-05,5.740700726164505e-05,0.00010907513933489099,0.0003384531300980598,0.0015454558888450265,0.004916270729154348,0.007747841998934746,0.02273566462099552,0.06631998717784882,0.23601557314395905,2.6362879276275635
640,0.0003704638220369816,0.0001578305527800694,8.222136239055544e-05,6.906833004904911e-05,7.019165786914527e-05,0.000130625965539366,0.0003687794378492981,0.0017196080880239606,0.005880878306925297,0.009664800018072128,0.028693929314613342,0.08567003905773163,0.3011879324913025,3.4089155197143555
641,0.000482131727039814,0.00020278659940231591,0.00010166769789066166,8.298177272081375e-05,8.008235454326496e-05,0.00014070412726141512,0.0003775278164539486,0.0016136440681293607,0.00512692192569375,0.008075917139649391,0.02368251048028469,0.0688730776309967,0.2466185837984085,2.7453322410583496
642,0.00039717264007776976,0.00017373745504301041,8.616768900537863e-05,7.214222569018602e-05,6.67081112624146e-05,0.00011612417438300326,0.00033584938501007855,0.0015416130190715194,0.005138355772942305,0.007992260158061981,0.023824799805879593,0.06951113045215607,0.2500639259815216,2.793938159942627
643,0.00034086054074577987,0.0001594507193658501,8.019387314561754e-05,7.294127135537565e-05,7.309096690732986e-05,0.00012413939111866057,0.0003358481917530298,0.001583291683346033,0.005436929874122143,0.009716501459479332,0.027196018025279045,0.09034191071987152,0.3724697232246399,3.2178850173950195
644,0.0003833534137811512,0.00018514298426453024,8.480635733576491e-05,7.182870467659086e-05,6.926667992956936e-05,0.00012266621342860162,0.00033246370730921626,0.0015519994776695967,0.005473742261528969,0.009101915173232555,0.027761949226260185,0.08476357907056808,0.3145301043987274,3.3322417736053467
645,0.0005648777005262673,0.0002556568360887468,0.00011274722055532038,8.550271741114557e-05,7.374542474281043e-05,0.00011979001283179969,0.0003220942453481257,0.001545968814752996,0.00579649955034256,0.008919058367609978,0.030358968302607536,0.0842076763510704,0.2720741033554077,3.7141940593719482
646,0.00027606304502114654,0.00013697189569938928,6.606911483686417e-05,5.713710197596811e-05,6.081643368816003e-05,0.00011430944869061932,0.0003020664444193244,0.001476531964726746,0.005348965525627136,0.008476266637444496,0.027246171608567238,0.07923587411642075,0.28542834520339966,3.2945215702056885
647,0.0002422767283860594,9.733721526572481e-05,5.845330815645866e-05,6.155367736937478e-05,5.9554258768912405e-05,0.0001057250119629316,0.0002944981388282031,0.0013657297240570188,0.004644334316253662,0.006966297514736652,0.021121051162481308,0.059257131069898605,0.2037896364927292,2.4542624950408936
648,0.00042137762648053467,0.00020239103469066322,8.871703903423622e-05,7.201587141025811e-05,6.585940718650818e-05,0.00011028255539713427,0.00029605941381305456,0.001360675785690546,0.004656589590013027,0.0070054964162409306,0.021864961832761765,0.05987255275249481,0.19877053797245026,2.5299317836761475
649,0.00047275269753299654,0.0002033637574641034,9.820063132792711e-05,7.951325096655637e-05,7.171368633862585e-05,0.00011782719957409427,0.0003040783922187984,0.0013593363109976053,0.004354631528258324,0.0066848620772361755,0.01886373944580555,0.056606996804475784,0.2080192267894745,2.2041354179382324
650,0.0003277742362115532,0.0001420360495103523,7.673099753446877e-05,6.921304884599522e-05,6.645152461715043e-05,0.00011862193787237629,0.00030914158560335636,0.0015331594040617347,0.005338785704225302,0.00914207473397255,0.025945859029889107,0.08627496659755707,0.32497578859329224,3.138338327407837
651,0.000456702196970582,0.0002151460648747161,9.51563342823647e-05,7.420430483762175e-05,6.378331454470754e-05,0.00010554824257269502,0.00027534906985238194,0.0012416484532877803,0.004175480920821428,0.006183207500725985,0.019201120361685753,0.05175454914569855,0.17119066417217255,2.2071590423583984
652,0.00024274096358567476,0.00011233655823161826,6.112590926932171e-05,5.342523945728317e-05,5.933445572736673e-05,0.00011305405496386811,0.00026610447093844414,0.0012193857692182064,0.0040468634106218815,0.0069182263687253,0.019067075103521347,0.06105131655931473,0.2625930607318878,2.2839317321777344
653,0.0003399384149815887,0.00014398548228200525,8.108406473184004e-05,7.558924698969349e-05,6.932388350833207e-05,0.00011435411579441279,0.0002855414350051433,0.0013064286904409528,0.004350111819803715,0.007283529732376337,0.020634211599826813,0.065818190574646,0.2653427720069885,2.3775837421417236
654,0.0007183144334703684,0.00031332660000771284,0.00014012174506206065,0.00010782288882182911,8.934053767006844e-05,0.00013287895126268268,0.0002920440456364304,0.001228741486556828,0.004108838737010956,0.006365348119288683,0.019672416150569916,0.05644799768924713,0.20725427567958832,2.223088264465332
655,0.0004973493050783873,0.00021799866226501763,0.00010340764129068702,8.073390927165747e-05,7.192807970568538e-05,0.00011329371045576409,0.0002693430578801781,0.0011817263439297676,0.003970815800130367,0.006296082399785519,0.018432972952723503,0.05529886484146118,0.21128502488136292,2.1514647006988525
656,0.0004909872659482062,0.00021822004055138677,9.889549255603924e-05,7.506235124310479e-05,6.510343519039452e-05,0.00010399000893812627,0.0002502252464182675,0.0012113753473386168,0.004786665551364422,0.007616030052304268,0.024887973442673683,0.07183533906936646,0.24161404371261597,3.0754079818725586
657,0.00034979614429175854,0.00014596340770367533,8.769069245317951e-05,7.966154225869104e-05,8.492424967698753e-05,0.000151297717820853,0.0003207858535461128,0.0013108704006299376,0.00439417315647006,0.0069079650565981865,0.02029518224298954,0.061241064220666885,0.22865578532218933,2.418459892272949
658,0.0006143184727989137,0.0002644220949150622,0.0001245600142283365,9.099549788516015e-05,8.355760655831546e-05,0.00013457404565997422,0.00026860673096962273,0.0011683357879519463,0.004602242726832628,0.007685648277401924,0.02512051910161972,0.07387400418519974,0.2629937529563904,3.0809030532836914
659,0.0004498372145462781,0.00018597881717141718,9.659028000896797e-05,7.3122741014231e-05,6.561742338817567e-05,0.00010529900464462116,0.00023957027588039637,0.0010761860758066177,0.0036387054715305567,0.005512679927051067,0.016583967953920364,0.04696578532457352,0.17360490560531616,1.8330410718917847
660,0.000529334822203964,0.00023067528672982007,0.00010379614832345396,7.49680184526369e-05,6.35878459434025e-05,9.895273251459002e-05,0.00022960688511375338,0.0010381960310041904,0.0035023028030991554,0.005318561103194952,0.01537985261529684,0.04441365227103233,0.16408632695674896,1.7201515436172485
661,0.0004873281577602029,0.00022592810273636132,9.883671009447426e-05,8.037975203478709e-05,6.992340786382556e-05,0.00010465626837685704,0.00023181602591648698,0.0010647877352312207,0.003939775284379721,0.006365546956658363,0.01936320587992668,0.058791741728782654,0.22576697170734406,2.2832813262939453
662,0.00048584953765384853,0.0002000710228458047,9.920645970851183e-05,7.655160152353346e-05,6.521052273456007e-05,0.00010234638466499746,0.00022841180907562375,0.001006010570563376,0.0034065726213157177,0.004967539571225643,0.014750897884368896,0.040963735431432724,0.14396867156028748,1.6481239795684814
663,0.000343066145433113,0.00013621897960547358,7.411991100525483e-05,5.7733584981178865e-05,5.376045737648383e-05,9.107490041060373e-05,0.00020820650388486683,0.0009533792617730796,0.0033443719148635864,0.005071868654340506,0.014908292330801487,0.042882226407527924,0.15640774369239807,1.7189931869506836
664,0.00035820165066979825,0.000154309076606296,7.579640077892691e-05,6.033277895767242e-05,5.664620766765438e-05,9.32650436880067e-05,0.00020403118105605245,0.0009304014965891838,0.0033190527465194464,0.005087045952677727,0.015196282416582108,0.04414612427353859,0.16562415659427643,1.7400720119476318
665,0.0005021097604185343,0.0002181421295972541,0.00010589232260826975,8.229623199440539e-05,7.078249473124743e-05,0.00010416991426609457,0.0002172562963096425,0.0009603298385627568,0.0033489824272692204,0.00520583800971508,0.01499899011105299,0.04400067776441574,0.16495226323604584,1.6697272062301636
666,0.0005185470799915493,0.0002395129413343966,0.00010354124242439866,7.706583710387349e-05,6.810946797486395e-05,0.00010517362534301355,0.0002135774411726743,0.0009418478584848344,0.0033569480292499065,0.005378968548029661,0.015845656394958496,0.04774577170610428,0.1930176466703415,1.8934224843978882
667,0.00039295872556976974,0.00015691047883592546,8.593783422838897e-05,6.209115235833451e-05,5.919587783864699e-05,9.872966620605439e-05,0.00019396909920033067,0.0008825212717056274,0.003376342123374343,0.005497598089277744,0.016917526721954346,0.05028042569756508,0.19068588316440582,1.9816498756408691
668,0.0004896278260275722,0.000207202770980075,0.00010494179878151044,8.46555340103805e-05,7.946187542984262e-05,0.00012154130672570318,0.00022628057922702283,0.0010571316815912724,0.004601231310516596,0.008448551408946514,0.027972184121608734,0.08817657083272934,0.3366056978702545,3.546344757080078
669,0.0004685017338488251,0.00019667891319841146,9.959172166418284e-05,7.958424976095557e-05,7.391307735815644e-05,0.00011207569332327694,0.00021215344895608723,0.0009161137277260423,0.0033417814411222935,0.0057757822796702385,0.01755978912115097,0.05391105264425278,0.21772874891757965,2.043217897415161
670,0.0004919939674437046,0.00022519521007779986,9.863275045063347e-05,7.677080429857597e-05,6.922052125446498e-05,0.00010372026736149564,0.000199749949388206,0.000915818614885211,0.0032773157581686974,0.0057166628539562225,0.016170943155884743,0.05171215906739235,0.2171705961227417,1.853797197341919
671,0.00021937393466942012,8.983684529084712e-05,5.759653868153691e-05,5.330464773578569e-05,5.485612928168848e-05,9.292120375903323e-05,0.0001848140818765387,0.0008455532952211797,0.0032514373306185007,0.005376193206757307,0.017468657344579697,0.05155149847269058,0.18911974132061005,2.118859052658081
672,0.0006531476974487305,0.00026328483363613486,0.00012674769095610827,9.058745490619913e-05,7.259430276462808e-05,0.00010700968414312229,0.00019952995353378356,0.0008481249678879976,0.002956278156489134,0.0046341801062226295,0.013532683253288269,0.03925657272338867,0.1473310887813568,1.4803557395935059
673,0.0004059614730067551,0.0001704927271930501,8.804460958344862e-05,7.116448978194967e-05,6.614246376557276e-05,0.0001017729882732965,0.00018621989875100553,0.0008098350372165442,0.002822466427460313,0.004667706321924925,0.013262791559100151,0.04010613262653351,0.1644076406955719,1.4596081972122192
674,0.0005134216626174748,0.00022633912158198655,0.00010081836808240041,7.53058266127482e-05,6.72991736792028e-05,0.00010082170774694532,0.0001863505895016715,0.0008928747847676277,0.0035063885152339935,0.005848844535648823,0.018549473956227303,0.05633428320288658,0.20540879666805267,2.2533226013183594
675,0.0004071243747603148,0.0001740669395076111,8.68616480147466e-05,7.270048081409186e-05,6.65900734020397e-05,0.00010198051313636824,0.00018334756896365434,0.0008066206355579197,0.0029723430052399635,0.005325831472873688,0.015721235424280167,0.049226462841033936,0.20394444465637207,1.7832006216049194
676,0.0006164301885291934,0.0002590552903711796,0.00011963644647039473,8.873343904269859e-05,7.262646249728277e-05,0.00010362522152718157,0.00018484661995898932,0.0007697998662479222,0.0027562964241951704,0.004154964815825224,0.012816684320569038,0.03592464700341225,0.12955211102962494,1.50589120388031
677,0.0005417190841399133,0.00022616380010731518,0.00010945185931632295,7.95708765508607e-05,6.87863357597962e-05,0.0001025561650749296,0.00018170925613958389,0.0007903742371127009,0.0028191208839416504,0.005046968348324299,0.01453806646168232,0.04674122482538223,0.19573535025119781,1.584407091140747
678,0.00048697798047214746,0.00021671484864782542,0.00010086778638651595,7.346187339862809e-05,6.839723937446252e-05,0.00010687433677958325,0.0001815859432099387,0.0007913945009931922,0.0032603724393993616,0.005671198479831219,0.018193071708083153,0.05590206757187843,0.2133277952671051,2.260082960128784
679,0.0003929255763068795,0.00017815236060414463,8.310170233016834e-05,6.906086491653696e-05,6.319947715383023e-05,9.80840195552446e-05,0.0001692232326604426,0.0007309101638384163,0.0026493663899600506,0.004602434579282999,0.013392286375164986,0.04160919412970543,0.17595279216766357,1.4875777959823608
680,0.00039479389670304954,0.00017134021618403494,8.411215094383806e-05,6.909703370183706e-05,6.30098074907437e-05,9.593414142727852e-05,0.00016539418720640242,0.0006958150770515203,0.0025874674320220947,0.004296076018363237,0.013478339649736881,0.040237292647361755,0.1563563048839569,1.6243906021118164
681,0.0005760465865023434,0.00024353562912438065,0.00011435070337029174,8.181100565707311e-05,6.908676732564345e-05,9.86320010269992e-05,0.00016397552099078894,0.0006913070101290941,0.0027450881898403168,0.004365401342511177,0.014881649054586887,0.043300118297338486,0.15408019721508026,1.8252739906311035
682,0.0004030248965136707,0.00018360831018071622,8.391988376388326e-05,6.595421291422099e-05,6.390777707565576e-05,9.800266707316041e-05,0.00016130146104842424,0.0007140189409255981,0.002931252820417285,0.00509085925295949,0.016099823638796806,0.04996942728757858,0.19354413449764252,2.014106035232544
683,0.0003843399172183126,0.0001631809864193201,9.056529961526394e-05,7.280467980308458e-05,7.116483902791515e-05,0.00010863589704968035,0.00017270227544941008,0.0007214987417683005,0.002810003701597452,0.005425987299531698,0.016800355166196823,0.05561590567231178,0.24188607931137085,1.9838188886642456
684,0.00039682426722720265,0.00016541958029847592,8.331179560627788e-05,6.727396976202726e-05,6.055745325284079e-05,9.029268403537571e-05,0.00015128287486732006,0.0006498335860669613,0.0024396181106567383,0.004279681947082281,0.012759165838360786,0.03994835168123245,0.166880801320076,1.516147255897522
685,0.0005126387113705277,0.00022061759955249727,0.00010429225949337706,7.520622602896765e-05,6.767806189600378e-05,0.00010009523248299956,0.00015985187201295048,0.0006780249532312155,0.0026273480616509914,0.004488495644181967,0.013860000297427177,0.04167855903506279,0.159884974360466,1.6241704225540161
686,0.00021242671937216073,8.802511729300022e-05,5.9777870774269104e-05,5.420072557171807e-05,5.800413782708347e-05,9.317441435996443e-05,0.00014956784434616566,0.0006186336977407336,0.002271291334182024,0.0042240736074745655,0.011752215214073658,0.03806323558092117,0.170503169298172,1.290543556213379
687,0.00043990460108034313,0.0001795049902284518,0.00010109654976986349,8.11686331871897e-05,8.11628342489712e-05,0.0001174523786175996,0.0001804306812118739,0.0007013073191046715,0.0026271850802004337,0.005063936114311218,0.014579878188669682,0.04808473587036133,0.21040529012680054,1.7923592329025269
688,0.0004896538448520005,0.00019212026381865144,0.00010272884537698701,8.206856728065759e-05,7.280262070707977e-05,0.00010601153917377815,0.00016358238644897938,0.0006543921772390604,0.0025562969967722893,0.00464407354593277,0.01439354196190834,0.04569157958030701,0.18410342931747437,1.7905532121658325
689,0.0005454198108054698,0.00023445866827387363,0.00010749245848273858,7.764533802401274e-05,6.867972842883319e-05,9.986552322516218e-05,0.00015429934137500823,0.0005997031694278121,0.002191680483520031,0.0035878303460776806,0.010808967053890228,0.03191330283880234,0.123538538813591,1.2369047403335571
690,0.00035883873351849616,0.0001516081247245893,7.695938256802037e-05,5.946862802375108e-05,5.5376287491526455e-05,8.692784467712045e-05,0.00013630482135340571,0.0005682382616214454,0.0021114032715559006,0.003783221822232008,0.011097753420472145,0.03559139743447304,0.15094158053398132,1.2972053289413452
691,0.00029374155565164983,0.0001175399956991896,7.136000203900039e-05,5.7808276324067265e-05,5.65056579944212e-05,8.744217484490946e-05,0.00013849780953023583,0.0005831916350871325,0.002193865366280079,0.004321536514908075,0.012446713633835316,0.041613779962062836,0.1870107650756836,1.3805357217788696
692,0.00029988319147378206,0.00014330496196635067,6.144128565210849e-05,5.019519812776707e-05,5.038727249484509e-05,8.003340190043673e-05,0.00012836355017498136,0.0005440739332698286,0.002064405707642436,0.003331146202981472,0.010212399996817112,0.029834628105163574,0.10596970468759537,1.2677769660949707
693,0.0005264799110591412,0.0002297429455211386,0.00010668644245015457,7.550152076873928e-05,6.569580727955326e-05,9.158429747913033e-05,0.00013751191727351397,0.0005555515526793897,0.0020039204973727465,0.003459962084889412,0.009909040294587612,0.030672332271933556,0.12926535308361053,1.1593562364578247
694,0.0003811430651694536,0.0001713175734039396,7.859274046495557e-05,6.325021968223155e-05,5.858697113581002e-05,8.376263576792553e-05,0.00012957365834154189,0.0005738856852985919,0.0024085589684545994,0.004630143288522959,0.014609791338443756,0.04776116833090782,0.1897803097963333,1.922027349472046
695,0.0002221653558081016,9.942590986611322e-05,5.4436386562883854e-05,4.9168815166922286e-05,5.3717580158263445e-05,8.386524859815836e-05,0.0001297435665037483,0.0005405223346315324,0.002160243457183242,0.00425869133323431,0.012945977039635181,0.04249260202050209,0.18358998000621796,1.6888347864151
696,0.00036791039747186005,0.0001675937237450853,7.709851342951879e-05,5.970285928924568e-05,5.883736957912333e-05,8.539891859982163e-05,0.00012712943134829402,0.0005178047576919198,0.0020127110183238983,0.0036264865193516016,0.010755454190075397,0.033486258238554,0.1366526484489441,1.2730159759521484
697,0.0003986816154792905,0.00017232158279512078,8.053024066612124e-05,6.971457332838327e-05,6.268188008107245e-05,8.829891157802194e-05,0.0001307417405769229,0.000517313601449132,0.0019341908628121018,0.0036559496074914932,0.010240535251796246,0.03322110325098038,0.1415718048810959,1.1926027536392212
698,0.00045837019570171833,0.00019929432892240584,9.219121420755982e-05,7.058937626425177e-05,6.459960422944278e-05,8.88351205503568e-05,0.00012886448530480266,0.0005200229352340102,0.0020505846478044987,0.0037829868961125612,0.011551056988537312,0.036317378282547,0.14222075045108795,1.4710662364959717
699,0.0003784195869229734,0.00016429077368229628,7.417402957798913e-05,6.27240733592771e-05,5.680333561031148e-05,8.369942952413112e-05,0.00012408645125105977,0.0004879799671471119,0.0018816867377609015,0.003451729193329811,0.010685774497687817,0.03368028625845909,0.13208729028701782,1.3310714960098267
700,0.0004882899229414761,0.0002079509722534567,0.00010048707918031141,7.387659570667893e-05,6.547942757606506e-05,9.154492727247998e-05,0.00013220835535321385,0.0005302509525790811,0.002088408451527357,0.0041955504566431046,0.012268433347344398,0.04079699516296387,0.17136400938034058,1.5079087018966675
701,0.00045366547419689596,0.00018917005218099803,9.333584603155032e-05,6.938997830729932e-05,6.143956125015393e-05,8.758586773183197e-05,0.00012314048944972456,0.0004724915779661387,0.0017911072354763746,0.0031361470464617014,0.009187792427837849,0.028296176344156265,0.11220378428697586,1.099350094795227
702,0.0004933204036206007,0.0002046404406428337,0.00010410480899736285,7.989520236151293e-05,7.363253098446876e-05,0.00010347198258386925,0.00013924729137215763,0.00048096818500198424,0.0017537445528432727,0.0030088070780038834,0.00849640741944313,0.02523880824446678,0.10105771571397781,0.9688311219215393
703,0.0004959855577908456,0.00019866821821779013,0.00010605443821987137,7.457938772859052e-05,6.677234341623262e-05,9.696732013253495e-05,0.0001337059075012803,0.00046043243492022157,0.0016899681650102139,0.002982859266921878,0.008660073392093182,0.02587166242301464,0.10181137174367905,1.1400152444839478
704,0.00042134811519645154,0.0001821048354031518,9.256561315851286e-05,7.563891267636791e-05,7.241177081596106e-05,9.983214840758592e-05,0.00013527697592508048,0.0004857867897953838,0.0018516310956329107,0.003835415467619896,0.010613123886287212,0.03569594398140907,0.15521717071533203,1.3076832294464111
705,0.00030014649382792413,0.00012382029672153294,6.908704381203279e-05,5.479627725435421e-05,5.386800330597907e-05,8.249376696767285e-05,0.00011604670726228505,0.00044461083598434925,0.0017161642899736762,0.0031448190566152334,0.00928565301001072,0.028323674574494362,0.11137951910495758,1.1605075597763062
706,0.00025443395134061575,0.00010802666656672955,6.218422640813515e-05,4.8910154873738065e-05,4.878954132436775e-05,7.723912131041288e-05,0.00011196418199688196,0.0004476407775655389,0.0017625277396291494,0.003915341105312109,0.01090411189943552,0.036756355315446854,0.1553831398487091,1.2814253568649292
707,0.00033911457285284996,0.0001371265243506059,7.972572348080575e-05,6.110036338213831e-05,5.797504127258435e-05,8.519499533576891e-05,0.0001154544806922786,0.0004321023589000106,0.001611403189599514,0.0034664934501051903,0.009544975124299526,0.03159637376666069,0.13850970566272736,1.1606889963150024
708,0.0004629208124242723,0.00020705896895378828,9.870605572359636e-05,8.131881622830406e-05,7.831572293071076e-05,0.0001086358679458499,0.00014118333638180047,0.0004562705580610782,0.001750427414663136,0.0037251473404467106,0.010953850112855434,0.03629520907998085,0.15531551837921143,1.485515832901001
709,0.00033342253300361335,0.00014338537584990263,7.344340701820329e-05,5.918183524045162e-05,5.579386925091967e-05,8.075564255705103e-05,0.00011038283264497295,0.0003935957793146372,0.0014767592074349523,0.0031268156599253416,0.009272587485611439,0.03126034140586853,0.13715440034866333,1.2363048791885376
710,0.00043095118599012494,0.00019049496040679514,8.985651220427826e-05,6.415440293494612e-05,5.9844303905265406e-05,8.81669475347735e-05,0.00011769298725994304,0.0004021058848593384,0.0014113832730799913,0.0025841176975518465,0.0070868441835045815,0.020829051733016968,0.08030879497528076,0.889470100402832
711,0.00037952844286337495,0.00016766853514127433,8.507363236276433e-05,7.109271973604336e-05,7.063183875288814e-05,0.00010618946544127539,0.000138798714033328,0.00043116603046655655,0.0015292526222765446,0.0033527773339301348,0.008771911263465881,0.028504639863967896,0.12383367121219635,1.0852419137954712
712,0.0002738218172453344,0.00011391715088393539,6.847491749795154e-05,6.029377254890278e-05,6.137813761597499e-05,9.266470442526042e-05,0.00012138123565819114,0.0004121751117054373,0.0016577214701101184,0.0035833606962114573,0.010499187745153904,0.03432067483663559,0.14485308527946472,1.3567947149276733
713,0.0002161486481782049,9.565637446939945e-05,5.4020998504711315e-05,5.7280682085547596e-05,6.058085637050681e-05,9.071973181562498e-05,0.00011924195132451132,0.00038772894185967743,0.0013685794547200203,0.0028277363162487745,0.007543951738625765,0.023563962429761887,0.10034584999084473,0.9009984731674194
714,0.0004099425859749317,0.00017750750703271478,8.17294348962605e-05,6.826202297816053e-05,6.0424059483921155e-05,8.275303844129667e-05,0.0001087523196474649,0.00036804526462219656,0.0013227681629359722,0.0025827153585851192,0.007103306706994772,0.02164268121123314,0.08705460280179977,0.8637072443962097
715,0.000366330670658499,0.00015086651546880603,7.847124652471393e-05,6.444093014579266e-05,5.889718886464834e-05,8.202171738957986e-05,0.00010662934801075608,0.000370189780369401,0.0013404411729425192,0.00277724745683372,0.007223495282232761,0.022772807627916336,0.09526847302913666,0.859917938709259
716,0.00030567432986572385,0.00013375462731346488,6.474574183812365e-05,6.127213418949395e-05,5.944304939475842e-05,8.535094821127132e-05,0.00010984445543726906,0.0003538314485922456,0.0013014508876949549,0.0026159356348216534,0.007123476359993219,0.02229473367333412,0.09441354870796204,0.9062759876251221
717,0.00027952672098763287,0.00012760120443999767,6.524167110910639e-05,5.9671481722034514e-05,6.23274827376008e-05,9.379953553434461e-05,0.00011881483078468591,0.00036339720827527344,0.0012953589903190732,0.0027081880252808332,0.007100241724401712,0.022360190749168396,0.09980584681034088,0.8831996917724609
718,0.0001830013352446258,8.003305265447125e-05,4.811679900740273e-05,4.8219084419542924e-05,5.228304144111462e-05,8.066818554652855e-05,0.00010514644236536697,0.0003471570380497724,0.0012834041845053434,0.003103553783148527,0.007981369271874428,0.02723667398095131,0.12521414458751678,1.0144014358520508
719,0.00047127637662924826,0.00020080074318684638,0.00010520916839595884,7.778461440466344e-05,7.012509740889072e-05,9.852082439465448e-05,0.00012363173300400376,0.0003770079347305,0.001323272823356092,0.0032521462999284267,0.008578456938266754,0.030078919604420662,0.14479365944862366,1.0851472616195679
720,0.00038870598655194044,0.00016883155331015587,8.887510921340436e-05,7.094426837284118e-05,6.962168117752299e-05,0.00010167523578274995,0.0001250787463504821,0.00035527514410205185,0.0013114019529893994,0.0031432234682142735,0.007884805090725422,0.02648151107132435,0.12439384311437607,0.9753747582435608
721,0.00033002643613144755,0.00013952329754829407,8.313982834806666e-05,6.795390072511509e-05,6.732268957421184e-05,9.654149471316487e-05,0.00011758568871300668,0.0003496195422485471,0.001253475435078144,0.0026595713570713997,0.007203339599072933,0.022526349872350693,0.09400200098752975,0.9799140691757202
722,0.00045560282887890935,0.00020609848434105515,9.380791016155854e-05,7.564523548353463e-05,7.346439815592021e-05,0.00010434294381411746,0.0001300469011766836,0.00036922385334037244,0.0013257077662274241,0.003452757140621543,0.009225057438015938,0.03337943181395531,0.1627301573753357,1.302581787109375
723,0.0003698367509059608,0.00015996178262867033,8.39455533423461e-05,6.953637057449669e-05,6.633689918089658e-05,9.750467143021524e-05,0.00012244096433278173,0.0003574881120584905,0.0012840789277106524,0.0028696993831545115,0.007565000094473362,0.02419748529791832,0.10397215932607651,0.9895349740982056
724,0.0004055537865497172,0.00017635163385421038,8.92489479156211e-05,7.537399505963549e-05,7.072946027619764e-05,0.00010038918844657019,0.00012386191519908607,0.0003367247700225562,0.0012048527132719755,0.002483487594872713,0.006886397488415241,0.021338006481528282,0.09191732853651047,0.9138762354850769
725,0.0002770319697447121,0.00012212770525366068,6.704798579448834e-05,5.275444345897995e-05,5.3336418204708025e-05,8.036536746658385e-05,0.00010271920473314822,0.0003240895748604089,0.0012159276520833373,0.002702808938920498,0.008073081262409687,0.02556409314274788,0.10518330335617065,1.1800521612167358
726,0.0004808996745850891,0.00020863505778834224,9.574931027600542e-05,6.980075704632327e-05,6.03361550020054e-05,8.351982978638262e-05,0.00010190653119934723,0.0003091889666393399,0.0011077377712354064,0.0022265121806412935,0.006135592237114906,0.018211185932159424,0.07247786968946457,0.782572329044342
727,0.00024471356300637126,0.00010477574687683955,5.97649413975887e-05,5.01875183545053e-05,5.064630022388883e-05,7.529604044975713e-05,9.2427791969385e-05,0.00029814051231369376,0.0010929179843515158,0.0025723474100232124,0.006620361935347319,0.021469304338097572,0.09763709455728531,0.8260447978973389
728,0.0005387338460423052,0.00023041586973704398,0.00011548324982868508,7.992705650394782e-05,6.942482286831364e-05,9.364973084302619e-05,0.00011048370652133599,0.00031133953598327935,0.0011181968729943037,0.0026300603058189154,0.007239314261823893,0.023771772161126137,0.11081613600254059,0.9862657785415649
729,0.0003123779606539756,0.00013375031994655728,7.205189467640594e-05,6.45178442937322e-05,6.09162452747114e-05,8.737600728636608e-05,0.00010473345901118591,0.00030383962439373136,0.0010739462450146675,0.0022482178173959255,0.0061196498572826385,0.018460411578416824,0.07765058428049088,0.7626745104789734
730,0.0004938251222483814,0.00021715722687076777,0.00011194476974196732,8.755471935728565e-05,8.623189205536619e-05,0.00012990612594876438,0.00016221660189330578,0.0003747402806766331,0.001290872460231185,0.0033705071546137333,0.009738845750689507,0.032959386706352234,0.14984411001205444,1.4032881259918213
731,0.00048510951455682516,0.00021362995903473347,9.925657650455832e-05,7.289582572411746e-05,6.367706373566762e-05,8.819733193377033e-05,0.0001074806132237427,0.0003118309541605413,0.0011092150816693902,0.00286439573392272,0.007848896086215973,0.02645493485033512,0.12492229789495468,1.0546311140060425
732,0.0005830228328704834,0.0002464444551151246,0.00012132480333093554,8.636334678158164e-05,7.173218909883872e-05,9.370617772219703e-05,0.00010808450315380469,0.00030929778586141765,0.0010819972958415747,0.002385648898780346,0.0066864523105323315,0.020588718354701996,0.08355523645877838,0.8741908669471741
733,0.00040435249684378505,0.0001779270387487486,9.210149437421933e-05,7.055078458506614e-05,6.577804742846638e-05,9.50885223574005e-05,0.0001145512142102234,0.0003090949321631342,0.0010908064432442188,0.0027168344240635633,0.007487896364182234,0.024264294654130936,0.1069231703877449,1.0385857820510864
734,0.0004494331660680473,0.00019782045274041593,9.274667536374182e-05,7.472254219464958e-05,6.768060120521113e-05,9.480684821028262e-05,0.00011308901594020426,0.00030117257847450674,0.0010125783737748861,0.002235359512269497,0.006005205679684877,0.017872082069516182,0.0759776309132576,0.7281559705734253
735,0.0002592956880107522,0.00011203085887245834,6.754776404704899e-05,5.504250293597579e-05,5.396598135121167e-05,8.3354847447481e-05,0.00010057147301267833,0.00029295161948539317,0.0010960549116134644,0.0026529263705015182,0.007758595049381256,0.02515919879078865,0.10983774811029434,1.1157153844833374
736,0.0005905829602852464,0.00024239459889940917,0.00013489046250469983,8.760073251323774e-05,7.358490256592631e-05,0.00010038028995040804,0.00011516441009007394,0.0003047635545954108,0.0010588165605440736,0.0027224526274949312,0.007463596761226654,0.024492090567946434,0.11872493475675583,0.9648293256759644
737,0.00035587235470302403,0.00015142538177315146,8.030355820665136e-05,6.674059841316193e-05,6.169729022076353e-05,8.817812340566888e-05,0.00010271610517520458,0.00028176233172416687,0.0010212541092187166,0.00241619860753417,0.007013207301497459,0.021644698455929756,0.08977782726287842,0.9754194617271423
738,0.0001964078692253679,9.020444849738851e-05,4.863676076638512e-05,4.3908741645282134e-05,4.516636545304209e-05,6.959534948691726e-05,8.190894004656002e-05,0.0002509186742827296,0.0009661420481279492,0.002188483951613307,0.006344061344861984,0.019158123061060905,0.07783699780702591,0.9294359683990479
739,0.0004712215159088373,0.00019939862249884754,9.548448724672198e-05,7.430363621097058e-05,6.29904679954052e-05,8.381360385101289e-05,9.40552054089494e-05,0.00027301779482513666,0.0009342761477455497,0.002192339627072215,0.006032180972397327,0.018425965681672096,0.08128849416971207,0.7644098401069641
740,0.0003927026118617505,0.000173906737472862,8.340525528183207e-05,7.027447281870991e-05,6.254347681533545e-05,8.646563219372183e-05,9.850356582319364e-05,0.0002695539442356676,0.0009939126903191209,0.0025047273375093937,0.007494645193219185,0.02404985949397087,0.10416317731142044,1.112540364265442
741,0.0003335982037242502,0.00014337054744828492,7.789902156218886e-05,6.350225885398686e-05,6.121176556916907e-05,8.680109749548137e-05,0.00010204453428741544,0.0002676652802620083,0.000930156500544399,0.0022787386551499367,0.006069875322282314,0.01861504279077053,0.0821993350982666,0.7898942828178406
742,0.00039371527964249253,0.00017303781351074576,9.08965157577768e-05,6.791837222408503e-05,6.334236968541518e-05,9.034345566760749e-05,0.0001040168572217226,0.0002754917077254504,0.0009608251275494695,0.0023736387956887484,0.006483140401542187,0.019903961569070816,0.08590240776538849,0.8480992317199707
743,0.0005585288163274527,0.00023944447457324713,0.00011311429989291355,8.234545384766534e-05,7.007432577665895e-05,9.234339086106047e-05,0.0001040626157191582,0.00027467362815514207,0.0009221720392815769,0.0026667555794119835,0.006820287089794874,0.023397648707032204,0.125846266746521,0.9196923971176147
744,0.0006131314439699054,0.00025975474272854626,0.00013383995974436402,9.514788689557463e-05,8.014126069610938e-05,0.00010630777251208201,0.00012029537174385041,0.00027873893850483,0.0008854851475916803,0.002202314557507634,0.005961764138191938,0.01839420758187771,0.08313773572444916,0.8106080293655396
745,0.0005729388794861734,0.00024776000645942986,0.00011280948820058256,8.594002429163083e-05,7.160615496104583e-05,9.048569336300716e-05,9.91426277323626e-05,0.0002552388468757272,0.0008399109938181937,0.002035214100033045,0.0055062249302864075,0.01671125367283821,0.07576039433479309,0.6846792101860046
746,0.0004918945487588644,0.00021670172282028943,9.842919826041907e-05,8.108369365800172e-05,6.985800428083166e-05,9.559648606227711e-05,0.00010646773444022983,0.0002687660453375429,0.0008540077833458781,0.002226148033514619,0.00591200590133667,0.018612872809171677,0.08961441367864609,0.7421430349349976
747,0.00016925472300499678,7.870432455092669e-05,3.99567506974563e-05,4.3416061089374125e-05,4.6288354496937245e-05,7.083558011800051e-05,8.05268864496611e-05,0.00022050297411624342,0.0007731746300123632,0.002080353209748864,0.005879235919564962,0.01860697567462921,0.08491829037666321,0.8351956009864807
748,0.00041971958125941455,0.00018572615226730704,9.1621681349352e-05,6.943487096577883e-05,6.412159564206377e-05,8.992999937618151e-05,0.0001040292190737091,0.0002411385503364727,0.0007740395958535373,0.0018885135650634766,0.005060853902250528,0.014600160531699657,0.0633627250790596,0.6320245265960693
749,0.0003384203591849655,0.00015374692156910896,7.424673094647005e-05,6.732106703566387e-05,6.685756670776755e-05,9.22904146136716e-05,0.00010640697291819379,0.00025210343301296234,0.0008418074576184154,0.002618723548948765,0.006819579284638166,0.02347618341445923,0.12345555424690247,0.9959348440170288
750,0.00043303368147462606,0.0001944786636158824,8.44298119773157e-05,7.125237607397139e-05,6.56145712127909e-05,8.686510409461334e-05,9.790330659598112e-05,0.0002387594140600413,0.0007778744329698384,0.0021100325975567102,0.005377403926104307,0.0166847575455904,0.08040601015090942,0.7229436039924622
751,0.00037729329778812826,0.0001680909626884386,7.794328121235594e-05,6.77924181218259e-05,6.285928975557908e-05,8.868015720508993e-05,0.0001002906501526013,0.00023986019368749112,0.0008234608103521168,0.0023488264996558428,0.006806818302720785,0.022442877292633057,0.10304459929466248,1.0719778537750244
752,0.00044390762923285365,0.00019582051027100533,9.376499656355008e-05,7.677811663597822e-05,6.737055082339793e-05,9.081260213861242e-05,0.00010104931425303221,0.00024456833489239216,0.0007758213323540986,0.0021855593658983707,0.005958883091807365,0.019300775602459908,0.09469012916088104,0.8417039513587952
753,0.000358456774847582,0.00016099833010230213,8.581193833379075e-05,6.928986840648577e-05,6.736438808729872e-05,9.413139196112752e-05,0.00010829004168044776,0.00022716379316989332,0.0007887628744356334,0.002413098933175206,0.00720636360347271,0.02463100291788578,0.12145619094371796,1.1854006052017212
754,0.0005070489132776856,0.00022706946765538305,0.00010728740016929805,8.334955055033788e-05,7.916601316537708e-05,0.00010769026994239539,0.00012602329661604017,0.0002598172577563673,0.0007892053108662367,0.002230902435258031,0.005582560319453478,0.017183080315589905,0.0843777135014534,0.7259272933006287
755,0.0003918559232261032,0.00017296246369369328,8.9863664470613e-05,6.940282764844596e-05,6.608268449781463e-05,8.901088585844263e-05,0.00010097346239490435,0.00022760569117963314,0.0007326506893150508,0.0022571231238543987,0.005827158689498901,0.018867382779717445,0.1033184826374054,0.8041986227035522
756,0.00028157857013866305,0.00012485746992751956,6.212094012880698e-05,6.136674346635118e-05,6.303979171207175e-05,8.646077912999317e-05,9.860246791504323e-05,0.0002221408940386027,0.0007244303124025464,0.0022785435430705547,0.005954032763838768,0.019555198028683662,0.10078616440296173,0.8941420912742615
757,0.00028758973348885775,0.0001320615119766444,6.178929470479488e-05,5.565206811297685e-05,5.2162220526952296e-05,7.045033271424472e-05,7.694055238971487e-05,0.00019888438691850752,0.0006390398484654725,0.0016501726349815726,0.004440504591912031,0.013122140429913998,0.05485207214951515,0.6229832172393799
758,0.00031226122519001365,0.00014087489398662,8.416144555667415e-05,6.238863716134802e-05,6.140959158074111e-05,8.841614180710167e-05,0.0001018777402350679,0.0002245637879241258,0.0007117713685147464,0.002145586535334587,0.005567166022956371,0.017623912543058395,0.08885008841753006,0.7722283005714417
759,0.0003009300562553108,0.00013252081407699734,6.928012589924037e-05,6.553876301040873e-05,6.36862387182191e-05,8.506400627084076e-05,9.379546827403829e-05,0.0002103119040839374,0.0006575401057489216,0.0018947377102449536,0.004968038760125637,0.015511970967054367,0.0746455043554306,0.7012273669242859
760,0.0004537869826890528,0.00019888395036105067,0.00010042451322078705,8.493963105138391e-05,7.538473437307402e-05,9.777867671800777e-05,0.00010813674452947453,0.00023181401775218546,0.0006895622937008739,0.002049572765827179,0.0053961616940796375,0.017319567501544952,0.08422980457544327,0.801622211933136
761,0.00013949388812761754,6.561187910847366e-05,4.119489312870428e-05,4.463405639398843e-05,5.075341323390603e-05,7.393812120426446e-05,8.398381032748148e-05,0.0002001193061005324,0.0006377524114213884,0.0019842484034597874,0.0048608314245939255,0.015240540727972984,0.07418661564588547,0.6948221325874329
762,0.0004364257038105279,0.00019240179972257465,9.661977674113587e-05,7.570480374852195e-05,6.61230951664038e-05,8.627354691270739e-05,9.370208135806024e-05,0.00021360957180149853,0.0006335400394164026,0.001726529560983181,0.0047594401985406876,0.014457949437201023,0.06291835755109787,0.6632480621337891
763,0.00027367452275939286,0.00012789304309990257,7.009069668129086e-05,6.318211671896279e-05,6.10994320595637e-05,8.754707232583314e-05,9.960666648112237e-05,0.00021921913139522076,0.0006431856309063733,0.0018161205807700753,0.00475704949349165,0.014641608111560345,0.06883065402507782,0.6260133385658264
764,0.0005984327872283757,0.00027485060854814947,0.0001351965038338676,8.991159847937524e-05,8.130349306156859e-05,0.00011343647202011198,0.0001310950901824981,0.00021801641560159624,0.0006133105489425361,0.0019216402433812618,0.005198558326810598,0.01681409403681755,0.08094573765993118,0.827905535697937
765,0.0003614721354097128,0.00016472891729790717,7.158804510254413e-05,6.645754911005497e-05,6.385036249412224e-05,8.784008241491392e-05,0.00010191996261710301,0.00021076576376799494,0.0006165668019093573,0.00207009119912982,0.004996800795197487,0.016300074756145477,0.08291376382112503,0.671208381652832
766,0.00022012903355062008,0.00010018668399425223,5.3830684919375926e-05,5.5332769989036024e-05,5.8314115449320525e-05,7.83085633884184e-05,8.784599049249664e-05,0.00019384869665373117,0.0006459368159994483,0.002504628151655197,0.006627993192523718,0.023656273260712624,0.11854776740074158,1.091781735420227
767,0.00031003920594230294,0.00013996056804899126,7.834818097762764e-05,6.627972470596433e-05,6.488626968348399e-05,8.936995436670259e-05,0.00010036304593086243,0.00020523890270851552,0.0005930196493864059,0.00219504302367568,0.005182549823075533,0.017720021307468414,0.10623036324977875,0.7447335720062256
768,0.00043820959399454296,0.00020217063138261437,0.00010384347115177661,7.431335689034313e-05,6.80474258842878e-05,9.221106301993132e-05,0.00010241679410682991,0.00021524037583731115,0.0006656592013314366,0.0027125240303575993,0.0066466182470321655,0.023608187213540077,0.13038989901542664,1.0200269222259521
769,0.0004264735907781869,0.00019064056687057018,9.981982293538749e-05,7.101996015990153e-05,6.143105565570295e-05,7.923652447061613e-05,8.516501111444086e-05,0.00019771493680309504,0.000565570779144764,0.0017854594625532627,0.004616778343915939,0.014675851911306381,0.07221142947673798,0.7184808254241943
770,0.00032433593878522515,0.00014453046605922282,6.581963680218905e-05,6.708810542477295e-05,6.629517883993685e-05,8.354127203347161e-05,9.217779734171927e-05,0.00019032423733733594,0.0005417890497483313,0.001596860820427537,0.0040872725658118725,0.012473165057599545,0.05390525236725807,0.6490906476974487
771,0.0004915044992230833,0.0002189274673582986,0.00011516802624100819,8.399550279136747e-05,7.030775304883718e-05,8.758483454585075e-05,9.26546344999224e-05,0.00019919333863072097,0.0005378208588808775,0.001651062280870974,0.00413260143250227,0.013002144172787666,0.06459556519985199,0.6080320477485657
772,0.0003733317425940186,0.00017011878662742674,8.461249672109261e-05,7.415669097099453e-05,7.24591373000294e-05,9.594185394234955e-05,0.00010786054917844012,0.0002020837418967858,0.0005731828277930617,0.0022630449384450912,0.00642282422631979,0.023075608536601067,0.11712003499269485,1.2327276468276978
773,0.00030091757071204484,0.0001347720972262323,7.448123506037518e-05,5.4220130550675094e-05,5.204831904848106e-05,7.187950541265309e-05,7.977399218361825e-05,0.00018084865587297827,0.0005018872325308621,0.0017937259981408715,0.004415985196828842,0.01446557603776455,0.08132289350032806,0.6520572900772095
774,0.00020397045591380447,9.585798397893086e-05,5.850178058608435e-05,5.260881152935326e-05,5.641521420329809e-05,8.180089935194701e-05,9.155734005616978e-05,0.00017976266099140048,0.0005014603375457227,0.001651917351409793,0.004156447947025299,0.013216853141784668,0.06389293819665909,0.6868494153022766
775,0.00044927949784323573,0.00020167019101791084,0.0001031254359986633,7.672192441532388e-05,6.717739597661421e-05,8.67436538101174e-05,9.284939733333886e-05,0.00019687856547534466,0.0005069155595265329,0.0016401781467720866,0.003846782026812434,0.011806320399045944,0.05684742331504822,0.5936915278434753
776,0.0004230514168739319,0.00019072492432314903,8.74853867571801e-05,7.851175905670971e-05,7.400294998660684e-05,9.209318523062393e-05,0.00010115479381056502,0.00019979818898718804,0.0005343908560462296,0.0022529722191393375,0.005147835705429316,0.017678502947092056,0.10062937438488007,0.7552827000617981
777,0.0003408078628126532,0.00015422367141582072,8.000813249964267e-05,6.718208896927536e-05,6.598702020710334e-05,8.88938011485152e-05,0.00010029565601143986,0.00019553305173758417,0.0004969204892404377,0.0017667266074568033,0.004063756670802832,0.012821870855987072,0.06568940728902817,0.5731621384620667
778,0.0005468151066452265,0.00025155843468382955,0.00011666087084449828,8.034607890294865e-05,7.211554475361481e-05,0.00010171104077016935,0.00011583654122659937,0.00020012677123304456,0.0005139908753335476,0.0024241695646196604,0.005340098403394222,0.018829699605703354,0.11747565120458603,0.7815387845039368
779,0.00010239313269266859,4.855214501731098e-05,2.315537494723685e-05,3.826863394351676e-05,4.848332901019603e-05,6.774875510018319e-05,7.652389467693865e-05,0.00016832763503771275,0.0004665965388994664,0.0021937291603535414,0.005005850922316313,0.01776357926428318,0.10899791866540909,0.7866335511207581
780,0.00031539006158709526,0.0001476104516768828,7.03572659404017e-05,5.5911274102982134e-05,5.3271007345756516e-05,7.292199734365568e-05,8.227374200941995e-05,0.00016911260900087655,0.00043759585241787136,0.0017050955211743712,0.003960817586630583,0.013036486692726612,0.07066872715950012,0.6073697209358215
781,0.00043285341234877706,0.00019624446576926857,8.711871487321332e-05,7.569335866719484e-05,6.850342469988391e-05,8.837174391373992e-05,9.648029663367197e-05,0.00018548831576481462,0.0004517211054917425,0.001644943025894463,0.0038199452683329582,0.012587188743054867,0.06600113958120346,0.6358773708343506
782,0.00030162479379214346,0.00013895818847231567,7.376106077572331e-05,6.445393955800682e-05,6.464919715654105e-05,8.593989332439378e-05,9.320961544290185e-05,0.00017886738351080567,0.00045044938451610506,0.0018218803452327847,0.0042443424463272095,0.014180969446897507,0.07339436560869217,0.6942698955535889
783,0.00022725788585375994,0.00010732357623055577,5.63082103326451e-05,4.471850479603745e-05,4.6623212256236e-05,6.540008325828239e-05,7.305520557565615e-05,0.00015655947208870202,0.00040559729677625,0.00150051258970052,0.0036052302457392216,0.0114515982568264,0.056764304637908936,0.5538321137428284
784,0.0004087713314220309,0.00018398271640762687,8.232453546952456e-05,7.28772793081589e-05,6.828938057878986e-05,8.348772098543122e-05,8.957981481216848e-05,0.00018530069792177528,0.00045766105176880956,0.0021514208056032658,0.004952980671077967,0.01771298237144947,0.10478212684392929,0.8377730846405029
785,0.0003091540129389614,0.00014510768232867122,7.239010301418602e-05,5.742376743000932e-05,5.751138087362051e-05,8.029510354390368e-05,9.129093814408407e-05,0.00017953138740267605,0.0004278346605133265,0.0015858138212934136,0.00347117823548615,0.011088781990110874,0.058292098343372345,0.5186059474945068
786,0.0004915888421237469,0.0002222303010057658,9.289690933655947e-05,6.818205292802304e-05,5.735368904424831e-05,7.439235196216032e-05,8.231314859585837e-05,0.00016509713896084577,0.0004046560206916183,0.0014464481500908732,0.0034901753533631563,0.010837007313966751,0.05118773505091667,0.558631956577301
787,0.00036513234954327345,0.00017092532652895898,8.057016384555027e-05,6.18958511040546e-05,5.768519258708693e-05,7.497650221921504e-05,8.048924064496532e-05,0.00016247913299594074,0.0003974247956648469,0.0014249137602746487,0.003800565144047141,0.012212781235575676,0.0546414740383625,0.7121798992156982
788,0.0002290166012244299,0.00010998985089827329,6.117638986324891e-05,5.951726052444428e-05,6.691610906273127e-05,9.342208795715123e-05,0.00010437766468385234,0.00018310519226361066,0.0004417401796672493,0.002405513310804963,0.0056846425868570805,0.021134890615940094,0.13341425359249115,1.0529236793518066
789,0.00015109952073544264,7.782346801832318e-05,4.567431460600346e-05,4.0756869566394016e-05,4.563183756545186e-05,6.888161442475393e-05,7.964473479660228e-05,0.00016254327783826739,0.00039331315201707184,0.0015494535909965634,0.0033575999550521374,0.010546928271651268,0.053175508975982666,0.503975510597229
790,0.00039383937837556005,0.00018424296285957098,9.48875313042663e-05,7.362257747445256e-05,7.183097477536649e-05,0.00010561622912064195,0.00012477519339881837,0.00021867408941034228,0.0005104936426505446,0.002392650581896305,0.00487967673689127,0.01674681343138218,0.094162218272686,0.7467545866966248
791,0.00024153149570338428,0.00010914364975178614,4.1151841287501156e-05,4.586692375596613e-05,4.8593014071229845e-05,6.267410208238289e-05,7.005399675108492e-05,0.00014667058712802827,0.0003579833428375423,0.0015161688206717372,0.003316369606181979,0.010671557858586311,0.0577024407684803,0.5080621242523193
792,0.0004882048233412206,0.00022104490199126303,0.00010606747673591599,8.083685679594055e-05,6.902294990140945e-05,8.239581802627072e-05,8.686455839779228e-05,0.0001760048180585727,0.00039299196214415133,0.001486134366132319,0.0031475538853555918,0.009799692779779434,0.050269994884729385,0.46468573808670044
793,0.00020464209956116974,9.472241072217003e-05,5.108502955408767e-05,4.482013173401356e-05,4.56684356322512e-05,6.207085243659094e-05,6.733065674779937e-05,0.0001485679968027398,0.0003618745831772685,0.0013569709844887257,0.0032016036566346884,0.01001567579805851,0.047632746398448944,0.5126318335533142
794,0.0004557034408207983,0.00020919660164508969,9.498563304077834e-05,7.651292253285646e-05,6.969640526222065e-05,8.806413825368509e-05,9.718637738842517e-05,0.00017386823310516775,0.000377717922674492,0.001767935580573976,0.0035607812460511923,0.012134311720728874,0.07368934899568558,0.5514440536499023
795,0.00034830134245567024,0.00016167132707778364,8.555212843930349e-05,6.603887595701963e-05,5.8133322454523295e-05,7.357933645835146e-05,7.889200787758455e-05,0.0001683479204075411,0.000379818317014724,0.0013964201789349318,0.002952002687379718,0.009086942300200462,0.0472966730594635,0.41606271266937256
796,0.00011860818631248549,5.9559613873716444e-05,2.9351278499234468e-05,4.543199247564189e-05,5.4764259402872995e-05,7.684389856876805e-05,8.975833770819008e-05,0.00016338727436959743,0.00035944508272223175,0.0018461124273017049,0.00348998443223536,0.012124035507440567,0.08341602981090546,0.5268223285675049
797,0.0002217565051978454,0.00010711020149756223,6.684111576760188e-05,4.983888356946409e-05,5.101805800222792e-05,6.896394188515842e-05,7.347899372689426e-05,0.000151943473611027,0.0003551211557351053,0.00141210260335356,0.0033556786365807056,0.010616245679557323,0.05338961258530617,0.5865398049354553
798,0.0003624944656621665,0.00016785820480436087,8.736038580536842e-05,6.0145383031340316e-05,5.5595231970073655e-05,7.386117067653686e-05,7.797114085406065e-05,0.00015579014143440872,0.0003495809796731919,0.001380191883072257,0.003026095684617758,0.00926431454718113,0.05015772953629494,0.4663233458995819
799,0.00023288061493076384,0.00011191487283213064,6.168640538817272e-05,5.463246634462848e-05,5.766151298303157e-05,7.847003143979236e-05,8.582673035562038e-05,0.00015970446111168712,0.00034874514676630497,0.001614446402527392,0.003300274722278118,0.01079750806093216,0.0640045627951622,0.5009084343910217
800,0.0003044322656933218,0.00014176464173942804,7.026462844805792e-05,5.201679596211761e-05,5.049006358603947e-05,6.822910654591396e-05,7.51640836824663e-05,0.00015211630670819432,0.00034253759076818824,0.001790227834135294,0.0036999681033194065,0.01312239095568657,0.084809310734272,0.6061187386512756
801,0.00030101664015091956,0.00013981410302221775,7.6200274634175e-05,6.0626018239418045e-05,5.9976675402140245e-05,8.203898323699832e-05,9.176717139780521e-05,0.00016398118168581277,0.0003455140395089984,0.0017565707676112652,0.003450227901339531,0.01184409111738205,0.0793585255742073,0.533018171787262
802,0.00041833583964034915,0.000193703846889548,9.458548447582871e-05,7.609539898112416e-05,6.801800918765366e-05,8.489486208418384e-05,9.056504495674744e-05,0.00016790730296634138,0.0003551482514012605,0.0015567094087600708,0.0034134038724005222,0.011218382976949215,0.06453809142112732,0.5766649842262268
803,0.00035338386078365147,0.00015922663442324847,8.336780592799187e-05,6.232495798030868e-05,5.7879977248376235e-05,7.219935650937259e-05,7.513452874263749e-05,0.00014906033175066113,0.00032487374846823514,0.0016739838756620884,0.003415810875594616,0.011817187070846558,0.07878577709197998,0.5384191274642944
804,0.00050681660650298,0.0002256443549413234,0.00010091025615110993,7.649032340850681e-05,6.315843347692862e-05,7.482799992430955e-05,8.013555634533986e-05,0.0001556541828904301,0.00032530806493014097,0.0015538580482825637,0.0030194460414350033,0.0097862733528018,0.060930751264095306,0.4232669174671173
805,0.00039936398388817906,0.00018545991042628884,0.00011116211680928245,7.142383401514962e-05,6.145709630800411e-05,7.951918087201193e-05,8.276959852082655e-05,0.00016374564438592643,0.00034354874514974654,0.001766394474543631,0.0034360995050519705,0.011627385392785072,0.07345505803823471,0.5023190379142761
806,0.00032257469138130546,0.00015211597201414406,7.798799924785271e-05,5.83432920393534e-05,5.565725950873457e-05,7.525977707700804e-05,8.314681326737627e-05,0.00015891093062236905,0.0003216734330635518,0.0015415474772453308,0.0029838483314961195,0.009887001477181911,0.0632333979010582,0.4262714684009552
807,0.0002729745174292475,0.00013078137999400496,8.559379784855992e-05,5.6313736422453076e-05,5.272309863357805e-05,7.320399163290858e-05,7.898383773863316e-05,0.00015222866204567254,0.00030844990396872163,0.0014349687844514847,0.002876592567190528,0.009444281458854675,0.05818749964237213,0.4493686258792877
808,0.0002508810721337795,0.00011981915304204449,7.165762508520856e-05,6.180749915074557e-05,6.463030149461702e-05,9.230302384821698e-05,0.00010684063454391435,0.00017544002912472934,0.0003342003037687391,0.0017669005319476128,0.003113729879260063,0.010448988527059555,0.06677892804145813,0.4656476676464081
809,0.00028455647407099605,0.0001343607291346416,8.106951281661168e-05,5.77790524403099e-05,5.648181831929833e-05,7.687033212278038e-05,8.472765330225229e-05,0.00016515041352249682,0.00032184860901907086,0.0014019010122865438,0.0027203436475247145,0.008682671934366226,0.048681434243917465,0.4387323260307312
810,0.0005229393136687577,0.00024134619161486626,0.0001209256297443062,8.679551683599129e-05,7.080082286847755e-05,8.941465785028413e-05,9.679626964498311e-05,0.00016610688180662692,0.0003115054569207132,0.0015476058470085263,0.0025984670501202345,0.008416536264121532,0.055410150438547134,0.35175493359565735
811,0.0005390194128267467,0.0002482256677467376,0.00012108447845093906,8.125985186779872e-05,6.373685755534098e-05,7.702534639975056e-05,8.190817607101053e-05,0.00014793257287237793,0.0002848352014552802,0.0014942922862246633,0.002701489022001624,0.009230634197592735,0.0603044293820858,0.4131292998790741
812,0.0002627640205901116,0.00011982169235125184,5.831161615788005e-05,4.787765283253975e-05,4.384307248983532e-05,5.873269401490688e-05,6.417826807592064e-05,0.00013254996156319976,0.0002682724443729967,0.0015261992812156677,0.0027053046505898237,0.009358665905892849,0.06289645284414291,0.4161487817764282
813,0.00035839021438732743,0.00016663584392517805,8.539132977603003e-05,6.867204501759261e-05,6.54320465400815e-05,9.188341209664941e-05,0.00010769125947263092,0.0001789622474461794,0.0003571241395547986,0.0022387909702956676,0.004268990363925695,0.016004139557480812,0.09557479619979858,0.733151912689209
814,0.0002382604725426063,0.00011338989861542359,5.4778793128207326e-05,5.103434523334727e-05,5.566315303440206e-05,8.06647731224075e-05,9.577785385772586e-05,0.00015968298248481005,0.00029574063955806196,0.0017163028242066503,0.0029313897248357534,0.01052571926265955,0.07233630865812302,0.46512162685394287
815,0.0002766328689176589,0.0001345243217656389,6.397482502507046e-05,6.177015166031197e-05,6.994298746576533e-05,0.00010739138815551996,0.0001287996710743755,0.00018168895621784031,0.00031392532400786877,0.0018025445751845837,0.0028878573793917894,0.010077602230012417,0.0657426044344902,0.5070985555648804
816,0.00022988783894106746,0.00010872608982026577,5.22997543157544e-05,5.1837912906194106e-05,5.2406310715014115e-05,6.81285819155164e-05,7.536850171163678e-05,0.00013941113138571382,0.0002564581227488816,0.0013405053177848458,0.002310355892404914,0.007781897205859423,0.05125616490840912,0.35962265729904175
817,0.00036836860817857087,0.00017444162222091109,9.848026820691302e-05,6.45146647002548e-05,5.637735375785269e-05,6.82571335346438e-05,7.072695007082075e-05,0.00014449541049543768,0.0002668745000846684,0.0013089448912069201,0.0023895050399005413,0.007914927788078785,0.046711064875125885,0.36059093475341797
818,0.00048052912461571395,0.00021808577002957463,9.438648703508079e-05,7.6595380960498e-05,6.188884435687214e-05,7.191408076323569e-05,7.764685869915411e-05,0.0001471570722060278,0.000260108063230291,0.001194512820802629,0.0022225999273359776,0.007140479050576687,0.04067552462220192,0.32394614815711975
819,0.0004377929726615548,0.00020057625079061836,9.95690788840875e-05,7.216187077574432e-05,6.207804108271375e-05,7.32362677808851e-05,7.695394742768258e-05,0.00014187509077601135,0.000258708925684914,0.001298117800615728,0.002480035414919257,0.008493336848914623,0.051623959094285965,0.42111051082611084
820,0.0002553313970565796,0.00011999705748166889,6.452580419136211e-05,5.579764547292143e-05,5.4554693633690476e-05,7.372433901764452e-05,8.113876538118348e-05,0.00014378868218045682,0.0002615294652059674,0.0015334916533902287,0.0027899579145014286,0.010144321247935295,0.06583096832036972,0.5016190409660339
821,0.00021746238053310663,0.00010564515832811594,5.6840668548829854e-05,5.319973934092559e-05,5.479189712787047e-05,7.273416849784553e-05,8.147223707055673e-05,0.00014879711670801044,0.0002643346961122006,0.0015624351799488068,0.0027894519735127687,0.01046113669872284,0.07077308744192123,0.48065322637557983
822,0.0004932970623485744,0.00022631612955592573,0.00010411736002424732,8.179798896890134e-05,6.76565250614658e-05,8.565390453441069e-05,9.461657464271411e-05,0.000161129588377662,0.00027893405058421195,0.0015938885044306517,0.0026915427297353745,0.009724510833621025,0.06479838490486145,0.4609271287918091
823,0.0004751149972435087,0.0002214929845649749,0.0001142636319855228,8.445652201771736e-05,7.666392775718123e-05,9.889085777103901e-05,0.00011375061876606196,0.0001707055198494345,0.0002726269594859332,0.0016031299019232392,0.003092919010668993,0.011539028957486153,0.06619174033403397,0.6234797835350037
824,0.00044946858542971313,0.000209374149562791,0.00010118331556441262,7.83053765189834e-05,6.926923379069194e-05,9.031967783812433e-05,0.00010171438771067187,0.00016285135643556714,0.0002810007135849446,0.0019440115429461002,0.003112040925770998,0.012267589569091797,0.0887371376156807,0.5646310448646545
825,0.00024655318702571094,0.00012166452506789938,7.125249248929322e-05,5.154547034180723e-05,5.3050298447487876e-05,7.897947944002226e-05,9.187634714180604e-05,0.00014349997218232602,0.0002421292447252199,0.001404513488523662,0.0022386210039258003,0.007740924134850502,0.05104353651404381,0.3537682294845581
826,0.00044464290840551257,0.00020371309074107558,8.489400352118537e-05,7.674185326322913e-05,6.894702528370544e-05,8.282429189421237e-05,8.881640678737313e-05,0.00014534429647028446,0.00024733063764870167,0.001431586453691125,0.0024132595863193274,0.008699346333742142,0.05944867804646492,0.4141634702682495
827,0.0003061019815504551,0.0001481727376813069,7.723201997578144e-05,6.279956869548187e-05,6.468519131885841e-05,8.918022649595514e-05,0.00010184226994169876,0.0001531592133687809,0.0002634395204950124,0.0015826784074306488,0.0024447450414299965,0.008428871631622314,0.053876299411058426,0.37991541624069214
828,0.000267211435129866,0.00012685245019383729,6.318738451227546e-05,5.662449621013366e-05,5.6535558542236686e-05,7.415674190269783e-05,8.376178448088467e-05,0.0001434356381651014,0.00024919805582612753,0.0015812008641660213,0.0024764728732407093,0.008769143372774124,0.05829903855919838,0.3755189776420593
829,0.00038958038203418255,0.00018570272368378937,0.00010487881081644446,6.878157728351653e-05,6.282094545895234e-05,8.815575711196288e-05,0.00010260682029183954,0.00016606602002866566,0.0002735122398007661,0.001865222118794918,0.002572115045040846,0.00913408026099205,0.06438042223453522,0.3447144031524658
830,0.00036100487341172993,0.00017173535889014602,8.306066592922434e-05,6.804126314818859e-05,6.628506525885314e-05,9.461348236072809e-05,0.00011392132000764832,0.00017655544797889888,0.000287740578642115,0.001721525564789772,0.002568427473306656,0.009532173164188862,0.06897498667240143,0.42008644342422485
831,0.00029619233100675046,0.00014780156197957695,7.910415297374129e-05,5.911680273129605e-05,5.995672108838335e-05,8.078392420429736e-05,9.069753286894411e-05,0.0001471347059123218,0.0002415592025499791,0.001582300872541964,0.0022771565709263086,0.00830359198153019,0.06255090236663818,0.33847394585609436
832,0.00022769415227230638,0.00010426147491671145,5.1254268328193575e-05,4.858013562625274e-05,4.756583439302631e-05,6.458313146140426e-05,7.3493632953614e-05,0.00013171015598345548,0.00021455988462548703,0.0011688644299283624,0.0018856569658964872,0.006375627592206001,0.04088660329580307,0.29733872413635254
833,0.0002093255170620978,8.845442062010989e-05,2.3390797650790773e-05,4.2089657654287294e-05,4.655864540836774e-05,6.25164684606716e-05,7.185903814388439e-05,0.00012296051136218011,0.00020866404520347714,0.0013949049171060324,0.0021763339173048735,0.008246785029768944,0.060429126024246216,0.3977213501930237
834,0.00038902810774743557,0.00018236519827041775,8.984436135506257e-05,6.514546112157404e-05,6.028636562405154e-05,8.023645204957575e-05,9.058925206772983e-05,0.0001468256814405322,0.00023184154997579753,0.0012245711404830217,0.0018103671027347445,0.005886012688279152,0.036950889974832535,0.2539103627204895
835,3.255064075347036e-05,2.2145633920445107e-05,7.5541929618339054e-06,2.3146954845287837e-05,3.459006256889552e-05,5.536472599487752e-05,6.617705366807058e-05,0.00012455160322133452,0.00020835814939346164,0.0013743732124567032,0.0019064394291490316,0.006782714277505875,0.047522105276584625,0.31059709191322327
836,0.00022528195404447615,0.0001235976378666237,8.38203850435093e-05,5.5869106290629134e-05,5.7027038565138355e-05,7.875929441070184e-05,8.559026900911704e-05,0.00013867735106032342,0.00022160279331728816,0.0016083306400105357,0.002149414038285613,0.007976588793098927,0.06300638616085052,0.32217347621917725
837,0.00016881323244888335,8.246054494520649e-05,4.410307155922055e-05,4.4529973820317537e-05,4.534906838671304e-05,5.900800533709116e-05,6.468751234933734e-05,0.00012252149463165551,0.0001995585043914616,0.0011779891792684793,0.0017303033964708447,0.005890256725251675,0.04150872677564621,0.2681613564491272
838,0.00021177333837840706,0.00010289120837114751,4.84834672533907e-05,5.141767906025052e-05,5.4302774515235797e-05,7.384623313555494e-05,8.370143041247502e-05,0.00013523462985176593,0.00021706802363041788,0.0015169368125498295,0.0019683234859257936,0.007187618408352137,0.05427251383662224,0.2911107838153839
839,0.0003794160147663206,0.00017153368389699608,7.985549018485472e-05,6.818625115556642e-05,6.4649480918888e-05,8.60211584949866e-05,9.905657498165965e-05,0.00014794824528507888,0.0002246234071208164,0.0016074880259111524,0.0020441387314349413,0.007736509200185537,0.06177086383104324,0.3188914358615875
840,0.00026850306312553585,0.00012187872198410332,5.379334106692113e-05,5.077760579297319e-05,4.9140035116579384e-05,6.097061123000458e-05,6.59268262097612e-05,0.00012226249964442104,0.00019785232143476605,0.0010323923779651523,0.0016350470250472426,0.005332338623702526,0.0337488166987896,0.248749241232872
841,6.317061342997476e-05,3.546409061527811e-05,1.0410743925604038e-05,3.416513209231198e-05,4.498063208302483e-05,6.119841418694705e-05,6.763218698324636e-05,0.00011904152052011341,0.00019600021187216043,0.0015784181887283921,0.0020468872971832752,0.008059924468398094,0.06563781946897507,0.34373775124549866
842,0.000359122030204162,0.00016340296133421361,7.771727541694418e-05,6.342977576423436e-05,6.236341869225726e-05,9.058245632331818e-05,0.00010534592729527503,0.00015398833784274757,0.0002393642207607627,0.0021571977995336056,0.0026922309771180153,0.011216104961931705,0.0942772701382637,0.45941826701164246
843,0.00016201705147977918,7.233927317429334e-05,2.8294105504755862e-05,4.4155367504572496e-05,5.102775321574882e-05,6.81151359458454e-05,7.498051127186045e-05,0.0001232317154062912,0.00019955425523221493,0.0017387011321261525,0.0022397791035473347,0.009293452836573124,0.07935226708650589,0.3902328908443451
844,0.00034621491795405746,0.0001572913897689432,7.294457464013249e-05,5.7699537137523293e-05,5.351237632567063e-05,6.815128290327266e-05,7.550994632765651e-05,0.0001274545502383262,0.00019730644999071956,0.0014244567137211561,0.0018622592324391007,0.006962356623262167,0.0526086799800396,0.29011839628219604
845,0.00027014545048587024,0.00012448568304535002,5.112999861012213e-05,5.4291031119646505e-05,5.300777775119059e-05,6.554878200404346e-05,7.29435050743632e-05,0.00012801347475033253,0.00019469766994006932,0.0011163275921717286,0.0015659756027162075,0.00538584915921092,0.03710302710533142,0.2369246780872345
846,0.0003513474657665938,0.0001708245399640873,9.692352614365518e-05,6.46756961941719e-05,6.302256224444136e-05,9.242910164175555e-05,0.00010547169222263619,0.0001553216716274619,0.0002311383286723867,0.0016788315260782838,0.0020388804841786623,0.007747656665742397,0.05900740250945091,0.32835090160369873
847,0.00019802861788775772,9.25180793274194e-05,3.835483221337199e-05,4.5651970140170306e-05,4.895640813629143e-05,6.4737098000478e-05,7.166472641984001e-05,0.00012096205318812281,0.00018833359354175627,0.0012936507118865848,0.0017166601028293371,0.006334139034152031,0.04717538505792618,0.25380006432533264
848,0.00042846446740441024,0.0001951004669535905,8.963324944488704e-05,7.082879164954647e-05,6.283194670686498e-05,7.563973485957831e-05,8.039298700168729e-05,0.00012903007154818624,0.00019487360259518027,0.0010802181204780936,0.0015354020288214087,0.0050175730139017105,0.030994797125458717,0.2539801299571991
849,0.0004637037345673889,0.00021793248015455902,0.00011293913121335208,7.117196219041944e-05,5.875815259059891e-05,7.001559424679726e-05,7.16398935765028e-05,0.0001255883980775252,0.00018884758173953742,0.0011973826913163066,0.0015109822852537036,0.0052565885707736015,0.0398576557636261,0.21187174320220947
850,0.00019842435722239316,0.00010168849257752299,6.202580698300153e-05,4.559308217721991e-05,4.578731022775173e-05,6.039882282493636e-05,6.670161383226514e-05,0.00012253271415829659,0.00018795723735820502,0.0010771723464131355,0.001491662347689271,0.005104935262352228,0.03428592160344124,0.2528628408908844
851,0.0005933261709287763,0.00026742485351860523,0.00012546475045382977,8.625365444459021e-05,6.874527753097937e-05,7.940366776892915e-05,8.294512372231111e-05,0.00013899183250032365,0.00020247288921382278,0.0013724658638238907,0.001638521091081202,0.005924354773014784,0.04848376289010048,0.23404644429683685
852,0.00036252729478292167,0.00017185171600431204,8.242326293839142e-05,5.93303884670604e-05,5.109272024128586e-05,6.287729775067419e-05,6.711763853672892e-05,0.00011889765301020816,0.00018085360352415591,0.001284435042180121,0.00155590008944273,0.005590794142335653,0.04446658864617348,0.2324245125055313
853,0.00041389575926586986,0.00019720291311386973,0.00010599290544632822,6.916583515703678e-05,6.72093010507524e-05,9.729353041620925e-05,0.00011027403525076807,0.00016528810374438763,0.000246167357545346,0.0018687869887799025,0.0021597070153802633,0.009011168032884598,0.07590615004301071,0.35355475544929504
854,0.0005034261848777533,0.00022371775412466377,9.204624802805483e-05,6.833794031990692e-05,5.573247108259238e-05,6.285237759584561e-05,6.660394137725234e-05,0.00011712289415299892,0.00017538369866088033,0.0010929361451417208,0.001422771136276424,0.005000036675482988,0.03464904800057411,0.21465753018856049
855,0.000150309395394288,7.448697579093277e-05,3.5901350202038884e-05,3.812545401160605e-05,4.2399376980029047e-05,5.7455959904473275e-05,6.455364200519398e-05,0.00011874773917952552,0.0001834756403695792,0.0011558558326214552,0.0014447038993239403,0.00515552656725049,0.03603149205446243,0.21788637340068817
856,0.00016276769747491926,8.978706318885088e-05,6.939746526768431e-05,5.392169623519294e-05,5.773377779405564e-05,8.339608029928058e-05,9.457622218178585e-05,0.00014789645501878113,0.0002099914418067783,0.0016165460692718625,0.0015143530908972025,0.005749859381467104,0.05083892121911049,0.22604528069496155
857,0.00012829742627218366,6.98422736604698e-05,4.273081140127033e-05,3.9215610740939155e-05,4.598321538651362e-05,6.504688644781709e-05,7.26876751286909e-05,0.00012073204561602324,0.00018177999299950898,0.0013571176677942276,0.001451818156056106,0.00541040301322937,0.04444213584065437,0.2292739450931549
858,0.00029404996894299984,0.00013750404468737543,6.618457700824365e-05,5.5143031204352155e-05,4.972841270500794e-05,6.273800681810826e-05,6.866958574391901e-05,0.00012187535321572796,0.0001813931012293324,0.0010535519104450941,0.001289255334995687,0.004412378184497356,0.03117745742201805,0.18678614497184753
859,0.0002682849299162626,0.00013064953964203596,6.019525244482793e-05,5.440210588858463e-05,5.453942503663711e-05,6.938225124031305e-05,7.699470006627962e-05,0.0001265604660147801,0.0001880261261248961,0.001545305596664548,0.0015971879474818707,0.006047643721103668,0.048942070454359055,0.21881675720214844
860,0.00030245239031501114,0.00014193140668794513,6.22046209173277e-05,6.522716284962371e-05,6.551820115419105e-05,8.481000986648723e-05,9.528611553832889e-05,0.0001436560123693198,0.00020842939557041973,0.0016802296740934253,0.0016365068731829524,0.0064037335105240345,0.0555383563041687,0.24501273036003113
861,0.00040617171907797456,0.0001920951035572216,9.234020399162546e-05,6.863618909846991e-05,5.868675361853093e-05,6.76713534630835e-05,7.107052078936249e-05,0.00012101072206860408,0.00017899183148983866,0.0011140138376504183,0.0012906849151477218,0.0044801486656069756,0.03383762761950493,0.18739069998264313
862,0.00016267730097752064,8.192088716896251e-05,4.069163333042525e-05,4.9401383876102045e-05,5.324064113665372e-05,7.39653260097839e-05,8.681400504428893e-05,0.00013418612070381641,0.0001967594143934548,0.0015688753919675946,0.0015474330866709352,0.006213330663740635,0.054907526820898056,0.23141872882843018
863,0.00026384403463453054,0.00012256207992322743,5.985712050460279e-05,5.4924399591982365e-05,5.3794708946952596e-05,6.517174915643409e-05,6.846492033218965e-05,0.00012303593393880874,0.00018746971909422427,0.0014573161024600267,0.0015316379722207785,0.005859754979610443,0.04679867997765541,0.22484569251537323
864,0.00041658300324343145,0.00019001543114427477,9.996569133363664e-05,6.491014210041612e-05,5.269471148494631e-05,6.298742664512247e-05,6.542395567521453e-05,0.00011735011503333226,0.00017171171202789992,0.0010049594566226006,0.0011986906174570322,0.004054986406117678,0.02892083115875721,0.16887174546718597
865,0.00020132915233261883,0.00010097336780745536,5.72509816265665e-05,5.173205499886535e-05,5.437039726530202e-05,6.766416481696069e-05,7.349002407863736e-05,0.00012154263822594658,0.0001788862282410264,0.001203320687636733,0.001239366247318685,0.004297489300370216,0.03161047399044037,0.18257036805152893
866,0.0004546265408862382,0.00019280485867056996,8.143860031850636e-05,6.58099161228165e-05,5.581648656516336e-05,7.145373820094392e-05,8.225659985328093e-05,0.00013182956899981946,0.0001896451140055433,0.001164448563940823,0.0012011690996587276,0.004175922367721796,0.03285790979862213,0.16909514367580414
867,0.00024335015041287988,0.00011594746320042759,5.3838753956370056e-05,5.8973902923753485e-05,6.25860266154632e-05,8.40710272314027e-05,9.680418588686734e-05,0.00013909777044318616,0.0001962480746442452,0.0017252002144232392,0.0015887705376371741,0.006438166834414005,0.05780763924121857,0.24556821584701538
868,0.00029796204762533307,0.00014439450751524419,8.293995779240504e-05,6.85161940054968e-05,7.015175651758909e-05,9.983184281736612e-05,0.00011617576092248783,0.00016224071441683918,0.00022468145471066236,0.001902370946481824,0.0015177794266492128,0.006107737775892019,0.05476728081703186,0.23191531002521515
869,0.0001519418292446062,7.500766514567658e-05,4.409471512190066e-05,5.0515747716417536e-05,5.803725798614323e-05,7.84117728471756e-05,9.013320232043043e-05,0.00014371241559274495,0.00021648484107572585,0.0016186480643227696,0.00178328191395849,0.007115232292562723,0.05412563681602478,0.2911932170391083
870,0.0003268131986260414,0.0001494521857239306,7.262834697030485e-05,6.646222027484328e-05,6.256008782656863e-05,7.816997094778344e-05,8.871909085428342e-05,0.0001416843297192827,0.00019663810962811112,0.0012864128220826387,0.0012427839683368802,0.004746974911540747,0.04129939153790474,0.18292368948459625
871,0.0004501400690060109,0.00020245603809598833,8.950802293838933e-05,7.673903746763244e-05,6.760632822988555e-05,7.725779141765088e-05,8.200667070923373e-05,0.00013067603867966682,0.00018617665045894682,0.0013952087610960007,0.001297868206165731,0.004893573932349682,0.04302623122930527,0.1835218071937561
872,0.00032884490792639554,0.00015512670506723225,8.559711568523198e-05,6.762154953321442e-05,5.9565540141193196e-05,7.365208875853568e-05,7.909864507382736e-05,0.00012689286086242646,0.00017653318354859948,0.0011961605632677674,0.001139200758188963,0.0040103900246322155,0.0337398387491703,0.14924746751785278
873,0.0005105289747007191,0.00022857733711134642,0.00011317987082293257,7.57895759306848e-05,6.252033927012235e-05,7.176905637606978e-05,7.438237662427127e-05,0.00012091673124814406,0.0001682249567238614,0.0011896038195118308,0.001150278258137405,0.00415898859500885,0.03368058428168297,0.17056244611740112
874,0.0005413019098341465,0.00024371317704208195,0.00011559266567928717,8.428531145909801e-05,7.077096233842894e-05,9.506527567282319e-05,0.00010981253581121564,0.00014907633885741234,0.00020816017058677971,0.0019922093488276005,0.001663154223933816,0.0073453160002827644,0.07021080702543259,0.2762161195278168
875,0.0002998212294187397,0.0001418442407157272,7.456971070496365e-05,6.639373896177858e-05,6.703091639792547e-05,8.662245818413794e-05,9.576875891070813e-05,0.0001383233757223934,0.0001940767833730206,0.0016521759098395705,0.0013460798654705286,0.005283769220113754,0.046356115490198135,0.20414330065250397
876,0.00034694967325776815,0.0001560414966661483,7.163492409745231e-05,5.932578642386943e-05,5.5519554734928533e-05,7.266077591339126e-05,8.186997729353607e-05,0.00012508731742855161,0.00017423428653273731,0.001518330187536776,0.0012579119065776467,0.005143287591636181,0.04997366666793823,0.1850893348455429
877,0.0004608631134033203,0.0002061485720332712,9.495434642303735e-05,7.105398253770545e-05,6.287151336437091e-05,7.715197716606781e-05,8.47085248096846e-05,0.00013174815103411674,0.0001854375732364133,0.001406214665621519,0.0012549711391329765,0.004665037617087364,0.03850735351443291,0.17349731922149658
878,0.00028836276032961905,0.00013518257765099406,7.434036524500698e-05,5.17794287588913e-05,4.847198579227552e-05,6.555557774845511e-05,7.078071939758956e-05,0.00011819302017102018,0.00016958461492322385,0.0014597483677789569,0.0012787251034751534,0.004899661988019943,0.04504606872797012,0.17202948033809662
879,0.00038134094211272895,0.00017454472254030406,8.328104740940034e-05,6.3849933212623e-05,5.955577580607496e-05,7.715103856753558e-05,8.660159801365808e-05,0.00012481631711125374,0.00017055953503586352,0.0014108472969383001,0.0011212392710149288,0.004250200930982828,0.041100990027189255,0.1617971509695053
880,0.00014276425645221025,7.876593736000359e-05,4.679577614297159e-05,4.716356852441095e-05,4.945497494190931e-05,6.224656681297347e-05,6.668067362625152e-05,0.00011703414202202111,0.0001658085675444454,0.0012380307307466865,0.0011950158514082432,0.0045504081062972546,0.03791527450084686,0.17485609650611877
881,0.00028135409229435027,0.0001346906356047839,7.300435390789062e-05,5.703149508917704e-05,5.7119166740449145e-05,7.79897891334258e-05,8.961786079453304e-05,0.00014458905206993222,0.00020870627486146986,0.001450562383979559,0.0012824928853660822,0.004866748582571745,0.04447505250573158,0.16687090694904327
882,0.0002016863290918991,9.778375533642247e-05,6.320738611975685e-05,4.8227411753032357e-05,4.789872036781162e-05,6.822607974754646e-05,7.687857578275725e-05,0.00012598563625942916,0.00017495296197012067,0.0011630046647042036,0.0010628747986629605,0.0036587000358849764,0.029366163536906242,0.14614582061767578
883,0.0001440069463569671,7.253426156239584e-05,4.769009683514014e-05,5.093644358566962e-05,5.831144153489731e-05,8.247826190199703e-05,9.577480523148552e-05,0.0001481697690906003,0.00020510410831775516,0.0017855415353551507,0.001367641962133348,0.00572352996096015,0.05605726316571236,0.19646939635276794
884,0.0002715027949307114,0.00013065541861578822,7.191001350292936e-05,6.248141289688647e-05,6.225585093488917e-05,7.710768841207027e-05,8.275578147731721e-05,0.00013256825332064182,0.00018172104319091886,0.0015185863012447953,0.0011569915805011988,0.004303863737732172,0.041695669293403625,0.14655286073684692
885,0.00035289357765577734,0.00016502465587109327,7.792350515956059e-05,7.098726200638339e-05,6.602366920560598e-05,8.22485817479901e-05,9.053063695318997e-05,0.00012459038407541811,0.0001671816862653941,0.0012494295369833708,0.0010899611515924335,0.003995821811258793,0.032359618693590164,0.19775931537151337
886,0.0003033013199456036,0.0001415164297213778,7.255758828250691e-05,6.216212932486087e-05,5.847424836247228e-05,7.377708243438974e-05,8.221510506700724e-05,0.00013442520867101848,0.00018552748952060938,0.0011188288917765021,0.0010331610683351755,0.003666212083771825,0.030149728059768677,0.15001711249351501
887,0.00027310519362799823,0.00012545082427095622,5.470524411066435e-05,5.8581947087077424e-05,5.858621443621814e-05,7.592762995045632e-05,8.643710316391662e-05,0.00013339649012777954,0.0001845761580625549,0.0014329793630167842,0.0010308835189789534,0.0034988243132829666,0.03302936255931854,0.11966854333877563
888,0.00012517294089775532,6.183004006743431e-05,4.1959174268413335e-05,4.8621484893374145e-05,5.305554805090651e-05,6.854672392364591e-05,7.39448078093119e-05,0.00012128416710766032,0.0001671386999078095,0.0012863717274740338,0.0010299691930413246,0.0036833181511610746,0.032953280955553055,0.13727377355098724
889,0.00020633474923670292,9.747186413733289e-05,5.295956725603901e-05,5.20758876518812e-05,5.2999137551523745e-05,6.666546687483788e-05,7.286610343726352e-05,0.00011759151675505564,0.00016268412582576275,0.0012774484930559993,0.001013310393318534,0.0036263742949813604,0.033589258790016174,0.13595427572727203
890,0.00022968959819991142,0.00011115151573903859,6.402750295819715e-05,5.77739228901919e-05,5.6919234339147806e-05,7.497200567740947e-05,8.238868758780882e-05,0.00012952249380759895,0.00018058424757327884,0.0015121225733309984,0.001203211140818894,0.004612050950527191,0.04318898171186447,0.16863490641117096
891,0.00015190303383860737,8.096406236290932e-05,5.390450678532943e-05,4.3203781388001516e-05,4.678235563915223e-05,6.312833284027874e-05,6.937111902516335e-05,0.0001171046678791754,0.0001637680979911238,0.0011180608998984098,0.0009872615337371826,0.003431833814829588,0.028846733272075653,0.1210523173213005
892,0.00043172246660105884,0.00019696724484674633,0.00010279437265126035,7.392797124339268e-05,6.40775469946675e-05,7.759243453620002e-05,8.292250277008861e-05,0.00012734557094518095,0.0001712561643216759,0.0014231938403099775,0.0010897960746660829,0.00413173483684659,0.04009801521897316,0.14994502067565918
893,0.00039436170482076705,0.00018352162442170084,8.624071051599458e-05,6.889901851536706e-05,6.189874693518505e-05,8.099262049654499e-05,9.18367804843001e-05,0.0001469279668526724,0.00020713347475975752,0.0015815200749784708,0.0011805830290541053,0.004151424393057823,0.03607837110757828,0.15519294142723083
894,0.00024990865495055914,0.00012162102939328179,8.262761548394337e-05,4.804204945685342e-05,4.328813884058036e-05,5.9429243265185505e-05,6.475735426647589e-05,0.00010881252092076465,0.00014779195771552622,0.0012072273530066013,0.0009076613350771368,0.003171095624566078,0.02940334938466549,0.12548139691352844
895,0.0002857554645743221,0.00013929704437032342,7.943455420900136e-05,6.30600334261544e-05,5.763979424955323e-05,7.056236790958792e-05,7.385583739960566e-05,0.00012207365944050252,0.00016490404959768057,0.0012551454128697515,0.0009610619163140655,0.003326572012156248,0.03132668137550354,0.11734975129365921
896,0.00034600531216710806,0.00016646759468130767,0.00010102034138981253,6.507259968202561e-05,5.991153739159927e-05,7.898759213276207e-05,8.757456816965714e-05,0.00013741829025093466,0.00018135501886717975,0.0015405307058244944,0.0011157577391713858,0.004705100320279598,0.0524958111345768,0.17421193420886993
897,0.00021039796411059797,0.00010259209375362843,4.460997661226429e-05,4.769830047735013e-05,5.369550854084082e-05,7.380864553852007e-05,8.470018656225875e-05,0.00012789697211701423,0.00017367112741339952,0.0015543762128800154,0.0009787206072360277,0.0034395179245620966,0.03571389988064766,0.12704086303710938
898,0.00028801176813431084,0.00013914260489400476,5.726685412810184e-05,5.9501871874090284e-05,5.9051697462564334e-05,7.534485484939069e-05,8.503116987412795e-05,0.0001299271680181846,0.0001782804902177304,0.001630614628084004,0.0011039940873160958,0.0041999202221632,0.041808679699897766,0.158576101064682
899,0.0002734003646764904,0.00012809335021302104,6.368247704813257e-05,5.3815725550521165e-05,5.784564928035252e-05,7.708583143539727e-05,8.664861525176093e-05,0.00012503653124440461,0.00016772228991612792,0.0014414170291274786,0.0010098069906234741,0.003527446649968624,0.033923741430044174,0.12802399694919586
900,1.9680765035445802e-05,1.947560849657748e-05,2.4004555598367006e-05,2.920537008321844e-05,4.2473831854294986e-05,6.523970660055056e-05,7.575799827463925e-05,0.00011730069672921672,0.00016252721252385527,0.0016306763282045722,0.00103468238376081,0.004016651306301355,0.0439993254840374,0.15363472700119019
901,0.00015833674115128815,8.041031833272427e-05,5.2369345212355256e-05,5.1635794079629704e-05,6.093558113207109e-05,8.848384459270164e-05,0.00010379895684309304,0.0001359177695121616,0.0001746380003169179,0.0020937940571457148,0.0011105601442977786,0.004815924447029829,0.06789254397153854,0.14937765896320343
902,0.0005371206789277494,0.00024668066180311143,0.00011418401845730841,8.305735536850989e-05,7.063669909257442e-05,8.382724627153948e-05,9.062032768270001e-05,0.0001342097093584016,0.000178143207449466,0.001974540064111352,0.001270435517653823,0.0053693572990596294,0.0622108094394207,0.1929299384355545
903,0.00023915366909932345,0.00011289073881926015,6.031049997545779e-05,5.349906496121548e-05,5.3463183576241136e-05,6.800523260608315e-05,7.449763506883755e-05,0.00011838480713777244,0.00016147989663295448,0.0015886534238234162,0.0010162346297875047,0.0038917427882552147,0.04299725964665413,0.14359702169895172
904,0.00021727485000155866,0.00010744536120910197,7.126208947738633e-05,6.207125989021733e-05,6.323228444671258e-05,8.210451051127166e-05,8.855955093167722e-05,0.00012869587226305157,0.0001754579716362059,0.0018887788755819201,0.0012366371229290962,0.005122798029333353,0.058112915605306625,0.19164350628852844
905,6.208579725353047e-05,4.15408139815554e-05,4.552975588012487e-05,3.4261407563462853e-05,3.9528968045488e-05,5.9565991250565276e-05,6.586237577721477e-05,0.0001141047032433562,0.00016203713312279433,0.001269543543457985,0.0010025582741945982,0.0035020937211811543,0.031698472797870636,0.12406638264656067
906,0.00021339993691071868,0.00010432517592562363,6.040068547008559e-05,5.130035788170062e-05,5.0917289627250284e-05,6.540960748679936e-05,7.179885142249987e-05,0.00011522159911692142,0.00015733584586996585,0.0010567872086539865,0.000809420773293823,0.0025798839051276445,0.02184099145233631,0.1070326417684555
907,0.0004860919725615531,0.0002280202170368284,0.00011922510020667687,7.958824426168576e-05,6.524113996420056e-05,7.357947470154613e-05,7.485390960937366e-05,0.00011936115333810449,0.00015674476162530482,0.0008697374141775072,0.0007734643877483904,0.0023775333538651466,0.01835808902978897,0.09009991586208344
908,0.0002487244491931051,0.00012277934001758695,9.370896441396326e-05,5.389188299886882e-05,4.638891914510168e-05,6.060688610887155e-05,6.248098361538723e-05,0.00011067288869526237,0.00014935167564544827,0.0010256419191136956,0.0008545486489310861,0.0028506703674793243,0.023500680923461914,0.11407048255205154
909,0.0003088110242970288,0.00014194312097970396,5.658109876094386e-05,5.485838119057007e-05,5.225592030910775e-05,6.497691356344149e-05,7.173923950176686e-05,0.00011425528646213934,0.00015672809968236834,0.0013418826274573803,0.0008761165663599968,0.0030826544389128685,0.03339188173413277,0.10691720247268677
910,0.00039122081943787634,0.00018142833141610026,9.346149454358965e-05,7.397442823275924e-05,7.156893843784928e-05,9.496046550339088e-05,0.00010864614159800112,0.00014849321451038122,0.0001857432653196156,0.0016977107152342796,0.0009850583737716079,0.003487293841317296,0.038224149495363235,0.1154944896697998
911,0.0003252130700275302,0.00015210644050966948,7.531660230597481e-05,6.136492447694764e-05,5.702086127712391e-05,7.046917016850784e-05,7.659983384655789e-05,0.00011968117905780673,0.0001594051718711853,0.0012579587055370212,0.0008673098054714501,0.003015216439962387,0.03035811148583889,0.10666533559560776
912,0.00039109925273805857,0.00018207254470326006,8.018275548238307e-05,7.118308712961152e-05,6.280228262767196e-05,7.087501580826938e-05,7.519427890656516e-05,0.00012189574772492051,0.00016510717978235334,0.0016392681282013655,0.001075981417670846,0.004237568471580744,0.045274291187524796,0.14468985795974731
913,0.00020661750750150532,9.715390478959307e-05,4.861475099460222e-05,4.3051037209806964e-05,4.415625880938023e-05,5.9407877415651456e-05,6.695046613458544e-05,0.000111684414150659,0.00015561471809633076,0.0013544178800657392,0.0009852747898548841,0.0035398630425333977,0.03462452441453934,0.12202125787734985
914,0.00011673951667034999,6.508899241453037e-05,5.263080311124213e-05,4.933676609653048e-05,5.8159956097370014e-05,8.159216667991132e-05,9.21934624784626e-05,0.00013248142204247415,0.0001772347022779286,0.0018084067851305008,0.0012459601275622845,0.0049449242651462555,0.048912324011325836,0.20830203592777252
915,0.00027832668274641037,0.00014044712588656694,7.600167009513825e-05,5.810629590996541e-05,6.144719372969121e-05,8.272645936813205e-05,9.570312249707058e-05,0.00014179733989294618,0.000184788485057652,0.0017617658013477921,0.0009929530788213015,0.0038208349142223597,0.04690065607428551,0.1322159767150879
916,0.00026688457001000643,0.0001274143869522959,7.617425580974668e-05,5.6411907280562446e-05,5.6575376220280305e-05,7.648078462807462e-05,8.596793486503884e-05,0.0001294874818995595,0.00017593815573491156,0.0014440049417316914,0.0010021626949310303,0.003490068716928363,0.034446071833372116,0.12566696107387543
917,0.00031193261384032667,0.00014773491420783103,7.526561239501461e-05,5.64836009289138e-05,5.152389348950237e-05,6.064675471861847e-05,6.524004857055843e-05,0.00011072559573221952,0.0001522817328805104,0.0013231616467237473,0.00097711815033108,0.0038140667602419853,0.03885231912136078,0.1372666358947754
918,0.00022257021919358522,0.0001131936878664419,6.833340012235567e-05,4.99562629556749e-05,5.398983557824977e-05,7.795617420924827e-05,9.053662506630644e-05,0.00013616762589663267,0.0001847004605224356,0.001801072619855404,0.0010502733057364821,0.00372460950165987,0.04162215068936348,0.10929445922374725
919,0.00035881632356904447,0.00017187422781717032,8.48807321744971e-05,7.34336645109579e-05,7.296098920051008e-05,9.480833978159353e-05,0.00010855959408218041,0.00014966216986067593,0.0001964795374078676,0.001833014190196991,0.001034327200613916,0.0037488082889467478,0.042475149035453796,0.12773998081684113
920,0.0001485075626987964,7.760865992167965e-05,4.55128429166507e-05,4.4807711674366146e-05,5.061951742391102e-05,6.589138502022251e-05,7.303057645913213e-05,0.00011361150973243639,0.0001503098610555753,0.0011170791694894433,0.0007643034914508462,0.0025755728129297495,0.024764619767665863,0.10040283203125
921,0.000319230486638844,0.00015572580741718411,8.857173816068098e-05,6.481454329332337e-05,6.578166357940063e-05,8.983538282336667e-05,0.00010242019197903574,0.0001444672088837251,0.00019010601681657135,0.0021871421486139297,0.0011471174657344818,0.004483162425458431,0.05373608320951462,0.15468817949295044
922,0.0003556053270585835,0.00015995113062672317,7.822777843102813e-05,5.757786493632011e-05,4.9365258746547624e-05,6.183428195072338e-05,6.929160736035556e-05,0.00011214947153348476,0.00015328993322327733,0.0012838561087846756,0.0008458499796688557,0.0030359947122633457,0.030436214059591293,0.11432334035634995
923,6.974057032493874e-05,4.418345997692086e-05,3.256677518947981e-05,3.305986319901422e-05,4.207208985462785e-05,6.108817615313455e-05,7.088840357027948e-05,0.00011117450048914179,0.0001503702806076035,0.0012985758949071169,0.000792180304415524,0.0028932816348969936,0.03124917671084404,0.10979171097278595
924,0.00017155597743112594,9.210392454406247e-05,4.9034257244784385e-05,4.899968553218059e-05,5.1748775149462745e-05,6.728419248247519e-05,7.471168646588922e-05,0.000115987379103899,0.00015479537250939757,0.0013908123364672065,0.0008069730829447508,0.0028575879987329245,0.03199080377817154,0.09184757620096207
925,0.0002624451008159667,0.00012524404155556113,7.628549792570993e-05,5.302023419062607e-05,5.266214066068642e-05,7.381444447673857e-05,8.324395457748324e-05,0.0001236054376931861,0.00015713735774625093,0.001794541603885591,0.0009108161320909858,0.0035630299244076014,0.04531119763851166,0.1119459718465805
926,0.00017901911633089185,8.779888594290242e-05,5.686672011506744e-05,4.356355202617124e-05,4.492420339374803e-05,6.012602534610778e-05,6.581797788385302e-05,0.00010798968287417665,0.00014607273624278605,0.0010924416128546,0.0007524404209107161,0.0025260208640247583,0.022355157881975174,0.11070433259010315
927,0.0003281955432612449,0.00015102497127372772,7.840878242859617e-05,5.7552428188500926e-05,5.5554490245413035e-05,7.081280637066811e-05,7.770602678647265e-05,0.00012205756502225995,0.00016393602709285915,0.002029332099482417,0.001028966042213142,0.003784958506003022,0.04394284263253212,0.11746785789728165
928,0.00037258752854540944,0.00017226517957169563,6.985631625866517e-05,6.129928806331009e-05,5.408168362919241e-05,6.636416947003454e-05,7.521330553572625e-05,0.0001178858510684222,0.0001563147088745609,0.0015602660132572055,0.0008710947586223483,0.0031127617694437504,0.035154204815626144,0.09516758471727371
929,0.0002552220248617232,0.00011970346531597897,6.75024202791974e-05,5.389345460571349e-05,5.1099632401019335e-05,6.610612763324752e-05,7.240480772452429e-05,0.00011254320997977629,0.00014820892829447985,0.0011226305505260825,0.0007048141560517251,0.002240941394120455,0.02197379060089588,0.07498008012771606
930,0.00031621617381460965,0.00015465350588783622,9.90402331808582e-05,5.7798555644694716e-05,5.1051170885330066e-05,6.44446918158792e-05,6.872892117826268e-05,0.00011335926683386788,0.00014677774743176997,0.0012064805487170815,0.0007265213062055409,0.002514418214559555,0.027636034414172173,0.0922555923461914
931,0.00037548458203673363,0.0001753552205627784,7.524571265093982e-05,7.115998596418649e-05,6.981629121582955e-05,9.187537216348574e-05,0.00010386806388851255,0.00014015083434060216,0.00018158878083340824,0.0026575312949717045,0.0011594125535339117,0.004604466259479523,0.06425812095403671,0.13172970712184906
932,0.0003700068045873195,0.00017077327356673777,7.8100900282152e-05,6.626090180361643e-05,7.521155930589885e-05,0.00011616450501605868,0.00014370860299095511,0.00019630180031526834,0.0002707710082177073,0.0034427493810653687,0.001842695171944797,0.007600801065564156,0.09150753915309906,0.2140660434961319
933,0.00032641852158121765,0.00015818527026567608,8.664501365274191e-05,6.14167729509063e-05,5.870147288078442e-05,7.642171112820506e-05,8.495136717101559e-05,0.0001227085740538314,0.00015472930681426078,0.001542380079627037,0.0008132176008075476,0.0029455702751874924,0.035433340817689896,0.10372281819581985
934,0.0003271818859502673,0.00015025652828626335,7.181739783845842e-05,5.836700802319683e-05,5.460387183120474e-05,6.92751636961475e-05,7.764937618048862e-05,0.0001207784516736865,0.00015740357048343867,0.0015667850384488702,0.0008389318245463073,0.003069329308345914,0.037449125200510025,0.09872421622276306
935,0.00029962832923047245,0.00013857414887752384,5.210666131461039e-05,5.316915121511556e-05,5.159782085684128e-05,6.1204751546029e-05,6.807709723943844e-05,0.00010772301902761683,0.00014560633280780166,0.0013574444456025958,0.0007537545170634985,0.0026299278251826763,0.03092319145798683,0.08125264197587967
936,0.00017511832993477583,8.278895256808028e-05,3.255344199715182e-05,3.409562123124488e-05,3.7522091588471085e-05,5.274621435091831e-05,6.101768303778954e-05,0.00010084315726999193,0.0001345247874269262,0.001338134752586484,0.0007021972560323775,0.002316838363185525,0.026709649711847305,0.07317905873060226
937,0.00020625667821150273,9.901970770442858e-05,6.35493197478354e-05,4.116678610444069e-05,4.5251672418089584e-05,7.021598139544949e-05,8.386972331209108e-05,0.0001215115116792731,0.00015512623940594494,0.0016460086917504668,0.0008264795760624111,0.002902754582464695,0.03342810273170471,0.10516414046287537
938,0.0003740779065992683,0.0001756592682795599,8.987608453026041e-05,6.414478411898017e-05,6.380943523254246e-05,8.5606770880986e-05,9.793692152015865e-05,0.00013998457870911807,0.00018114785780198872,0.0021822256967425346,0.0010141021339222789,0.0036398281808942556,0.048171985894441605,0.10319933295249939
939,0.00026199533022008836,0.00013308397319633514,6.939130980754271e-05,6.27494155196473e-05,5.974676605546847e-05,7.448145333910361e-05,8.126452303258702e-05,0.00012429033813532442,0.00016302212316077203,0.0015652190195396543,0.0008683953783474863,0.0030943318270146847,0.03669476509094238,0.1012059673666954
940,0.0002445549180265516,0.00011489670578157529,7.021132478257641e-05,5.220207822276279e-05,5.142713780514896e-05,6.985436630202457e-05,7.861119956942275e-05,0.00011965385783696547,0.00015381668345071375,0.0015411607455462217,0.0008839751244522631,0.0032118724193423986,0.03677709400653839,0.10428434610366821
941,0.00019536200852598995,9.533652337267995e-05,4.28071289206855e-05,4.3885000195587054e-05,4.6438250137725845e-05,6.108699744800106e-05,6.918371218489483e-05,0.00010776500130305067,0.00014464568812400103,0.0012318139197304845,0.0007146650459617376,0.002316313562914729,0.023076513782143593,0.09633109718561172
942,0.00028814771212637424,0.0001372490805806592,8.505392906954512e-05,5.6850174587452784e-05,5.4724256187910214e-05,7.602311234222725e-05,8.760872879065573e-05,0.00013407897495198995,0.0001759609003784135,0.0017708922969177365,0.0009609342087060213,0.0034979023039340973,0.04231827333569527,0.10053697973489761
943,0.0003720800159499049,0.00016765258624218404,8.439824159722775e-05,6.007572665112093e-05,5.244275962468237e-05,6.456715345848352e-05,7.047757389955223e-05,0.00011267855734331533,0.000147630664287135,0.0014656600542366505,0.0008127465844154358,0.002885529538616538,0.033249631524086,0.09818348288536072
944,0.00025513250147923827,0.00011435102351242676,4.705506216851063e-05,5.133195372764021e-05,5.136714753462002e-05,6.610443961108103e-05,7.350660598604009e-05,0.00011239739251323044,0.00014826684491708875,0.0015129511011764407,0.0007746383198536932,0.002700219629332423,0.03352050855755806,0.08001943677663803
945,0.000240441455389373,0.00011113157233921811,5.901711119804531e-05,4.2369105358375236e-05,3.9889233448775485e-05,5.35129256604705e-05,6.029755240888335e-05,0.00010150994057767093,0.00013415073044598103,0.001331400009803474,0.0006983997882343829,0.0023614107631146908,0.028673449531197548,0.07016527652740479
946,0.00013074942398816347,7.218481914605945e-05,3.6542060115607455e-05,4.037177495774813e-05,4.767168138641864e-05,6.705121631966904e-05,7.905007078079507e-05,0.00012202509969938546,0.00016298523405566812,0.0018774408381432295,0.0009259116486646235,0.003782125422731042,0.0550033301115036,0.1217823475599289
947,0.0004110638110432774,0.00018110315431840718,8.950584015110508e-05,6.611640128539875e-05,5.955971937510185e-05,7.362330507021397e-05,8.118840923998505e-05,0.0001201256673084572,0.00015247045666910708,0.0015449181664735079,0.0007694718078710139,0.0027799915987998247,0.03786557912826538,0.09300826489925385
948,0.00036374983028508723,0.00017157741240225732,7.805348286638036e-05,5.805243563372642e-05,5.185972258914262e-05,6.681768718408421e-05,7.526716944994405e-05,0.00011633557005552575,0.00015259456995408982,0.0015051172813400626,0.0008391827577725053,0.003197198733687401,0.038687314838171005,0.10626743733882904
949,0.0003139318432658911,0.00014955845836084336,9.205355308949947e-05,5.789980059489608e-05,4.8768415581434965e-05,6.20506179984659e-05,6.800710252719e-05,0.00011216070561204106,0.00014401476073544472,0.0013167219003662467,0.0007736031548120081,0.002740713767707348,0.03193068131804466,0.09114129096269608
950,0.0003828295739367604,0.0001693713420536369,8.35331084090285e-05,5.9740341384895146e-05,5.4979453125270084e-05,7.075797475408763e-05,7.891697896411642e-05,0.00012223566591273993,0.0001577497023390606,0.00213201018050313,0.0009622174547985196,0.0036633089184761047,0.05277150496840477,0.11069221049547195
951,0.0004226229793857783,0.00019762583542615175,9.222626977134496e-05,6.94643531460315e-05,6.313285120995715e-05,7.77065142756328e-05,8.51266595418565e-05,0.00012180928024463356,0.000154003850184381,0.0015071388334035873,0.0007322492310777307,0.0023565785959362984,0.025469506159424782,0.09838859736919403
952,0.00044947376591153443,0.0002087620086967945,0.00010292487422702834,7.313637615879998e-05,6.86150451656431e-05,9.007890912471339e-05,0.00010135904449271038,0.0001366164069622755,0.00017354864394292235,0.0015386224258691072,0.0007903617224656045,0.0025917845778167248,0.02876867540180683,0.10760033875703812
953,0.00041847245302051306,0.0002029223251156509,9.887359192362055e-05,7.50939070712775e-05,6.478876457549632e-05,7.693404768360779e-05,8.397112105740234e-05,0.00012236011389177293,0.00015579056343995035,0.0014809390995651484,0.0007173889316618443,0.0024387093726545572,0.030883219093084335,0.08592627942562103
954,0.00038157455855980515,0.00018295638437848538,8.275501022581011e-05,6.290250894380733e-05,5.4105672461446375e-05,6.294361082836986e-05,6.950386159587651e-05,0.00010904424561886117,0.0001418630126863718,0.0015856802929192781,0.0007766368798911572,0.0029983187559992075,0.0410873219370842,0.09993311017751694
955,0.00035140581894665956,0.00016752608644310385,9.660424257162958e-05,6.642597145400941e-05,5.947771205683239e-05,7.624491991009563e-05,8.504089782945812e-05,0.00012894190149381757,0.00016278399561997503,0.0016379301669076085,0.0008242602343671024,0.0028150107245892286,0.03455609828233719,0.08734273910522461
956,0.0003045757475774735,0.00015576000441797078,6.444560858653858e-05,6.131225381977856e-05,6.483265315182507e-05,8.32876903587021e-05,9.283806139137596e-05,0.00012871905346401036,0.00016362326277885586,0.002631404437124729,0.0010667864698916674,0.004333835560828447,0.06486736983060837,0.13978640735149384
957,0.0001315306144533679,7.679095870116726e-05,4.501445437199436e-05,3.968994860770181e-05,4.6620854845969006e-05,6.599655898753554e-05,7.505591202061623e-05,0.00011285139771644026,0.0001486280671088025,0.0021774242632091045,0.0009007296175695956,0.0034972995053976774,0.05205366760492325,0.10705402493476868
958,0.0004504907410591841,0.00020764843793585896,8.823105599731207e-05,7.140538946259767e-05,6.598723120987415e-05,8.430983143625781e-05,9.701610542833805e-05,0.00013547544949688017,0.00017695070710033178,0.002051828894764185,0.0008125253370963037,0.0026120110414922237,0.034832198172807693,0.08722452074289322
959,0.00020582079014275223,0.00010818347800523043,4.62784300907515e-05,4.701412399299443e-05,5.0792674301192164e-05,6.90479064360261e-05,7.861467020120472e-05,0.00011856201308546588,0.00015642949438188225,0.001969651086255908,0.0008431762689724565,0.0030363339465111494,0.04218532145023346,0.0969284251332283
960,0.00024042300356086344,0.00011235715646762401,4.9424364988226444e-05,4.889732372248545e-05,4.669081681640819e-05,6.0406160628190264e-05,6.877946725580841e-05,0.00010866308730328456,0.0001432068966096267,0.0015545752830803394,0.0007526260451413691,0.0026232749223709106,0.033257171511650085,0.0818171352148056
961,0.00038300163578242064,0.00018609914695844054,8.387107664020732e-05,6.681146624032408e-05,6.29738497082144e-05,7.837993325665593e-05,8.772904402576387e-05,0.00012286599667277187,0.00015771042671985924,0.0017757259774953127,0.000706974882632494,0.0022940272465348244,0.031877849251031876,0.07696597278118134
962,0.0003819715930148959,0.0001746420603012666,7.61854971642606e-05,6.288268195930868e-05,5.546748434426263e-05,6.719480006722733e-05,7.422666385537013e-05,0.00011396535410312936,0.0001518925273558125,0.0014385217800736427,0.0008031144388951361,0.0028308997862040997,0.03161972016096115,0.0900164321064949
963,0.0003188108094036579,0.00015437768888659775,8.514885848853737e-05,5.8104200434172526e-05,5.183083703741431e-05,6.481877062469721e-05,7.149980956455693e-05,0.00011347840336384252,0.0001481586368754506,0.001548468484543264,0.0007443853537552059,0.0024893006775528193,0.03153218701481819,0.08425197005271912
964,0.0002700089244171977,0.00013403582852333784,6.310060416581109e-05,4.929751594318077e-05,5.081052950117737e-05,6.980305624892935e-05,8.229119703173637e-05,0.00012487673666328192,0.00016543972014915198,0.0015945370541885495,0.0006953417905606329,0.0022513766307383776,0.03178846836090088,0.0743284747004509
965,0.00025509679107926786,0.0001289334031753242,6.238496280275285e-05,4.925274333800189e-05,5.358444104786031e-05,7.429360266542062e-05,8.817370689939708e-05,0.0001385892683174461,0.00019018875900655985,0.0027421899139881134,0.0012354125501587987,0.004794783424586058,0.07067938148975372,0.14698515832424164
966,0.00021444847516249865,0.00011236278078285977,5.6038112234091386e-05,5.6352790124947205e-05,6.0660619055852294e-05,8.437382348347455e-05,0.0001004936930257827,0.0001554537157062441,0.00020898408547509462,0.0023541199043393135,0.0010929619893431664,0.00391903892159462,0.05669450759887695,0.10606563836336136
967,0.00021058006677776575,0.0001024444354698062,4.959456782671623e-05,4.639238613890484e-05,4.502407682593912e-05,5.914399662287906e-05,6.670942093478516e-05,0.0001082467133528553,0.00014682106848340482,0.0013428733218461275,0.000648984219878912,0.0021963727194815874,0.03063259646296501,0.07641828060150146
968,0.0004507130361162126,0.0002129577042069286,9.355781367048621e-05,7.55957662477158e-05,6.526300421683118e-05,7.740898581687361e-05,8.469727617921308e-05,0.0001261456054635346,0.00016426875663455576,0.0017370348796248436,0.000789567653555423,0.0025863717310130596,0.03237980231642723,0.08565571904182434
969,0.00030620337929576635,0.0001518992066849023,5.9086109104100615e-05,6.462285091402009e-05,6.857080006739125e-05,9.142140334006399e-05,0.00010727950575528666,0.00014711573021486402,0.0001879301853477955,0.0028576739132404327,0.0011030155001208186,0.003963143564760685,0.058362044394016266,0.11095422506332397
970,0.00021845324954483658,0.00010698469122871757,4.312555392971262e-05,4.415671719470993e-05,4.8948859330266714e-05,6.78588476148434e-05,7.963873940752819e-05,0.00011896303476532921,0.000155686866492033,0.0019090046407654881,0.0008134105009958148,0.0028296380769461393,0.04026104509830475,0.0793924480676651
971,0.0002866939175873995,0.00013215855869930238,6.74373222864233e-05,5.211686220718548e-05,5.116805186844431e-05,6.763186684111133e-05,7.723510498180985e-05,0.0001172177362604998,0.00014937252853997052,0.0016456021694466472,0.0007223229040391743,0.0024524456821382046,0.031516242772340775,0.09080597013235092
972,0.00019075191812589765,0.00010792685498017818,8.081553096417338e-05,5.471615440910682e-05,6.242872768780217e-05,9.146548109129071e-05,0.00010534894681768492,0.00015165656805038452,0.00018685273244045675,0.002732954453676939,0.0010827614460140467,0.003777487901970744,0.05244351923465729,0.1038861870765686
973,0.00019584510300774127,0.00010005014337366447,5.006335413781926e-05,5.575785689870827e-05,6.232102896319702e-05,9.155096631729975e-05,0.00011106765305157751,0.00015720713417977095,0.00020026775018777698,0.0026946745347231627,0.0010782820172607899,0.003815379459410906,0.05353980511426926,0.10584715753793716
974,0.0002249969111289829,0.00010695262608351186,5.635243360302411e-05,4.51593441539444e-05,4.4381082261679694e-05,6.106512591941282e-05,7.066359830787405e-05,0.00011359709606040269,0.00014939667016733438,0.0017699796007946134,0.0007728091441094875,0.002610414754599333,0.0339079275727272,0.08353709429502487
975,0.00024128325458150357,0.00011926995648536831,6.074971315683797e-05,4.735498805530369e-05,4.567570431390777e-05,5.634380067931488e-05,6.367058813339099e-05,9.976705769076943e-05,0.00013342851889319718,0.0012511403765529394,0.0006466228514909744,0.0021380658727139235,0.02373328246176243,0.0777459368109703
976,0.000294374069198966,0.00013826898066326976,6.663813110208139e-05,5.8570687542669475e-05,6.163911893963814e-05,8.157188858604059e-05,9.413845691597089e-05,0.00013364883488975465,0.0001695858663879335,0.0021389310713857412,0.0008591286605224013,0.0029764906503260136,0.04167015478014946,0.0902920812368393
977,0.0002534463710617274,0.00013334763934835792,8.196611452149227e-05,5.749717092840001e-05,5.521986531675793e-05,7.027471292531118e-05,7.715196261415258e-05,0.00011790001735789701,0.00014688314695376903,0.0022516478784382343,0.0008557674009352922,0.0032854266464710236,0.05281256511807442,0.09777754545211792
978,0.0003399500565137714,0.00016585900448262691,9.810443589231e-05,6.920153828104958e-05,5.952208084636368e-05,7.151786121539772e-05,7.765174086671323e-05,0.00011737505701603368,0.00014832465967629105,0.0015518713044002652,0.0006531930412165821,0.0020306610967963934,0.026794251054525375,0.06657692790031433
979,0.00037967946263961494,0.0001732863311190158,7.500243373215199e-05,6.459633732447401e-05,5.6005275837378576e-05,6.359436520142481e-05,6.854913226561621e-05,0.00010609688615659252,0.00014071913028601557,0.0010896316962316632,0.0005714992876164615,0.001693759229965508,0.016858337447047234,0.06199180707335472
980,0.0003474967379588634,0.00016401165339630097,9.094723645830527e-05,6.548576493514702e-05,6.717094220221043e-05,9.561378101352602e-05,0.00011448116856627166,0.00016323475574608892,0.0002109493361786008,0.0030304444953799248,0.0010156200733035803,0.003935180138796568,0.07013530284166336,0.10684650391340256
981,0.00028469719109125435,0.0001397844753228128,6.004147508065216e-05,5.9912064898526296e-05,6.068802031222731e-05,7.594771886942908e-05,8.395262557314709e-05,0.00011651458771666512,0.00014844413090031594,0.0018913991516456008,0.0007201321423053741,0.0024363717529922724,0.03468881919980049,0.08247459679841995
982,0.00025771811488084495,0.00013473858416546136,7.794626435497776e-05,6.374560325639322e-05,6.660432700300589e-05,8.747670653974637e-05,9.852137736743316e-05,0.00014390370051842183,0.00017921011021826416,0.0029818261973559856,0.0010647005401551723,0.0038337751757353544,0.05824252590537071,0.10351428389549255
983,0.00023030172451399267,0.000110273489553947,4.5851415052311495e-05,4.607767550623976e-05,4.901242573396303e-05,6.675752956653014e-05,7.685638411203399e-05,0.0001134434060077183,0.00014661974273622036,0.0023867797572165728,0.0008211284293793142,0.002998019102960825,0.049801379442214966,0.08690817654132843
984,0.00021622981876134872,0.00010676519013941288,4.307096605771221e-05,4.583473491948098e-05,5.042783232056536e-05,6.769659376004711e-05,7.947059202706441e-05,0.00012077965948265046,0.0001596003130543977,0.001961686182767153,0.0008815638138912618,0.003076174994930625,0.038365233689546585,0.0939221903681755
985,0.0002758131886366755,0.00013971516455058008,9.104857599595562e-05,5.8398101828061044e-05,5.2371837227838114e-05,6.457378913182765e-05,6.95939888828434e-05,0.00010933938028756529,0.00013894859876018018,0.0013666278682649136,0.0006452235975302756,0.001997176092118025,0.023327460512518883,0.05793032795190811
986,0.0003787936002481729,0.0001728431525407359,7.626647857250646e-05,6.665785622317344e-05,6.359553663060069e-05,8.192733366740867e-05,9.404122829437256e-05,0.0001389273238601163,0.00018038449343293905,0.0023974550422281027,0.001006129663437605,0.0035698965657502413,0.04834405332803726,0.10163765400648117
987,0.00025113034644164145,0.0001253086666110903,5.984340896247886e-05,5.641181269311346e-05,5.529068221221678e-05,6.848647171864286e-05,7.744204049231485e-05,0.00011305350199108943,0.0001482185471104458,0.0020519273821264505,0.0007633935892954469,0.0027973931282758713,0.0426994189620018,0.0961855798959732
988,0.00031759924604557455,0.00014972820645198226,7.906748942332342e-05,6.20647770119831e-05,5.539382982533425e-05,6.784473225707188e-05,7.646488666068763e-05,0.00011760614870581776,0.00015583586355205625,0.0013779401779174805,0.0006358393584378064,0.002004096983000636,0.02213478460907936,0.08141383528709412
989,0.00017601331637706608,8.610476652393118e-05,5.2961637265980244e-05,4.2648043745430186e-05,4.2319032218074426e-05,5.436571154859848e-05,6.122558988863602e-05,9.791120828595012e-05,0.00013191533798817545,0.0012043227907270193,0.0005616119597107172,0.0016485989326611161,0.019143518060445786,0.053474150598049164
990,0.00022919227194506675,0.00011465996067272499,6.298552762018517e-05,5.156960105523467e-05,5.05939606227912e-05,6.418590783141553e-05,7.29415041860193e-05,0.00011450798774603754,0.0001558805233798921,0.0018322400283068419,0.0007772385724820197,0.0027701084036380053,0.03866122290492058,0.09498300403356552
991,0.00020869621948804706,0.0001040887800627388,6.037368075340055e-05,5.0853304855991155e-05,5.093595609650947e-05,6.491240492323413e-05,7.393489795504138e-05,0.00011304613872198388,0.0001469968556193635,0.0013434868305921555,0.0006351278279908001,0.0019499207846820354,0.023066451773047447,0.05897742882370949
992,0.0002453688357491046,0.00012065023474860936,7.577754877274856e-05,5.487589805852622e-05,4.910837014904246e-05,6.28377019893378e-05,7.020502380328253e-05,0.00010931237920885906,0.00014138215919956565,0.0013765777694061399,0.0006038901046849787,0.001842966303229332,0.025035006925463676,0.05219738185405731
993,0.0002932475181296468,0.0001388190867146477,5.1258110033813864e-05,6.101496910559945e-05,5.924712240812369e-05,7.282014848897234e-05,8.416378841502592e-05,0.00011937419913010672,0.0001521365047665313,0.0021229295525699854,0.0007360088638961315,0.002545346273109317,0.04110286384820938,0.06826156377792358
994,0.00015699908544775099,8.22506335680373e-05,5.293171852827072e-05,4.207593883620575e-05,4.349806476966478e-05,5.8393623476149514e-05,6.59705838188529e-05,0.00010596022184472531,0.0001380828907713294,0.0016338468994945288,0.0006365099688991904,0.0019452049164101481,0.025801341980695724,0.05745355412364006
995,0.0002583857567515224,0.00012970513489563018,9.319658420281485e-05,5.4329331760527566e-05,5.1956649258499965e-05,7.228152389870957e-05,8.118226105580106e-05,0.00012663524830713868,0.0001609290047781542,0.0018819670658558607,0.00081366061931476,0.002507744124159217,0.0307159386575222,0.06206765025854111
996,0.0002416726347291842,0.000117082403448876,5.396534834289923e-05,5.358745329431258e-05,6.10632705502212e-05,8.698748570168391e-05,0.00010228475730400532,0.00013091464643366635,0.00015768897719681263,0.002820495516061783,0.0009093954577110708,0.003262491663917899,0.053821414709091187,0.08392242342233658
997,0.00010820214083651081,6.1001814174233004e-05,4.101339072803967e-05,4.258173066773452e-05,4.794702181243338e-05,6.71028028591536e-05,7.888727122917771e-05,0.00011659554729703814,0.00014948366151656955,0.0016403968911617994,0.000635662057902664,0.0018869671039283276,0.023763099685311317,0.05616851896047592
998,0.0003338217211421579,0.00015144368808250874,7.143229595385492e-05,6.068607035558671e-05,5.751070420956239e-05,7.355133857345209e-05,8.266686927527189e-05,0.00011582664592424408,0.00014532454952131957,0.002127869985997677,0.0007224451983347535,0.002594359451904893,0.04505828768014908,0.07291637361049652
999,0.0002867427538149059,0.0001293203968089074,5.157291889190674e-05,5.710193727281876e-05,5.617786882794462e-05,7.357770664384589e-05,8.535804226994514e-05,0.00011893054761458188,0.00014939240645617247,0.0018053946550935507,0.0007045718957670033,0.0023889150470495224,0.03383248671889305,0.07838649302721024
1000,0.0002563049492891878,0.00012547285587061197,8.229390368796885e-05,4.821712718694471e-05,4.4186639570398256e-05,5.7188255595974624e-05,6.323128036456183e-05,0.00011109968181699514,0.00014091921912040561,0.0018986278446391225,0.0007426154334098101,0.0025201495736837387,0.03744283691048622,0.07175765186548233
1001,0.0003052250831387937,0.0001426516828360036,7.838015881134197e-05,5.878545925952494e-05,4.943241583532654e-05,5.6422417401336133e-05,6.0280857724137604e-05,0.00010195896174991503,0.000131862674606964,0.001154178287833929,0.0005599014111794531,0.0016526057152077556,0.018199963495135307,0.05334270000457764
1002,0.0001688408519839868,8.591588994022459e-05,5.213791519054212e-05,4.9046240746974945e-05,5.404568582889624e-05,7.523594831582159e-05,8.79450817592442e-05,0.0001155360514530912,0.00014266987273003906,0.0015355885261669755,0.0005956345121376216,0.0019619446247816086,0.022327281534671783,0.08953861892223358
1003,0.00029608249315060675,0.00013676402159035206,6.706749991280958e-05,5.6383061746601015e-05,5.4320174967870116e-05,7.142723916331306e-05,8.075089863268659e-05,0.00011519922554725781,0.00014255988935474306,0.0023249550722539425,0.0007208034512586892,0.002375124953687191,0.037577010691165924,0.05768157169222832
1004,0.0002954059455078095,0.00013920693891122937,7.145682320697233e-05,5.973428051220253e-05,5.2003710152348503e-05,6.902276072651148e-05,8.071093179751188e-05,0.0001235989766428247,0.00016381210298277438,0.001245182123966515,0.0005344725213944912,0.001739918370731175,0.019564088433980942,0.07575015723705292
1005,0.00011833103781100363,6.375269003910944e-05,5.402908209362067e-05,3.59660480171442e-05,3.6743593227583915e-05,5.1112718210788444e-05,5.7084766012849286e-05,9.981260518543422e-05,0.00013026695523876697,0.0018315002089366317,0.0007104664691723883,0.002620476996526122,0.041354965418577194,0.07483163475990295
1006,0.0003734937636181712,0.00017329983529634774,9.701577801024541e-05,6.63384489598684e-05,5.862706166226417e-05,7.503361848648638e-05,8.46767652546987e-05,0.00012058010906912386,0.00015068086213432252,0.00205423217266798,0.0006892920355312526,0.0022245158907026052,0.03484997898340225,0.06115097180008888
1007,0.00034586130641400814,0.00016153832257259637,9.616180614102632e-05,6.195523019414395e-05,5.57402781851124e-05,7.688272307859734e-05,9.094760753214359e-05,0.00012662496010307223,0.00015657620679121464,0.001957413274794817,0.0007305213366635144,0.0024407128803431988,0.034717436879873276,0.07407549768686295
1008,9.888450586004183e-05,5.002467878512107e-05,1.2730884009215515e-05,3.7645753764081746e-05,4.5180408051237464e-05,6.417637632694095e-05,7.877511234255508e-05,0.00011259422899456695,0.00014710240066051483,0.002399085322394967,0.0008756304159760475,0.0033814178314059973,0.051316533237695694,0.1106015220284462
1009,0.00033926739706657827,0.00015248321869876236,6.226959521882236e-05,6.457221752498299e-05,6.175753514980897e-05,7.968779391376302e-05,9.466283518122509e-05,0.00012953246186953038,0.00016211251204367727,0.0021429858170449734,0.0007165013230405748,0.0022921490017324686,0.03433040902018547,0.06459340453147888
1010,0.00045091009815223515,0.0002093875373248011,0.00010936356557067484,7.057629409246147e-05,5.627103382721543e-05,6.207702244864777e-05,6.530356040457264e-05,0.00010802129691001028,0.00013594375923275948,0.0012744313571602106,0.000574890524148941,0.0016263531288132071,0.018020890653133392,0.050336696207523346
1011,0.00023002404486760497,0.00010772387031465769,4.9794052756624296e-05,5.471369513543323e-05,5.3150022722547874e-05,6.678838690277189e-05,7.538621866842732e-05,0.00011141682625748217,0.00014138180995360017,0.001755851204507053,0.0006968413363210857,0.0024360569659620523,0.036735329777002335,0.07300975918769836
1012,0.00036512871156446636,0.00016919967310968786,0.00010471207497175783,6.610372656723484e-05,6.0921291151316836e-05,8.388423157157376e-05,9.93384383036755e-05,0.00015516404528170824,0.00020970524928998202,0.0020565250888466835,0.0007423682836815715,0.002150902757421136,0.033321455121040344,0.055079251527786255
1013,0.000426260638050735,0.00019701613928191364,0.00011695655848598108,6.956305878702551e-05,5.836905984324403e-05,7.173886115197092e-05,7.843175262678415e-05,0.0001142896871897392,0.00014423145330511034,0.0013447209494188428,0.0005659036105498672,0.0017353399889543653,0.020052459090948105,0.06448978185653687
1014,0.00028444695635698736,0.00013328477507457137,6.897986168041825e-05,5.78717008465901e-05,5.356133988243528e-05,6.727976870024577e-05,7.514203025493771e-05,0.00011176225234521553,0.00014230939268600196,0.0021987140644341707,0.0007445443188771605,0.002717306138947606,0.04397369921207428,0.09238555282354355
1015,0.00037277888623066247,0.00017473586194682866,8.878992957761511e-05,6.424920866265893e-05,5.762539876741357e-05,7.469744741683826e-05,8.609677024651319e-05,0.0001245274324901402,0.00015496760897804052,0.0022422124166041613,0.0008091215277090669,0.00302576064132154,0.048779286444187164,0.08419046550989151
1016,0.00022771061048842967,0.00010772485984489322,4.195486326352693e-05,4.528365025180392e-05,4.3546067900024354e-05,5.3082661906955764e-05,5.979986599413678e-05,9.998625318985432e-05,0.0001311534724663943,0.0016039934707805514,0.0006010583601891994,0.0018901561852544546,0.02755260281264782,0.0571681447327137
1017,0.0002985155733767897,0.00013505802780855447,5.737142055295408e-05,5.390258229454048e-05,4.775419438374229e-05,5.9173358749831095e-05,6.735828355886042e-05,0.00010630371980369091,0.000139842857606709,0.0015523097245022655,0.0006568968528881669,0.0021736964117735624,0.02989557944238186,0.06612727791070938
1018,0.0001422122004441917,7.309579086722806e-05,2.5331019060104154e-05,3.892772656399757e-05,4.7550114686600864e-05,6.615135498577729e-05,7.970382284838706e-05,0.00011291698319837451,0.00014355573512148112,0.0023984324652701616,0.000714614347089082,0.002440503565594554,0.043265946209430695,0.06487781554460526
1019,0.0004136695933993906,0.00019532036094460636,0.00011859036749228835,7.834767893655226e-05,7.086789992172271e-05,9.44565181271173e-05,0.00010866889351746067,0.00014411163283511996,0.0001727677881717682,0.0028700539842247963,0.0008811368606984615,0.00328126922249794,0.05920791998505592,0.0799398422241211
1020,0.0002640424354467541,0.00012410878844093531,7.250199269037694e-05,5.116215470479801e-05,4.6231802116381004e-05,5.943682117504068e-05,6.670606671832502e-05,0.00010535763431107625,0.00013502585352398455,0.0014404123649001122,0.0005581650766544044,0.0017437755595892668,0.024034159258008003,0.05561501160264015
1021,0.00024447665782645345,0.00011522182467160746,6.037467028363608e-05,4.88641562697012e-05,4.902824730379507e-05,6.686914275633171e-05,7.89037803770043e-05,0.00011447348515503109,0.0001443137734895572,0.0023209417704492807,0.000778894464019686,0.0028237251099199057,0.045883528888225555,0.07702872157096863
1022,0.00020146735187154263,9.497108840150759e-05,5.2953928388888016e-05,4.4823027565144e-05,4.311998782213777e-05,5.579095159191638e-05,6.285682320594788e-05,0.00010190158354816958,0.00013030250556766987,0.0012743532424792647,0.0005476006772369146,0.0016836548456922174,0.02218916453421116,0.04806534945964813
1023,0.0002704498474486172,0.0001324920594925061,8.400637307204306e-05,5.5977558076847345e-05,5.707232776330784e-05,8.136370161082596e-05,9.627013059798628e-05,0.00013618638331536204,0.00017238421423826367,0.0026833578012883663,0.0008079683175310493,0.002854305785149336,0.04974181205034256,0.07070723921060562
1024,0.00033725856337696314,0.00015482552407775074,6.064565241103992e-05,6.11011273576878e-05,6.142399070085958e-05,7.804404594935477e-05,9.080678137252107e-05,0.00012468105705920607,0.000158595823450014,0.0026786532253026962,0.0008419977966696024,0.0028026027139276266,0.04252723604440689,0.07338026165962219
1025,0.0003591422864701599,0.00016930694982875139,0.00010608159936964512,6.096458309912123e-05,5.4702428315067664e-05,7.345595076913014e-05,8.366090332856402e-05,0.00011748186807380989,0.0001435083686374128,0.0020516265649348497,0.000628074340056628,0.002134221140295267,0.03724559023976326,0.061942532658576965
1026,0.00012936245184391737,6.56496049487032e-05,3.611419379012659e-05,4.269174678483978e-05,4.733028254122473e-05,6.95603885105811e-05,8.42853551148437e-05,0.00012448742927517742,0.00016525480896234512,0.0020147657487541437,0.0006532432162202895,0.002120869467034936,0.03136711195111275,0.059105027467012405
1027,0.0003199719649273902,0.00014921209367457777,7.621429540449753e-05,6.225657853065059e-05,6.475827103713527e-05,9.166623203782365e-05,0.0001086780393961817,0.00014085143629927188,0.00016932810831349343,0.0032671696972101927,0.0009206245304085314,0.00317723723128438,0.05701691657304764,0.07004714012145996
1028,0.00027712027076631784,0.00013101339573040605,9.032168600242585e-05,4.958256977261044e-05,4.501102739595808e-05,5.9733098169090226e-05,6.711402238579467e-05,0.00010730879148468375,0.00013681300333701074,0.0012485597981140018,0.000534990627784282,0.0015961946919560432,0.020191268995404243,0.05222587287425995
1029,0.00033177033765241504,0.00015508176875300705,7.393764826701954e-05,5.885010978090577e-05,5.659289308823645e-05,7.409264071611688e-05,8.57349659781903e-05,0.00011995686509180814,0.0001517481287010014,0.00217125634662807,0.0007324186153709888,0.0023275993298739195,0.03282276540994644,0.06475318223237991
1030,0.00042912198114208877,0.00020512694027274847,0.00011843846732517704,7.612336048623547e-05,6.560998735949397e-05,7.831372204236686e-05,8.418822835665196e-05,0.00011950667976634577,0.00014454116171691567,0.0022597231436520815,0.0006914578843861818,0.0023538218811154366,0.039164360612630844,0.06520234793424606
1031,0.0002792423765640706,0.000130977772641927,5.887739825993776e-05,5.523800427909009e-05,5.359432543627918e-05,7.281758007593453e-05,8.510798215866089e-05,0.00011954751244047657,0.00014755484880879521,0.002123479498550296,0.0006926331552676857,0.002267826348543167,0.036644864827394485,0.05788257718086243
1032,0.0003892435925081372,0.00018498481949791312,0.00012534644338302314,6.758616655133665e-05,5.814029282191768e-05,7.612603076267987e-05,8.53489909786731e-05,0.00013231839693617076,0.0001642068091314286,0.0020384679082781076,0.00068270432529971,0.0021472428925335407,0.03298279643058777,0.05635681375861168
1033,0.00036257924512028694,0.00016603160474915057,9.560242324369028e-05,6.215312168933451e-05,5.091628190712072e-05,6.20069113210775e-05,6.738131924066693e-05,0.00011170245124958456,0.00013874040450900793,0.0013725862372666597,0.0005291204433888197,0.0015399912372231483,0.020911362022161484,0.04218784719705582
1034,0.0002167046768590808,0.00010857210145331919,7.554827607236803e-05,5.1766026444965973e-05,5.753086588811129e-05,8.148948836605996e-05,9.456760744797066e-05,0.00012536326539702713,0.00015139464812818915,0.0026487770956009626,0.0007707709446549416,0.002584746340289712,0.042627833783626556,0.060185451060533524
1035,0.00027184493956156075,0.000128135085105896,8.86078123585321e-05,5.711212725145742e-05,4.844493741984479e-05,6.260156806092709e-05,6.840105925220996e-05,0.00010988337453454733,0.00013641442637890577,0.0011908916058018804,0.0004996796487830579,0.0013929682318121195,0.016196275129914284,0.04121527075767517
1036,0.00014813213783781976,7.666867895750329e-05,6.05963941779919e-05,4.0143477235687897e-05,4.452145003597252e-05,6.25202592345886e-05,7.269235356943682e-05,0.00011213842662982643,0.00013809467782266438,0.0019520892528817058,0.0006374003714881837,0.002187195001170039,0.03499258682131767,0.06257463246583939
1037,0.00011415516200941056,5.941607741988264e-05,3.55613992724102e-05,3.618529444793239e-05,3.7696969229727983e-05,4.9894351832335815e-05,5.5373107898049057e-05,9.811796917347237e-05,0.00012685160618275404,0.001076265936717391,0.0004907445982098579,0.0014078535605221987,0.014543076977133751,0.04226360470056534
1038,0.0002212191029684618,0.0001144182460848242,9.146267984760925e-05,5.697655797121115e-05,5.8171739510726184e-05,8.266961231129244e-05,9.66901279753074e-05,0.0001351365790469572,0.00016430276446044445,0.0025884525384753942,0.0006674643373116851,0.002199282171204686,0.03972071781754494,0.05203087255358696
1039,0.0003694298502523452,0.00017599832790438086,0.00010955353354802355,7.142217509681359e-05,6.540909089380875e-05,8.317199535667896e-05,9.450085053686053e-05,0.00013056202442385256,0.00015394878573715687,0.00218000914901495,0.0006769519532099366,0.0021737965289503336,0.03413113206624985,0.05403543636202812
1040,0.0002373628958594054,0.00011375008034519851,6.498327275039628e-05,5.1135670219082385e-05,4.8848123697098345e-05,5.9183366829529405e-05,6.413485971279442e-05,0.00010260990529786795,0.00012754503404721618,0.0013586700661107898,0.0004881477798335254,0.0014305362710729241,0.01827520690858364,0.04552234336733818
1041,0.0002761751238722354,0.00013108721759635955,8.135683310683817e-05,5.892583794775419e-05,5.630795567412861e-05,7.464417285518721e-05,8.574075036449358e-05,0.0001242637517862022,0.00015146391524467617,0.0018399723339825869,0.0006195923779159784,0.001918466528877616,0.027801305055618286,0.05018942430615425
1042,0.0004042898945044726,0.0001958734355866909,0.00014810844731982797,7.622613338753581e-05,6.535363354487345e-05,8.377830818062648e-05,9.28800436668098e-05,0.00013845626381225884,0.00016731485084164888,0.002180171199142933,0.0006330771138891578,0.0019732238724827766,0.03310532867908478,0.05049432814121246
1043,0.00022529884881805629,0.00010397415462648496,4.2000541725428775e-05,4.522445669863373e-05,4.597454972099513e-05,6.003720045555383e-05,6.940461753401905e-05,0.00010306688636774197,0.00013042495993431658,0.0017366635147482157,0.0005659849848598242,0.0017101587727665901,0.025063490495085716,0.04558523744344711
1044,5.59477812203113e-05,3.6437610106077045e-05,3.5374330764170736e-05,2.9370597985689528e-05,3.760621984838508e-05,5.923152275499888e-05,7.155989442253485e-05,0.00011717742017935961,0.0001551178575027734,0.0016162837855517864,0.0005674604326486588,0.0016504137311130762,0.023067018017172813,0.04801813140511513
1045,0.00023210227664094418,0.00011083558638347313,6.897603452671319e-05,5.501649502548389e-05,5.429643715615384e-05,7.061858923407272e-05,7.97193861217238e-05,0.00011946387530770153,0.00014718068996444345,0.0020230081863701344,0.0006764314020983875,0.0021515856496989727,0.03101438842713833,0.05443016067147255
1046,0.00020860842778347433,9.616335591999814e-05,3.318886228953488e-05,5.487176531460136e-05,6.164447404444218e-05,8.807760605122894e-05,0.00010825953359017149,0.00013795276754535735,0.000172311847563833,0.002594746882095933,0.0007136285421438515,0.0022768282797187567,0.03832434490323067,0.05245751142501831
1047,0.00040265076677314937,0.00018470248323865235,9.114138811128214e-05,6.0654161643469706e-05,4.936473851557821e-05,5.718385727959685e-05,6.260870577534661e-05,0.00010040698543889448,0.00012633053120225668,0.0011975793167948723,0.00048556903493590653,0.0014067775337025523,0.016497526317834854,0.042154137045145035
1048,0.00012823467841371894,6.321483670035377e-05,3.429998105275445e-05,4.1029041312867776e-05,4.523366078501567e-05,5.932952626608312e-05,6.755477079423144e-05,0.00010668446338968351,0.00013595014752354473,0.001823808066546917,0.0005886249127797782,0.0018697002669796348,0.02925047278404236,0.0529601089656353
1049,0.0003190311836078763,0.00015400930715259165,0.00011040669778594747,6.658887286903337e-05,6.086230860091746e-05,7.82860879553482e-05,8.692166011314839e-05,0.00012448668712750077,0.00015102631004992872,0.0018685186514630914,0.0006003566086292267,0.001870524138212204,0.02984301745891571,0.05018329247832298
1050,0.00025170008302666247,0.00012239244824741036,6.1024606111459434e-05,5.241190956439823e-05,5.3368839871836826e-05,7.304941391339526e-05,8.519995026290417e-05,0.00011483819980639964,0.0001459353370591998,0.002237929729744792,0.00065985246328637,0.002058256883174181,0.03199831396341324,0.04993560537695885
1051,0.00015645520761609077,7.515885954489931e-05,3.3843916753539816e-05,3.735535574378446e-05,3.829624620266259e-05,5.374574175220914e-05,6.226477853488177e-05,9.989859972847626e-05,0.0001278288837056607,0.0013059487100690603,0.0004825949727091938,0.0014295406872406602,0.018660709261894226,0.04023481160402298
1052,0.00020546345331240445,0.00010489166743354872,6.686263077426702e-05,4.540153895504773e-05,4.507292032940313e-05,6.431440124288201e-05,7.393882697215304e-05,0.00011096537491539493,0.0001410216063959524,0.001489713555201888,0.000500053633004427,0.0014392954763025045,0.0191371887922287,0.043483588844537735
1053,0.00037812168011441827,0.00017554846999701113,9.527055954094976e-05,6.621352076763287e-05,5.577837146120146e-05,6.867959746159613e-05,7.691756763961166e-05,0.00011932651250390336,0.00015293750038836151,0.001699074637144804,0.0005578768323175609,0.0018039714777842164,0.03055640682578087,0.04651319608092308
1054,0.00016265294107142836,8.164175960700959e-05,4.5717592001892626e-05,4.572330726659857e-05,5.351653817342594e-05,7.67516321502626e-05,9.102138574235141e-05,0.00012484357284847647,0.00015536702994722873,0.002114974893629551,0.0006294684135355055,0.0018083492759615183,0.025151772424578667,0.04255302995443344
1055,0.0002164340257877484,0.00010407279478386045,6.653305899817497e-05,4.762141907121986e-05,4.741023076348938e-05,6.593776197405532e-05,7.777099381200969e-05,0.0001210804475704208,0.00016205805877689272,0.0018263111123815179,0.000598853686824441,0.001855409238487482,0.031563591212034225,0.046962205320596695
1056,0.00011137260298710316,5.85429988859687e-05,3.851982546621002e-05,3.769627437577583e-05,4.7132823965512216e-05,7.044132507871836e-05,8.688784873811528e-05,0.00013099453644827008,0.00017973961075767875,0.002331972122192383,0.0006364960572682321,0.0018033748492598534,0.031190266832709312,0.04407887160778046
1057,0.0002691199479158968,0.00012645850074477494,6.287608266575262e-05,5.403450268204324e-05,5.299113399814814e-05,7.040951459202915e-05,8.291740232380107e-05,0.00012059004075126722,0.00015851325588300824,0.002032885327935219,0.0006128675304353237,0.001935536740347743,0.029791805893182755,0.0548580177128315
1058,0.00025318010011687875,0.00012126791989430785,6.277318607317284e-05,5.072546628070995e-05,4.6248387661762536e-05,6.0082074924139306e-05,6.847272015875205e-05,0.00010505792306503281,0.00013392636901699007,0.0015150211984291673,0.0004837212327402085,0.0014134453376755118,0.021583611145615578,0.03933163732290268
1059,0.0002745983947534114,0.00013021168706472963,6.94284972269088e-05,6.355997174978256e-05,6.529783422593027e-05,8.344493107870221e-05,9.451158985029906e-05,0.00013212069461587816,0.00016587815480306745,0.002794877393171191,0.0008285113144665956,0.0027533243410289288,0.04025488719344139,0.0728057399392128
1060,0.00028313908842392266,0.00013112003216519952,6.452633533626795e-05,5.375999171519652e-05,4.950783113599755e-05,6.314762140391394e-05,7.236797682708129e-05,0.00010689620103221387,0.00013720519200433046,0.001533213071525097,0.0004904692177660763,0.00137121113948524,0.0199256781488657,0.03935973718762398
1061,8.46707698656246e-05,4.419033575686626e-05,3.321658368804492e-05,3.300731259514578e-05,3.9005510188871995e-05,5.807026172988117e-05,6.954902346478775e-05,0.00010510719584999606,0.00013217054947745055,0.0015717529458925128,0.0005089941550977528,0.001481783576309681,0.021475668996572495,0.038152389228343964
1062,0.0003236866323277354,0.00015203564544208348,6.248126737773418e-05,5.743688598158769e-05,5.110479105496779e-05,6.044100518920459e-05,6.774818029953167e-05,0.00010166641004616395,0.00012962571054231375,0.0019926242530345917,0.0005382681265473366,0.0016345835756510496,0.02768695168197155,0.047233108431100845
1063,0.0001430105767212808,8.293645805679262e-05,6.227239646250382e-05,3.584802107070573e-05,3.884776378981769e-05,5.161295848665759e-05,5.703768692910671e-05,9.997269080486149e-05,0.00012718926882371306,0.0017901432001963258,0.0006255587213672698,0.0020719110034406185,0.030007561668753624,0.05912422016263008
1064,0.00014476985961664468,6.981992919463664e-05,4.826079748454504e-05,4.1094663174590096e-05,4.134184928261675e-05,5.3062933147884905e-05,5.901509211980738e-05,9.841267456067726e-05,0.0001224951265612617,0.0014696482103317976,0.0004956701304763556,0.0014167693443596363,0.019202515482902527,0.0371866300702095
1065,0.0002861213870346546,0.00013463942741509527,7.141578680602834e-05,5.777457045041956e-05,5.8357709349365905e-05,7.707372424192727e-05,8.795213943812996e-05,0.00012074571714038029,0.00014902447583153844,0.0027303267270326614,0.0007197285303846002,0.002387296175584197,0.04259512946009636,0.0564623698592186
1066,0.00017901246610563248,8.57171107782051e-05,3.9373262552544475e-05,4.799220187123865e-05,5.058827082393691e-05,7.150175224523991e-05,8.622690074844286e-05,0.00011887292203027755,0.00015190333942882717,0.001886496669612825,0.000602833169978112,0.0018460252322256565,0.027971260249614716,0.047489065676927567
1067,0.0002544754242990166,0.00012563669588416815,8.290578261949122e-05,5.643464101012796e-05,5.4831707529956475e-05,7.311509398277849e-05,8.479507232550532e-05,0.00013106910046190023,0.00017121878045145422,0.0018961008172482252,0.0006863622693344951,0.0020993046928197145,0.028848346322774887,0.051392942667007446
1068,0.00025041645858436823,0.00012320108362473547,5.234561103861779e-05,5.059512841398828e-05,5.119419438415207e-05,6.94364498485811e-05,8.169902866939083e-05,0.00011530964548001066,0.00014374744205269963,0.0022847792133688927,0.0006247312412597239,0.0019027587259188294,0.030911318957805634,0.04260072484612465
1069,0.00024761114036664367,0.00012848804180976003,8.300515037262812e-05,5.14925122843124e-05,5.090456397738308e-05,7.000132609391585e-05,7.954905595397577e-05,0.00011864231782965362,0.00014996224490460008,0.0018926593475043774,0.0006397655815817416,0.0020270883105695248,0.02751079946756363,0.0647863820195198
1070,8.395293116336688e-05,4.3448671931400895e-05,2.2564361643162556e-05,3.426885450608097e-05,4.0317503589903936e-05,6.239696085685864e-05,7.645386358490214e-05,0.00011143386655021459,0.00014024932170286775,0.001559121417813003,0.0004804481577593833,0.0012989825336262584,0.01752539537847042,0.03357760235667229
1071,0.00041502458043396473,0.00020178226986899972,0.00011492876365082338,7.453819853253663e-05,6.62642196402885e-05,8.184785838238895e-05,9.056882845470682e-05,0.00012304508709348738,0.00014533905778080225,0.0020209162030369043,0.0005536007811315358,0.001715486403554678,0.0302907582372427,0.040852438658475876
1072,0.00031621745438314974,0.0001484076929045841,6.845311145298183e-05,6.0403632232919335e-05,5.56629711354617e-05,7.449578697560355e-05,8.807816629996523e-05,0.0001261812140000984,0.00015714415349066257,0.0020075791981071234,0.0006045732297934592,0.0017499853856861591,0.02478974126279354,0.04162241145968437
1073,0.00028758341795764863,0.00014289095997810364,7.891468703746796e-05,5.477076774695888e-05,5.360650902730413e-05,6.82245590724051e-05,7.559965160908177e-05,0.00011039766104659066,0.00013424167991615832,0.002306886250153184,0.0006120144389569759,0.002019597915932536,0.035279128700494766,0.050591908395290375
1074,0.00033235325827263296,0.0001660322886891663,9.616049646865577e-05,6.792940257582814e-05,6.927878712303936e-05,9.591765410732478e-05,0.00011280173202976584,0.00014745099178981036,0.00018357143562752753,0.003153854748234153,0.0008349363342858851,0.002840707078576088,0.047337308526039124,0.06088273972272873
1075,0.00020084485004190356,9.51356632867828e-05,5.0644805014599115e-05,4.680690108216368e-05,4.529543002718128e-05,5.6632852647453547e-05,6.403110455721617e-05,0.00010083365486934781,0.00012523478653747588,0.0015398433897644281,0.000491106475237757,0.0014884164556860924,0.023069392889738083,0.03980674594640732
1076,0.00015472750237677246,7.17747607268393e-05,3.0280656574177556e-05,3.976503649028018e-05,4.6231238229665905e-05,6.486023630714044e-05,7.705161988269538e-05,0.00011462395923445001,0.00014801377255935222,0.0026640058495104313,0.0006072986871004105,0.0020420339424163103,0.040879976004362106,0.05083049088716507
1077,0.00014035607455298305,7.823769556125626e-05,5.7668537920108065e-05,4.262618313077837e-05,4.828546298085712e-05,6.764217687305063e-05,7.821879262337461e-05,0.00011966193414991722,0.0001493048039264977,0.0021950609516352415,0.0006708763539791107,0.0020710593089461327,0.029956845566630363,0.049312204122543335
1078,0.0001316689740633592,8.035595965338871e-05,5.786209294456057e-05,4.466790414880961e-05,5.8128920500166714e-05,8.962376887211576e-05,0.00010860062320716679,0.0001450036943424493,0.00018404079310130328,0.0037468799855560064,0.00093301065498963,0.0032619903795421124,0.056977007538080215,0.07213078439235687
1079,0.000226282820221968,0.00012051461089868098,7.17065340722911e-05,4.5944332669023424e-05,4.482387885218486e-05,5.8160265325568616e-05,6.51678565191105e-05,0.0001005249287118204,0.0001256733958143741,0.0015585125656798482,0.0004602560366038233,0.0013394678244367242,0.020150093361735344,0.0374915786087513
1080,0.00025095793535001576,0.0001289801293751225,7.231316703837365e-05,4.758678187499754e-05,4.215030276100151e-05,5.682247137883678e-05,6.519730959553272e-05,0.00010518571070861071,0.0001337697758572176,0.0018500429578125477,0.0006160250632092357,0.0021882110740989447,0.03462797775864601,0.06560678035020828
1081,0.00016627134755253792,7.53712301957421e-05,3.956694126827642e-05,4.543744580587372e-05,4.904784873360768e-05,6.924393528606743e-05,8.250970859080553e-05,0.00012366712326183915,0.00015837715181987733,0.0020230088848620653,0.0006030852673575282,0.0017264785710722208,0.023616624996066093,0.04147518798708916
1082,0.000296590180369094,0.00015133847773540765,7.136161002563313e-05,5.959383997833356e-05,6.129784742370248e-05,8.447040454484522e-05,9.954924462363124e-05,0.00013874919386580586,0.00018040735449176282,0.002702331403270364,0.000683528371155262,0.0020768095273524523,0.0355013869702816,0.043588340282440186
1083,0.00031871654209680855,0.0001611376937944442,9.122733172262087e-05,5.9599791711661965e-05,5.414711995399557e-05,6.63700993754901e-05,7.372250547632575e-05,0.00010920904605882242,0.00013453605060931295,0.0017720242030918598,0.0005375075270421803,0.0016530153807252645,0.024785704910755157,0.04661613330245018
1084,0.00017314231081400067,9.664812387200072e-05,5.615079135168344e-05,4.54635955975391e-05,5.0529659347375855e-05,7.203503628261387e-05,8.395344775635749e-05,0.00011932884808629751,0.00014560787531081587,0.002679079072549939,0.0006322489934973419,0.0019441473996266723,0.03273393213748932,0.04633716493844986
1085,0.00033616722794249654,0.00016566540580242872,8.109022019198164e-05,6.001083238516003e-05,5.246158252703026e-05,6.331461918307468e-05,7.03204350429587e-05,0.00010225307778455317,0.0001259141426999122,0.0014673531986773014,0.00046593102160841227,0.0013283650623634458,0.017024492844939232,0.0430244505405426
1086,-6.0569404922716785e-06,1.0879310821110266e-06,1.7379751398038934e-06,2.560881694080308e-05,3.7071680708322674e-05,5.6572185712866485e-05,6.886212213430554e-05,0.0001012212669593282,0.0001308364880969748,0.0022761148866266012,0.0005760506028309464,0.0019229735480621457,0.033796850591897964,0.0461103655397892
1087,0.0002770526334643364,0.0001370478275930509,5.3530595323536545e-05,5.454425991047174e-05,4.8509915359318256e-05,6.11608411418274e-05,7.022574573056772e-05,0.00010596782522043213,0.00013336142001207918,0.001513526658527553,0.0005081586423330009,0.00160801294259727,0.02429218590259552,0.0436801016330719
1088,0.00019761691510211676,0.00010250879859086126,5.2638690249295905e-05,4.521233859122731e-05,4.6254255721578375e-05,6.493111868621781e-05,7.659277616767213e-05,0.00011281632032478228,0.00013711804058402777,0.0024140975438058376,0.0006104819476604462,0.001991578144952655,0.037040356546640396,0.044514600187540054
1089,0.0002593818644527346,0.00013303797459229827,7.656992238480598e-05,5.3311687224777415e-05,5.2206440159352496e-05,6.864769238745794e-05,7.957891648402438e-05,0.00012019875430269167,0.00015277360216714442,0.002891135634854436,0.0007581854006275535,0.0027871117927134037,0.05133375898003578,0.07075651735067368
1090,0.00020589758059941232,0.00010621698311297223,6.0867991123814136e-05,4.795323184225708e-05,4.899728810414672e-05,6.862383452244103e-05,8.160348806995898e-05,0.00012386163871269673,0.0001610142644494772,0.0022187591530382633,0.0006139492616057396,0.002057290868833661,0.03479105234146118,0.047127045691013336
1091,0.00025874318089336157,0.00012743088882416487,7.308549538720399e-05,5.5616386816836894e-05,5.674769272445701e-05,7.16193244443275e-05,8.010812598513439e-05,0.00010982755338773131,0.00013185037823859602,0.0021799716632813215,0.0005113602965138853,0.001517423545010388,0.02474896050989628,0.03943001851439476
1092,0.00029113423079252243,0.000127933279145509,4.209682811051607e-05,5.433725891634822e-05,4.450647611520253e-05,5.363607851904817e-05,6.116512668086216e-05,0.00010007896344177425,0.00012839859118685126,0.0011679050512611866,0.00046871972153894603,0.0013356036506593227,0.015097018331289291,0.03887689858675003
1093,0.00036698070471175015,0.00017810201097745448,8.753501606406644e-05,6.263644172577187e-05,5.2854356908937916e-05,6.716213829349726e-05,7.747270137770101e-05,0.00012193726433906704,0.00016139632498379797,0.0019145903643220663,0.0005810526199638844,0.0018316884525120258,0.03087366372346878,0.045234400779008865
1094,0.000334444222971797,0.00016200555546674877,0.00010311762162018567,6.060692612663843e-05,5.5752232583472505e-05,7.184627611422911e-05,8.177713607437909e-05,0.00011266271030763164,0.00013493366714101285,0.002596726408228278,0.0006062620086595416,0.002087135100737214,0.03873984515666962,0.052940528839826584
1095,0.00016669396427460015,8.384902321267873e-05,5.343036900740117e-05,4.276381150702946e-05,4.390265530673787e-05,5.9325055190129206e-05,6.917920836713165e-05,0.00010564716649241745,0.00013054534792900085,0.0016539118951186538,0.00046791567001491785,0.0013623230624943972,0.019028576090931892,0.03975002095103264
1096,0.00034796708496287465,0.0001643599389353767,0.00010316015686839819,6.728687731083483e-05,5.872441761312075e-05,7.014813309069723e-05,7.689739140914753e-05,0.00011256209836574271,0.00013327087799552828,0.001873425324447453,0.0005001045065000653,0.0014868553262203932,0.023312492296099663,0.03723178803920746
1097,0.0004233953950461,0.0001921166549436748,6.475006375694647e-05,7.123871182557195e-05,5.614419933408499e-05,6.63467581034638e-05,7.547004497610033e-05,0.00011315590381855145,0.0001443823566660285,0.0016744857421144843,0.0005545364692807198,0.001831372850574553,0.029002705588936806,0.04983978718519211
1098,0.00024388317251577973,0.00011403628741391003,5.394803883973509e-05,4.836780863115564e-05,4.666859967983328e-05,6.232740270206705e-05,7.291808287845924e-05,0.00010365959315095097,0.00013183783448766917,0.0018147299997508526,0.0004824926145374775,0.0014798414194956422,0.023176340386271477,0.038052789866924286
1099,0.00023452479217667133,0.00011417974019423127,7.065779936965555e-05,5.1335238822503015e-05,4.965369589626789e-05,6.464884063461795e-05,7.322726014535874e-05,0.00010876970191020519,0.00012959817831870168,0.0022881070617586374,0.000565459777135402,0.001950798905454576,0.03663014620542526,0.054723553359508514
1100,0.00021890316565986723,9.808492904994637e-05,2.1788726371596567e-05,4.865087612415664e-05,4.796569191967137e-05,6.0313817812129855e-05,6.991568807279691e-05,0.00010427746019558981,0.00013222549750935286,0.00264911400154233,0.000601846375502646,0.002003456000238657,0.03655257076025009,0.04959699138998985
1101,0.0001788383669918403,8.100671402644366e-05,4.6819110139040276e-05,4.733396417577751e-05,4.9000933358911425e-05,6.677822238998488e-05,7.871772686485201e-05,0.00011107637692475691,0.00013948717969469726,0.001723462832160294,0.0005053260829299688,0.0014562723226845264,0.01988438330590725,0.040971044450998306
1102,0.00024905099417082965,0.00011467004514997825,7.032474968582392e-05,5.7584689784562215e-05,6.000469147693366e-05,8.254799467977136e-05,9.86908926279284e-05,0.00013314343232195824,0.00016906062955968082,0.0026303427293896675,0.0007043748046271503,0.0022064363583922386,0.033900439739227295,0.05203086510300636
1103,0.0002742863434832543,0.00013524710084311664,8.741099736653268e-05,5.427973883342929e-05,4.916386023978703e-05,6.123013008618727e-05,6.880333239678293e-05,0.00011013398034265265,0.0001312133390456438,0.0022440787870436907,0.0005827689892612398,0.0019802788738161325,0.03553798422217369,0.04535617306828499
1104,0.0002527135657146573,0.00011526884918566793,6.71026500640437e-05,5.171829616301693e-05,4.6739380195504054e-05,5.6578392104711384e-05,6.240482616703957e-05,9.221293294103816e-05,0.0001150384996435605,0.0014971834607422352,0.000414201058447361,0.0011782774236053228,0.017002131789922714,0.036344319581985474
1105,0.0002009922609431669,0.00010048328113043681,4.6886460040695965e-05,3.8662787119392306e-05,3.656041371868923e-05,4.6612050937255844e-05,5.294421498547308e-05,8.450565655948594e-05,0.00010613923950586468,0.0015032509109005332,0.0003994714643340558,0.001152961514890194,0.018559621647000313,0.03324635699391365
1106,0.00013113979366607964,6.812142237322405e-05,4.480913048610091e-05,4.1101746319327503e-05,4.8763864469947293e-05,7.09720334270969e-05,8.631659875391051e-05,0.0001133453770307824,0.0001407532545272261,0.0025242078118026257,0.0005545304738916457,0.0018232387956231833,0.03228363022208214,0.04603879153728485
1107,0.00037953906576149166,0.00017691611719783396,9.81875418801792e-05,6.564384966623038e-05,5.305361992213875e-05,6.02069339947775e-05,6.412464426830411e-05,9.802181739360094e-05,0.00011883644765475765,0.0016002388438209891,0.00043659459333866835,0.0012960924068465829,0.02107769064605236,0.035407304763793945
1108,0.00022863192134536803,0.00011213191464776173,7.138764340197667e-05,4.9510614189784974e-05,4.536532287602313e-05,5.927245001657866e-05,6.624199158977717e-05,0.00010302417649654672,0.00012404890730977058,0.0018621616763994098,0.0005080140545032918,0.0015672063454985619,0.02481800690293312,0.041534651070833206
1109,0.00033405987778678536,0.00015591253759339452,7.514372555306181e-05,6.489747465820983e-05,6.327439768938348e-05,8.018768858164549e-05,9.462530579185113e-05,0.00012433704978320748,0.0001518359495094046,0.0033070561476051807,0.0006764639401808381,0.002340779872611165,0.048364512622356415,0.050757624208927155
1110,0.0002373936295043677,0.0001119742082664743,7.30836545699276e-05,5.5075772252166644e-05,5.1837952923960984e-05,6.56810516375117e-05,7.398315938189626e-05,0.00011147318582516164,0.00013834770652465522,0.001962931826710701,0.0004952102317474782,0.0015364877181127667,0.02821606956422329,0.035665035247802734
1111,0.0002093769289785996,9.613433212507516e-05,3.044458935619332e-05,4.752593667944893e-05,4.518660716712475e-05,6.0048776504117996e-05,7.092382293194532e-05,0.0001054435342666693,0.0001345360215054825,0.0017025163397192955,0.0004979423247277737,0.001439970452338457,0.019513579085469246,0.03488846868276596
1112,0.0003262204409111291,0.00015139069000724703,8.440810051979497e-05,6.02769068791531e-05,5.1248451200081035e-05,5.989133205730468e-05,6.586234667338431e-05,0.00010520492651266977,0.00012992488336749375,0.0018844683654606342,0.0005562056321650743,0.0018066606717184186,0.027439408004283905,0.04784299060702324
1113,0.0002594366669654846,0.00012709616567008197,8.476754737785086e-05,5.842418613610789e-05,5.767338734585792e-05,7.881960482336581e-05,9.510142263025045e-05,0.0001392248086631298,0.0001856788294389844,0.0024593286216259003,0.0007068720879033208,0.00220448593609035,0.03704283758997917,0.04703882709145546
1114,0.00017083794227801263,8.210277883335948e-05,4.3072664993815124e-05,4.1398896428290755e-05,4.36130867456086e-05,6.034998659742996e-05,7.236287638079375e-05,0.0001023525619530119,0.00013032164133619517,0.002299585146829486,0.0005908917519263923,0.0020880403462797403,0.03720938414335251,0.05229085683822632
1115,0.0002493673819117248,0.00011161690053995699,6.058959843358025e-05,4.616864680428989e-05,3.9276990719372407e-05,4.686498868977651e-05,5.117849650559947e-05,8.648342191008851e-05,0.0001061176517396234,0.0009336445364169776,0.000359566998668015,0.0009800888365134597,0.010909952223300934,0.030032360926270485
1116,0.0003981171175837517,0.0001809182285796851,9.770686301635578e-05,6.856637628516182e-05,5.673378109349869e-05,6.755343201803043e-05,7.646871381439269e-05,0.00011240784078836441,0.00013958191266283393,0.0019443302880972624,0.0005672916304320097,0.001812524045817554,0.027682723477482796,0.04570756107568741
1117,0.00029007316334173083,0.00013575229968409985,4.9972346459981054e-05,5.270700785331428e-05,4.7699471906526014e-05,6.304938142420724e-05,7.65333606977947e-05,0.00010708462650654837,0.00014137467951513827,0.0018678662599995732,0.00048309864359907806,0.001416030921973288,0.022117972373962402,0.0367429219186306
1118,9.278383367927745e-05,4.9626945838099346e-05,3.631922299973667e-05,3.686704803840257e-05,4.258515400579199e-05,6.309396121650934e-05,7.654816727153957e-05,0.00010954076424241066,0.00014580032438971102,0.002815784653648734,0.0006197637994773686,0.0022229633759707212,0.044595059007406235,0.04938552528619766
1119,0.00035503279650583863,0.00016623095143586397,7.445234950864688e-05,6.881386070745066e-05,6.674895848846063e-05,9.253719326807186e-05,0.00011446286225691438,0.00013889191905036569,0.00017985928570851684,0.0035897602792829275,0.0007598748779855669,0.002466609003022313,0.045432209968566895,0.0466696135699749
1120,0.0001376886502839625,7.124710828065872e-05,4.894522498943843e-05,3.740145984920673e-05,4.100476871826686e-05,5.952304127276875e-05,7.101704250089824e-05,0.0001031913488986902,0.0001303474127780646,0.002021997468546033,0.0005105278687551618,0.0015796901425346732,0.02585543692111969,0.041006557643413544
1121,0.0002596002595964819,0.0001275415124837309,8.70880248839967e-05,6.0392849263735116e-05,6.39003119431436e-05,9.091459651244804e-05,0.0001133498371927999,0.000140921474667266,0.00018208459368906915,0.0033791926689445972,0.0006720699602738023,0.0022780282888561487,0.04800092428922653,0.0449012815952301
1122,0.0003455967816989869,0.0001568630541441962,7.579304656246677e-05,6.107302760938182e-05,5.083588985144161e-05,5.8197631005896255e-05,6.37083503534086e-05,9.899008728098124e-05,0.00012208889529574662,0.0015393559588119388,0.0004212553321849555,0.0011542470892891288,0.016672030091285706,0.03399970009922981
1123,0.00033868831815198064,0.00015885313041508198,0.00010131582530448213,6.496885907836258e-05,5.6154360208893195e-05,6.526673678308725e-05,7.068959530442953e-05,0.00011209359217900783,0.000133959882077761,0.001985197188332677,0.0005309887928888202,0.0016253744252026081,0.025158271193504333,0.03643754497170448
1124,0.0002882917469833046,0.0001342988689430058,7.285474566742778e-05,5.7585013564676046e-05,5.9720801800722256e-05,8.301932393806055e-05,0.00010194988863077015,0.0001336579880444333,0.00017875302000902593,0.0029512252658605576,0.0006875480758026242,0.0023317590821534395,0.0418192557990551,0.05017295852303505
1125,0.0003580843622330576,0.00017467686848249286,0.00010744851169874892,6.384863081621006e-05,5.9181551478104666e-05,7.925443787826225e-05,9.370098996441811e-05,0.00012799094838555902,0.00016216667427215725,0.0029387830290943384,0.0006729728193022311,0.0022888374514877796,0.04183211922645569,0.04688531532883644
1126,0.00031876660068519413,0.0001491035072831437,9.039202996063977e-05,6.33049348834902e-05,6.384872540365905e-05,8.985002205008641e-05,0.00010996443597832695,0.00013866371591575444,0.00017737728194333613,0.0033605587668716908,0.0006811439525336027,0.002107529900968075,0.03738986328244209,0.04654582962393761
1127,0.0003035368863493204,0.0001416744926245883,7.143488619476557e-05,5.4319676564773545e-05,4.7118042857619e-05,5.55591905140318e-05,6.150974513730034e-05,9.39052042667754e-05,0.00011385106336092576,0.0018505151383578777,0.00045113544911146164,0.0013806638307869434,0.022755678743124008,0.033467985689640045
1128,0.0002062132116407156,0.00010622843547025695,8.380359213333577e-05,4.857026942772791e-05,5.204375702305697e-05,7.12325781933032e-05,8.239804446930066e-05,0.00011157248809468001,0.00013709980703424662,0.0020956634543836117,0.0004460618074517697,0.0012200813507661223,0.021473294124007225,0.03627170994877815
1129,0.00021538884902838618,0.00010893455328186974,5.0655085942707956e-05,4.122638711123727e-05,4.029981209896505e-05,5.286035593599081e-05,6.189735722728074e-05,9.016703552333638e-05,0.00011115820234408602,0.0019421016331762075,0.00045565442997030914,0.0013794320402666926,0.02285481058061123,0.034114304929971695
1130,0.00026467375573702157,0.000126071332488209,8.087584865279496e-05,4.9491674872115254e-05,5.041049007559195e-05,6.891277735121548e-05,8.224987686844543e-05,0.0001141561588156037,0.00014668334915768355,0.0025175597984343767,0.0005147669580765069,0.0015900059370324016,0.029136033728718758,0.03812261298298836
1131,0.00021033290249761194,0.00010449861292727292,6.994638533797115e-05,4.893174263997935e-05,5.251514448900707e-05,7.40996329113841e-05,8.874355989973992e-05,0.00011842334788525477,0.00014512827328871936,0.002584013156592846,0.0005640373565256596,0.0017021510284394026,0.030019180849194527,0.039085131138563156
1132,0.0002713981957640499,0.00012863664596807212,5.8545771025819704e-05,5.114346640766598e-05,4.998165968572721e-05,6.766168371541426e-05,8.150783833116293e-05,0.00011437851208029315,0.00014517022646032274,0.002512382110580802,0.0005793113959953189,0.001810908317565918,0.030871698632836342,0.040965575724840164
1133,0.0003247629792895168,0.00014869858568999916,7.638772513018921e-05,5.6269967899424955e-05,4.8180791054619476e-05,5.6123924878193066e-05,6.246007251320407e-05,9.440189751330763e-05,0.00011307507520541549,0.0014815612230449915,0.0004008180112577975,0.0011040590470656753,0.015639448538422585,0.03334703668951988
1134,0.0002119112032232806,0.00010251485218759626,5.5591830459889024e-05,4.795886707142927e-05,4.706607069238089e-05,6.305591523414478e-05,7.469527918146923e-05,0.00011064341379096732,0.0001420902699464932,0.002005134243518114,0.0005406155250966549,0.0016241277335211635,0.024685872718691826,0.04038397967815399
1135,0.00019019302271772176,9.87352614174597e-05,4.6800498239463195e-05,4.654664735426195e-05,5.189019429963082e-05,8.152969530783594e-05,0.00010152893082704395,0.00013056657917331904,0.00016512647562194616,0.003742428030818701,0.0007843338535167277,0.0026955462526530027,0.04810911417007446,0.05112960934638977
1136,0.0001836269802879542,8.97438803804107e-05,3.901775198755786e-05,4.594173515215516e-05,4.729760985355824e-05,6.659113569185138e-05,7.98138789832592e-05,0.00011338762851664796,0.0001459281047573313,0.0026499826926738024,0.0006522677140310407,0.002056908793747425,0.031240971758961678,0.04638697952032089
1137,0.0003376378444954753,0.00016019547183532268,8.717661694390699e-05,5.963138391962275e-05,5.4203417676035315e-05,6.75378687446937e-05,7.69627295085229e-05,0.00010829172242665663,0.0001338348229182884,0.0024360865354537964,0.0005827287677675486,0.001863777870312333,0.02954195998609066,0.0397460050880909
1138,0.00014409174036700279,7.596790965180844e-05,2.0696434148703702e-05,3.5667104384629056e-05,3.798541729338467e-05,5.2079849410802126e-05,6.329158350126818e-05,9.65187355177477e-05,0.00012532007531262934,0.0014409789582714438,0.0004421719058882445,0.0012617262545973063,0.01760398969054222,0.03243717551231384
1139,0.00015032058581709862,7.934564200695604e-05,4.65416960651055e-05,4.831707337871194e-05,5.579938442679122e-05,8.249419624917209e-05,9.981259790947661e-05,0.00012773784692399204,0.00016219000099226832,0.0035218624398112297,0.0006776390364393592,0.0024206945672631264,0.049177974462509155,0.053319644182920456
1140,0.00024454094818793237,0.00012019901623716578,6.204392411746085e-05,4.9650650908006355e-05,4.9918857257580385e-05,6.679884972982109e-05,7.748122152406722e-05,0.00010145212581846863,0.0001243982114829123,0.0024059920106083155,0.0005001354147680104,0.001627193996682763,0.029817266389727592,0.03799006715416908
1141,0.0004488386621233076,0.00020959481480531394,0.00010424716310808435,7.721405563643202e-05,6.419826240744442e-05,7.18752562534064e-05,7.85688534961082e-05,0.00010947544797090814,0.0001317500718869269,0.0028164186514914036,0.0005087105673737824,0.0016827083891257644,0.036286044865846634,0.034908294677734375
1142,0.00022001434990670532,0.00011172560334671289,5.233877163846046e-05,5.438897278509103e-05,5.7671477406984195e-05,7.722040027147159e-05,8.933660865295678e-05,0.00011379546776879579,0.00014256527356337756,0.0031470574904233217,0.0005618785507977009,0.001868377672508359,0.03866785019636154,0.04155771806836128
1143,0.00028029471286572516,0.0001400501059833914,6.486502388725057e-05,5.662630792357959e-05,5.544995656237006e-05,6.936144200153649e-05,7.708473276579753e-05,0.0001061700822901912,0.00012964659254066646,0.0029032479505985975,0.000560324639081955,0.0017357763135805726,0.03331451863050461,0.040860701352357864
1144,0.00026588959735818207,0.00012968480587005615,7.628355524502695e-05,5.602082092082128e-05,5.980287096463144e-05,8.079825056483969e-05,9.448002674616873e-05,0.00012738342047668993,0.0001594993518665433,0.003484443761408329,0.0007455078884959221,0.002634169766679406,0.04938293620944023,0.05784013494849205
1145,0.00012761582911480218,6.523651973111555e-05,3.9600512536708266e-05,3.83975166187156e-05,4.3277246732031927e-05,5.961244460195303e-05,7.070900755934417e-05,0.00010567793651716784,0.00013803012552671134,0.002229326870292425,0.0005207081558182836,0.0016458549071103334,0.026065867394208908,0.042912814766168594
1146,0.00016165434499271214,8.266495569841936e-05,5.773586599389091e-05,3.893237590091303e-05,4.1528364818077534e-05,5.764298475696705e-05,6.759109965059906e-05,0.00010089076386066154,0.0001286795741179958,0.001971454592421651,0.000508977216668427,0.0016249483451247215,0.024671265855431557,0.03790669143199921
1147,0.00019060396880377084,0.00010104547982336953,4.927108238916844e-05,4.094190080650151e-05,4.196940062684007e-05,5.7585439208196476e-05,6.78532596793957e-05,9.870219946606085e-05,0.00012362060078885406,0.0020103941205888987,0.00047145682037808,0.001470069051720202,0.025062888860702515,0.032481420785188675
1148,0.00032648819615133107,0.00015072479436639696,9.959425369743258e-05,6.174868758535013e-05,5.680973481503315e-05,7.135499618016183e-05,7.867273961892352e-05,0.0001139610176323913,0.00013679490075446665,0.0023305825889110565,0.0005461352993734181,0.0016639968380331993,0.026771651580929756,0.03751866891980171
1149,0.00019826962670776993,0.00010030924750026315,4.698504926636815e-05,4.381040344014764e-05,4.3645763071253896e-05,5.7108372857328504e-05,6.579740875167772e-05,0.00010056682367576286,0.00012953807890880853,0.0026302419137209654,0.00054110714700073,0.0017698515439406037,0.034820687025785446,0.03991005942225456
1150,0.0003015519760083407,0.0001518903736723587,7.826834917068481e-05,6.0690224927384406e-05,5.834068724652752e-05,7.67934470786713e-05,8.993519440991804e-05,0.00012036740372423083,0.00015050030197016895,0.0030457929242402315,0.0006633226294070482,0.002161136595532298,0.03528812527656555,0.04796546325087547
1151,0.0002768502745311707,0.00013711320934817195,8.28243064461276e-05,5.3021092753624544e-05,4.964633990311995e-05,6.65886327624321e-05,7.622931298101321e-05,0.00011308512330288067,0.0001445188681827858,0.002244427800178528,0.0005257843877188861,0.001620476134121418,0.025740332901477814,0.03595062717795372
1152,0.00035197168472222984,0.00016636194777674973,8.448287553619593e-05,6.184794619912282e-05,5.892508852411993e-05,7.942388765513897e-05,9.626038809074089e-05,0.00013264620793052018,0.00017967716848943383,0.0028414102271199226,0.0006490498199127614,0.002159574767574668,0.03631313145160675,0.04835212975740433
1153,0.00014170682698022574,8.130203787004575e-05,4.8996440455084667e-05,4.5475746446754783e-05,5.17927146574948e-05,7.253628427861258e-05,8.644555055070668e-05,0.00012241148215252906,0.0001625206641620025,0.0029409523122012615,0.0005761071806773543,0.0018114937702193856,0.03152737393975258,0.0482788011431694
1154,0.0001780404563760385,8.847771096043289e-05,5.249639070825651e-05,4.218335379846394e-05,4.325097688706592e-05,5.793384843855165e-05,6.685066182399169e-05,0.0001057339395629242,0.00013225540169514716,0.002286400878801942,0.0005294960574246943,0.0015473804669454694,0.025833670049905777,0.03446503356099129
1155,0.00028795740217901766,0.00015095723210833967,7.13181943865493e-05,6.290425517363474e-05,6.480721640400589e-05,8.552358485758305e-05,0.0001002327844616957,0.00013295911776367575,0.00017057298100553453,0.004098942968994379,0.000713981396984309,0.002495861379429698,0.05416871979832649,0.04551805928349495
1156,0.0002455605717841536,0.0001296943228226155,6.089523230912164e-05,5.9137782955076545e-05,6.052325989003293e-05,7.850363908801228e-05,9.050314838532358e-05,0.00011492879275465384,0.0001488068519392982,0.003260486526414752,0.0006047131028026342,0.0019495945889502764,0.037542346864938736,0.0438394621014595
1157,0.00027214272995479405,0.0001328819926129654,6.619781197514385e-05,5.282046913634986e-05,4.780461677000858e-05,5.8919889852404594e-05,6.653585296589881e-05,9.752347250469029e-05,0.00012085487833246589,0.0020128143951296806,0.0004349423688836396,0.001279472024179995,0.021608157083392143,0.03164514899253845
1158,0.0003816117823589593,0.0001637484529055655,0.00010881496564252302,6.8001972977072e-05,6.322112312773243e-05,8.332050492754206e-05,9.578364551998675e-05,0.00013293225492816418,0.00017129964544437826,0.002468525432050228,0.0005540515994653106,0.0015818520914763212,0.02665083110332489,0.043029412627220154
1159,0.00023886346025392413,0.00010706626926548779,8.403022366110235e-05,5.197972495807335e-05,5.549453271669336e-05,7.418575114570558e-05,8.302701462525874e-05,0.00011949798499699682,0.00014800728240516037,0.0028065969236195087,0.0005905037396587431,0.0017048257868736982,0.025411974638700485,0.04482964798808098
1160,0.0002939347177743912,0.00014848994032945484,8.179695578292012e-05,5.239820166025311e-05,5.388938734540716e-05,7.344019104493782e-05,8.490692562190816e-05,0.00011714738502632827,0.00014505851140711457,0.00356494914740324,0.0007277679396793246,0.0023201561998575926,0.042796142399311066,0.04418003559112549
1161,0.00024001940619200468,0.00011786445247707888,6.504537304863334e-05,4.710014400188811e-05,4.68434373033233e-05,6.825634045526385e-05,8.223312033805996e-05,0.00011696911678882316,0.00015375867951661348,0.0023105076979845762,0.0005124392919242382,0.0015232055447995663,0.025237465277314186,0.03490585833787918
1162,0.0002190409431932494,8.91649688128382e-05,7.455060404026881e-05,4.831169644603506e-05,4.8793106543598697e-05,6.11674549872987e-05,6.631595169892535e-05,0.00010030726116383448,0.00012149874237366021,0.0024189474061131477,0.00050531787564978,0.001550787128508091,0.027693701907992363,0.03615936264395714
1163,0.00015551899559795856,5.793010859633796e-05,5.6660835980437696e-05,3.9965139876585454e-05,4.310127405915409e-05,6.142598431324586e-05,7.018937321845442e-05,9.975077409762889e-05,0.00012485112529248,0.001735996687784791,0.0004012360004708171,0.0011253544362261891,0.01797148399055004,0.029475588351488113
1164,0.00024540070444345474,0.00011610730143729597,7.306619954761118e-05,5.529277041205205e-05,5.8106426877202466e-05,7.877372263465077e-05,9.008033521240577e-05,0.00012427446199581027,0.00015392008936032653,0.003180317347869277,0.0006375993834808469,0.00203673611395061,0.03830281272530556,0.043159764260053635
1165,0.00011405188706703484,7.702226866967976e-05,3.689947334351018e-05,3.5762863262789324e-05,4.061278741573915e-05,5.6655808293726295e-05,6.602113717235625e-05,9.108681842917576e-05,0.00011436168279033154,0.002017721999436617,0.00044402305502444506,0.001302429591305554,0.021343734115362167,0.0317295677959919
1166,0.00030567028443329036,0.00014130449562799186,7.96805034042336e-05,5.0883412768598646e-05,4.411659756442532e-05,5.5828386393841356e-05,6.303835107246414e-05,9.683003736427054e-05,0.00012041346781188622,0.0015201072674244642,0.0004271935613360256,0.0012080110609531403,0.016429292038083076,0.03145100548863411
1167,0.0003116302832495421,0.00015923216415103525,7.930783613119274e-05,6.121972546679899e-05,6.108068919274956e-05,7.96016029198654e-05,9.247322304872796e-05,0.00012561818584799767,0.00015824477304704487,0.003208980429917574,0.0007000367040745914,0.0023203466553241014,0.039524249732494354,0.050782784819602966
1168,0.0001610095932846889,6.986984226386994e-05,4.8320143832825124e-05,3.598715193220414e-05,3.7427060306072235e-05,5.5468004575232044e-05,6.554774154210463e-05,9.549746027914807e-05,0.00012013124796794727,0.0017079676035791636,0.00041853138827718794,0.0012094565900042653,0.018902985379099846,0.030432045459747314
1169,0.0002955271047540009,0.00013975521142128855,8.363913366338238e-05,5.414921906776726e-05,5.015215356252156e-05,6.675285112578422e-05,7.703452138230205e-05,0.00010937366459984332,0.000137510389322415,0.0019641548860818148,0.00045763488742522895,0.0013402472250163555,0.022163737565279007,0.032427337020635605
1170,0.0002576369734015316,0.00013594015035778284,6.567395757883787e-05,5.520909689948894e-05,5.730646807933226e-05,8.298055763589218e-05,0.00010051911522168666,0.00013325114559847862,0.00017438245413359255,0.0033599294256418943,0.0007517734193243086,0.00228299293667078,0.03588056564331055,0.04615417495369911
1171,0.00022857887961436063,0.00010591151658445597,6.436166586354375e-05,4.6063203626545146e-05,4.5792523451382294e-05,6.243350799195468e-05,7.246674795169383e-05,0.00010502405348233879,0.00013386642967816442,0.0020917532965540886,0.0004998347139917314,0.0014130888739600778,0.020165421068668365,0.03432859480381012
1172,0.00019677240925375372,0.00010609878518152982,5.990332647343166e-05,4.316072954679839e-05,4.725212056655437e-05,6.897492130519822e-05,8.202930621337146e-05,0.00011358584015397355,0.00014983110304456204,0.0032880872022360563,0.0006214298773556948,0.0019630449824035168,0.036210376769304276,0.04530758038163185
1173,9.745544957695529e-05,8.646624337416142e-05,2.464538556523621e-05,3.68578294001054e-05,4.158551382715814e-05,5.959705595159903e-05,7.346626807702705e-05,0.00011064165300922468,0.0001485253742430359,0.002554037142544985,0.0005919079412706196,0.0018064513569697738,0.029344594106078148,0.04187339171767235
1174,7.189783354988322e-05,6.284574192250147e-05,2.1126808860572055e-05,3.237295459257439e-05,3.7910220271442086e-05,5.094930384075269e-05,6.017876148689538e-05,8.9533299615141e-05,0.00011767553223762661,0.0019121980294585228,0.00044990761671215296,0.0012810761108994484,0.019542712718248367,0.03242845460772514
1175,0.0002423824043944478,0.00013157630746718496,5.7400007790420204e-05,5.184459951124154e-05,4.826574513572268e-05,6.131592817837372e-05,7.123130490072072e-05,9.990459511755034e-05,0.00012530905951280147,0.0021763129625469446,0.00046848406782373786,0.0013540447689592838,0.02225859835743904,0.03190767019987106
1176,0.00025197965442202985,0.00013561782543547451,5.515566954272799e-05,5.326108657754958e-05,4.8977530241245404e-05,6.31609873380512e-05,7.573748735012487e-05,0.0001128680887632072,0.00014524358266498893,0.002403413411229849,0.0005786373512819409,0.0017634424148127437,0.025928286835551262,0.04181944951415062
1177,0.00036927449400536716,0.00015863426961004734,0.00010005242074839771,6.406269676517695e-05,5.972012149868533e-05,7.808307418599725e-05,8.946807793108746e-05,0.00012564439384732395,0.00016178321675397456,0.0029163644649088383,0.0005903108976781368,0.0019048540852963924,0.035080686211586,0.04362129420042038
1178,0.00033006459125317633,0.00015562446787953377,8.811373118078336e-05,5.933552165515721e-05,5.550854984903708e-05,7.366438512690365e-05,8.375796460313722e-05,0.00011499742686282843,0.00014181030564941466,0.0027652045246213675,0.0006006863550283015,0.0018008643528446555,0.029061688110232353,0.0415804497897625
1179,0.00017993722576647997,0.0001076588305295445,4.348044967628084e-05,4.82422583445441e-05,4.929852730128914e-05,6.874799146316946e-05,8.275544678326696e-05,0.00011629679647739977,0.0001494712196290493,0.002951362170279026,0.0006121933693066239,0.001998423831537366,0.036533426493406296,0.04368527978658676
1180,3.3325730328215286e-05,6.099704478401691e-05,9.693404535937589e-06,3.4216824133181944e-05,4.2337273043813184e-05,5.458811210701242e-05,6.465271872002631e-05,9.81983685051091e-05,0.000127049905131571,0.002989170141518116,0.0006343248533084989,0.0020840498618781567,0.03725327178835869,0.043348222970962524
1181,0.0003625244426075369,0.000168014841619879,9.928409417625517e-05,5.9770391089841723e-05,5.7316858146805316e-05,7.541292143287137e-05,8.595787949161604e-05,0.00011731427366612479,0.0001494749158155173,0.0032345072831958532,0.000644413405098021,0.0018603825010359287,0.032643768936395645,0.03858556970953941
1182,0.0003074489359278232,0.00013719509297516197,8.69518262334168e-05,5.6737455452093855e-05,5.3580930398311466e-05,7.06651117070578e-05,8.151955262292176e-05,0.00011529633775353432,0.0001416894665453583,0.0026462480891495943,0.0006096367724239826,0.001897646696306765,0.028975466266274452,0.04018867388367653
1183,0.0003657734196167439,0.00018037162953987718,8.959742990555242e-05,6.061693420633674e-05,5.2285762649262324e-05,6.535102147608995e-05,7.47967351344414e-05,0.00010749155626399443,0.00013238108658697456,0.002520275302231312,0.0005449719028547406,0.0017041211249306798,0.029055573046207428,0.03753122687339783
1184,0.00033249257830902934,0.00014515874499920756,0.00010245345038129017,6.288634176598862e-05,6.672039307886735e-05,9.338869858765975e-05,0.00010690234194044024,0.00013857129670213908,0.00018018374976236373,0.0037037862930446863,0.0006669270806014538,0.0020631079096347094,0.037885043770074844,0.04154125228524208
1185,0.00015558222366962582,9.529173257760704e-05,4.0748065657680854e-05,3.9880891563370824e-05,4.175429785391316e-05,5.634577973978594e-05,6.549686077050865e-05,9.153362043434754e-05,0.00011634950351435691,0.0023091521579772234,0.0004770982777699828,0.001434007310308516,0.02295873314142227,0.03991427272558212
1186,0.0004060687206219882,0.00019914739823434502,9.261735976906493e-05,6.796321395086125e-05,5.7615798141341656e-05,6.706890417262912e-05,7.56144872866571e-05,0.0001079349749488756,0.00013465747178997844,0.0024911307264119387,0.0005341916112229228,0.0015713853063061833,0.025501472875475883,0.03299011290073395
1187,0.00014547408500220627,7.007839303696528e-05,5.158338535693474e-05,3.5225035389885306e-05,3.769448449020274e-05,5.8525169151835144e-05,7.180232205428183e-05,0.0001031330757541582,0.00012946700735483319,0.002161234151571989,0.0004202563432045281,0.0011894151102751493,0.02182602509856224,0.027689486742019653
1188,0.00022318401897791773,0.00014100187399890274,5.786562178400345e-05,5.390730075305328e-05,5.493899152497761e-05,7.126916898414493e-05,8.371392323169857e-05,0.00011072725465055555,0.0001447271351935342,0.0030276395846158266,0.0005910557811148465,0.0017890342278406024,0.03136672452092171,0.0356127955019474
1189,0.00015279911167453974,8.294139115605503e-05,4.5836892240913585e-05,4.140131932217628e-05,4.0076269215205684e-05,5.319837146089412e-05,6.302892143139616e-05,9.544579370412976e-05,0.00011983486911049113,0.0018541384488344193,0.0004399217723403126,0.0012659530621021986,0.019793186336755753,0.03030351921916008
1190,0.00029743084451183677,0.0001562545367050916,8.746013918425888e-05,6.200515053933486e-05,6.46780026727356e-05,9.488853538641706e-05,0.00011305350199108943,0.00014137891412246972,0.00018250601715408266,0.004080291837453842,0.0006654281169176102,0.0021700819488614798,0.046824563294649124,0.03485092148184776
1191,0.0003312393091619015,0.00017836474580690265,7.83573996159248e-05,6.49745124974288e-05,5.6570384913356975e-05,6.440436845878139e-05,7.263589213835075e-05,0.0001061648508766666,0.00013172731269150972,0.001995410770177841,0.0004729226930066943,0.0012922011082991958,0.018928581848740578,0.03271865472197533
1192,0.00012012747174594551,7.654145883861929e-05,3.65656815120019e-05,3.3135380363091826e-05,3.5392920835874975e-05,4.76278510177508e-05,5.624883124255575e-05,8.743297075852752e-05,0.00011056489165639505,0.0018488761270418763,0.00042614369885995984,0.001272030407562852,0.020034324377775192,0.03366792947053909
1193,0.0003060213348362595,0.0001552659086883068,8.644256013212726e-05,5.696395965060219e-05,5.383825919125229e-05,6.195856258273125e-05,6.747796578565612e-05,9.951672836905345e-05,0.00012176625023130327,0.0025382055900990963,0.000503653020132333,0.0015089887892827392,0.025332992896437645,0.03211008012294769
1194,0.0002938691177405417,0.0001204353611683473,9.217439946951345e-05,4.5863496779929847e-05,4.5294840674614534e-05,6.396310345735401e-05,7.331463712034747e-05,0.00010385402129031718,0.00012981546751689166,0.002465613652020693,0.0004979464574716985,0.00156356580555439,0.026261992752552032,0.0446661077439785
1195,0.00014842134260106832,8.498812530888245e-05,4.816394721274264e-05,3.552413545548916e-05,3.788595859077759e-05,5.288403190206736e-05,6.271574238780886e-05,9.38268203753978e-05,0.00011899039964191616,0.002405842300504446,0.0004789198574144393,0.0014058667002245784,0.02257711999118328,0.03248072788119316
1196,0.00017562716675456613,9.32223119889386e-05,6.411362119251862e-05,4.424676444614306e-05,5.2358049288159236e-05,7.848901441320777e-05,9.16618955670856e-05,0.0001182146806968376,0.00014666600327473134,0.002939285710453987,0.0005451518227346241,0.0014865658013150096,0.02549472078680992,0.03222795948386192
1197,0.00020109461911488324,0.00011154656385770068,5.489868635777384e-05,4.3935524445259944e-05,3.9671074773650616e-05,4.954975884174928e-05,5.7168414059560746e-05,8.8304172095377e-05,0.00010990770533680916,0.00188874127343297,0.0003939547168556601,0.001084012328647077,0.01771840639412403,0.025802625343203545
1198,0.00028444736381061375,0.00015108840307220817,8.037039515329525e-05,5.543743827729486e-05,5.238757512415759e-05,6.686252891086042e-05,7.841928163543344e-05,0.00011373716552043334,0.00014855079643893987,0.0025004821363836527,0.0006356168305501342,0.0020044492557644844,0.028287047520279884,0.04603717848658562
1199,0.0002206351637141779,0.00011946967424592003,6.098244557506405e-05,4.86874851048924e-05,4.6301061956910416e-05,5.8295303460909054e-05,6.660451617790386e-05,0.00010023664799518883,0.00012546229118015617,0.0019016902660951018,0.00045280400081537664,0.0012034891406074166,0.015773078426718712,0.030018949881196022
1200,0.00017806371033657342,8.608947973698378e-05,5.8488967624725774e-05,3.576106610125862e-05,3.575670416466892e-05,4.95903477713e-05,5.678931483998895e-05,8.897727821022272e-05,0.00010980028309859335,0.0020030310843139887,0.0004062337102368474,0.0011429613223299384,0.017966976389288902,0.027084901928901672
1201,0.00021109147928655148,0.00012423720909282565,5.906323349336162e-05,5.1521074055926874e-05,5.001903264201246e-05,6.362301792250946e-05,7.34266868676059e-05,0.00010235997615382075,0.00012867053737863898,0.0027934564277529716,0.0005512572824954987,0.0018845748854801059,0.03546668961644173,0.04115056246519089
1202,0.00020835133909713477,0.00010260776616632938,6.826299068052322e-05,4.7000041377032176e-05,4.6710822061868384e-05,5.8923429605783895e-05,6.551514525199309e-05,9.59633689490147e-05,0.00011779960186686367,0.0018586524529382586,0.0004056942416355014,0.0011158562265336514,0.017569730058312416,0.02806735597550869
1203,0.00023379040067084134,0.00014809634012635797,6.126784137450159e-05,5.007408617530018e-05,5.001640602131374e-05,6.781773117836565e-05,8.113900548778474e-05,0.00010594430204946548,0.00013589480658993125,0.0033497775439172983,0.000587893882766366,0.002012229058891535,0.03981230407953262,0.042188458144664764
1204,0.0002671575057320297,0.00017037404177244753,6.166427192511037e-05,6.036794729880057e-05,5.875674105482176e-05,7.360943709500134e-05,8.62850429257378e-05,0.00011438672663643956,0.00014342638314701617,0.003375206608325243,0.0006309273885563016,0.0020607756450772285,0.03718956932425499,0.0403263084590435
1205,0.00021776117500849068,0.0001170873802038841,6.340943218674511e-05,4.1801322367973626e-05,4.060704304720275e-05,4.944674583384767e-05,5.543189399759285e-05,8.737194730201736e-05,0.00010894751903833821,0.0021374323405325413,0.0004303089517634362,0.0012623221846297383,0.02146989293396473,0.030198466032743454
1206,0.00028413807740435004,0.00011648990766843781,9.304052946390584e-05,5.1022627303609625e-05,5.380381116992794e-05,7.445303344866261e-05,8.456899377051741e-05,0.00011609641660470515,0.00014696076686959714,0.0034032994881272316,0.000661788391880691,0.001957719912752509,0.03235676884651184,0.03540101274847984
1207,0.0003820380079559982,0.00020465969282668084,9.486373892286792e-05,6.759133975720033e-05,6.290853343671188e-05,8.52851226227358e-05,0.00010314658720744774,0.0001370877434965223,0.00018571795953903347,0.0030675316229462624,0.0006397450342774391,0.0017571492353454232,0.02870134823024273,0.03125973045825958
1208,0.00019790875376202166,0.000118134033982642,5.271888949209824e-05,4.804615309694782e-05,4.656723467633128e-05,6.415532698156312e-05,7.816424476914108e-05,0.00011247212387388572,0.00014740327605977654,0.002554791746661067,0.0005228542140685022,0.001576129230670631,0.026489632204174995,0.03673148155212402
1209,0.0002905205183196813,0.00015437015099450946,7.311601075343788e-05,5.5634049203945324e-05,4.8836838686838746e-05,5.846175190526992e-05,6.782183481846005e-05,0.0001026407626341097,0.00013046510866843164,0.0021682821679860353,0.0004912663716822863,0.0014686968643218279,0.02281385101377964,0.03192545846104622
1210,0.00016263479483313859,0.00010721261060098186,4.755809641210362e-05,4.133187758270651e-05,4.215272201690823e-05,5.301664714352228e-05,6.214222958078608e-05,9.640158532420173e-05,0.00012290502490941435,0.0023404352832585573,0.0004930875729769468,0.001466361922211945,0.02198326215147972,0.033776067197322845
1211,8.373253513127565e-05,6.639361527049914e-05,3.939766247640364e-05,2.94666660920484e-05,3.8759208109695464e-05,5.8863373851636425e-05,7.205312431324273e-05,0.0001038520349538885,0.00013877818128094077,0.002674076473340392,0.0005343956290744245,0.0015767809236422181,0.026395339518785477,0.032151222229003906
1212,0.00014532796922139823,0.00010850236139958724,5.363579839468002e-05,4.769930092152208e-05,5.6981582019943744e-05,7.960931543493643e-05,9.145017975242808e-05,0.00011176578846061602,0.000142220567795448,0.004794169683009386,0.0007568920264020562,0.0027334014885127544,0.05699539557099342,0.05159323289990425
1213,0.00029096310026943684,0.00018206550157628953,6.787130405427888e-05,5.564702587435022e-05,4.920852370560169e-05,5.782019070466049e-05,6.758518429705873e-05,0.00010379809100413695,0.000138158502522856,0.002123116282746196,0.0005866076680831611,0.001793484902009368,0.022401677444577217,0.04450242966413498
1214,0.00024384174321312457,0.0001411832927260548,6.81862366036512e-05,4.927084228256717e-05,4.6568431571358815e-05,5.818266799906269e-05,6.74384500598535e-05,9.769847383722663e-05,0.00012070030061295256,0.00199112924747169,0.00041789564420469105,0.00112409726716578,0.016830671578645706,0.02984762191772461
1215,0.00020777179452124983,0.00012568911188282073,6.637219485128298e-05,4.272783189662732e-05,4.3763600842794403e-05,5.9033522120444104e-05,6.726177525706589e-05,9.993051207857206e-05,0.00012490578228607774,0.0027006526943296194,0.0005261660553514957,0.0015995899448171258,0.02592124044895172,0.033559650182724
1216,0.0003360213595442474,0.0001662326103542,8.824827091302723e-05,6.0473259509308264e-05,5.351965955924243e-05,6.718891381751746e-05,7.863623613957316e-05,0.00010861923510674387,0.00013604537525679916,0.0022551321890205145,0.0004767725185956806,0.0014030481688678265,0.02132307179272175,0.03395572677254677
1217,0.0003304232086520642,0.0001651687198318541,9.252212475985289e-05,5.64543588552624e-05,5.2628984121838585e-05,7.102163363015279e-05,8.286411321023479e-05,0.0001082965754903853,0.0001391374971717596,0.002844501519575715,0.0005285372608341277,0.0016769758658483624,0.02855963259935379,0.03483306244015694
1218,0.0002445796853862703,0.00012229959247633815,6.9835914473515e-05,5.121860885992646e-05,5.427573705674149e-05,7.894643931649625e-05,9.618362673791125e-05,0.00013713640510104597,0.00018953248218167573,0.0029800930060446262,0.0008880026289261878,0.002769589191302657,0.0322195403277874,0.05960376560688019
1219,0.0002698806347325444,0.00015607901150360703,7.156030915211886e-05,5.610361404251307e-05,5.1314022130100057e-05,6.165409286040813e-05,7.138615183066577e-05,0.00010423132334835827,0.0001308241335209459,0.002793186344206333,0.0005381990922614932,0.0016181435203179717,0.027203477919101715,0.03319797292351723
1220,0.0002782885858323425,0.00014797557378187776,7.698497211094946e-05,5.2350496844155714e-05,4.9199301429325715e-05,5.985204188618809e-05,6.798798858653754e-05,9.667906851973385e-05,0.00011727746459655464,0.002459030132740736,0.000450470281066373,0.0013269128976389766,0.021777842193841934,0.03284042701125145
1221,0.00023021531524136662,0.00014754649600945413,5.693021375918761e-05,4.806157812708989e-05,4.790556340594776e-05,6.169746484374627e-05,7.418161840178072e-05,0.00010059979831567034,0.00012939414591528475,0.0025459867902100086,0.0005400421796366572,0.0016965987160801888,0.026303548365831375,0.03993261978030205
1222,0.000229413082706742,0.00014749252295587212,5.837254138896242e-05,4.676514436141588e-05,4.600777174346149e-05,6.382245192071423e-05,7.895863382145762e-05,0.00011052406625822186,0.00015139096649363637,0.002975755138322711,0.0006331863114610314,0.0019542830996215343,0.030669642612338066,0.03772049769759178
1223,0.00015875020471867174,0.00010479926277184859,5.196000711293891e-05,4.0390230424236506e-05,4.354345946921967e-05,5.9687841712730005e-05,7.183403795352206e-05,0.00010612926416797563,0.00014196008851286024,0.002274136757478118,0.0005264471401460469,0.0015735231572762132,0.023017074912786484,0.03616378456354141
1224,0.00023407234402839094,0.0001128700387198478,6.680186197627336e-05,4.404517312650569e-05,4.178049857728183e-05,5.1160601287847385e-05,5.839107689098455e-05,9.008817141875625e-05,0.00011144918971695006,0.0018473586533218622,0.00035789411049336195,0.0010229198960587382,0.01877712272107601,0.032454222440719604
1225,0.0003442090528551489,0.0001883217046270147,8.106903987936676e-05,5.707526361220516e-05,5.033692650613375e-05,6.325604044832289e-05,7.401687616948038e-05,0.00010280907736159861,0.00013104108802508563,0.0025186450220644474,0.0005337378242984414,0.0015494695398956537,0.022406823933124542,0.031154215335845947
1226,0.00016887576202861965,8.209412771975622e-05,6.328616291284561e-05,4.2299794586142525e-05,4.906780304736458e-05,7.11814354872331e-05,8.322729991050437e-05,0.00011276119766989723,0.0001446160749765113,0.0028044942300766706,0.0005673622363246977,0.0016598624642938375,0.026179755106568336,0.03904864564538002
1227,9.417138790013269e-05,9.446429612580687e-05,3.641248986241408e-05,3.381583155714907e-05,4.218278991174884e-05,6.399276753654703e-05,7.871754496591166e-05,0.0001048656995408237,0.00013585228589363396,0.0025053403805941343,0.0005359529168345034,0.0015666180988773704,0.022016137838363647,0.035440512001514435
1228,0.00017363661027047783,7.79231486376375e-05,5.706760930479504e-05,3.640398062998429e-05,3.8224057789193466e-05,5.215056808083318e-05,6.10646020504646e-05,9.256941848434508e-05,0.00011489698954392225,0.0017378049669787288,0.0003923514159396291,0.0010366273345425725,0.014490586705505848,0.025563927367329597
1229,0.0001906886463984847,0.00010375314013799652,5.682880146196112e-05,4.241711940267123e-05,4.201096453471109e-05,5.413920007413253e-05,6.420515273930505e-05,9.92236819001846e-05,0.00012987270019948483,0.002042998094111681,0.00043990687117911875,0.0012965091736987233,0.020055491477251053,0.0357196182012558
1230,0.00016681509441696107,8.763073128648102e-05,5.5683321988908574e-05,3.8022513763280585e-05,4.0301616536453366e-05,5.433903425000608e-05,6.382370338542387e-05,9.198014595312998e-05,0.00012007381883449852,0.002051948569715023,0.00041460111970081925,0.0011154240928590298,0.016308195888996124,0.02635621279478073
1231,0.00017426857084501535,0.00011464794079074636,5.7317698519909754e-05,5.050648542237468e-05,5.868924199603498e-05,8.829008584143594e-05,0.00010972890595439821,0.00013760769797954708,0.00018921736045740545,0.004341704770922661,0.0007747341296635568,0.0025391425006091595,0.048664793372154236,0.047036442905664444
1232,8.502523269271478e-05,5.101217175251804e-05,3.547677260939963e-05,2.9202910809544846e-05,3.6330045986687765e-05,5.577094270847738e-05,6.923008186277002e-05,0.00010245411976939067,0.0001346418575849384,0.002270740456879139,0.0005010273307561874,0.0014127730391919613,0.020151082426309586,0.028683630749583244
1233,0.00026231928495690227,0.00014297904272098094,7.355788693530485e-05,5.031437103752978e-05,4.652870484278537e-05,5.370299913920462e-05,6.0293452406767756e-05,9.638987830840051e-05,0.00011869723675772548,0.0017507412703707814,0.0004125017439946532,0.0011139680864289403,0.015190728940069675,0.028804169967770576
1234,0.00016244521248154342,0.00010457433381816372,5.110117854201235e-05,3.991057747043669e-05,3.9949540223460644e-05,5.0889804697362706e-05,5.8249905123375356e-05,8.604370668763295e-05,0.00010926402319455519,0.0020268606022000313,0.00039476389065384865,0.0010864619398489594,0.017102453857660294,0.027250701561570168
1235,0.00012375762162264436,7.053944136714563e-05,5.278758908389136e-05,2.994578426296357e-05,3.6917219404131174e-05,5.483125278260559e-05,6.434941315092146e-05,9.479295840719715e-05,0.0001230392954312265,0.00293581560254097,0.0005520298145711422,0.0018055071122944355,0.03264642134308815,0.03620938956737518
1236,0.0001425732480129227,9.177543688565493e-05,4.337709833635017e-05,3.226511398679577e-05,3.450434087426402e-05,4.67370955448132e-05,5.540445999940857e-05,8.66135596879758e-05,0.00011176553380209953,0.0023068981245160103,0.0004829911922570318,0.0015030372887849808,0.02400689199566841,0.03231510892510414
1237,0.0002935057273134589,0.00013697627582587302,9.238895290764049e-05,5.35890540049877e-05,5.0757909775711596e-05,6.6455511841923e-05,7.634188659721985e-05,0.00011380154319340363,0.00014856237976346165,0.0025004020426422358,0.0006346326554194093,0.0019325040047988296,0.02579079568386078,0.04284709692001343
1238,0.00011062315024901181,8.18481930764392e-05,4.198617170914076e-05,3.73512229998596e-05,4.376787182991393e-05,6.163239595480263e-05,7.240874401759356e-05,0.0001068332203431055,0.00014173889940138906,0.0031917537562549114,0.000702679913956672,0.002297214698046446,0.034948308020830154,0.04607504606246948
1239,0.00024840544210746884,0.0001272495574085042,8.208997314795852e-05,5.054934081272222e-05,5.305589729687199e-05,7.770201045786962e-05,9.404534648638219e-05,0.00012872798833996058,0.00017225774354301393,0.0037981041241437197,0.0008026949362829328,0.002712215995416045,0.04291529953479767,0.052172333002090454
1240,0.00034515163861215115,0.00020158925326541066,9.272954048356041e-05,6.565040530404076e-05,6.336894875857979e-05,8.18155167507939e-05,9.562051127431914e-05,0.000122963116155006,0.00015697161143179983,0.003908779006451368,0.0006862285081297159,0.002304879017174244,0.043190374970436096,0.03939485177397728
1241,0.0001610273466212675,0.00012523567420430481,4.031901335110888e-05,4.3209260184084997e-05,4.4307427742751315e-05,5.7035944337258115e-05,6.851700163679197e-05,9.820541163207963e-05,0.00012833124492317438,0.003006313694640994,0.0005979260895401239,0.0018582370830699801,0.028319155797362328,0.034955184906721115
1242,0.00016984509420581162,0.00010481733625056222,6.021984518156387e-05,4.315732076065615e-05,5.404778858064674e-05,8.492030610796064e-05,0.00010417283920105547,0.00012850984057877213,0.00017435116751585156,0.004226255230605602,0.0008099880651570857,0.0024422132410109043,0.03990773484110832,0.04049099609255791
1243,0.00019785406766459346,0.00011895669013028964,6.553129060193896e-05,4.314167381380685e-05,4.979014920536429e-05,7.350490341195837e-05,8.668733789818361e-05,0.0001120159649872221,0.00014450732851400971,0.003880642121657729,0.0007158798398450017,0.002353637246415019,0.03893359377980232,0.04430051147937775
1244,0.00022345170145854354,0.00011597344564506784,7.355344132520258e-05,5.32094927621074e-05,5.725470691686496e-05,7.980225200299174e-05,9.608676919015124e-05,0.0001292145170737058,0.00017345184460282326,0.00324249523691833,0.0005850357702001929,0.0017194573301821947,0.028979850932955742,0.03416677191853523
1245,0.00014841252414043993,8.39203130453825e-05,5.0336821004748344e-05,3.718085281434469e-05,4.407820597407408e-05,6.532833504024893e-05,7.968037243699655e-05,0.00010133251635124907,0.00012823243741877377,0.0028859705198556185,0.0005038747331127524,0.0015685809776186943,0.026041822507977486,0.038764502853155136
1246,0.00020379973284434527,0.00010785783524625003,6.762389239156619e-05,4.4571144826477394e-05,4.4151991460239515e-05,5.8632507716538385e-05,6.740920798620209e-05,9.883674647426233e-05,0.0001218817851622589,0.002036117482930422,0.00040630780858919024,0.0010768600041046739,0.015575526282191277,0.028278283774852753
1247,0.0001930724538397044,0.0001213223731610924,6.242462404770777e-05,4.606478614732623e-05,5.196896381676197e-05,7.618602830916643e-05,9.574297291692346e-05,0.00013228452007751912,0.00018009383347816765,0.003996954299509525,0.0007057947223074734,0.0023086636792868376,0.04037954658269882,0.04457731172442436
1248,0.00022990045545157045,0.00011856781202368438,6.294177001109347e-05,4.63933902210556e-05,4.3659634684445336e-05,5.524655352928676e-05,6.332789780572057e-05,9.69285101746209e-05,0.0001229107438120991,0.001763349981047213,0.00043316115625202656,0.0012350272154435515,0.016230925917625427,0.031253475695848465
1249,0.0002922628482338041,0.00014265836216509342,8.617986895842478e-05,5.3110354201635346e-05,5.2599574701162055e-05,7.603583071613684e-05,9.247927664546296e-05,0.00011714230640791357,0.00014901097165420651,0.0030746113043278456,0.0005247163935564458,0.0015979661839082837,0.02687104605138302,0.031223997473716736
1250,0.0001002241624519229,9.251367737306282e-05,2.9327971788006835e-05,3.08116759697441e-05,3.35337026626803e-05,4.511911538429558e-05,5.3689873311668634e-05,8.281078044092283e-05,0.0001080669608199969,0.0021936134435236454,0.00042752400622703135,0.0012737606884911656,0.02061096392571926,0.02766060270369053
1251,0.0001641460257815197,0.00011790029384428635,4.315322803449817e-05,4.113307659281418e-05,4.15737995353993e-05,5.5638964113313705e-05,6.537666195072234e-05,9.395091910846531e-05,0.0001179599275928922,0.0019676447845995426,0.0003833076625596732,0.001010495820082724,0.014428108930587769,0.0264674574136734
1252,0.00043826873297803104,0.00023401042562909424,0.00010939676576526836,7.166360592236742e-05,6.0226440837141126e-05,7.313837704714388e-05,8.468722080579028e-05,0.00012634359882213175,0.0001689003547653556,0.00331518123857677,0.0007225661538541317,0.002354478696361184,0.04190387949347496,0.04399574548006058
1253,0.0003067975922022015,0.00015340921527240425,8.033868653001264e-05,6.033244062564336e-05,5.825837070005946e-05,7.133410690585151e-05,8.220007293857634e-05,0.00011081809498136863,0.00014037654909770936,0.0024842824786901474,0.0005240521277301013,0.0015422864817082882,0.023132849484682083,0.031056048348546028
1254,0.00021488337370101362,0.0001258210395462811,6.365534500218928e-05,4.209733378957026e-05,4.507850098889321e-05,6.833138468209654e-05,8.314033038914204e-05,0.0001214839649037458,0.00016314012464135885,0.0036936840042471886,0.0008522137650288641,0.0028532331343740225,0.040615614503622055,0.05298897624015808
1255,0.0003446046612225473,0.00019060731574427336,8.5589119407814e-05,6.577962631126866e-05,6.261935777729377e-05,7.759877189528197e-05,8.892415644368157e-05,0.00011434338375693187,0.00014218941214494407,0.0037547615356743336,0.0006102100014686584,0.001910979743115604,0.03421488031744957,0.03873685374855995
1256,0.00022189634910319,0.0001383148628519848,5.899882671656087e-05,4.8054866056190804e-05,4.8827947466634214e-05,6.386182212736458e-05,7.528388232458383e-05,0.00010152036702493206,0.0001270127686439082,0.0026191864162683487,0.0005032643675804138,0.0014801734359934926,0.022431209683418274,0.029742827638983727
1257,0.00014065540744923055,0.00010951777949230745,3.4921256883535534e-05,4.0926806832430884e-05,4.630342300515622e-05,6.507722719106823e-05,7.90843041613698e-05,0.00010767451749416068,0.00013937744370196015,0.003290671156719327,0.0006176100578159094,0.001853673136793077,0.0289482232183218,0.034908127039670944
1258,0.00022195147175807506,0.000145613172207959,5.538725963560864e-05,4.3477029976202175e-05,4.335930134402588e-05,5.4607531637884676e-05,6.363640568451956e-05,8.900862303562462e-05,0.0001114896367653273,0.0025468405801802874,0.0004646167508326471,0.0014405398396775126,0.025352900847792625,0.031051810830831528
1259,0.00021118980657774955,0.00011622418242041022,6.517861766042188e-05,5.0020931666949764e-05,5.215427518123761e-05,6.884051254019141e-05,7.892143912613392e-05,0.00011230088421143591,0.0001434682053513825,0.0026771954726427794,0.0005905052530579269,0.0018145008943974972,0.02705884724855423,0.03857714310288429
1260,0.00020478926307987422,0.00011268976231804118,6.358316750265658e-05,4.74844200653024e-05,5.0951050070580095e-05,7.264285522978753e-05,8.693570271134377e-05,0.00012179620534880087,0.00015859414997976273,0.004175212699919939,0.000779170892201364,0.0026178183034062386,0.04350258409976959,0.045553095638751984
1261,0.00014101873966865242,8.864298433763906e-05,4.575177081278525e-05,3.847948755719699e-05,4.4225631427252665e-05,5.940609844401479e-05,6.97746072546579e-05,9.893494279822335e-05,0.0001263600861420855,0.003181989071890712,0.0005928849568590522,0.0018814611248672009,0.03101673722267151,0.03482859209179878
1262,0.00026617757976055145,0.00014536798698827624,6.822506838943809e-05,4.8817601054906845e-05,4.296006227377802e-05,5.1220657041994855e-05,5.8352379710413516e-05,8.708271343493834e-05,0.00010972582822432742,0.0020997843239456415,0.0003636821056716144,0.001041646464727819,0.01804053969681263,0.027892449870705605
1263,0.0001539344957564026,0.00011056432413170114,4.824151983484626e-05,3.885512342094444e-05,4.451285713003017e-05,6.388614565366879e-05,7.637717499164864e-05,0.00010093481978401542,0.0001296513364650309,0.002684774110093713,0.0005029684980399907,0.001502503757365048,0.023438841104507446,0.0307899359613657
1264,0.0001779952726792544,9.603209764463827e-05,5.5784254072932526e-05,4.1843002691166475e-05,4.949948561261408e-05,7.453267608070746e-05,9.256532212020829e-05,0.00012406731548253447,0.00016509952547494322,0.003999793902039528,0.0006846396718174219,0.00229454948566854,0.03996550291776657,0.03961775451898575
1265,3.3612664992688224e-05,3.433097299421206e-05,3.73470174963586e-05,3.0815936042927206e-05,4.247390097589232e-05,6.511944229714572e-05,7.638309034518898e-05,0.00010874614963540807,0.00014363833179231733,0.002753546228632331,0.0005612216191366315,0.0015301343519240618,0.02154027670621872,0.028591029345989227
1266,0.00013015838339924812,0.00010047054092865437,3.295588248874992e-05,3.8024689274607226e-05,4.1589297325117514e-05,5.8115398132940754e-05,7.091420411597937e-05,9.960549505194649e-05,0.00012951219105161726,0.002171711064875126,0.00047534459736198187,0.0014208932407200336,0.020666614174842834,0.03188116475939751
1267,0.00013809395022690296,0.00010471868881722912,3.1925686926115304e-05,3.531431866576895e-05,3.7077646993566304e-05,4.8234120185952634e-05,5.8266894484404474e-05,9.032162051880732e-05,0.00011877297220053151,0.001822190941311419,0.0004234684747643769,0.0012092364486306906,0.01785697042942047,0.027707908302545547
1268,0.00023641326697543263,0.00012704753316938877,6.72428504913114e-05,4.932342562824488e-05,5.3266103350324556e-05,6.970996037125587e-05,8.131376671371982e-05,0.00011124214506708086,0.00014504969294648618,0.0028601668309420347,0.0006020489381626248,0.0016535958275198936,0.021320030093193054,0.029573645442724228
1269,0.00014010774611961097,8.444521517958492e-05,4.4740278099197894e-05,4.087037450517528e-05,4.471364809432998e-05,5.69984877074603e-05,6.543248309753835e-05,9.146245429292321e-05,0.00011437872308306396,0.002733621746301651,0.00046041232417337596,0.0014034571358934045,0.02350788190960884,0.026742424815893173
1270,0.00018224818632006645,0.00011135635577375069,6.982537888688967e-05,4.8923691792879254e-05,5.386010525398888e-05,7.764976180624217e-05,9.178483742289245e-05,0.00013050244888290763,0.00017080844554584473,0.0035185148008167744,0.0007278766133822501,0.0021551086101680994,0.029420148581266403,0.03802311420440674
1271,0.00020172489166725427,0.00011722095223376527,5.71815216972027e-05,4.5408734877128154e-05,4.811230246559717e-05,6.534571730298921e-05,7.609301246702671e-05,0.00010470840788912028,0.0001304946927120909,0.0025415290147066116,0.0005125869647599757,0.0014563857112079859,0.02148597128689289,0.02847561240196228
1272,0.0003224202082492411,0.00017254558042623103,8.512142085237429e-05,5.769262133981101e-05,5.206224523135461e-05,6.169340485939756e-05,6.963363557588309e-05,9.738765947986394e-05,0.00011994636588497087,0.0023756083101034164,0.00040967221138998866,0.0011764953378587961,0.01926782727241516,0.026333410292863846
1273,0.000320949824526906,0.00014758083852939308,0.00010347463830839843,5.678736124536954e-05,5.3077670600032434e-05,6.511807441711426e-05,7.076731708366424e-05,0.0001034010128933005,0.0001267077459488064,0.0026837545447051525,0.0005789770511910319,0.0018049150239676237,0.02777375839650631,0.0355798713862896
1274,0.00022078996698837727,0.00012089648225810379,8.007653377717361e-05,4.3031697714468464e-05,4.573411206365563e-05,6.539283640449867e-05,7.622441626153886e-05,0.00010893870057770982,0.0001413215504726395,0.003234361531212926,0.0005855197669006884,0.0018497834680601954,0.03275166451931,0.033329762518405914
1275,0.00012801968841813505,9.982298797694966e-05,3.7943606002954766e-05,3.642826050054282e-05,4.068818816449493e-05,5.571866859099828e-05,6.71829839120619e-05,0.00010011506674345583,0.00012958118168171495,0.002637048251926899,0.0005471567856147885,0.0016478499164804816,0.02420761063694954,0.03470160439610481
1276,0.0001975280902115628,9.64609716902487e-05,6.621219654334709e-05,4.152133988100104e-05,4.301404260331765e-05,5.6768651120364666e-05,6.406848842743784e-05,9.45634747040458e-05,0.0001178098755190149,0.0023681174498051405,0.00044477530173026025,0.0012842747382819653,0.020351527258753777,0.03288500756025314
1277,0.00015008763875812292,9.570038673700765e-05,4.334267578087747e-05,3.732982440851629e-05,4.1502556996420026e-05,5.854367555002682e-05,7.02531760907732e-05,9.816978854360059e-05,0.00013010177644900978,0.0028230175375938416,0.0005151552031747997,0.0016096634790301323,0.025623304769396782,0.03730618581175804
1278,0.00020356189634185284,0.0001182654159492813,5.741957647842355e-05,4.357555735623464e-05,4.325542249716818e-05,5.5515698477393016e-05,6.44029350951314e-05,9.244344983017072e-05,0.0001159995881607756,0.002495164517313242,0.0004614811041392386,0.0013840182218700647,0.02221803367137909,0.026789991185069084
1279,0.000234297476708889,0.00011751217971323058,6.831249629613012e-05,4.516310218605213e-05,4.324885594542138e-05,5.3934323659632355e-05,6.24508538749069e-05,9.559497993905097e-05,0.00012306199641898274,0.0024548580404371023,0.0005074732471257448,0.0015707401325926185,0.025678692385554314,0.03848449885845184
1280,0.00018378310778643936,0.00012406914902385324,5.1174713007640094e-05,4.618340972228907e-05,5.381346636568196e-05,8.300463377963752e-05,0.00010269418999087065,0.00013750318612437695,0.00018922491290140897,0.004343064967542887,0.0007891228306107223,0.0025213847402483225,0.040793631225824356,0.04005877301096916
1281,0.00029623217415064573,0.0001616972585907206,7.94324223534204e-05,5.493733624462038e-05,5.152126686880365e-05,5.991713987896219e-05,6.604783266084269e-05,9.522662730887532e-05,0.00011972842912655324,0.0024078015703707933,0.00046279258094727993,0.0013164301635697484,0.020689591765403748,0.029191995039582253
1282,0.0002929272595793009,0.0001611644256627187,7.497493061237037e-05,6.167659012135118e-05,5.885162318008952e-05,7.127401477191597e-05,8.088757749646902e-05,0.00010558176290942356,0.00012917561980430037,0.00355319119989872,0.00055833684746176,0.0018023874145001173,0.034389153122901917,0.03270294889807701
1283,0.0003073355765081942,0.00017441170348320156,8.601986337453127e-05,5.337496622814797e-05,5.035204594605602e-05,6.532265251735225e-05,7.335122063523158e-05,9.716906060930341e-05,0.00011891842586919665,0.003394748317077756,0.0005532269133254886,0.0018030930077657104,0.031495701521635056,0.03258640691637993
1284,0.00035532363108359277,0.00018669456767383963,9.406672324985266e-05,6.71895468258299e-05,6.090597162256017e-05,6.983855564612895e-05,7.764594192849472e-05,0.00011093824286945164,0.00013840178144164383,0.0031382099259644747,0.0006166054517962039,0.001885523903183639,0.027914337813854218,0.034403346478939056
1285,0.0003012131783179939,0.00015066347259562463,8.523677388438955e-05,5.9086945839226246e-05,5.7217999710701406e-05,7.365817873505875e-05,8.421982784057036e-05,0.00011439253285061568,0.00014515288057737052,0.00340591324493289,0.0005926963640376925,0.0017993977526202798,0.030405374243855476,0.030554592609405518
1286,0.00024513850803487003,0.00013811829558108002,7.367106445599347e-05,5.2739014790859073e-05,5.8228990383213386e-05,8.186200284399092e-05,9.366370795760304e-05,0.0001127044452005066,0.00014173057570587844,0.0038005795795470476,0.0006135294679552317,0.0018370411125943065,0.02948039211332798,0.03230191394686699
1287,0.00020067323930561543,0.00010631832265062258,5.923369462834671e-05,4.3814372475026175e-05,4.62698626506608e-05,6.35808173683472e-05,7.607234874740243e-05,0.00010861412738449872,0.00014547408500220627,0.002622233936563134,0.0006586890667676926,0.0019916824530810118,0.02457287348806858,0.043926406651735306
1288,0.0002998173877131194,0.00016130876610986888,8.531127969035879e-05,5.181914457352832e-05,4.712406371254474e-05,5.8500449085840955e-05,6.563876377185807e-05,9.651997970649973e-05,0.00012079294538125396,0.002994647016748786,0.000557241786736995,0.0016875948058441281,0.025523720309138298,0.03154416382312775
1289,0.0002670292742550373,0.00014937932428438216,7.392633415292948e-05,4.883230940322392e-05,4.855525548919104e-05,6.36697732261382e-05,7.312313391594216e-05,9.91837223409675e-05,0.00012611343117896467,0.00254631694406271,0.0005039450479671359,0.001560611417517066,0.0228253286331892,0.03483610227704048
1290,0.0002733645960688591,0.00016641207912471145,6.437330011976883e-05,5.138580672792159e-05,4.932371302857064e-05,6.14944874541834e-05,7.078126509441063e-05,9.707819845061749e-05,0.00012358113599475473,0.0029089113231748343,0.0005203663022257388,0.0015839004190638661,0.02509695664048195,0.028093744069337845
1291,0.00015669579443056136,9.340214455733076e-05,4.7994246415328234e-05,3.223633029847406e-05,3.49800793628674e-05,5.070634142612107e-05,6.1606835515704e-05,9.2343871074263e-05,0.00012537870497908443,0.002676179399713874,0.00048579389113001525,0.00154696439858526,0.024904340505599976,0.04668430984020233
1292,0.00036182889016345143,0.0001880030904430896,9.608429536456242e-05,5.9196550864726305e-05,5.25462455698289e-05,6.360250699799508e-05,7.199496030807495e-05,0.00010496623144717887,0.00013024492363911122,0.0028890096582472324,0.000590749375987798,0.0019058038014918566,0.03102446161210537,0.038313817232847214
1293,8.963459549704567e-05,6.473503162851557e-05,3.107354132225737e-05,2.211673927376978e-05,2.815185689541977e-05,4.3837764678755775e-05,5.415148916654289e-05,8.27768599265255e-05,0.0001095249826903455,0.002335374243557453,0.0004702300939243287,0.001454666955396533,0.02235865406692028,0.03308459371328354
1294,0.00031513423891738057,0.00017537892563268542,8.831542800180614e-05,5.792852243757807e-05,5.24415954714641e-05,6.730668974341825e-05,7.600298704346642e-05,0.0001048588746925816,0.00013350136578083038,0.003112104022875428,0.0005212409887462854,0.0015566475922241807,0.025459444150328636,0.032240498811006546
1295,0.00014094985090196133,7.743880269117653e-05,4.762061143992469e-05,3.387567994650453e-05,3.917401045328006e-05,5.502033673110418e-05,6.558685709023848e-05,9.34995841816999e-05,0.00011794720194302499,0.0020143818110227585,0.00042384257540106773,0.0011847581481561065,0.017592977732419968,0.02632697857916355
1296,0.00020970449259039015,0.00011731366976164281,6.224820390343666e-05,4.561883179121651e-05,4.901700958725996e-05,6.970063259359449e-05,8.282729686470702e-05,0.00010837769514182582,0.0001397364103468135,0.0032498911023139954,0.0005468203453347087,0.0016733600059524179,0.02851942740380764,0.030695147812366486
1297,0.00023335700097959489,0.00015174243890214711,6.670458242297173e-05,4.511597580858506e-05,4.339914448792115e-05,5.3049185225972906e-05,6.065445995773189e-05,9.030879300553352e-05,0.00011399227514630184,0.002936615841463208,0.0005321010830812156,0.0015501847956329584,0.023379012942314148,0.0307906661182642
1298,0.00022316505783237517,0.0001254306989721954,7.071746949804947e-05,4.199787144898437e-05,4.388037632452324e-05,5.8975430874852464e-05,6.67102649458684e-05,9.254446194972843e-05,0.00011688058293657377,0.00280533148907125,0.0005167702329345047,0.0016622890252619982,0.026399053633213043,0.032805610448122025
1299,0.00019582457025535405,0.00012194010196253657,5.397934728534892e-05,3.720878521562554e-05,3.727506918949075e-05,4.7368193918373436e-05,5.50392760487739e-05,8.032612822717056e-05,9.905613114824519e-05,0.001979432301595807,0.0003613799635786563,0.0009939175797626376,0.014973899349570274,0.026014838367700577
1300,0.00022126216208562255,0.0001351556129520759,5.919876275584102e-05,4.009576514363289e-05,3.702393951243721e-05,4.5059794501867145e-05,5.3826719522476196e-05,8.246763172792271e-05,0.00010467715765116736,0.002033074153587222,0.00042734245653264225,0.0012953756377100945,0.019333671778440475,0.03069087490439415
1301,0.00038923625834286213,0.00021498609567061067,0.00010153166658710688,6.754051719326526e-05,5.8909918152494356e-05,7.005181396380067e-05,7.751898374408484e-05,0.00010424448555568233,0.00012909065117128193,0.0031653456389904022,0.0005401615053415298,0.00170518655795604,0.027394380420446396,0.038340579718351364
1302,0.0003093527921009809,0.00017456473142374307,8.64971661940217e-05,5.7655026466818526e-05,5.337415132089518e-05,6.773667701054364e-05,7.635667861904949e-05,0.00010278924310114235,0.00012921249435748905,0.003242462407797575,0.0005404768162406981,0.0015769011806696653,0.024241747334599495,0.030122725293040276
1303,0.00019075331510975957,0.00014526494487654418,5.21427791682072e-05,4.695390452980064e-05,5.1069586334051564e-05,7.234483928186819e-05,8.911852637538686e-05,0.00012045353651046753,0.00016016059089452028,0.0036780640948563814,0.0006314392085187137,0.001965706003829837,0.029643839225172997,0.03460994362831116
1304,0.0001921258808579296,0.00013195656356401742,5.6403550843242556e-05,4.552327300189063e-05,4.804909985978156e-05,6.446171028073877e-05,7.696906686760485e-05,0.00010167848085984588,0.000131884022266604,0.002785610733553767,0.0004828650562558323,0.0014029712183400989,0.02149377018213272,0.02948620170354843
1305,0.00024699169443920255,0.0001627624296816066,6.398457480827346e-05,4.7390662075486034e-05,4.567022551782429e-05,6.178284820634872e-05,7.327741332119331e-05,0.00010042243229690939,0.0001296249101869762,0.003452157136052847,0.0005807771231047809,0.001911977888084948,0.03349946811795235,0.032784976065158844
1306,0.0001373458217130974,9.152980783255771e-05,4.9473910621600226e-05,3.494717748253606e-05,4.3065647332696244e-05,6.212887819856405e-05,7.304248720174655e-05,9.990551916416734e-05,0.00012483159662224352,0.0031560109928250313,0.0005168470670469105,0.001635952852666378,0.029338059946894646,0.030317116528749466
1307,8.78899882081896e-05,6.318822124740109e-05,4.256941974745132e-05,2.8372378437779844e-05,3.456084232311696e-05,5.036065704189241e-05,6.024612957844511e-05,8.767718827584758e-05,0.00011467136937426403,0.002547251293435693,0.0004682919243350625,0.001422204659320414,0.021969947963953018,0.03027273714542389
1308,0.0002282492205267772,0.00013327097985893488,6.380114064086229e-05,4.4456599425757304e-05,4.489040293265134e-05,5.868355219718069e-05,6.85758568579331e-05,9.447842603549361e-05,0.00011500255641294643,0.0021980968303978443,0.00041501852683722973,0.0011960903648287058,0.018201589584350586,0.02443104051053524
1309,0.0001625493896426633,0.00011727830860763788,3.886410559061915e-05,3.1861818570178e-05,3.166373062413186e-05,4.193405402475037e-05,5.284191865939647e-05,7.875328446971253e-05,0.00010079047933686525,0.0014121495187282562,0.0003225735854357481,0.0008331362623721361,0.010153453797101974,0.025134902447462082
1310,0.00013035857409704477,9.127992234425619e-05,5.7659191952552646e-05,3.6702112993225455e-05,4.3004853068850935e-05,6.282442336669192e-05,7.332161476369947e-05,0.00010264259617542848,0.00013624358689412475,0.003748670918866992,0.0006613893201574683,0.002258489141240716,0.0374782495200634,0.043233904987573624
1311,0.00027995387790724635,0.00016860834148246795,7.181314140325412e-05,5.2096449508098885e-05,5.452747063827701e-05,7.607397128595039e-05,9.008908818941563e-05,0.00011954768706345931,0.0001591246691532433,0.004065349232405424,0.0007214972283691168,0.0022934735752642155,0.03413968160748482,0.03723461925983429
1312,0.00014648564683739096,0.00010996052151313052,4.127811916987412e-05,3.6298410122981295e-05,3.9760729123372585e-05,5.187532588024624e-05,6.023968307999894e-05,8.614193211542442e-05,0.00010713325173128396,0.003261897014454007,0.0004904561210423708,0.0015534352278336883,0.02758944407105446,0.0269770547747612
1313,0.00022468404495157301,0.00012232185690663755,6.851080252090469e-05,4.3097592424601316e-05,4.4452859583543614e-05,6.308811862254515e-05,7.476968312403187e-05,0.00010377665603300557,0.00013501342618837953,0.002708782907575369,0.00048383689136244357,0.0014383590314537287,0.02219502627849579,0.027851928025484085
1314,0.00026821522624231875,0.0001417402527295053,8.06017778813839e-05,5.18729975738097e-05,4.9807353207143024e-05,6.389536429196596e-05,7.295094837900251e-05,0.00010026513336924836,0.00012721194070763886,0.002733910921961069,0.0005237517179921269,0.0016037524910643697,0.021765930578112602,0.032168418169021606
1315,0.00024730610311962664,0.0001399761822540313,7.33680062694475e-05,4.710809298558161e-05,4.282951704226434e-05,5.4590673244092613e-05,6.16746983723715e-05,9.009887435240671e-05,0.00011062251724069938,0.002370063215494156,0.00043413936509750783,0.0012784585123881698,0.02057645283639431,0.02730105258524418
1316,0.0003273904148954898,0.00019284049631096423,8.688576781423762e-05,5.942873394815251e-05,5.741189670516178e-05,7.688854384468868e-05,8.95119082997553e-05,0.00011988465121248737,0.00016044439689721912,0.004600721411406994,0.0007066495018079877,0.0021770515013486147,0.03447891026735306,0.038658011704683304
1317,0.0002931722265202552,0.00016245998267550021,8.479190000798553e-05,5.577279443969019e-05,5.114545638207346e-05,6.17095356574282e-05,6.815562664996833e-05,9.555757424095646e-05,0.00011652779357973486,0.002662197919562459,0.0004195872461423278,0.0012933863326907158,0.024573666974902153,0.02919677272439003
1318,0.00025273518986068666,0.00015843902656342834,7.470523996744305e-05,5.756957034463994e-05,6.060028317733668e-05,8.579906716477126e-05,0.00010178275260841474,0.00013206714356783777,0.000174949032953009,0.004203516058623791,0.0008383287349715829,0.002724248915910721,0.03907463699579239,0.04374027997255325
1319,0.0002695579023566097,0.00016809510998427868,7.380810711765662e-05,5.618131399387494e-05,5.94746925344225e-05,8.423253893852234e-05,0.00010152139293495566,0.0001434971345588565,0.00019854449783451855,0.003485643770545721,0.000939166871830821,0.00294852489605546,0.03338184207677841,0.05472884327173233
1320,0.0001218860998051241,8.135596726788208e-05,6.536555883940309e-05,3.9122682210290805e-05,5.215093187871389e-05,8.688563684700057e-05,0.00010445255611557513,0.0001372572296531871,0.00018607921083457768,0.004564330447465181,0.0007645302102901042,0.0023410955909639597,0.034812167286872864,0.04018597677350044
1321,0.0001761185412760824,0.00011555111996131018,6.661102088401094e-05,4.62689386040438e-05,5.270310430205427e-05,7.642503624083474e-05,8.89147850102745e-05,0.0001170126924989745,0.00015660806093364954,0.004377030301839113,0.0006265990668907762,0.0019205043790861964,0.03259129822254181,0.028793279081583023
1322,0.00015514413826167583,0.00011086595623055473,5.6720116845099255e-05,4.128818909521215e-05,5.585741746472195e-05,8.99826263776049e-05,0.00011014639312634245,0.00013963563833385706,0.00019424068159423769,0.005084576550871134,0.0008176223491318524,0.0027881490532308817,0.046568363904953,0.04945266991853714
1323,0.00017637386918067932,0.00013344339095056057,4.744770558318123e-05,4.2462950659682974e-05,5.0816390285035595e-05,7.971073500812054e-05,0.00010362228204030544,0.00015144242206588387,0.00023190429783426225,0.004244520794600248,0.0008641717140562832,0.0025264467112720013,0.03775660693645477,0.042360611259937286
1324,0.00022317898401524872,0.00012335681822150946,6.657128687947989e-05,4.4305252231424674e-05,4.4805474317399785e-05,6.208421109477058e-05,7.227504829643294e-05,0.0001000633928924799,0.0001284624304389581,0.0030873522628098726,0.0005534918163903058,0.0018113816622644663,0.028808370232582092,0.03596094623208046
1325,0.0001716816332191229,0.00012134227290516719,4.1509789298288524e-05,3.591442873585038e-05,3.77197029592935e-05,5.029991007177159e-05,6.090684109949507e-05,8.944067667471245e-05,0.00011705658107530326,0.002146781189367175,0.0004492468142416328,0.001294707995839417,0.016970910131931305,0.029388757422566414
1326,0.00031177737400867045,0.00017282890621572733,9.027068153955042e-05,6.304143607849255e-05,6.450617365771905e-05,8.594438259024173e-05,0.00010087418195325881,0.00014136594836600125,0.00019870859978254884,0.004513575695455074,0.0010369688970968127,0.003400568151846528,0.04172305762767792,0.05989018455147743
1327,0.00028456919244490564,0.0001646724558668211,7.937531336210668e-05,5.867495565325953e-05,5.9630037867464125e-05,7.576196367153898e-05,8.678248559590429e-05,0.00011384824028937146,0.00014854107575956732,0.0038813005667179823,0.0006657635094597936,0.002122023142874241,0.03260091319680214,0.037005383521318436
1328,0.00023032644821796566,0.00014764480874873698,5.6155047786887735e-05,4.310355507186614e-05,4.317662023822777e-05,5.6366789067396894e-05,6.77104908390902e-05,9.396128007210791e-05,0.00012524427438620478,0.0025616975035518408,0.00045956947724334896,0.0013681728160008788,0.019934946671128273,0.031059416010975838
1329,0.00024369009770452976,0.00015441825962625444,7.434810686390847e-05,4.5448912715073675e-05,4.310294025344774e-05,5.231661270954646e-05,5.854290066054091e-05,8.548340701963753e-05,0.00010816410940606147,0.002126454608514905,0.00040120037738233805,0.0011433054460212588,0.01658904366195202,0.027490783482789993
1330,0.0003231349983252585,0.00019427067309152335,7.997744251042604e-05,5.631126623484306e-05,5.4867672588443384e-05,7.163867121562362e-05,8.438536315225065e-05,0.00011241884203627706,0.00014796137111261487,0.0028856995049864054,0.0005260153557173908,0.0015201804926618934,0.02143317274749279,0.03191452845931053
1331,0.0002789646969176829,0.00019215751672163606,6.990131078055128e-05,4.95522835990414e-05,4.632716081687249e-05,5.536317257792689e-05,6.29099304205738e-05,8.555576641811058e-05,0.00010884857329074293,0.0023729039821773767,0.00044032951700501144,0.001252076937817037,0.017145780846476555,0.027255859225988388
1332,0.0003374831285327673,0.00019666182924993336,8.594067912781611e-05,5.683645940735005e-05,5.758990300819278e-05,8.095596422208473e-05,9.556941949995235e-05,0.00011673821427393705,0.00015422193973790854,0.002874853555113077,0.0005705813528038561,0.0016065220115706325,0.018839795142412186,0.03134159743785858
1333,0.00026750544202513993,0.00017895124619826674,6.70459121465683e-05,5.118879926158115e-05,4.940455255564302e-05,6.10847127973102e-05,7.208956230897456e-05,0.0001020555428112857,0.00013255907106213272,0.0027635558508336544,0.0005675788270309567,0.0017751352861523628,0.02485695295035839,0.03809047117829323
1334,0.00016300255083478987,0.0001244134909939021,5.0227765314048156e-05,4.0228016587207094e-05,4.5633547415491194e-05,6.626270624110475e-05,8.143695595208555e-05,0.00011665835336316377,0.0001633582724025473,0.0028626665007323027,0.0005509142647497356,0.0016065970994532108,0.02376185730099678,0.02837963029742241
1335,0.00012425341992639005,0.00010721165017457679,2.9370719857979566e-05,3.4618624340509996e-05,4.029100091429427e-05,5.622146636596881e-05,6.932505493750796e-05,9.716820932226256e-05,0.00012958503793925047,0.002751587424427271,0.00048280839109793305,0.001491465838626027,0.023982971906661987,0.02959056943655014
1336,0.00023953942582011223,0.00015604363579768687,7.004584767855704e-05,4.6148765250109136e-05,4.7932011511875317e-05,6.401079008355737e-05,7.26551006664522e-05,9.461916488362476e-05,0.00012270304432604462,0.0035951538011431694,0.0005251672118902206,0.0017107671592384577,0.02734224870800972,0.03184240311384201
1337,0.00019977070041932166,0.00012791964400094002,6.249777652556077e-05,4.136050119996071e-05,4.483715383685194e-05,5.960553971817717e-05,6.666714034508914e-05,8.861441892804578e-05,0.00010958965867757797,0.003091023303568363,0.0004482931108213961,0.001345104887150228,0.021591346710920334,0.028473615646362305
1338,0.0002732238790486008,0.00017497793305665255,6.513197877211496e-05,4.981293750461191e-05,4.901612192043103e-05,6.18446574662812e-05,7.254983938764781e-05,9.603521903045475e-05,0.00012412626529112458,0.002797145629301667,0.0005174606340005994,0.0015726459678262472,0.02182302437722683,0.03250129893422127
1339,0.0002248965756734833,0.0001360220048809424,7.170783646870404e-05,4.066441033501178e-05,3.913820910383947e-05,4.8269743274431676e-05,5.203547334531322e-05,8.009409793885425e-05,9.897053678287193e-05,0.0016628231387585402,0.00037050628452561796,0.0010131668532267213,0.012614301405847073,0.02587173320353031
1340,0.00023674973635934293,0.00014051716425456107,7.852208364056423e-05,4.1035797039512545e-05,3.943115007132292e-05,5.3411720728036016e-05,5.976896864012815e-05,8.849699224811047e-05,0.00011220624583074823,0.0029195002280175686,0.0004854970029555261,0.0014942203415557742,0.02338799275457859,0.028254667297005653
1341,0.0002489372272975743,0.00014760748308617622,6.733818008797243e-05,4.838139648200013e-05,5.318130206433125e-05,7.543255924247205e-05,8.979250560514629e-05,0.00011222215107409284,0.00014771880523767322,0.0034387886989861727,0.0005795737379230559,0.0017410393338650465,0.024532286450266838,0.02930351346731186
1342,0.0001742630556691438,0.00013355448027141392,5.399812289397232e-05,4.329160219640471e-05,5.499240069184452e-05,8.434900519205257e-05,0.00010280707647325471,0.0001300028816331178,0.00017256381397601217,0.0038638252299278975,0.000697607290931046,0.0021779825910925865,0.028608905151486397,0.04161421209573746
1343,0.00024052293156273663,0.0001831415283959359,5.5061282182578e-05,4.492971856961958e-05,4.589503805618733e-05,5.860954479430802e-05,6.867857882753015e-05,8.968336624093354e-05,0.00011938871466554701,0.002686862600967288,0.0005126211326569319,0.0016050590202212334,0.020791031420230865,0.03982333093881607
1344,0.0003076959983445704,0.00016674911603331566,8.527484897058457e-05,5.232952389633283e-05,4.8740897909738123e-05,6.511889660032466e-05,7.499503408325836e-05,0.00010390349780209363,0.00013108455459587276,0.0027369745075702667,0.0005319207557477057,0.0016634141793474555,0.02469182014465332,0.03146931529045105
1345,0.0003090485406573862,0.00017956866940949112,6.92895264364779e-05,5.459541716845706e-05,5.275192961562425e-05,6.78353026160039e-05,7.918958726804703e-05,0.00010488586849533021,0.00013743907038588077,0.0033212434500455856,0.0006357464590109885,0.0020873690955340862,0.028849618509411812,0.038046710193157196
1346,0.00011593005910981447,8.295958105009049e-05,3.724863563547842e-05,2.913038588303607e-05,3.441059016040526e-05,4.790561069967225e-05,5.675442662322894e-05,8.375172183150426e-05,0.00010816969006555155,0.0021503311581909657,0.00042947506881318986,0.0012332121841609478,0.01707313396036625,0.028400380164384842
1347,0.0003782341373153031,0.00021811420447193086,8.985657041193917e-05,6.128092354629189e-05,5.312927169143222e-05,5.977312321192585e-05,6.576496525667608e-05,9.19628218980506e-05,0.00011700014147209004,0.002716429764404893,0.0005181515589356422,0.0016300028655678034,0.021883072331547737,0.037803713232278824
1348,0.0002686601073946804,0.0001539879449410364,7.714889943599701e-05,4.744554098579101e-05,4.6295786887640134e-05,6.229963037185371e-05,7.109079888323322e-05,9.418207628186792e-05,0.00011860875383717939,0.0028299931436777115,0.0004447600513231009,0.001339597743935883,0.019800696521997452,0.027186788618564606
1349,0.0003110911347903311,0.00018487547640688717,7.295925752259791e-05,5.4071333579486236e-05,4.9212823796551675e-05,5.834202966070734e-05,6.634442252106965e-05,9.182668873108923e-05,0.00011526023445185274,0.0025120298378169537,0.0004601299006026238,0.001305958372540772,0.017496945336461067,0.026898793876171112
1350,0.0002445670252200216,0.00016030571714509279,6.392541399691254e-05,5.067150414106436e-05,5.602107921731658e-05,8.142794104060158e-05,0.00010075025784317404,0.0001319527655141428,0.00018523393373470753,0.003763403045013547,0.000683808175381273,0.002054037293419242,0.029550623148679733,0.03223620355129242
1351,0.0002932089555542916,0.00018682159134186804,7.155682396842167e-05,5.169164069229737e-05,4.914179953630082e-05,6.455010588979349e-05,7.692931831115857e-05,0.00010499083873583004,0.00014358943735715002,0.0033445297740399837,0.0005700609181076288,0.0018381024710834026,0.027258804067969322,0.03135399892926216
1352,0.0001482892403146252,0.00011309181718388572,4.669321424444206e-05,3.659114008769393e-05,4.5310564019018784e-05,7.00984091963619e-05,8.719998004380614e-05,0.00011481743422336876,0.00015592598356306553,0.0038800931069999933,0.0005838245851919055,0.0019117043120786548,0.030930975452065468,0.034745316952466965
1353,0.00022684421855956316,0.00015271699521690607,6.394584488589317e-05,4.932962838211097e-05,5.1550669013522565e-05,6.833707448095083e-05,7.936928159324452e-05,0.0001038711634464562,0.00013416852743830532,0.0032772656995803118,0.0005609709769487381,0.0016994476318359375,0.023723280057311058,0.030497252941131592
1354,0.0001835931179812178,0.00012619278277270496,5.170563599676825e-05,3.9725855458527803e-05,4.276000981917605e-05,6.124236097093672e-05,7.344125333474949e-05,0.0001020522031467408,0.00013626426516566426,0.002551795681938529,0.0004523195675574243,0.0013063367223367095,0.018344111740589142,0.02648497372865677
1355,0.0001500039652455598,0.00010431087866891176,4.9758076784200966e-05,3.326065052533522e-05,3.840769932139665e-05,5.9435034927446395e-05,7.222548447316512e-05,0.00010339335858589038,0.0001421102206222713,0.0032155578956007957,0.0006804587901569903,0.0020853294990956783,0.02582983672618866,0.042641304433345795
1356,0.00030847304151393473,0.00018056629050988704,7.028578693279997e-05,5.220244565862231e-05,4.726601764559746e-05,5.478186722029932e-05,6.162016507005319e-05,8.560859714634717e-05,0.00011034985800506547,0.0020950515754520893,0.0003697315987665206,0.0009964538039639592,0.014518058858811855,0.025846010074019432
1357,0.00016523107478860766,0.00013091474829707295,4.6270655730040744e-05,3.1799409043742344e-05,3.354087675688788e-05,4.755857298732735e-05,5.588898784480989e-05,8.27996336738579e-05,0.00010848703095689416,0.002349134301766753,0.0004337814461905509,0.001298666000366211,0.019662868231534958,0.029662657529115677
1358,0.00017238728469237685,0.0001300051953876391,4.807586446986534e-05,4.250778511050157e-05,4.7957808419596404e-05,6.804605072829872e-05,8.29779528430663e-05,0.00010766217019408941,0.0001428372779628262,0.0033358281943947077,0.0006027863128110766,0.0018302833195775747,0.026466814801096916,0.0318518728017807
1359,0.00023326218069996685,0.00014286511577665806,6.62945385556668e-05,4.2680756450863555e-05,4.3252559407847e-05,5.9154997870791703e-05,6.976455915719271e-05,9.562581544741988e-05,0.0001239586854353547,0.002706438535824418,0.0004704796301666647,0.0013247596798464656,0.01838100329041481,0.03017606772482395
1360,0.00018728268332779408,0.00014566215395461768,4.832546255784109e-05,4.600259126164019e-05,5.337961556506343e-05,7.65612639952451e-05,9.326303552370518e-05,0.00011329354310873896,0.00014943553833290935,0.004702963400632143,0.000700025528203696,0.0022374605759978294,0.03593207895755768,0.032468028366565704
1361,0.0003397449618205428,0.00018719446961767972,8.030161552596837e-05,5.783858068753034e-05,5.293392314342782e-05,6.32935407338664e-05,7.328534411499277e-05,0.00010411667608423159,0.00013909036351833493,0.002860134467482567,0.0005825015250593424,0.0018043708987534046,0.026015223935246468,0.03689964860677719
1362,0.00030734282336197793,0.00017180907889269292,8.656598220113665e-05,5.178578066988848e-05,4.668247856898233e-05,6.084572305553593e-05,6.909685907885432e-05,9.90870685200207e-05,0.00012772739864885807,0.0027468185871839523,0.0005017343210056424,0.00146392616443336,0.020159771665930748,0.031048018485307693
1363,0.00035000467323698103,0.00020079717796761543,8.116944809444249e-05,5.8011646615341306e-05,5.555831012316048e-05,7.13869885657914e-05,8.427513239439577e-05,0.00010327011113986373,0.00013494577433448285,0.003112357808277011,0.0005423542461358011,0.0015826047165319324,0.021265389397740364,0.03399382159113884
1364,0.00012673763558268547,0.00010132900206372142,5.0542763347039e-05,3.417809784878045e-05,4.247283504810184e-05,6.417294207494706e-05,7.486847607651725e-05,9.81218836386688e-05,0.00012582492490764707,0.004666413180530071,0.0007274564122781157,0.002438040915876627,0.035989753901958466,0.033623263239860535
1365,0.00020432993187569082,0.0001535003393655643,6.023239257046953e-05,4.731686567538418e-05,5.5762964620953426e-05,7.99398185336031e-05,9.615427552489564e-05,0.00011568540503503755,0.00015070104564074427,0.005855497904121876,0.0008203998440876603,0.0028388435021042824,0.04755447059869766,0.03784708306193352
1366,0.00025406936765648425,0.00016105201211757958,7.195675425464287e-05,4.502744195633568e-05,4.726918268715963e-05,6.9736699515488e-05,8.443888509646058e-05,0.0001178380407509394,0.00016477631288580596,0.00390231073834002,0.0006724142003804445,0.0021170438267290592,0.03147463873028755,0.034006230533123016
1367,0.00030631074332632124,0.00018471830117050558,8.009454904822633e-05,5.491140473168343e-05,5.486179725266993e-05,7.384904893115163e-05,8.678408630657941e-05,0.00011203502799617127,0.00014698538871016353,0.003428348805755377,0.0004933163290843368,0.001437351224012673,0.02172408252954483,0.025801099836826324
1368,0.00022920196352060884,0.00014581148570869118,6.824584124842659e-05,4.4023159716743976e-05,4.336917118052952e-05,5.783053347840905e-05,6.639935600105673e-05,9.444406168768182e-05,0.00012132340634707361,0.002095315372571349,0.0003967318625655025,0.0010380253661423922,0.012859122827649117,0.02508615329861641
1369,0.0001737461716402322,0.00011757702304748818,5.193053948460147e-05,3.89795059163589e-05,4.056343459524214e-05,4.863649883191101e-05,5.50317345187068e-05,8.314837032230571e-05,0.0001073896637535654,0.0018199802143499255,0.00040457103750668466,0.0010899909539148211,0.01278057973831892,0.029192183166742325
1370,0.0003235182666685432,0.00018327555153518915,7.997504872037098e-05,5.33765742147807e-05,5.269071334623732e-05,7.041284698061645e-05,8.187595085473731e-05,0.00010256629320792854,0.0001301604206673801,0.0032147883903235197,0.0004999972297810018,0.001536642317660153,0.02286764234304428,0.02628380060195923
1371,0.0002595831756480038,0.00016171441529877484,6.717591168126091e-05,5.334344314178452e-05,5.736048842663877e-05,8.174006507033482e-05,0.00010057733015855774,0.00013220665277913213,0.00017844873946160078,0.003936725668609142,0.000634566938970238,0.0018654775340110064,0.026108678430318832,0.03330521285533905
1372,0.00033205648651346564,0.0001786507200449705,8.502610580762848e-05,5.485808287630789e-05,4.75859415018931e-05,5.517067256732844e-05,5.9402875194791704e-05,8.397487545153126e-05,0.00010451608250150457,0.002025905065238476,0.00036772701423615217,0.0010313015663996339,0.015202859416604042,0.026364441961050034
1373,0.00027205905644223094,0.00015514108235947788,6.976167787797749e-05,4.91720529680606e-05,4.829982208320871e-05,6.200395000632852e-05,7.077901682350785e-05,9.299807425122708e-05,0.00011887739674421027,0.0025963149964809418,0.0004630416806321591,0.0012942809844389558,0.016808299347758293,0.026208562776446342
1374,0.0003646085096988827,0.00020513041818048805,8.232571417465806e-05,6.176604074425995e-05,5.5242126109078526e-05,6.754320202162489e-05,7.735943654552102e-05,0.00010410461982246488,0.00013665048754774034,0.0025968002155423164,0.0005773918237537146,0.0017295749858021736,0.020419975742697716,0.034201644361019135
1375,0.00026081554824486375,0.0001540173398097977,7.30135798221454e-05,4.830589750781655e-05,4.988873843103647e-05,7.070669380482286e-05,8.278051245724782e-05,0.00011644485493889078,0.00015969864034559578,0.002586622955277562,0.000498041626997292,0.0012155961012467742,0.01492697186768055,0.026841891929507256
1376,0.0002922417188528925,0.0001656274835113436,7.276971155079082e-05,5.3700379794463515e-05,5.094829248264432e-05,6.555452273460105e-05,7.652836211491376e-05,0.00010307780030416325,0.0001337662833975628,0.002937845652922988,0.000448844104539603,0.0012430285569280386,0.01854097470641136,0.023928774520754814
1377,0.00026271442766301334,0.000174154105479829,7.212146738311276e-05,4.9803362344391644e-05,4.7503930545644835e-05,6.194228626554832e-05,7.15509377187118e-05,9.591533307684585e-05,0.00012612248247023672,0.003294962691143155,0.0005850723246112466,0.0018267458071932197,0.026324663311243057,0.032832641154527664
1378,0.0002859006344806403,0.00016474646690767258,6.329771713353693e-05,5.011531538912095e-05,5.073637657915242e-05,6.918552389834076e-05,8.323442307300866e-05,0.00011405551776988432,0.0001554771006340161,0.0036284690722823143,0.000663669896312058,0.002089377958327532,0.02969375066459179,0.038115959614515305
1379,0.00031509256223216653,0.00017870480951387435,7.471096614608541e-05,5.138386768521741e-05,4.7597310185665265e-05,6.397784454748034e-05,7.629073661519215e-05,0.00010069189738715068,0.000131609573145397,0.0027998085133731365,0.0004926249966956675,0.0014773868024349213,0.01934690959751606,0.031048951670527458
1380,0.00024084576580207795,0.00016240520926658064,5.5802069255150855e-05,4.654814620153047e-05,4.938599158776924e-05,6.529842357849702e-05,7.791459938744083e-05,0.00010445705993333831,0.0001431292184861377,0.0034679460804909468,0.0005919249379076064,0.0017873509787023067,0.0249115452170372,0.034813329577445984
1381,0.00031478083110414445,0.00019025553774554282,6.874105747556314e-05,5.223796688369475e-05,4.51072228315752e-05,5.616587804979645e-05,6.456644769059494e-05,8.694995631230995e-05,0.00011299584002699703,0.0032641193829476833,0.0004876280145253986,0.0014966375892981887,0.023688096553087234,0.02856009267270565
1382,0.0001599805982550606,9.931236127158627e-05,4.300828368286602e-05,3.144079164485447e-05,3.5907516576116905e-05,5.4903022828511894e-05,6.67532003717497e-05,0.00010271228529745713,0.00014687181101180613,0.002454170258715749,0.0005193814868107438,0.0013643767451867461,0.016241954639554024,0.030675174668431282
1383,0.0002433742629364133,0.0001419080508640036,6.562265480170026e-05,4.932842421112582e-05,4.951583832735196e-05,6.479697185568511e-05,7.608170562889427e-05,0.00010810462845256552,0.00015034862735774368,0.0029587310273200274,0.0005673971609212458,0.0015905367908999324,0.020219633355736732,0.0314386710524559
1384,0.0003145093214698136,0.00019226492440793663,8.16422252682969e-05,5.746576425735839e-05,5.574249735218473e-05,7.399470632662997e-05,8.851418533595279e-05,0.00011602573795244098,0.00015503165195696056,0.004754497203975916,0.0007608101586811244,0.002483548829331994,0.0368385836482048,0.03865612670779228
1385,0.0001386523072142154,0.00010066570393973961,4.9883656174642965e-05,3.5018263588426635e-05,3.7922454794170335e-05,5.0294427637709305e-05,5.740148844779469e-05,8.54214740684256e-05,0.00011060958058806136,0.003046272788196802,0.0005531533970497549,0.001777899102307856,0.023770876228809357,0.03375609964132309
1386,0.0001033330408972688,0.00011187126801814884,3.3005700970534235e-05,2.919232429121621e-05,3.8534508348675445e-05,5.89459014008753e-05,7.296967669390142e-05,9.64173159445636e-05,0.00013534539903048426,0.004191196523606777,0.0006152085843496025,0.0019826339557766914,0.030589252710342407,0.040854573249816895
1387,0.00024133696570061147,0.00015350682951975614,4.870973862125538e-05,3.871274020639248e-05,3.435789767536335e-05,4.209735197946429e-05,4.828382225241512e-05,7.488833944080397e-05,9.626543760532513e-05,0.0012874675448983908,0.0003084958589170128,0.0007660710252821445,0.008083303458988667,0.0232886653393507
1388,0.00029449944850057364,0.0001723643217701465,6.887642666697502e-05,5.169073847355321e-05,4.806689321412705e-05,5.720797707908787e-05,6.477428541984409e-05,8.690389950061217e-05,0.0001112990066758357,0.002756641246378422,0.00046531250700354576,0.001309555838815868,0.017087142914533615,0.02672697976231575
1389,0.0004168495361227542,0.0002280492044519633,0.00010465336526976898,6.28202615189366e-05,5.1857001380994916e-05,6.410035712178797e-05,7.100918446667492e-05,9.789819159777835e-05,0.00012174730363767594,0.003051926614716649,0.0005746620008721948,0.001808933331631124,0.025317324325442314,0.034478023648262024
1390,0.00025094972806982696,0.000160131006850861,6.906168709974736e-05,5.200039959163405e-05,5.4558462579734623e-05,7.417752203764394e-05,8.572328079026192e-05,0.00010346397903049365,0.00013062682410236448,0.005165610928088427,0.0006418645498342812,0.002110932022333145,0.035937875509262085,0.030117416754364967
1391,0.00010806089994730428,7.92651844676584e-05,3.8829119148431346e-05,3.226049375371076e-05,4.079752034158446e-05,6.202738586580381e-05,7.755111437290907e-05,0.00011676400026772171,0.00017048328300006688,0.0030648924876004457,0.0005572018562816083,0.0014617012348026037,0.019710153341293335,0.025679251179099083
1392,7.239640399347991e-05,8.34535967442207e-05,2.685822983039543e-05,2.723788384173531e-05,3.8157362723723054e-05,6.026820119586773e-05,7.603035192005336e-05,0.00010190370812779292,0.0001372143451590091,0.0038555182982236147,0.0006787299062125385,0.002165137091651559,0.028869040310382843,0.03674457594752312
1393,0.00023833679733797908,0.00015412313223350793,6.360732368193567e-05,4.670306952903047e-05,4.533101309789345e-05,5.477193553815596e-05,6.051591117284261e-05,8.020216773729771e-05,0.00010142674000235274,0.0029365962836891413,0.0004791243700310588,0.0014334534062072635,0.018751392140984535,0.02776017040014267
1394,0.00030179874738678336,0.0002019993553403765,7.866201485740021e-05,5.763603621744551e-05,5.613704342977144e-05,7.31371037545614e-05,8.651935058878735e-05,0.00011660249583655968,0.00016248611791525036,0.004134155344218016,0.0008269514655694366,0.00266552553512156,0.0316239669919014,0.044538453221321106
1395,0.00028503936482593417,0.00017147340986412019,7.121730595827103e-05,5.227173096500337e-05,4.8432797484565526e-05,5.4126136092236266e-05,5.85690577281639e-05,8.266829536296427e-05,0.00010530048893997446,0.0022583059035241604,0.00037923306808806956,0.0010289024794474244,0.014759399928152561,0.027324527502059937
1396,0.00015070813242346048,0.00012079068255843595,5.879716627532616e-05,3.72200011042878e-05,4.478713162825443e-05,6.930687231943011e-05,8.469250315101817e-05,0.00011586168693611398,0.00016209177556447685,0.004112296272069216,0.0007753731915727258,0.002556723076850176,0.031228167936205864,0.04777306318283081
1397,0.00021704102982766926,0.00014597916742786765,5.240960308583453e-05,4.1759041778277606e-05,4.1868715925375e-05,5.310955748427659e-05,6.263176328502595e-05,9.342379780719057e-05,0.00012678781058639288,0.0021112810354679823,0.00046514905989170074,0.0012287908466532826,0.013244924135506153,0.029257027432322502
1398,0.00027160445461049676,0.00017517610103823245,7.109703437890857e-05,4.496525434660725e-05,4.441164492163807e-05,6.046957787475549e-05,7.052246655803174e-05,9.39509118325077e-05,0.00012313175830058753,0.0030783929396420717,0.00045807985588908195,0.0013388247461989522,0.018516045063734055,0.027661332860589027
1399,0.00029462750535458326,0.00016106646216940135,8.084208820946515e-05,5.165686161490157e-05,4.688145418185741e-05,5.741968925576657e-05,6.2421357142739e-05,8.699028694536537e-05,0.00010918574844254181,0.003288398263975978,0.0004827348457183689,0.0015177119057625532,0.022210057824850082,0.027439545840024948
1400,0.0002172596286982298,0.00016182669787667692,5.790720388176851e-05,4.8079433327075094e-05,5.365576362237334e-05,7.775443373247981e-05,9.696796769276261e-05,0.00013162683171685785,0.00019305961905047297,0.004420630633831024,0.0007547108689323068,0.0022470508702099323,0.030522773042321205,0.03540278598666191
1401,0.00022135465405881405,0.0001441569474991411,5.916807276662439e-05,4.452516805031337e-05,4.54344590252731e-05,6.083044718252495e-05,7.21705800970085e-05,9.794917423278093e-05,0.00013122655218467116,0.003175288438796997,0.0005783857777714729,0.0016711149364709854,0.019082659855484962,0.028713025152683258
1402,0.0002884289715439081,0.0001701170258456841,7.036017632344738e-05,5.4202268074732274e-05,5.221742685534991e-05,6.52298258501105e-05,7.797769649187103e-05,0.00010643890709616244,0.0001430730480933562,0.004236921202391386,0.0005692970589734614,0.0019256183877587318,0.03216498717665672,0.033746879547834396
1403,0.0002805831318255514,0.00018128355441149324,6.421098805731162e-05,5.597473500529304e-05,5.832534225191921e-05,8.321027416968718e-05,0.00010557767382124439,0.00014479082892648876,0.00021328603907022625,0.005633451510220766,0.0010420794133096933,0.003569911001250148,0.04917525127530098,0.04754337668418884
1404,0.00031925737857818604,0.00018707495473790914,7.44154240237549e-05,4.941190854879096e-05,4.543358227238059e-05,5.4425876442110166e-05,6.117825250839815e-05,8.489046012982726e-05,0.000108914369775448,0.0016580615192651749,0.0003513938863761723,0.00091607152717188,0.010214868001639843,0.02352002263069153
1405,0.00015685813559684902,0.00011171826918143779,4.52778949693311e-05,3.499621379887685e-05,4.367194924270734e-05,6.521478644572198e-05,7.942265074234456e-05,0.00010634028149070218,0.0001458408369217068,0.0034511659760028124,0.0006214666645973921,0.0018853918882086873,0.022711478173732758,0.03510143235325813
1406,0.0001498668425483629,0.00011662644101306796,4.598656596499495e-05,3.3932246878976e-05,3.989915057900362e-05,5.622666867566295e-05,6.630332063650712e-05,9.654256427893415e-05,0.00013165247219149023,0.002868534065783024,0.0005267088999971747,0.0015777538064867258,0.022088145837187767,0.028344394639134407
1407,0.00019712315406650305,0.00013850357208866626,5.3040166676510125e-05,4.137594805797562e-05,4.8269892431562766e-05,6.794879300286993e-05,8.089903712971136e-05,9.942884207703173e-05,0.00013305488391779363,0.004587583709508181,0.0006368730100803077,0.002105822553858161,0.03042515553534031,0.03672609105706215
1408,0.00022691204503644258,0.00016130229050759226,6.024574759067036e-05,4.21275180997327e-05,4.4428667024476454e-05,6.011538062011823e-05,7.039797492325306e-05,9.547364606987685e-05,0.0001289059000555426,0.003774718614295125,0.0006266291020438075,0.002064912114292383,0.02738461084663868,0.03453418239951134
1409,0.0004318679275456816,0.00023627113841939718,9.958656301023439e-05,6.827297329436988e-05,6.240521179279312e-05,7.840865873731673e-05,9.180623601423576e-05,0.0001175414799945429,0.00016117481573019177,0.0035125790163874626,0.0005494814831763506,0.0017471624305471778,0.02489485591650009,0.03345107287168503
1410,0.00024172078701667488,0.00015362247359007597,6.950719398446381e-05,5.079594484413974e-05,4.890763375442475e-05,5.7031091273529455e-05,6.208122067619115e-05,8.639774023322389e-05,0.0001078961358871311,0.0023976126685738564,0.0004026713140774518,0.0011182649759575725,0.012906039133667946,0.02933736890554428
1411,0.0002474469947628677,0.00016321551811415702,6.505647615995258e-05,4.798015652340837e-05,4.985924169886857e-05,6.396313983714208e-05,7.364177145063877e-05,9.88195970421657e-05,0.00013356270210351795,0.0027329479344189167,0.0004938553320243955,0.001338655361905694,0.014523131772875786,0.02963528409600258
1412,0.00010327144991606474,9.492965182289481e-05,3.5894307075068355e-05,3.0954361136537045e-05,3.9253227441804484e-05,5.617945862468332e-05,6.753978232154623e-05,9.318918455392122e-05,0.00012670359865296632,0.0034890486858785152,0.0004870369448326528,0.0014988011680543423,0.019007718190550804,0.034172963351011276
1413,0.0003109638055320829,0.00017611416114959866,7.112019375199452e-05,4.7952573368093e-05,4.453992369235493e-05,5.280949335428886e-05,5.9511228755582124e-05,8.108038309728727e-05,0.00010387214570073411,0.0021577770821750164,0.00038161230622790754,0.0010438092285767198,0.012239824049174786,0.026991037651896477
1414,0.0002772303414531052,0.00016520961071364582,5.988243719912134e-05,4.7051467845449224e-05,4.613205965142697e-05,5.554559174925089e-05,6.490859959740192e-05,9.046524064615369e-05,0.00011695078137563542,0.002521325135603547,0.00045450605102814734,0.0013361076125875115,0.017446206882596016,0.028009681031107903
1415,0.00020521573605947196,0.0001222260034410283,6.055372068658471e-05,4.095834447070956e-05,4.201244519208558e-05,5.594456524704583e-05,6.397836841642857e-05,9.167640382656828e-05,0.0001196574667119421,0.002307711634784937,0.00037297556991688907,0.0009976383298635483,0.012430505827069283,0.025784878060221672
1416,0.00027650626725517213,0.00018716038903221488,6.0742728237528354e-05,4.58641407021787e-05,4.51292798970826e-05,5.6602693803142756e-05,6.571318226633593e-05,8.939117105910555e-05,0.00011671080574160442,0.00237914826720953,0.0004129097505938262,0.0011505529982969165,0.013622931204736233,0.025688620284199715
1417,6.805986049585044e-05,7.714147068327293e-05,2.5412688046344556e-05,2.145624785043765e-05,3.197331170667894e-05,4.713852467830293e-05,5.733302532462403e-05,8.443492697551847e-05,0.00011533124779816717,0.002367771929129958,0.0004219543479848653,0.001223656814545393,0.015457016415894032,0.03183746337890625
1418,0.00020328017126303166,0.00013415756984613836,6.462020246544853e-05,4.701835860032588e-05,5.268781023914926e-05,7.294204260688275e-05,8.730822446523234e-05,0.00012565264478325844,0.00017803453374654055,0.0035072246100753546,0.0007437478634528816,0.0022217610385268927,0.025509022176265717,0.0439290888607502
1419,0.0001396971638314426,0.00012042142043355852,4.4071581214666367e-05,3.2615145755698904e-05,3.927065699826926e-05,5.6147106079151854e-05,6.412264337996021e-05,8.690034883329645e-05,0.00011095380614278838,0.002704558428376913,0.00040852680103853345,0.0011156792752444744,0.013655122369527817,0.024721594527363777
1420,0.00019241745758336037,0.00013971827866043895,5.5038555728970096e-05,4.587875082506798e-05,5.214526754571125e-05,7.17738876119256e-05,8.762208744883537e-05,0.00012034126120852306,0.00016908593534026295,0.00422345707193017,0.0006646691472269595,0.0020729289390146732,0.027456289157271385,0.034337833523750305
1421,0.00020551728084683418,0.00015492162492591888,4.979742880095728e-05,3.916279092663899e-05,4.129664011998102e-05,5.3786690841661766e-05,6.357346865115687e-05,8.427202556049451e-05,0.00011559871927602217,0.0031284913420677185,0.00039952894439920783,0.0012044092873111367,0.017658721655607224,0.02663944475352764
1422,0.0001551066670799628,0.00011563117004698142,5.389424768509343e-05,3.5932607715949416e-05,3.9742615626892075e-05,5.3911957365926355e-05,5.996461186441593e-05,8.639386214781553e-05,0.00011154059029649943,0.003518664976581931,0.0005401009693741798,0.001728686736896634,0.023931428790092468,0.02862377092242241
1423,0.0002570603392086923,0.00015205252566374838,7.337145507335663e-05,5.436055289465003e-05,5.384109681472182e-05,6.775472866138443e-05,7.870762055972591e-05,0.00010613152699079365,0.0001405132352374494,0.0028980690985918045,0.0005529928603209555,0.001731832860969007,0.02026676945388317,0.03501436859369278
1424,0.0002185394987463951,0.00014259526506066322,5.9192097978666425e-05,3.789737820625305e-05,3.695633131428622e-05,4.802985495189205e-05,5.418149521574378e-05,7.977507630130276e-05,0.00010371612734161317,0.0019895147997885942,0.00036014238139614463,0.0009399006958119571,0.0112629234790802,0.025149619206786156
1425,0.0002974926901515573,0.00018747126159723848,8.164948667399585e-05,6.551611295435578e-05,7.303074380615726e-05,0.00011060450924560428,0.00014322143397293985,0.00018462892330717295,0.0002691827539820224,0.006903291679918766,0.001011084415949881,0.003387910546734929,0.04747437685728073,0.042542241513729095
1426,0.0002731605200096965,0.00017484690761193633,6.88851359882392e-05,4.8221245378954336e-05,4.7191904741339386e-05,6.261996895773336e-05,7.294495298992842e-05,9.932121611200273e-05,0.00013412484258878976,0.003079791320487857,0.0005091215716674924,0.0015431428328156471,0.0194716639816761,0.029429398477077484
1427,8.811664883978665e-05,8.776395407039672e-05,3.181910506100394e-05,2.4458342522848397e-05,3.478022335912101e-05,5.336260437616147e-05,6.647017289651558e-05,0.00010487449617357925,0.00015716008783783764,0.0027736262418329716,0.0005806364351883531,0.0015039552235975862,0.018124939873814583,0.027908919379115105
1428,0.00019827568030450493,0.00012366441660560668,5.6160064559662715e-05,3.947775257984176e-05,4.0704671846469864e-05,5.340663847164251e-05,5.94953125983011e-05,8.618662104709074e-05,0.00011048893793486059,0.002174647059291601,0.0003786542220041156,0.0009739243541844189,0.010914049111306667,0.02579464204609394
1429,0.00024979637237265706,0.00015403910947497934,6.957955338293687e-05,4.225277007208206e-05,4.188963066553697e-05,5.835062256664969e-05,6.788510654587299e-05,9.260596561944112e-05,0.00012430493370629847,0.0024841742124408484,0.0005008897860534489,0.001476049656048417,0.015129640698432922,0.031164467334747314
1430,0.00026339225587435067,0.00015997445734683424,7.54745997255668e-05,4.786709541804157e-05,4.328639624873176e-05,5.4775791795691475e-05,6.003131056786515e-05,8.745947707211599e-05,0.00011390111467335373,0.002716237213462591,0.0005244816420599818,0.0015628786059096456,0.01909351721405983,0.03130964934825897
1431,0.000188983918633312,0.00013190619938541204,4.30545951530803e-05,3.718944572028704e-05,4.0680526581127197e-05,5.2669223805423826e-05,6.336711521726102e-05,9.010311623569578e-05,0.00012444669846445322,0.0030880803242325783,0.000585209927521646,0.00195587077178061,0.02696208283305168,0.038135964423418045
1432,0.00019556359620764852,0.00013449012476485223,5.1783914386760443e-05,4.369996895547956e-05,4.6022138121770695e-05,5.621283344225958e-05,6.408302579075098e-05,9.013138333102688e-05,0.0001214997682836838,0.002431373344734311,0.00045930867781862617,0.001306198420934379,0.014529581181704998,0.030014948919415474
1433,0.00034506505471654236,0.00019761225848924369,8.202162280213088e-05,5.94333432673011e-05,5.531605347641744e-05,7.30214815121144e-05,8.909552707336843e-05,0.00012068705837009475,0.00016977335326373577,0.003642651252448559,0.0006469293730333447,0.0020072725601494312,0.023574164137244225,0.03517480939626694
1434,0.0002161423908546567,0.000143194934935309,5.552850416279398e-05,4.05355567636434e-05,4.2870855395449325e-05,5.777693877462298e-05,6.810999911976978e-05,9.253569442080334e-05,0.00012730408343486488,0.0029885340481996536,0.0005348012782633305,0.001598857226781547,0.017659403383731842,0.032163068652153015
1435,0.00021416005620267242,0.00014238823496270925,5.7281860790681094e-05,4.263262962922454e-05,4.61194540548604e-05,6.539954483741894e-05,7.937337795738131e-05,0.00010975480836350471,0.0001513941097073257,0.0038371144328266382,0.0006628292030654848,0.0021541258320212364,0.028707778081297874,0.0349571667611599
1436,0.00024856283562257886,0.00016444569337181747,6.232396845007315e-05,5.0481663492973894e-05,5.2737697842530906e-05,6.72379246680066e-05,8.002987306099385e-05,0.00010861743794521317,0.00014762987848371267,0.0032906413543969393,0.0005280451150611043,0.001550875953398645,0.01946861669421196,0.029886040836572647
1437,0.000298279250273481,0.0001913297310238704,7.232789357658476e-05,6.081492028897628e-05,6.310652679530904e-05,8.733752474654466e-05,0.00010862024646485224,0.00013015982403885573,0.00018158269813284278,0.004716204944998026,0.0007608769810758531,0.002405434614047408,0.027954230085015297,0.03561444580554962
1438,0.0001877594622783363,0.00012821235577575862,4.9924321501748636e-05,4.14605819969438e-05,4.379678284749389e-05,5.967997640254907e-05,7.301409641513601e-05,0.00010145206761080772,0.00014042913971934468,0.0030294074676930904,0.0004528571735136211,0.001302222954109311,0.01688864454627037,0.026915038004517555
1439,0.00013827605289407074,0.00011429021105868742,4.4561285903910175e-05,3.560154800652526e-05,4.4483691453933716e-05,6.678260979242623e-05,8.470308966934681e-05,0.00012326010619290173,0.00018650016863830388,0.0036548275966197252,0.0006806413293816149,0.001855422742664814,0.02257762849330902,0.030240410938858986
1440,0.00018504976469557732,0.00012489674554672092,4.7396304580615833e-05,3.669701618491672e-05,3.8925940316403285e-05,5.0771472160704434e-05,5.970960410195403e-05,8.620627340860665e-05,0.00011564272426767275,0.002688031177967787,0.000401211524149403,0.001126876100897789,0.015228010714054108,0.024308836087584496
1441,0.00024605303769931197,0.00016380495799239725,6.481890886789188e-05,4.6190685679903254e-05,4.8530182539252564e-05,6.791617488488555e-05,8.465380233246833e-05,0.00012244118261151016,0.000183620722964406,0.004241862799972296,0.000817671010736376,0.0024199937470257282,0.030906623229384422,0.0349612794816494
1442,0.00012182624777778983,0.00010742823360487819,3.768677561311051e-05,3.3445641747675836e-05,4.405488652992062e-05,6.799722905270755e-05,8.56106125866063e-05,0.00011482910485938191,0.00016386540664825588,0.003984916023910046,0.0006183554651215672,0.0019189211307093501,0.02502370998263359,0.031731270253658295
1443,0.00021126192586962134,0.00014209638175088912,6.291364115895703e-05,4.383200575830415e-05,4.7492296289419755e-05,6.525170465465635e-05,7.720176654402167e-05,9.737477375892922e-05,0.0001294853282161057,0.0037424101028591394,0.0005019305972382426,0.0015403671422973275,0.022018318995833397,0.02804999053478241
1444,0.00026474191690795124,0.00016587245045229793,6.5648986492306e-05,4.364462802186608e-05,4.2711664718808606e-05,5.5154690926428884e-05,6.523748015752062e-05,8.861241803970188e-05,0.00011832134623546153,0.0025737828109413385,0.0004648664908017963,0.0013355297269299626,0.014899369329214096,0.02751149982213974
1445,0.0002361646038480103,0.00016294096712954342,5.674644489772618e-05,4.631042975233868e-05,4.711255678557791e-05,5.817886267323047e-05,6.865344766993076e-05,9.22690232982859e-05,0.00012462111772038043,0.0029801649507135153,0.0004830925608985126,0.0014345957897603512,0.01728718914091587,0.027514977380633354
1446,0.00020142612629570067,0.000148977676872164,4.973953400622122e-05,4.5138975110603496e-05,4.977855860488489e-05,6.515022687381133e-05,7.81505586928688e-05,9.733303159009665e-05,0.0001322361931670457,0.004027132410556078,0.00047997687943279743,0.0016040921909734607,0.024726852774620056,0.028973599895834923
1447,0.0001952146994881332,0.00013369462976697832,4.690390051109716e-05,3.682689930428751e-05,3.7813464587088674e-05,4.781922689289786e-05,5.5583699577255175e-05,8.256341243395582e-05,0.0001098684806493111,0.002234847517684102,0.00037873638211749494,0.001010164269246161,0.011565360240638256,0.02472810447216034
1448,0.0002134645328624174,0.00015063484897837043,5.330319618224166e-05,4.4002532376907766e-05,4.618951061274856e-05,6.45284162601456e-05,7.949053542688489e-05,0.00010125653352588415,0.00013754489191342145,0.0037970663979649544,0.0005671709077432752,0.0018972749821841717,0.027326131239533424,0.03144053369760513
1449,0.0002040237741312012,0.00013990035222377628,4.995910057914443e-05,4.092150629730895e-05,4.247526521794498e-05,5.355517350835726e-05,6.256685446714982e-05,8.672948024468496e-05,0.00011377215560059994,0.00295854895375669,0.0003726465511135757,0.001069595105946064,0.013769252225756645,0.023795166984200478
1450,0.0001800750324036926,0.000134231973788701,2.7243215299677104e-05,3.247477798140608e-05,3.500304228509776e-05,3.939730231650174e-05,4.689902198151685e-05,7.07892031641677e-05,9.312483598478138e-05,0.0015143667114898562,0.0003275972849223763,0.0008466020808555186,0.009253732860088348,0.025083284825086594
1451,0.00013640023826155812,0.00010372102406108752,4.950901711708866e-05,3.926899080397561e-05,4.7964935220079497e-05,7.45505967643112e-05,9.210078860633075e-05,0.0001290640066144988,0.00018662470392882824,0.003620253410190344,0.0006700261146761477,0.001876981696113944,0.02125357836484909,0.030613448470830917
1452,0.00026476060156710446,0.0001702064328128472,6.0082238633185625e-05,4.9583264626562595e-05,5.062358468421735e-05,6.641744403168559e-05,8.200643060263246e-05,0.00010642444976838306,0.0001467995170969516,0.003850940614938736,0.0005327094695530832,0.001706453855149448,0.02308863215148449,0.04163388907909393
1453,0.00026885015540756285,0.0001806538348319009,7.859292236389592e-05,5.7037872466025874e-05,6.445175677072257e-05,9.976594446925446e-05,0.00012711976887658238,0.00015498480934184045,0.0002203469630330801,0.005408570170402527,0.0008451566682197154,0.0026528064627200365,0.031555380672216415,0.038960155099630356
1454,0.00023903738474473357,0.00016696138482075185,6.619087071157992e-05,4.7452005674131215e-05,4.880994310951792e-05,6.91508685122244e-05,8.360434003407136e-05,0.00010262247815262526,0.0001386456424370408,0.004151852335780859,0.0006238048663362861,0.0019477377645671368,0.024108903482556343,0.03768062964081764
1455,0.00023176557442639023,0.00015273690223693848,7.427934906445444e-05,4.539194196695462e-05,4.599284511641599e-05,6.76683775964193e-05,8.139525743899867e-05,9.865986066870391e-05,0.00012923569011036307,0.0033952000085264444,0.0005064253346063197,0.0014976721722632647,0.017543673515319824,0.029612578451633453
1456,0.00019748690829146653,0.0001245334278792143,5.298114047036506e-05,4.0462473407387733e-05,4.059957427671179e-05,4.9833957746159285e-05,5.687333759851754e-05,7.876190647948533e-05,0.00010111904703080654,0.0022356566041707993,0.0004030691634397954,0.0011691073887050152,0.01467711478471756,0.02762547880411148
1457,0.00019749249622691423,0.0001431028504157439,5.248988600214943e-05,4.328595969127491e-05,4.656779856304638e-05,6.0994458181085065e-05,7.321891462197527e-05,9.9287397461012e-05,0.00013467711687553674,0.0024721405934542418,0.0003961810143664479,0.001054810476489365,0.012636587023735046,0.025525320321321487
1458,0.00019510771380737424,0.0001479381026001647,5.143232556292787e-05,4.4609456381294876e-05,5.410037192632444e-05,8.174437243724242e-05,0.00010296029358869419,0.000123132616863586,0.00016827152285259217,0.004827538970857859,0.0007330382359214127,0.00232225120998919,0.027758488431572914,0.03151329979300499
1459,0.0001919179776450619,0.00012527243234217167,5.490327384904958e-05,3.896668567904271e-05,4.105702828383073e-05,5.737516039516777e-05,6.852579099358991e-05,9.284272528020665e-05,0.00012362291454337537,0.0027976015117019415,0.0004399149620439857,0.0013153128093108535,0.014187892898917198,0.027789369225502014
1460,0.00014024485426489264,0.00011766052921302617,4.183701821602881e-05,3.642454248620197e-05,4.394795905682258e-05,6.432113150367513e-05,7.95566666056402e-05,0.0001129121592384763,0.0001635439257370308,0.0033905531745404005,0.0006090934621170163,0.0018611728446558118,0.02090221829712391,0.034111328423023224
1461,0.0001337653084192425,0.00010115650366060436,3.852387089864351e-05,3.4086766390828416e-05,4.0553801227360964e-05,6.077240686863661e-05,7.58183523430489e-05,0.00010409341484773904,0.0001504632964497432,0.003885037498548627,0.0006242849631235003,0.001954545732587576,0.02322479896247387,0.032611992210149765
1462,0.00011403563257772475,0.00011337182513670996,3.4062413760693744e-05,2.9154511139495298e-05,3.749644383788109e-05,5.976338070468046e-05,7.680420821998268e-05,0.00010236480011371896,0.00014817134069744498,0.004078617785125971,0.0005732247373089194,0.0017268785741180182,0.023055637255311012,0.03216579183936119
1463,0.00019100414647255093,0.00013098378258291632,6.263023533392698e-05,4.526848715613596e-05,4.68394864583388e-05,6.612349534407258e-05,7.664324948564172e-05,9.730959573062137e-05,0.0001273520028917119,0.003892139531672001,0.0005449348245747387,0.0017036274075508118,0.022575195878744125,0.029925288632512093
1464,0.00020326532830949873,0.00013008563837502152,5.779143248219043e-05,4.216910747345537e-05,4.2199673771392554e-05,5.535315358429216e-05,6.518958980450407e-05,8.513189823133871e-05,0.00011165564501425251,0.0027000766713172197,0.00043589543201960623,0.0012624211376532912,0.014822468161582947,0.025380365550518036
1465,0.0001808464148780331,0.00010636027582222596,4.998378426535055e-05,3.4966251405421644e-05,3.188293339917436e-05,3.7714093195972964e-05,4.1273069655289873e-05,6.441824370995164e-05,8.410271402681246e-05,0.0017212068196386099,0.0003127768577542156,0.0008192493696697056,0.009703924879431725,0.024900561198592186
1466,0.00013518185005523264,0.0001061178045347333,4.4781132601201534e-05,3.3466869354015216e-05,3.735352584044449e-05,5.453886114992201e-05,6.40242506051436e-05,8.842561510391533e-05,0.00012295975466258824,0.003074567299336195,0.0005656415596604347,0.0017236884450539947,0.018885215744376183,0.03270402178168297
1467,0.00023698627774138004,0.00013944951933808625,6.564705836353824e-05,5.080296250525862e-05,4.739857467939146e-05,5.3229905461193994e-05,5.858742952113971e-05,8.134866948239505e-05,0.00010565636330284178,0.0026921110693365335,0.0003773354983422905,0.0010976183693856,0.014485988765954971,0.02486562728881836
1468,0.00013656173541676253,0.00011586972686927766,4.937456105835736e-05,3.445111360633746e-05,3.959860623581335e-05,6.372122879838571e-05,7.849246321711689e-05,0.00010431530245114118,0.000144452482345514,0.003883754601702094,0.0006364882574416697,0.0020604156889021397,0.02567715011537075,0.03404038026928902
1469,0.00022521479695569724,0.00014266131620388478,6.715700874337927e-05,5.166797200217843e-05,5.77833634451963e-05,8.29666678328067e-05,0.00010333207319490612,0.00012142107880208641,0.00016013524145819247,0.0040987455286085606,0.0005461249966174364,0.0016787118511274457,0.01938243769109249,0.025533925741910934
1470,0.00023608161427546293,0.00014333472063299268,6.339006358757615e-05,4.2882100387942046e-05,3.9002370613161474e-05,4.865846858592704e-05,5.5665721447439864e-05,8.359775529243052e-05,0.000110528853838332,0.00218544015660882,0.00039932061918079853,0.001154768979176879,0.014342629350721836,0.028180446475744247
1471,0.00024359789676964283,0.00016492199210915715,5.89348710491322e-05,4.296341285225935e-05,4.179233656032011e-05,4.990177694708109e-05,5.7697019656188786e-05,8.330110722454265e-05,0.00011260889732511714,0.0020856813061982393,0.00039988968637771904,0.0010598283261060715,0.010188480839133263,0.025366757065057755
1472,0.00020079092064406723,0.00014567113248631358,5.7971181377070025e-05,4.4313583202892914e-05,4.903239823761396e-05,7.041744538582861e-05,8.617243292974308e-05,0.00011724990326911211,0.00016835016140248626,0.004032118711620569,0.0005974574596621096,0.001830045715905726,0.02382051944732666,0.02978210151195526
1473,0.00021861257846467197,0.00016187199798878282,5.435310595203191e-05,3.927405850845389e-05,4.165646168985404e-05,5.8167861425317824e-05,7.159166125347838e-05,0.00010568113793851808,0.00015169716789387167,0.002752772532403469,0.0005100012058392167,0.0013541575754061341,0.016149114817380905,0.02760227397084236
1474,0.0003015552065335214,0.00017279766325373203,7.64114738558419e-05,5.655009226757102e-05,5.503545980900526e-05,7.286870095413178e-05,8.745569357415661e-05,0.00011166372860316187,0.0001535813498776406,0.00444093719124794,0.0006252079620026052,0.0019848260562866926,0.026502694934606552,0.02847367525100708
1475,0.00035844623926095665,0.00021770087187178433,9.499470615992323e-05,6.209685670910403e-05,5.578253330895677e-05,7.23286357242614e-05,8.415907359449193e-05,0.00010618408123264089,0.00013677649258170277,0.0037722226697951555,0.0005197082064114511,0.001661366201005876,0.02226409874856472,0.028302786871790886
1476,0.00015435884415637702,0.000110580054752063,4.241726128384471e-05,3.560773984645493e-05,3.851634028251283e-05,5.5603613873245195e-05,6.832312647020444e-05,9.763725392986089e-05,0.00013926792598795146,0.002625296590849757,0.00042863766429945827,0.0011859226506203413,0.01205676794052124,0.028584418818354607
1477,0.00023621504078619182,0.00016744769527576864,5.8151646953774616e-05,4.256122338119894e-05,4.235176311340183e-05,5.625207631965168e-05,6.772463530069217e-05,9.31462345761247e-05,0.0001256732502952218,0.0029989180620759726,0.00039735197788104415,0.0011558870319277048,0.014567960985004902,0.023331105709075928
1478,0.0001954190229298547,0.00014526632730849087,4.925347093376331e-05,3.9022997952997684e-05,4.022331995656714e-05,4.964433901477605e-05,5.707875970983878e-05,7.663555879844353e-05,0.00010163500701310113,0.0024585495702922344,0.00036189318052493036,0.0010181186953559518,0.010960494168102741,0.025410780683159828
1479,0.00011225845082663,8.247518417192623e-05,3.708188160089776e-05,3.0733688618056476e-05,3.544196442817338e-05,4.7966612328309566e-05,5.708707612939179e-05,9.152902930509299e-05,0.0001314139663008973,0.0019372724927961826,0.0004128135333303362,0.0010155834024772048,0.009947312995791435,0.025013091042637825
1480,0.00023597774270456284,0.00015846504538785666,7.344078039750457e-05,5.217054422246292e-05,5.52768942725379e-05,8.382190571865067e-05,0.00010327735799364746,0.00013672371278516948,0.00019740141578949988,0.004034487064927816,0.0006858788547106087,0.00210122880525887,0.021870194002985954,0.03549415245652199
1481,0.00024688360281288624,0.00016229152970481664,7.222806016216055e-05,4.609668394550681e-05,4.351391180534847e-05,5.879570744582452e-05,6.80353186908178e-05,9.002664592117071e-05,0.0001179484897875227,0.00295955128967762,0.0004564601113088429,0.0013497923500835896,0.015324587933719158,0.029786378145217896
1482,0.00012578417954500765,9.962481271941215e-05,3.0007247914909385e-05,3.162827852065675e-05,4.1034072637557983e-05,6.148377724457532e-05,7.728800846962258e-05,9.926254278980196e-05,0.00013814833073411137,0.00405720854178071,0.0005695279687643051,0.0018232633592560887,0.021850083023309708,0.03126269578933716
1483,0.00017928560555446893,0.00013502282672561705,4.730236832983792e-05,3.905603080056608e-05,4.563676702673547e-05,6.297558866208419e-05,7.782648026477545e-05,0.0001092942402465269,0.00015451866784133017,0.002887775655835867,0.00046716679935343564,0.001175481709651649,0.013268002308905125,0.023077581077814102
1484,0.00019902389612980187,0.00014075291983317584,4.410972542245872e-05,3.6379056837176904e-05,4.008971154689789e-05,5.4696934967068955e-05,6.813450454501435e-05,9.49609893723391e-05,0.00013552411110140383,0.0026779589243233204,0.00043669063597917557,0.0011208582436665893,0.011606990359723568,0.026810891926288605
1485,0.00013626940199173987,0.00011850490409415215,4.156873546889983e-05,3.5987675801152363e-05,4.5181644964031875e-05,6.458661664510146e-05,7.926157559268177e-05,0.0001015059242490679,0.00013889260299038142,0.003711594035848975,0.0005001912941224873,0.0015970675740391016,0.019054559990763664,0.027928974479436874
1486,4.6666140406159684e-05,7.050245767459273e-05,2.411275272606872e-05,2.351060538785532e-05,3.222809755243361e-05,4.8171285015996546e-05,5.712232814403251e-05,7.843632192816585e-05,0.00010662565182428807,0.00337607110850513,0.00044625639566220343,0.0014578882837668061,0.02000386454164982,0.026806555688381195
1487,0.00020878588838968426,0.00014372776786331087,6.132412818260491e-05,4.419677861733362e-05,4.380615064292215e-05,5.742535722674802e-05,6.587796087842435e-05,8.319841435877606e-05,0.00010728900815593079,0.0029650330543518066,0.0003962766786571592,0.0011707661906257272,0.014876066707074642,0.03805001452565193
1488,0.0002147176710423082,0.00016778410645201802,6.0612634115386754e-05,4.270625504432246e-05,4.6469598601106554e-05,6.991822010604665e-05,8.603150490671396e-05,0.00012185706873424351,0.00018273838213644922,0.003947156481444836,0.0006976630538702011,0.0019752001389861107,0.02250979095697403,0.030041780322790146
1489,0.0002241630427306518,0.00015394373622257262,5.451216929941438e-05,4.269581404514611e-05,4.569638258544728e-05,6.42149752820842e-05,7.89289188105613e-05,0.00010728662164183334,0.00015298133075702935,0.003525589359924197,0.0005565009778365493,0.0017317867605015635,0.02008989080786705,0.031233549118041992
1490,0.000247874588239938,0.000186966237379238,4.75233537144959e-05,4.392889968585223e-05,4.989625813323073e-05,6.862459849799052e-05,8.611958764959127e-05,0.00011076753435190767,0.00015696797345299274,0.0033493326045572758,0.0004893591394647956,0.0014330107951536775,0.016124390065670013,0.027348777279257774
1491,0.0003258900542277843,0.0001767754729371518,9.162259084405378e-05,6.444743485189974e-05,6.053130709915422e-05,8.010699093574658e-05,9.205077367369086e-05,0.00011660519521683455,0.00015571177937090397,0.00476578064262867,0.0006293025217019022,0.002152817090973258,0.028049614280462265,0.03354066237807274
1492,9.700154623715207e-05,7.952537998789921e-05,3.099907553405501e-05,2.7001377020496875e-05,3.4478372981538996e-05,5.499575490830466e-05,6.892943201819435e-05,9.890521323541179e-05,0.00013800345186609775,0.0036489495541900396,0.0004958882927894592,0.0015919243451207876,0.020714223384857178,0.026325391605496407
1493,0.00018864723097067326,0.0001355010608676821,4.960575097356923e-05,3.7049114325782284e-05,3.981554618803784e-05,5.1436312787700444e-05,6.0295678849797696e-05,8.267699013231322e-05,0.00010793266847031191,0.002433181507512927,0.00039173002005554736,0.0011556383688002825,0.013831662945449352,0.02504863031208515
1494,0.0001373401319142431,9.404734737472609e-05,4.6142886276356876e-05,3.426225885050371e-05,3.5234705137554556e-05,4.535753032541834e-05,5.087996396468952e-05,7.37213995307684e-05,9.139621397480369e-05,0.002630606759339571,0.00035439705243334174,0.0010045375674962997,0.013190810568630695,0.027084453031420708
1495,0.00020239627338014543,0.00012438095291145146,5.540739221032709e-05,3.475402991170995e-05,3.291256143711507e-05,4.323820030549541e-05,5.088599937153049e-05,7.911597640486434e-05,0.0001059474452631548,0.0021394386421889067,0.00037934380816295743,0.0010831248946487904,0.012103334069252014,0.026525286957621574
1496,0.00020187703194096684,0.0001502871746197343,4.9396829126635566e-05,4.579095184453763e-05,5.4643558542011306e-05,7.905351958470419e-05,9.832920477492735e-05,0.0001233327348018065,0.00017445407866034657,0.004824362695217133,0.000604083645157516,0.0019474636064842343,0.023220375180244446,0.026234418153762817
1497,0.00011586451000766829,9.444868192076683e-05,3.2687959901522845e-05,3.267341526225209e-05,4.216717206873e-05,5.695331856259145e-05,6.847731856396422e-05,8.909922325983644e-05,0.00011759764311136678,0.00290574599057436,0.0003674719191621989,0.001029894920065999,0.011327789165079594,0.024854933843016624
1498,0.0001564539415994659,0.00011886045831488445,5.041581243858673e-05,4.2842220864258707e-05,4.899206032860093e-05,7.096394256222993e-05,8.500602416461334e-05,0.00011014514893759042,0.00015122648619581014,0.0041353958658874035,0.0005877385847270489,0.001909708953462541,0.02278054691851139,0.02967151068150997
1499,0.00022157984494697303,0.00015502799942623824,5.85738816880621e-05,4.953801180818118e-05,5.6610526371514425e-05,8.057725062826648e-05,9.852730727288872e-05,0.00012295394844841212,0.00016765280452091247,0.004096833523362875,0.0006027298513799906,0.0018686027033254504,0.0212390273809433,0.03143365681171417


==> default_100bps_1cds_training_is15.csv <==
x,1,3,10,30,100,300,5e2,1e3,2e3,5e3,1e4,3e4,1e5,1e6
0,0.2903997004032135,0.3435807228088379,0.5297142863273621,1.061524510383606,2.9228601455688477,8.240962028503418,13.559064865112305,26.854320526123047,53.44483184814453,133.2163543701172,266.1689147949219,797.9791259765625,2659.31494140625,26590.7734375
1,0.2729488015174866,0.3126630485057831,0.45166879892349243,0.8455639481544495,2.2164673805236816,6.130076885223389,10.0435152053833,19.82704734802246,39.39280700683594,98.09247589111328,195.92469787597656,587.254638671875,1956.88232421875,19566.75390625
2,0.2683243751525879,0.30499252676963806,0.4332795739173889,0.791510283946991,2.031839609146118,5.569612979888916,9.105144500732422,17.945863723754883,35.62639617919922,88.67048645019531,177.07562255859375,530.7008056640625,1768.3604736328125,17681.482421875
3,0.2511483430862427,0.28945350646972656,0.42203468084335327,0.7904224991798401,2.062812328338623,5.6900715827941895,9.315021514892578,18.379016876220703,36.506011962890625,90.88984680175781,181.5277099609375,544.090087890625,1812.806884765625,18127.94921875
4,0.24832600355148315,0.28820547461509705,0.426005095243454,0.8076018691062927,2.1222996711730957,5.868412017822266,9.612751960754395,18.9732666015625,37.692569732666016,93.86502838134766,187.45851135253906,561.9290771484375,1872.1348876953125,18722.521484375
5,0.24382375180721283,0.28138256072998047,0.4109744727611542,0.7683596611022949,1.9939438104629517,5.482261657714844,8.96878433227539,17.684368133544922,35.11341857910156,87.41664123535156,174.55870056152344,523.2172241210938,1743.60595703125,17432.5625
6,0.23663707077503204,0.28182482719421387,0.44561731815338135,0.9235300421714783,2.5868170261383057,7.332363128662109,12.078837394714355,23.941600799560547,47.66655349731445,118.86468505859375,237.47799682617188,712.0806884765625,2373.266845703125,23729.298828125
7,0.21739819645881653,0.25212550163269043,0.3715071380138397,0.6953985095024109,1.7958844900131226,4.9249587059021,8.052614212036133,15.870530128479004,31.504070281982422,78.41862487792969,156.5856475830078,469.3142395019531,1563.385986328125,15636.953125
8,0.2281045913696289,0.2684173882007599,0.40879690647125244,0.7957053184509277,2.1174869537353516,5.8785200119018555,9.638378143310547,19.033672332763672,37.82455062866211,94.21043395996094,188.16390991210938,564.0225219726562,1879.2578125,18793.712890625
9,0.21093477308750153,0.24355250597000122,0.3543863296508789,0.6513633131980896,1.6443419456481934,4.460587024688721,7.275814056396484,14.310773849487305,28.380817413330078,70.60360717773438,140.95555114746094,422.39404296875,1407.394775390625,14073.5673828125
10,0.19911740720272064,0.23367612063884735,0.35207051038742065,0.6723557114601135,1.7463222742080688,4.794414043426514,7.8417816162109375,15.453726768493652,30.681577682495117,76.37771606445312,152.51573181152344,457.1163330078125,1523.1702880859375,15231.3154296875
11,0.21237468719482422,0.2763514816761017,0.5096367597579956,1.188334345817566,3.5358786582946777,10.238236427307129,16.937339782714844,33.684181213378906,67.17086029052734,167.64785766601562,335.0791931152344,1004.8515014648438,3342.956298828125,33487.1328125
12,0.1951586753129959,0.22836758196353912,0.34029683470726013,0.6324160695075989,1.600581407546997,4.336658954620361,7.069041728973389,13.896970748901367,27.549959182739258,68.5536880493164,136.826904296875,410.0804138183594,1366.112060546875,13662.9091796875
13,0.18522271513938904,0.2208598554134369,0.34675419330596924,0.6947393417358398,1.863820195198059,5.169827461242676,8.47081470489502,16.7316951751709,33.25049591064453,82.83497619628906,165.44158935546875,495.8443603515625,1652.3360595703125,16521.65234375
14,0.17211410403251648,0.20523059368133545,0.3167804181575775,0.612842321395874,1.5988860130310059,4.388472080230713,7.173899173736572,14.128156661987305,28.047237396240234,69.80023193359375,139.3929901123047,417.9808349609375,1393.2144775390625,13926.537109375
15,0.17205090820789337,0.20206519961357117,0.3024647533893585,0.5582497119903564,1.3882017135620117,3.729905366897583,6.067234516143799,11.906330108642578,23.59455680847168,58.69767379760742,117.17090606689453,351.3201904296875,1168.759765625,11704.7060546875
16,0.18897444009780884,0.2732018232345581,0.6021091341972351,1.6216577291488647,5.247041702270508,15.617981910705566,25.974245071411133,51.88007354736328,103.69283294677734,259.251708984375,518.4025268554688,1554.639892578125,5183.5380859375,51813.359375
17,0.16140708327293396,0.19122153520584106,0.28952786326408386,0.5376431941986084,1.344313383102417,3.618598461151123,5.88754415512085,11.555230140686035,22.897768020629883,56.94611740112305,113.67351531982422,340.7421875,1134.372314453125,11352.17578125
18,0.15113402903079987,0.1819619983434677,0.2818314731121063,0.5347520709037781,1.3578712940216064,3.6796813011169434,5.999807357788086,11.791594505310059,23.398164749145508,58.170204162597656,116.19762420654297,348.20831298828125,1157.8079833984375,11601.904296875
19,0.15505105257034302,0.18890663981437683,0.30366581678390503,0.6028891205787659,1.6040748357772827,4.424144744873047,7.238912105560303,14.275569915771484,28.30820083618164,70.57464599609375,140.82716369628906,422.39324951171875,1407.708251953125,14074.298828125
20,0.14602117240428925,0.1757238805294037,0.27327388525009155,0.523314893245697,1.3467241525650024,3.666492223739624,5.98509407043457,11.767492294311523,23.371414184570312,58.15256881713867,116.24880981445312,348.60205078125,1157.5380859375,11617.2451171875
21,0.14349420368671417,0.17141449451446533,0.2637242376804352,0.4945642054080963,1.2456082105636597,3.347426414489746,5.446304798126221,10.686678886413574,21.150432586669922,52.58457565307617,104.94313049316406,314.58538818359375,1050.4757080078125,10481.06640625
22,0.14356392621994019,0.17096629738807678,0.25967320799827576,0.47942718863487244,1.201115369796753,3.212250232696533,5.229406356811523,10.254188537597656,20.31830406188965,50.56158447265625,100.93174743652344,302.39739990234375,1006.70068359375,10074.9794921875
23,0.1364404857158661,0.1684887558221817,0.2724803686141968,0.5394494533538818,1.411556601524353,3.869135618209839,6.327441692352295,12.459086418151855,24.693540573120117,61.37355422973633,122.64874267578125,367.41552734375,1230.757080078125,12241.56640625
24,0.133016899228096,0.16079473495483398,0.25105372071266174,0.4749567210674286,1.2061578035354614,3.24613094329834,5.289153575897217,10.383550643920898,20.544300079345703,51.07856369018555,101.9665756225586,305.4234619140625,1022.0548095703125,10177.1455078125
25,0.13111908733844757,0.16654467582702637,0.3013118505477905,0.7137781381607056,2.2077088356018066,6.441709995269775,10.66499137878418,21.257047653198242,42.214664459228516,104.85670471191406,209.63458251953125,631.2609252929688,2117.205322265625,21042.39453125
26,0.12361577153205872,0.15073232352733612,0.23949375748634338,0.47085148096084595,1.2545667886734009,3.4665095806121826,5.6803765296936035,11.202262878417969,22.194887161254883,54.97397994995117,109.7153549194336,329.5649719238281,1100.8780517578125,10995.18359375
27,0.11668600887060165,0.14404186606407166,0.23501691222190857,0.47435063123703003,1.266832947731018,3.5007708072662354,5.729592800140381,11.315815925598145,22.407670974731445,55.59959030151367,111.04254150390625,332.8141784667969,1111.894775390625,11097.259765625
28,0.11135762184858322,0.138494074344635,0.23072496056556702,0.4825206398963928,1.3327726125717163,3.7217483520507812,6.123224258422852,12.083497047424316,23.974943161010742,59.51029586791992,119.08953094482422,357.6051940917969,1192.39453125,11925.5498046875
29,0.11434217542409897,0.1393437534570694,0.22231252491474152,0.43340402841567993,1.1088438034057617,2.9784722328186035,4.901493072509766,9.6089506149292,18.98739242553711,47.181617736816406,94.14921569824219,282.1304626464844,935.6801147460938,9406.5654296875
30,0.11207534372806549,0.1398860216140747,0.24304692447185516,0.5479381084442139,1.6369295120239258,4.755395889282227,7.9304728507995605,15.782744407653809,31.41236114501953,79.0093002319336,157.2628936767578,468.7552185058594,1547.7781982421875,15596.3125
31,0.10827363282442093,0.1322193443775177,0.2166937291622162,0.4541861414909363,1.2518208026885986,3.4903974533081055,5.760948657989502,11.402109146118164,22.57126235961914,55.823829650878906,111.38613891601562,335.3832702636719,1120.05419921875,11183.8564453125
32,0.10149777680635452,0.12389995157718658,0.19894486665725708,0.3955845534801483,1.014851450920105,2.7364754676818848,4.4723100662231445,8.79830551147461,17.37916374206543,42.84030532836914,85.4306411743164,256.62261962890625,858.5186157226562,8563.1201171875
33,0.09908311814069748,0.12294677644968033,0.19880782067775726,0.3892907500267029,1.0145241022109985,2.7329654693603516,4.429176330566406,8.747239112854004,17.20932960510254,42.277828216552734,84.7826919555664,254.61019897460938,857.99755859375,8489.1416015625
34,0.10040438920259476,0.1222701445221901,0.19835689663887024,0.40013229846954346,1.0634570121765137,2.932051658630371,4.797070503234863,9.490631103515625,18.728105545043945,45.73346710205078,91.90877532958984,277.0269775390625,929.1306762695312,9242.185546875
35,0.10186388343572617,0.13655565679073334,0.2737326920032501,0.7106572389602661,2.2405030727386475,6.662264347076416,11.031900405883789,22.183420181274414,43.988887786865234,109.34412384033203,220.52188110351562,654.5529174804688,2192.662841796875,21920.505859375
36,0.09217995405197144,0.1138000562787056,0.18665292859077454,0.3613883852958679,0.9025743007659912,2.406601905822754,3.8947978019714355,7.65817928314209,15.082487106323242,37.04730987548828,74.31436157226562,222.73358154296875,747.082763671875,7436.29541015625
37,0.08719059824943542,0.10664335638284683,0.17304398119449615,0.3374313712120056,0.8308459520339966,2.2286479473114014,3.6013715267181396,7.110908031463623,13.929520606994629,34.286590576171875,68.54764556884766,206.69497680664062,694.4036865234375,6871.63134765625
38,0.0895422026515007,0.10949908196926117,0.1821655035018921,0.38497522473335266,1.0518999099731445,2.944139242172241,4.834712028503418,9.55477237701416,18.968626022338867,46.81575012207031,93.69481658935547,281.41680908203125,944.91650390625,9388.3017578125
39,0.08793667703866959,0.10822953283786774,0.18464355170726776,0.40992286801338196,1.2400168180465698,3.6344926357269287,6.018375396728516,11.982905387878418,23.84046173095703,58.71200180053711,119.96651458740234,356.43963623046875,1206.9287109375,11885.607421875
40,0.08276338875293732,0.10327380150556564,0.17475086450576782,0.3558045029640198,0.9104487895965576,2.4954607486724854,4.062647342681885,8.032913208007812,15.774592399597168,38.59101104736328,77.68253326416016,233.66909790039062,785.1427612304688,7799.45166015625
41,0.07295210659503937,0.09155485779047012,0.16124679148197174,0.37450140714645386,1.0912448167800903,3.2073850631713867,5.3327460289001465,10.697762489318848,21.178922653198242,52.366050720214844,105.21702575683594,314.42987060546875,1050.349609375,10529.1162109375
42,0.08048216253519058,0.09656226634979248,0.15483804047107697,0.2993881106376648,0.7230027914047241,1.9103355407714844,3.089071273803711,6.0635480880737305,11.882266998291016,29.090490341186523,58.322174072265625,175.6891326904297,587.3477172851562,5849.58251953125
43,0.07385609298944473,0.09271201491355896,0.16527478396892548,0.36247676610946655,0.9622793793678284,2.6452724933624268,4.281815528869629,8.476712226867676,16.68255615234375,41.27676773071289,82.19567108154297,247.47567749023438,830.4005126953125,8275.05078125
44,0.07396497577428818,0.09020433574914932,0.14777043461799622,0.29825514554977417,0.7746056318283081,2.1388795375823975,3.5112853050231934,6.944727897644043,13.723348617553711,33.7140998840332,67.31721496582031,202.3983154296875,677.4240112304688,6766.26416015625
45,0.07448159158229828,0.0940108597278595,0.16410844027996063,0.3801758587360382,1.1521894931793213,3.419062852859497,5.679278373718262,11.430188179016113,22.544153213500977,55.89741134643555,113.27897644042969,340.8501892089844,1150.285400390625,11245.201171875
46,0.07019176334142685,0.08754535019397736,0.1594318151473999,0.4006004333496094,1.268013834953308,3.897706985473633,6.469862461090088,13.084266662597656,25.997007369995117,63.36834716796875,127.75187683105469,386.3038330078125,1287.2225341796875,12915.26953125
47,0.06582784652709961,0.08315437287092209,0.1435394585132599,0.303947776556015,0.7971128225326538,2.211418628692627,3.6194100379943848,7.20771598815918,14.213445663452148,34.74818420410156,69.33821868896484,210.69334411621094,705.7381591796875,7018.8798828125
48,0.06369256973266602,0.08115420490503311,0.14484623074531555,0.3238842785358429,0.8726039528846741,2.475013256072998,4.065664291381836,8.118557929992676,15.986101150512695,39.12747573852539,78.73777770996094,239.3001708984375,795.0536499023438,7934.81787109375
49,0.0627850815653801,0.0796375423669815,0.1537528783082962,0.44667693972587585,1.5889201164245605,5.109620094299316,8.604276657104492,17.519851684570312,34.9577522277832,85.93170928955078,173.80516052246094,521.5513916015625,1740.512451171875,17544.533203125
50,0.06305977702140808,0.0783296674489975,0.13283172249794006,0.2774628698825836,0.7291566729545593,2.0188846588134766,3.305586338043213,6.615095615386963,13.000368118286133,31.701841354370117,63.633995056152344,193.95726013183594,643.3050537109375,6452.4462890625
51,0.056124258786439896,0.07110759615898132,0.1239972785115242,0.26112568378448486,0.6665722727775574,1.818090558052063,2.934413194656372,5.814117431640625,11.376500129699707,27.983356475830078,55.918792724609375,169.85415649414062,568.4064331054688,5644.66650390625
52,0.06201700121164322,0.07601843774318695,0.13143520057201385,0.28914394974708557,0.7696189284324646,2.143378257751465,3.4890658855438232,6.945570468902588,13.644617080688477,33.47441101074219,66.95757293701172,203.27711486816406,681.3984985351562,6753.26953125
53,0.05399973317980766,0.06855388730764389,0.12060699611902237,0.2539800703525543,0.6436075568199158,1.7528306245803833,2.82207989692688,5.595137119293213,10.941073417663574,26.902759552001953,53.59065628051758,163.4723358154297,547.9020385742188,5427.5927734375
54,0.054966967552900314,0.06883212924003601,0.12020505219697952,0.25708797574043274,0.6747996807098389,1.8822929859161377,3.040860891342163,6.048165798187256,11.857874870300293,29.184450149536133,58.16410446166992,177.23594665527344,591.763427734375,5886.5673828125
55,0.052468441426754,0.06644567102193832,0.11999715864658356,0.26937076449394226,0.7236850261688232,2.065107822418213,3.338444471359253,6.703617095947266,13.066988945007324,32.275413513183594,64.29785919189453,197.7335662841797,662.023681640625,6570.0615234375
56,0.05475056916475296,0.06881829351186752,0.1275114119052887,0.2961772680282593,0.8380604982376099,2.3791818618774414,3.882375717163086,7.72721004486084,15.244091987609863,37.46574020385742,75.39855194091797,229.09030151367188,771.5325317382812,7599.7978515625
57,0.049558527767658234,0.06219993531703949,0.11067052185535431,0.2502595782279968,0.7040789127349854,2.052461862564087,3.3737242221832275,6.766101360321045,13.362641334533691,32.929019927978516,66.05786895751953,201.4650115966797,666.3836059570312,6690.744140625
58,0.04706193134188652,0.06056244671344757,0.1145508885383606,0.28950515389442444,0.8712559938430786,2.6309640407562256,4.395152568817139,8.869603157043457,17.59743881225586,43.56272888183594,86.52728271484375,263.0431823730469,878.2549438476562,8732.619140625
59,0.04687495529651642,0.0602252297103405,0.10930728912353516,0.23737221956253052,0.6080009937286377,1.6514647006988525,2.6643991470336914,5.280383586883545,10.28656005859375,25.429058074951172,50.905025482177734,154.67486572265625,517.154296875,5097.8388671875
60,0.04785103723406792,0.06028040125966072,0.10929892957210541,0.24837511777877808,0.6546666026115417,1.8175636529922485,2.935490608215332,5.90740442276001,11.42479133605957,28.860504150390625,57.481101989746094,172.22740173339844,578.2589111328125,5673.1708984375
61,0.051479924470186234,0.060878828167915344,0.10214032232761383,0.21409091353416443,0.5214512348175049,1.3908236026763916,2.2213761806488037,4.404412269592285,8.55713176727295,21.026670455932617,41.898292541503906,128.09432983398438,427.98028564453125,4235.5166015625
62,0.04609321802854538,0.05661595240235329,0.09834062308073044,0.2120201736688614,0.5366853475570679,1.4845681190490723,2.386099338531494,4.767274379730225,9.285971641540527,22.864458084106445,45.322509765625,138.9407196044922,463.5409240722656,4614.18701171875
63,0.04496224969625473,0.05474564805626869,0.09566215425729752,0.21784505248069763,0.5822116732597351,1.6575114727020264,2.6883180141448975,5.353021144866943,10.54492473602295,25.939247131347656,51.53684997558594,157.255126953125,529.7593994140625,5217.4833984375
64,0.04490604251623154,0.05679133161902428,0.10831206291913986,0.30491599440574646,1.0478705167770386,3.345149278640747,5.469762802124023,11.224719047546387,22.023622512817383,55.124732971191406,110.19036102294922,338.468017578125,1133.628662109375,11250.2265625
65,0.04383256658911705,0.052777133882045746,0.09260531514883041,0.2100703865289688,0.5535137057304382,1.5351825952529907,2.466986894607544,4.949387073516846,9.563980102539062,23.68804168701172,47.34600830078125,144.10183715820312,483.9353942871094,4774.17138671875
66,0.04298315569758415,0.05246391147375107,0.09920083731412888,0.27135857939720154,0.8876734972000122,2.752258062362671,4.557746410369873,9.2523832321167,18.283971786499023,45.70746612548828,92.17689514160156,278.6318359375,933.4617919921875,9232.83984375
67,0.03654937446117401,0.04660749062895775,0.08478502929210663,0.19052308797836304,0.4854944050312042,1.3320043087005615,2.135110855102539,4.268981456756592,8.296956062316895,20.4477481842041,40.79751968383789,124.25129699707031,419.28045654296875,4121.595703125
68,0.03480464220046997,0.044437337666749954,0.08331005275249481,0.2265825867652893,0.6933625936508179,2.0889525413513184,3.48098087310791,7.1822509765625,13.921738624572754,34.70285415649414,70.18038177490234,209.51351928710938,707.2828369140625,6873.68798828125
69,0.04031384363770485,0.05071732774376869,0.09454404562711716,0.22070084512233734,0.5680321455001831,1.6126269102096558,2.690591812133789,5.346399307250977,10.59520149230957,26.246139526367188,53.01504898071289,157.60595703125,526.7073364257812,5156.716796875
70,0.034002885222435,0.04478072002530098,0.09085825830698013,0.29469427466392517,1.1204310655593872,3.6655337810516357,6.244513034820557,12.599059104919434,26.010623931884766,62.90322494506836,125.41156005859375,380.2720947265625,1296.775146484375,12743.861328125
71,0.0349896065890789,0.04330630972981453,0.07687404006719589,0.17235644161701202,0.44018951058387756,1.2136496305465698,1.9532569646835327,3.877906322479248,7.623314380645752,18.71719741821289,37.40482711791992,113.52400207519531,383.2894592285156,3770.77978515625
72,0.03567691892385483,0.04344266280531883,0.07781419157981873,0.1871659755706787,0.5270832180976868,1.538964867591858,2.527397394180298,5.0373921394348145,10.063987731933594,24.58814811706543,48.861454010009766,148.3753662109375,497.4020080566406,4970.6630859375
73,0.03264647722244263,0.04056163504719734,0.07244794815778732,0.16874584555625916,0.4497773051261902,1.2353522777557373,2.007101058959961,3.995239496231079,7.840994834899902,19.263296127319336,38.75221633911133,116.81114196777344,397.61993408203125,3856.122802734375
74,0.03144405409693718,0.03886495158076286,0.06965137273073196,0.15816296637058258,0.4068160057067871,1.1105213165283203,1.787961721420288,3.5384204387664795,6.932851314544678,17.04927635192871,34.14338302612305,103.4007339477539,349.70703125,3421.447265625
75,0.03127219155430794,0.0382806621491909,0.06833989918231964,0.15812435746192932,0.40994367003440857,1.1175355911254883,1.806836485862732,3.573904275894165,7.014241695404053,17.227096557617188,34.52787399291992,104.2289047241211,351.4130859375,3462.630126953125
76,0.03243805468082428,0.03951292484998703,0.07131320983171463,0.17228864133358002,0.5328953862190247,1.7145944833755493,2.8458900451660156,5.771820068359375,11.54290771484375,28.721195220947266,57.161705017089844,175.15695190429688,593.556396484375,5858.68994140625
77,0.03180929273366928,0.0388677753508091,0.06957179307937622,0.1652880758047104,0.46282628178596497,1.309686541557312,2.1526718139648438,4.320363521575928,8.451004981994629,20.85459327697754,42.07785415649414,126.5362777709961,429.64764404296875,4196.15771484375
78,0.031066197901964188,0.037579361349344254,0.07011248916387558,0.19112449884414673,0.6102727651596069,1.8623403310775757,3.127960205078125,6.27423095703125,12.585326194763184,31.04203224182129,62.68504333496094,187.11526489257812,628.125732421875,6250.712890625
79,0.028886208310723305,0.03566581755876541,0.06507878750562668,0.15613509714603424,0.42011207342147827,1.1663117408752441,1.8969812393188477,3.7548136711120605,7.441776275634766,18.201040267944336,36.67855453491211,110.28301239013672,372.6910400390625,3680.9208984375
80,0.027481354773044586,0.03497302159667015,0.07056398689746857,0.22707679867744446,0.8060438632965088,2.5207197666168213,4.244337558746338,8.59846019744873,17.15770149230957,42.93056106567383,86.4012680053711,259.08636474609375,865.7133178710938,8624.376953125
81,0.027890224009752274,0.034073881804943085,0.06257881969213486,0.15576504170894623,0.4407004714012146,1.2459763288497925,2.0597243309020996,4.106096267700195,8.117109298706055,19.97214126586914,40.41176986694336,120.74417114257812,409.4252624511719,4030.0625
82,0.02754809707403183,0.034312520176172256,0.06772247701883316,0.19883780181407928,0.7136648893356323,2.23236083984375,3.775294542312622,7.758523941040039,15.2893705368042,37.97136306762695,77.1555404663086,229.7367401123047,791.462890625,7671.2802734375
83,0.027411922812461853,0.034934911876916885,0.07264262437820435,0.22815370559692383,0.8205415606498718,2.575885772705078,4.351168155670166,8.927613258361816,17.590877532958984,43.72388458251953,88.92304992675781,266.717529296875,910.364990234375,8812.3974609375
84,0.023185616359114647,0.02902095392346382,0.053750161081552505,0.1369459182024002,0.42361751198768616,1.2506837844848633,2.126997470855713,4.255555629730225,8.570494651794434,20.934825897216797,42.093448638916016,127.93478393554688,420.7571105957031,4283.158203125
85,0.0275337602943182,0.03236253932118416,0.05754392221570015,0.13877829909324646,0.38141027092933655,1.0594130754470825,1.7312854528427124,3.444329023361206,6.794139862060547,16.66118621826172,33.60374450683594,100.73921203613281,343.4783935546875,3350.0966796875
86,0.025790592655539513,0.030406562611460686,0.05394016206264496,0.1271573007106781,0.3364129960536957,0.9068162441253662,1.4759230613708496,2.9218668937683105,5.762495517730713,14.058208465576172,28.41917610168457,85.2684555053711,289.0945129394531,2837.81201171875
87,0.024588320404291153,0.029105525463819504,0.0526079386472702,0.14458179473876953,0.4716578722000122,1.4903734922409058,2.4858105182647705,5.050048828125,10.24946117401123,25.041316986083984,50.424888610839844,152.73622131347656,514.7573852539062,5111.06591796875
88,0.025087013840675354,0.029178312048316002,0.05113844573497772,0.1241515651345253,0.3485700786113739,0.9881899356842041,1.6277772188186646,3.220423698425293,6.474647521972656,15.86271858215332,32.032867431640625,95.4141845703125,327.28350830078125,3211.946044921875
89,0.023644885048270226,0.02782086469233036,0.04937225952744484,0.12054269015789032,0.3512135446071625,1.0290873050689697,1.6894320249557495,3.391519546508789,6.805289268493652,16.634323120117188,33.41512680053711,100.74774169921875,345.2522277832031,3342.244384765625
90,0.022278690710663795,0.026380859315395355,0.04871980845928192,0.1300811469554901,0.38429492712020874,1.1228861808776855,1.8397138118743896,3.7425529956817627,7.360633850097656,18.024662017822266,36.40447235107422,108.9382095336914,371.5062255859375,3618.92919921875
91,0.020797958597540855,0.02511143684387207,0.045432206243276596,0.11182889342308044,0.33152228593826294,0.9741750359535217,1.6371084451675415,3.2739570140838623,6.725078582763672,16.142518997192383,32.60484313964844,97.92903137207031,329.5767822265625,3270.767578125
92,0.021126242354512215,0.026364773511886597,0.05767994746565819,0.20399807393550873,0.7938147187232971,2.610267162322998,4.365740776062012,8.821785926818848,17.69412612915039,44.41798400878906,90.317626953125,267.30596923828125,931.4918212890625,8819.3935546875
93,0.02338295243680477,0.026642851531505585,0.04622480273246765,0.11355527490377426,0.3306111991405487,0.9527857899665833,1.5649970769882202,3.107818841934204,6.241455554962158,15.283453941345215,30.995285034179688,92.45890045166016,315.41998291015625,3059.241455078125
94,0.02077113464474678,0.02448860928416252,0.04330239072442055,0.12296031415462494,0.4752402901649475,1.6454497575759888,2.9142799377441406,6.0214738845825195,12.125072479248047,30.73833465576172,62.306182861328125,187.57688903808594,611.2525634765625,6257.21533203125
95,0.022497406229376793,0.025630474090576172,0.04524008557200432,0.11454644799232483,0.3247445821762085,0.901455819606781,1.4840465784072876,2.9326107501983643,5.915245056152344,14.27497386932373,29.198923110961914,86.5872573852539,296.39984130859375,2887.484130859375
96,0.021022677421569824,0.02650042064487934,0.06550666689872742,0.2948051691055298,1.5693912506103516,6.055932521820068,10.554858207702637,21.785703659057617,44.24534225463867,112.2993392944336,227.52545166015625,674.54052734375,2317.332763671875,22470.626953125
97,0.02093552052974701,0.023596780374646187,0.04097335785627365,0.11137893795967102,0.4040045738220215,1.284999132156372,2.139249563217163,4.35249662399292,8.88880443572998,21.6347713470459,44.31126403808594,130.94387817382812,456.072509765625,4361.880859375
98,0.020607246086001396,0.023245062679052353,0.040717169642448425,0.1026601642370224,0.3075600266456604,0.9009542465209961,1.479953408241272,2.944929599761963,5.962879657745361,14.555747985839844,29.777135848999023,88.3420181274414,303.7671813964844,2902.162841796875
99,0.019478952512145042,0.022293757647275925,0.03990321606397629,0.10415706038475037,0.31071358919143677,0.8823776841163635,1.4469949007034302,2.891568422317505,5.700648307800293,14.040120124816895,28.540693283081055,84.98338317871094,291.05718994140625,2816.56201171875
100,0.01800554245710373,0.021110568195581436,0.03818051144480705,0.09704840183258057,0.27819278836250305,0.7673624753952026,1.2539987564086914,2.4832143783569336,4.930593013763428,12.070298194885254,24.60750389099121,73.46931457519531,252.4431915283203,2438.1533203125
101,0.02026287466287613,0.02232697233557701,0.03829268738627434,0.09484295547008514,0.26072558760643005,0.7044034004211426,1.1383475065231323,2.24666428565979,4.429732322692871,10.837027549743652,22.0242977142334,65.7362289428711,226.8076934814453,2185.26416015625
102,0.016371658071875572,0.01929374970495701,0.03515176475048065,0.0938655436038971,0.2843462824821472,0.816199541091919,1.346177339553833,2.6801013946533203,5.287633419036865,13.181451797485352,26.449220657348633,79.66584014892578,274.15069580078125,2664.369384765625
103,0.016806384548544884,0.01945672556757927,0.03601929545402527,0.09396298229694366,0.2679866552352905,0.7347604632377625,1.1862462759017944,2.3677306175231934,4.629505157470703,11.375775337219238,23.226709365844727,68.89311981201172,238.26739501953125,2289.880615234375
104,0.01738104782998562,0.02024076133966446,0.04389195889234543,0.16385383903980255,0.7626063227653503,2.9331865310668945,5.1517791748046875,10.796866416931152,21.793298721313477,55.23054504394531,108.34262084960938,331.11041259765625,1089.6932373046875,11000.4423828125
105,0.01422768272459507,0.017043549567461014,0.03174196183681488,0.08680686354637146,0.26974841952323914,0.7980621457099915,1.3370281457901,2.66496205329895,5.355526447296143,13.321120262145996,26.601581573486328,79.94924926757812,270.9837341308594,2680.120361328125
106,0.016919469460844994,0.01872042566537857,0.03314308449625969,0.09015863388776779,0.28571370244026184,0.8170499801635742,1.3345506191253662,2.65240478515625,5.224648952484131,12.851407051086426,26.910568237304688,78.2520751953125,286.04443359375,2643.60986328125
107,0.015009560622274876,0.017892148345708847,0.03471960127353668,0.09949670732021332,0.3454793691635132,1.0970708131790161,1.8129706382751465,3.612729549407959,7.4059953689575195,18.346548080444336,37.329444885253906,109.96674346923828,387.4601135253906,3672.893310546875
108,0.01575683243572712,0.017495756968855858,0.030844444409012794,0.08128383755683899,0.25208503007888794,0.7209926247596741,1.176700234413147,2.353013038635254,4.678185939788818,11.405108451843262,24.00640106201172,69.60164642333984,245.37759399414062,2305.258056640625
109,0.013506799004971981,0.015889044851064682,0.029776738956570625,0.08340457081794739,0.2584027647972107,0.7624164819717407,1.2510803937911987,2.5029385089874268,5.025989532470703,12.368362426757812,24.80833625793457,74.71924591064453,256.7688903808594,2513.335693359375
110,0.015116057358682156,0.016846273094415665,0.02947334572672844,0.07749533653259277,0.2240355908870697,0.6034188866615295,0.9811083078384399,1.9244439601898193,3.7891108989715576,9.313029289245605,18.975797653198242,56.15227127075195,195.46173095703125,1882.591064453125
111,0.013931325636804104,0.01556266937404871,0.027632199227809906,0.07383492588996887,0.21874837577342987,0.6066009402275085,0.9965267181396484,1.955561637878418,3.9065656661987305,9.57778549194336,19.651395797729492,58.08021926879883,200.00018310546875,1939.0560302734375
112,0.01244350429624319,0.014447225257754326,0.026501674205064774,0.07270999997854233,0.22252608835697174,0.614080548286438,1.0081455707550049,1.9848525524139404,3.9175424575805664,9.667344093322754,19.702503204345703,58.2973747253418,202.36769104003906,1957.52734375
113,0.013723406009376049,0.015206501819193363,0.026826145127415657,0.07266028225421906,0.21764275431632996,0.5905469655990601,0.9610934853553772,1.8824938535690308,3.741136312484741,9.141106605529785,18.645774841308594,55.22331237792969,191.78390502929688,1847.243408203125
114,0.012408047914505005,0.014108328148722649,0.025633396580815315,0.06990982592105865,0.20741605758666992,0.547111988067627,0.8831475377082825,1.7208118438720703,3.38813853263855,8.290218353271484,16.970365524291992,50.00248336791992,173.73660278320312,1681.150146484375
115,0.01158797275274992,0.013373909518122673,0.024480612948536873,0.06710933148860931,0.19860324263572693,0.5339785218238831,0.8713070154190063,1.6990514993667603,3.3641433715820312,8.249134063720703,16.867572784423828,49.737545013427734,172.4113311767578,1667.673828125
116,0.011965480633080006,0.013428745791316032,0.024142682552337646,0.06768667697906494,0.221663236618042,0.6041013598442078,0.9805533289909363,1.9232982397079468,3.845754384994507,9.489919662475586,19.116437911987305,56.46178436279297,202.67236328125,1917.2142333984375
117,0.012800171971321106,0.013798382133245468,0.023935634642839432,0.06438017636537552,0.1980031430721283,0.5425317287445068,0.895579993724823,1.7500513792037964,3.4630062580108643,8.533032417297363,17.438568115234375,51.51513671875,179.07522583007812,1770.933837890625
118,0.010106432251632214,0.011931356973946095,0.022366508841514587,0.06307844072580338,0.19498006999492645,0.5173369646072388,0.8422387838363647,1.6381657123565674,3.243086099624634,7.935331344604492,16.263465881347656,48.01400375366211,168.2126007080078,1611.9521484375
119,0.010569705627858639,0.012022790499031544,0.022060576826334,0.06589347124099731,0.21728718280792236,0.6049487590789795,0.9964603781700134,1.9318645000457764,3.8966329097747803,9.56976318359375,19.321561813354492,57.172935485839844,202.55186462402344,1922.430908203125
120,0.011078117415308952,0.012057516723871231,0.02120339311659336,0.05886521190404892,0.17580419778823853,0.4605836272239685,0.7472897171974182,1.443468689918518,2.8532936573028564,6.985998630523682,14.16186237335205,41.88521957397461,146.77464294433594,1417.598388671875
121,0.01196202076971531,0.012905769050121307,0.02289542742073536,0.0652155801653862,0.21782521903514862,0.6029488444328308,1.0136775970458984,1.954754114151001,3.904546022415161,9.856122016906738,19.977245330810547,58.72432327270508,205.6824188232422,2005.2177734375
122,0.009002340026199818,0.010808395221829414,0.021262245252728462,0.06977887451648712,0.2812708020210266,0.937718391418457,1.5607719421386719,3.2507357597351074,6.61203670501709,15.877925872802734,33.07189178466797,98.19023895263672,349.7837219238281,3141.423095703125
123,0.010858367197215557,0.011741239577531815,0.020608512684702873,0.05894029885530472,0.20267029106616974,0.604460597038269,1.0027599334716797,1.9889776706695557,4.036268711090088,9.94583511352539,20.452726364135742,59.19721603393555,212.71434020996094,2031.3553466796875
124,0.012264076620340347,0.012556585483253002,0.020751046016812325,0.0569937527179718,0.17346642911434174,0.4627877473831177,0.7508385181427002,1.45684814453125,2.9004998207092285,7.098336696624756,14.385736465454102,42.466552734375,148.68138122558594,1437.7708740234375
125,0.01181944552809,0.01264531072229147,0.022250249981880188,0.06463951617479324,0.24563084542751312,0.8066217303276062,1.441607117652893,2.874260902404785,5.725640296936035,15.023573875427246,29.48409080505371,87.18806457519531,309.22210693359375,3068.219482421875
126,0.009300172328948975,0.010540185496211052,0.019151683896780014,0.05691146478056908,0.1990569829940796,0.5697553753852844,0.9630861282348633,1.8714547157287598,3.7838728427886963,9.44411849975586,19.052631378173828,56.01282501220703,198.67767333984375,1913.177490234375
127,0.009327403269708157,0.010174504481256008,0.018161434680223465,0.054477814584970474,0.19102007150650024,0.543871283531189,0.8804295063018799,1.7267590761184692,3.4204132556915283,8.502490043640137,17.165159225463867,50.204872131347656,179.05149841308594,1720.8599853515625
128,0.011180603876709938,0.01132247969508171,0.01851639337837696,0.05091456323862076,0.1623004972934723,0.4384092390537262,0.7267045378684998,1.3910890817642212,2.77272367477417,6.891739368438721,13.991194725036621,40.77906799316406,143.69927978515625,1410.311279296875
129,0.009391890838742256,0.010073875077068806,0.017793161794543266,0.05475998669862747,0.2002880871295929,0.6503050327301025,1.07845139503479,2.1706953048706055,4.2965826988220215,10.9290132522583,21.7132511138916,65.06512451171875,226.48092651367188,2253.3330078125
130,0.009395747445523739,0.01023182924836874,0.017520571127533913,0.049417685717344284,0.16036950051784515,0.43734830617904663,0.7167837023735046,1.3944694995880127,2.779097318649292,6.86866569519043,13.950719833374023,41.10513687133789,144.03500366210938,1401.063232421875
131,0.006882276851683855,0.008287773467600346,0.015650352463126183,0.04812388867139816,0.17608323693275452,0.5089576244354248,0.8498165011405945,1.6352989673614502,3.326712131500244,8.209972381591797,16.7152042388916,48.796932220458984,177.56761169433594,1653.83349609375
132,0.009043396450579166,0.009790872223675251,0.01706371083855629,0.04717225581407547,0.1480507254600525,0.3944508731365204,0.6621079444885254,1.2382230758666992,2.476375102996826,6.231748104095459,12.375276565551758,36.34916687011719,128.76609802246094,1263.1258544921875
133,0.008340767584741116,0.009034412913024426,0.01567472517490387,0.04512772709131241,0.14829988777637482,0.3984222114086151,0.6516196131706238,1.2484787702560425,2.5002284049987793,6.185170650482178,12.468799591064453,36.50728225708008,130.13229370117188,1254.259521484375
134,0.008374649100005627,0.008993318304419518,0.015504282899200916,0.04784329608082771,0.1957416534423828,0.5716851353645325,1.0147775411605835,1.9250109195709229,3.723294973373413,9.800564765930176,19.237407684326172,58.44984817504883,193.69296264648438,2047.2840576171875
135,0.009241264313459396,0.009483302012085915,0.016057664528489113,0.051516659557819366,0.20158657431602478,0.5915632843971252,0.9616369605064392,1.9381712675094604,3.8687639236450195,9.835785865783691,19.368362426757812,58.62876510620117,206.46475219726562,1865.85107421875
136,0.009316905401647091,0.009524835273623466,0.015616101212799549,0.04574219882488251,0.16233348846435547,0.4286072552204132,0.7285741567611694,1.3614593744277954,2.676675796508789,6.78286600112915,13.602877616882324,40.42344665527344,139.6905517578125,1408.4244384765625
137,0.006696722004562616,0.0075929611921310425,0.013840928673744202,0.041834671050310135,0.14865057170391083,0.41998085379600525,0.7099840044975281,1.3611845970153809,2.723891258239746,6.814432621002197,13.823017120361328,40.657630920410156,145.37020874023438,1405.4488525390625
138,0.007052190601825714,0.00790836289525032,0.014359741471707821,0.042553577572107315,0.14572632312774658,0.43562784790992737,0.6931914687156677,1.4251611232757568,2.918170213699341,6.930474758148193,14.76268482208252,42.86684799194336,155.5183563232422,1416.1351318359375
139,0.00782861653715372,0.008317266590893269,0.014365107752382755,0.04814521223306656,0.19502627849578857,0.5758958458900452,1.042044997215271,1.963742971420288,3.806910991668701,10.299603462219238,19.853195190429688,60.206634521484375,203.351806640625,2098.246337890625
140,0.005936817266047001,0.006873446051031351,0.012382240034639835,0.037776026874780655,0.1389412134885788,0.4209258258342743,0.7288734316825867,1.4932986497879028,2.892911911010742,7.291872978210449,14.783387184143066,43.817779541015625,150.81590270996094,1534.8319091796875
141,0.007908755913376808,0.008229044266045094,0.013744018040597439,0.04177335277199745,0.1726270169019699,0.5155802965164185,0.9254926443099976,1.7116669416427612,3.525646448135376,9.491194725036621,17.930530548095703,53.624855041503906,186.71310424804688,1887.711669921875
142,0.005344525445252657,0.006275932304561138,0.011668263003230095,0.03756849095225334,0.1540651172399521,0.4626000225543976,0.8113839626312256,1.5410451889038086,3.1604061126708984,8.12000560760498,16.037494659423828,47.343021392822266,167.0152587890625,1648.7745361328125
143,0.007253806106746197,0.0075489734299480915,0.012332542799413204,0.03589769825339317,0.13031154870986938,0.3643417954444885,0.6201671957969666,1.1797914505004883,2.4062888622283936,6.004770278930664,11.802811622619629,35.62156295776367,126.99911499023438,1205.0462646484375
144,0.005608357023447752,0.006416589953005314,0.011764416471123695,0.03750094398856163,0.14715957641601562,0.45424067974090576,0.7989024519920349,1.5708788633346558,3.2061922550201416,8.151567459106445,16.355764389038086,48.38428497314453,168.48101806640625,1689.2384033203125
145,0.007489046081900597,0.007444201968610287,0.011899515986442566,0.034991707652807236,0.12713903188705444,0.34879621863365173,0.5942143797874451,1.0940006971359253,2.2371678352355957,5.709582328796387,11.211043357849121,32.96903610229492,117.39630889892578,1148.1854248046875
146,0.006755180191248655,0.006931969430297613,0.011376292444765568,0.033601731061935425,0.11641963571310043,0.3142372667789459,0.5145906209945679,0.9782809615135193,1.9807558059692383,4.869619846343994,9.90439510345459,28.87709617614746,103.7376708984375,992.293701171875
147,0.0069075655192136765,0.007100716233253479,0.011264019645750523,0.03265652060508728,0.11423419415950775,0.3249288499355316,0.5237362384796143,1.0219188928604126,2.10424542427063,5.081776142120361,10.402667999267578,30.163726806640625,111.16741943359375,1017.1828002929688
148,0.0072612822987139225,0.007154596969485283,0.011236319318413734,0.032659295946359634,0.11279186606407166,0.29221102595329285,0.4866046607494354,0.9006660580635071,1.7955808639526367,4.572126388549805,9.049813270568848,26.56620216369629,93.81809997558594,926.360595703125
149,0.005728560034185648,0.006182904355227947,0.010316319763660431,0.030237343162298203,0.112461619079113,0.3173714876174927,0.5724061131477356,1.059805989265442,2.1868953704833984,5.599442958831787,11.13767147064209,32.706275939941406,113.9269790649414,1172.1982421875
150,0.006714991759508848,0.006792454514652491,0.010760976001620293,0.0310924481600523,0.12722229957580566,0.4401111900806427,0.7597407102584839,1.5244466066360474,3.233607769012451,8.323657035827637,15.808444023132324,49.01173782348633,182.32662963867188,1578.63671875
151,0.006048017647117376,0.006261279806494713,0.010166186839342117,0.03183861821889877,0.1471337080001831,0.510377049446106,0.8981655240058899,1.803287386894226,3.7584919929504395,9.383784294128418,18.721080780029297,55.143798828125,191.11288452148438,1903.49462890625
152,0.007198008708655834,0.006913436576724052,0.010419565252959728,0.031081929802894592,0.1483706682920456,0.49043524265289307,0.9177372455596924,1.6511715650558472,3.512399673461914,9.65426254272461,18.12921714782715,54.082515716552734,186.9983367919922,1909.4998779296875
153,0.006166142411530018,0.006072755437344313,0.009676705114543438,0.030228592455387115,0.1282348483800888,0.3970133364200592,0.6942703723907471,1.325956106185913,2.7405271530151367,7.00152587890625,14.014691352844238,40.90863800048828,147.82652282714844,1426.959228515625
154,0.007569470442831516,0.007073637098073959,0.010416449047625065,0.03341110795736313,0.17108936607837677,0.5976876616477966,1.0307039022445679,2.0431888103485107,4.342321872711182,10.732715606689453,22.304588317871094,63.65012741088867,228.21998596191406,2197.169677734375
155,0.005979928188025951,0.0059269871562719345,0.009227083995938301,0.027032839134335518,0.09722770750522614,0.2607896625995636,0.43948763608932495,0.8211612105369568,1.6283968687057495,4.190265655517578,8.317076683044434,24.478351593017578,86.32979583740234,843.633056640625
156,0.004732548259198666,0.005188552662730217,0.008804732002317905,0.028614206239581108,0.16882719099521637,0.6362283825874329,1.2224600315093994,2.359264373779297,5.117727756500244,13.75722599029541,27.60513687133789,80.52961730957031,277.49652099609375,2875.622802734375
157,0.006739233620464802,0.006270722020417452,0.009198551997542381,0.026306461542844772,0.09649955481290817,0.2589191496372223,0.4346058964729309,0.8105406165122986,1.623403787612915,4.125442981719971,8.275603294372559,24.196611404418945,85.69214630126953,829.182373046875
158,0.0059719691053032875,0.005760039668530226,0.008870256133377552,0.029346290975809097,0.1507558524608612,0.4606097340583801,0.8506039977073669,1.59116792678833,2.9857730865478516,8.301729202270508,16.558382034301758,49.677040100097656,163.16307067871094,1701.2525634765625
159,0.0058358944952487946,0.005679422523826361,0.00871445331722498,0.025677436962723732,0.09328246861696243,0.2504478394985199,0.44026583433151245,0.7957864999771118,1.6667789220809937,4.206758499145508,8.306641578674316,24.526599884033203,86.49363708496094,879.5201416015625
160,0.00319706741720438,0.003923032432794571,0.007297603413462639,0.027102604508399963,0.14493395388126373,0.4691605269908905,0.7946339845657349,1.5262558460235596,3.0026919841766357,8.189897537231445,15.69841480255127,46.39535903930664,159.2079620361328,1613.905517578125
161,0.0039885276928544044,0.0043332865461707115,0.007348115090280771,0.023659659549593925,0.09470970183610916,0.2571583390235901,0.4367283582687378,0.8214812874794006,1.6095541715621948,4.137012004852295,8.366775512695312,24.271589279174805,83.43122863769531,832.251708984375
162,0.004389566369354725,0.004515988286584616,0.007482234388589859,0.026432961225509644,0.14766362309455872,0.49792951345443726,0.891497015953064,1.7328323125839233,3.468376398086548,9.304159164428711,18.939085006713867,54.41038513183594,187.15357971191406,1890.824951171875
163,0.004453322384506464,0.004681786522269249,0.008227226324379444,0.03383748233318329,0.22148720920085907,0.9317887425422668,1.5525869131088257,3.3462975025177,6.677626132965088,16.934642791748047,34.15509796142578,103.24246978759766,371.6518859863281,3411.54638671875
164,0.004519959911704063,0.004504641983658075,0.007129796780645847,0.022720737382769585,0.09234370291233063,0.2536420524120331,0.4189918339252472,0.7963423728942871,1.5469237565994263,4.030342102050781,7.896561622619629,23.492633819580078,81.53650665283203,800.9036254882812
165,0.002485407516360283,0.0032023380044847727,0.006055235397070646,0.02080489695072174,0.08660213649272919,0.23636333644390106,0.40503329038619995,0.7556063532829285,1.4822096824645996,3.886626720428467,7.49570369720459,22.565629959106445,77.78487396240234,763.8995971679688
166,0.005786732770502567,0.005281499121338129,0.007514459080994129,0.022903475910425186,0.10159164667129517,0.3113081157207489,0.5553303360939026,1.098176121711731,2.1184029579162598,5.644436836242676,11.072104454040527,33.68259811401367,112.55221557617188,1119.9290771484375
167,0.005884190090000629,0.005244108382612467,0.007426835596561432,0.022064516320824623,0.09667988866567612,0.3221284747123718,0.5378888845443726,1.0786794424057007,2.2760443687438965,5.818212509155273,10.762779235839844,33.8547248840332,124.93505859375,1136.3934326171875
168,0.0050401282496750355,0.004592787940055132,0.006701403763145208,0.020251527428627014,0.08423741161823273,0.22849228978157043,0.3883848488330841,0.7290843725204468,1.4235472679138184,3.696516990661621,7.233980178833008,21.58445167541504,74.8954849243164,733.9892578125
169,0.005548740737140179,0.004911455791443586,0.006918835453689098,0.021448448300361633,0.11432833969593048,0.4351389408111572,0.7698585391044617,1.5270012617111206,3.168079376220703,8.508076667785645,17.117258071899414,49.97517013549805,172.96188354492188,1708.752197265625
170,0.00391725730150938,0.003866717219352722,0.005995846353471279,0.018853025510907173,0.07921616733074188,0.21158473193645477,0.3536558449268341,0.6530096530914307,1.263519287109375,3.3367679119110107,6.609457015991211,19.27437973022461,66.68408966064453,668.7334594726562
171,0.0037135423626750708,0.0036758293863385916,0.005741743370890617,0.019115261733531952,0.11313769221305847,0.42239078879356384,0.7926718592643738,1.5840227603912354,3.1037676334381104,9.045697212219238,16.900196075439453,50.94393539428711,171.77093505859375,1797.7904052734375
172,0.003973022103309631,0.0038744816556572914,0.006287418305873871,0.023067351430654526,0.14172852039337158,0.47462981939315796,0.9838393926620483,1.9338349103927612,3.6786341667175293,10.335288047790527,20.550413131713867,59.271968841552734,201.0128631591797,2221.461181640625
173,0.004558500833809376,0.00412082951515913,0.00587586872279644,0.01776159554719925,0.07839736342430115,0.21319669485092163,0.3604685664176941,0.6678525805473328,1.2633904218673706,3.374877452850342,6.826958656311035,19.660911560058594,68.04485321044922,684.9005737304688
174,0.005013735499233007,0.004508006386458874,0.00621749646961689,0.019030360504984856,0.09785090386867523,0.32321614027023315,0.580299437046051,1.1505579948425293,2.3037397861480713,6.221756458282471,12.433537483215332,36.17509460449219,126.30330657958984,1304.982666015625
175,0.004828503355383873,0.00430392287671566,0.005915497429668903,0.017358995974063873,0.0733356699347496,0.1995876133441925,0.335105836391449,0.6225854754447937,1.2039161920547485,3.1958484649658203,6.341880798339844,18.581541061401367,64.32592010498047,641.634521484375
176,0.0029016900807619095,0.002944891806691885,0.004751136526465416,0.015615534968674183,0.07082562893629074,0.19313111901283264,0.3337828516960144,0.6112044453620911,1.1894323825836182,3.2490715980529785,6.291350364685059,18.50332260131836,63.044532775878906,649.0986328125
177,0.003699979744851589,0.003595545655116439,0.005421851295977831,0.016607636585831642,0.07400629669427872,0.21105481684207916,0.3679930567741394,0.6739001870155334,1.3414433002471924,3.730699062347412,7.088637828826904,20.986364364624023,72.1006088256836,737.9498901367188
178,0.004702346865087748,0.0040700300596654415,0.005510336719453335,0.016326304525136948,0.07484090328216553,0.20455309748649597,0.3463898301124573,0.6348098516464233,1.2368272542953491,3.3268842697143555,6.489653587341309,19.00370979309082,66.4340591430664,659.174072265625
179,0.003407900221645832,0.0031729007605463266,0.004696785472333431,0.014819375239312649,0.07246166467666626,0.21260879933834076,0.3692314624786377,0.6960737705230713,1.3140710592269897,3.6066207885742188,6.993511199951172,20.966354370117188,71.71683502197266,709.2955322265625
180,0.003261619945988059,0.0031151839066296816,0.004652932286262512,0.014534750953316689,0.06738543510437012,0.18236131966114044,0.3088741600513458,0.572665274143219,1.0906952619552612,2.9494340419769287,5.79880952835083,17.012418746948242,58.49053955078125,591.075439453125
181,0.00392661290243268,0.003532347735017538,0.004904373548924923,0.014566708356142044,0.06586986780166626,0.1790895015001297,0.3064049482345581,0.5639533400535583,1.0805426836013794,2.9258031845092773,5.707756996154785,16.75705909729004,57.66584014892578,583.9110107421875
182,0.004315355326980352,0.003784271189942956,0.005076614208519459,0.014981098473072052,0.07408758997917175,0.24344033002853394,0.44835567474365234,0.921023428440094,1.6756428480148315,4.9028000831604,9.539867401123047,27.42045783996582,91.78567504882812,935.0491943359375
183,0.0031835995614528656,0.0030124608892947435,0.004437681753188372,0.014096787199378014,0.07204816490411758,0.20436960458755493,0.34726157784461975,0.6327747702598572,1.2378422021865845,3.369163751602173,6.5136590003967285,19.383472442626953,66.38207244873047,661.10595703125
184,0.003104223171249032,0.002801031107082963,0.004100408870726824,0.013167678378522396,0.06388768553733826,0.19813363254070282,0.350894570350647,0.6916641592979431,1.326127529144287,3.6802356243133545,7.5685224533081055,22.06880760192871,74.37602996826172,761.7658081054688
185,0.00415424769744277,0.003549393033608794,0.0047066230326890945,0.013825303874909878,0.06662407517433167,0.1917210966348648,0.3249650299549103,0.604503870010376,1.1781728267669678,3.1531689167022705,6.1604156494140625,18.380020141601562,64.35604095458984,625.1536865234375
186,0.003087774384766817,0.0027062054723501205,0.00391518697142601,0.012741098180413246,0.08770208060741425,0.37062975764274597,0.6920004487037659,1.462693452835083,2.89989972114563,7.753089904785156,16.087249755859375,48.73026657104492,161.69776916503906,1606.04443359375
187,0.004099944140762091,0.0033209940884262323,0.004308756906539202,0.013519716449081898,0.10050993412733078,0.3896375894546509,0.7707934975624084,1.5746990442276,3.0261166095733643,8.331995010375977,16.83274269104004,51.18410110473633,170.7810821533203,1766.6854248046875
188,0.004493521060794592,0.003662379691377282,0.004631148651242256,0.013164699077606201,0.08209402114152908,0.2673407196998596,0.48721176385879517,0.889870285987854,1.7436561584472656,4.968530178070068,9.236706733703613,27.398714065551758,97.880859375,964.9053955078125
189,0.0032331894617527723,0.0027653693687170744,0.0038458253256976604,0.012753447517752647,0.08841075003147125,0.33565205335617065,0.6314597129821777,1.2489022016525269,2.517399787902832,7.006564617156982,13.713800430297852,40.9228401184082,142.41209411621094,1425.8062744140625
190,0.002538722474128008,0.0023897148203104734,0.0035825392697006464,0.012406072579324245,0.0661950409412384,0.1804428994655609,0.2987777292728424,0.5554201006889343,1.0661025047302246,2.8074417114257812,5.483526229858398,16.6348934173584,57.64887237548828,550.64599609375
191,0.002702560508623719,0.0024510733783245087,0.0035644674208015203,0.011408503167331219,0.05551151558756828,0.15245172381401062,0.25776320695877075,0.4722385108470917,0.9104793071746826,2.4803974628448486,4.8406243324279785,14.289011001586914,49.17006301879883,494.1898498535156
192,0.00363162811845541,0.0029808986000716686,0.003931805491447449,0.01199387013912201,0.06147679686546326,0.1795307993888855,0.3068248927593231,0.5639244318008423,1.1053369045257568,3.067599296569824,5.901737689971924,17.53273582458496,61.460453033447266,600.334228515625
193,0.003059133654460311,0.0026234800461679697,0.0036923775915056467,0.012346050702035427,0.06657397747039795,0.1922486424446106,0.3191562592983246,0.6029928922653198,1.1490709781646729,3.0081586837768555,5.966879367828369,17.638124465942383,65.94197845458984,586.6930541992188
194,0.002009707037359476,0.0019715051166713238,0.003066753502935171,0.010197303257882595,0.053616974502801895,0.15335549414157867,0.26607364416122437,0.49411740899086,0.9450588226318359,2.6237800121307373,5.100860595703125,14.873623847961426,50.69474411010742,521.0221557617188
195,0.002486292039975524,0.002258613705635071,0.0032799423206597567,0.010891303420066833,0.06205437704920769,0.19532299041748047,0.35613468289375305,0.6828322410583496,1.372127890586853,3.905921220779419,7.436268329620361,21.935583114624023,73.28382110595703,790.9393920898438
196,0.002785314805805683,0.0023868149146437645,0.0032600429840385914,0.010105343535542488,0.05666935071349144,0.167352557182312,0.29600071907043457,0.5560956001281738,1.0579063892364502,2.9876739978790283,5.783843994140625,17.401512145996094,60.26364517211914,587.9257202148438
197,0.0030937758274376392,0.002558434382081032,0.003365957411006093,0.010006243363022804,0.0529598668217659,0.15841005742549896,0.27541694045066833,0.5174689888954163,0.9980307817459106,2.8115508556365967,5.510340690612793,15.955826759338379,54.43245315551758,559.505126953125
198,0.003271653549745679,0.0026296298019587994,0.0033387586008757353,0.009745139628648758,0.05008503422141075,0.13758404552936554,0.23020024597644806,0.417538583278656,0.7999213337898254,2.198519706726074,4.265899181365967,12.424537658691406,43.037471771240234,428.8223571777344
199,0.0032463385723531246,0.0025962525978684425,0.003309445222839713,0.009839607402682304,0.05055205896496773,0.14057672023773193,0.23566684126853943,0.42927587032318115,0.8241692781448364,2.2600276470184326,4.3887481689453125,12.822060585021973,44.37769317626953,443.9976806640625
200,0.0031688325107097626,0.002466910984367132,0.00309926294721663,0.009160079061985016,0.049911852926015854,0.1452912837266922,0.2523834705352783,0.4641909599304199,0.9056263566017151,2.53523850440979,4.885968208312988,13.995047569274902,48.481849670410156,497.60009765625
201,0.002260037697851658,0.0019729873165488243,0.002779277041554451,0.0091561209410429,0.06430752575397491,0.23539042472839355,0.45917701721191406,0.9221053719520569,1.714200735092163,5.134146213531494,10.042085647583008,30.01530647277832,95.38849639892578,1037.4462890625
202,0.0030202779453247786,0.0023521077819168568,0.0029353792779147625,0.008759156800806522,0.04743526503443718,0.13405847549438477,0.22287103533744812,0.4062199592590332,0.7781016230583191,2.113111972808838,4.11469030380249,12.021187782287598,41.59177017211914,414.19476318359375
203,0.0024222168140113354,0.0020491748582571745,0.002769129816442728,0.008533747866749763,0.05007583275437355,0.15239891409873962,0.270457923412323,0.4920794367790222,0.9908710718154907,2.801241636276245,5.336503505706787,15.107001304626465,53.5861930847168,537.3768310546875
204,0.0028112181462347507,0.0022172906901687384,0.0028075200971215963,0.008540106937289238,0.04993077367544174,0.1499851495027542,0.2552972137928009,0.4676787853240967,0.9094016551971436,2.5234756469726562,4.8420820236206055,14.442510604858398,49.76176452636719,494.6287841796875
205,0.0027863315772265196,0.0021777243819087744,0.0027417305391281843,0.008197993971407413,0.04901426285505295,0.16036160290241241,0.2859005928039551,0.5495399236679077,1.0650900602340698,3.0235533714294434,5.83929443359375,17.160173416137695,57.923160552978516,597.7706909179688
206,0.001993149286136031,0.0017033531330525875,0.0023520574904978275,0.00758248008787632,0.048488616943359375,0.148586705327034,0.25599950551986694,0.47897663712501526,0.9236708283424377,2.5664961338043213,5.044336795806885,14.523630142211914,50.05265426635742,517.5822143554688
207,0.0032361813355237246,0.002454440575093031,0.0028985762037336826,0.007993990555405617,0.04382020980119705,0.12334383279085159,0.20577065646648407,0.3711997866630554,0.7085282802581787,1.945135474205017,3.754941701889038,11.055768966674805,37.78654098510742,378.069580078125
208,0.0020684427581727505,0.0017319050384685397,0.0023474141489714384,0.007373188156634569,0.05014382302761078,0.17858925461769104,0.3400139808654785,0.660532534122467,1.2917677164077759,3.72285532951355,7.240002155303955,21.344200134277344,70.98565673828125,760.0892944335938
209,0.0017781576607376337,0.0015154530992731452,0.002141662174835801,0.006898683961480856,0.04216449707746506,0.1216396689414978,0.20499728620052338,0.37248900532722473,0.7051412463188171,1.9508639574050903,3.748652696609497,11.114331245422363,37.95524597167969,379.38702392578125
210,0.002466313075274229,0.0018851910717785358,0.0024357850197702646,0.007690827827900648,0.04435809329152107,0.13125300407409668,0.2261197417974472,0.41492682695388794,0.7995994687080383,2.2496261596679688,4.2628607749938965,12.554874420166016,42.83964538574219,434.63214111328125
211,0.0032225605100393295,0.0023186553735285997,0.002628802787512541,0.00717702554538846,0.04047840088605881,0.1274261176586151,0.22191160917282104,0.4306257367134094,0.8302120566368103,2.3859853744506836,4.727721214294434,15.074091911315918,46.1268196105957,498.7487487792969
212,0.001969075296074152,0.0015750630991533399,0.0020883348770439625,0.006457888055592775,0.03951023519039154,0.1153947114944458,0.19346153736114502,0.3513329029083252,0.6666501760482788,1.8401293754577637,3.5517752170562744,10.540772438049316,36.067230224609375,359.0270080566406
213,0.0027103314641863108,0.0020487261936068535,0.002463296055793762,0.00723807280883193,0.063712477684021,0.30158835649490356,0.5950879454612732,1.2536004781723022,2.493134021759033,7.300955772399902,14.341014862060547,42.49271774291992,139.44415283203125,1491.57470703125
214,0.0017013284377753735,0.0014201693702489138,0.0019469233229756355,0.006131790578365326,0.03924287110567093,0.12426575273275375,0.20991896092891693,0.3922238051891327,0.749678373336792,2.0469062328338623,4.028675556182861,12.056135177612305,41.661746978759766,392.41864013671875
215,0.0026469097938388586,0.0019803924951702356,0.002328090835362673,0.006473762448877096,0.040048450231552124,0.12112855911254883,0.20509974658489227,0.3723503053188324,0.7103084921836853,2.0053999423980713,3.8097310066223145,11.190611839294434,38.832088470458984,382.4876708984375
216,0.0028844766784459352,0.0020445294212549925,0.0022900726180523634,0.006196302827447653,0.03702240437269211,0.11021962761878967,0.18593046069145203,0.3401945233345032,0.6493985652923584,1.7915691137313843,3.4901530742645264,10.31645679473877,34.788429260253906,354.6855163574219
217,0.0018288217252120376,0.0014808158157393336,0.0019314783858135343,0.005779372062534094,0.03659648448228836,0.10773694515228271,0.182497039437294,0.3302650451660156,0.6282715201377869,1.730087399482727,3.38484263420105,9.994974136352539,33.727725982666016,344.02178955078125
218,0.0025027531664818525,0.0018510944209992886,0.0021608336828649044,0.005962112452834845,0.03868570551276207,0.13166143000125885,0.2398158758878708,0.47132745385169983,0.9224423170089722,2.648102283477783,5.154470443725586,14.684547424316406,49.99595642089844,516.320556640625
219,0.00170923734549433,0.00135428411886096,0.0017627329798415303,0.005353802349418402,0.034497227519750595,0.10448642820119858,0.17383290827274323,0.31744149327278137,0.5984643697738647,1.6421730518341064,3.2503421306610107,9.66663932800293,32.78204345703125,319.8889465332031
220,0.0015630427515134215,0.0012905579060316086,0.001738963183015585,0.005481429398059845,0.03810565918684006,0.12407339364290237,0.21824607253074646,0.4067387282848358,0.7690051198005676,2.2044804096221924,4.241790771484375,13.244296073913574,43.33863830566406,437.38409423828125
221,0.0021922842133790255,0.0016369710210710764,0.0019373818067833781,0.00543772941455245,0.03464089334011078,0.10821986198425293,0.18449275195598602,0.34225043654441833,0.6547836065292358,1.8261460065841675,3.5855162143707275,10.669906616210938,35.86439895629883,359.1520690917969
222,0.0025165702681988478,0.0018288283608853817,0.00204512313939631,0.005518833175301552,0.03520549088716507,0.12536770105361938,0.2287098467350006,0.4481448829174042,0.8962001204490662,2.581857681274414,5.1686296463012695,15.084566116333008,48.90821075439453,519.8295288085938
223,0.0018947862554341555,0.0014181187143549323,0.0017095585353672504,0.005024614278227091,0.032269202172756195,0.1007630005478859,0.17391768097877502,0.32626140117645264,0.6220486760139465,1.774525761604309,3.515366792678833,10.7311429977417,34.74528884887695,359.7104187011719
224,0.0011627115309238434,0.0009913862450048327,0.001409449614584446,0.004693227354437113,0.033897969871759415,0.11170034110546112,0.1861429065465927,0.3557019531726837,0.6426018476486206,1.7727744579315186,3.537337064743042,11.128540992736816,36.620784759521484,356.84234619140625
225,0.0017127810278907418,0.0012840124545618892,0.0015810922486707568,0.00472576729953289,0.03352898731827736,0.1177523136138916,0.20208807289600372,0.38373714685440063,0.7363482713699341,2.063436269760132,4.146625518798828,12.334479331970215,41.85133743286133,401.68304443359375
226,0.0019217710942029953,0.001412568031810224,0.0016704457812011242,0.004730512388050556,0.03259824588894844,0.1135316714644432,0.2008003145456314,0.3784155547618866,0.7359288334846497,2.081652879714966,4.210594654083252,12.44686222076416,41.323326110839844,425.1435546875
227,0.0018068666104227304,0.001343727228231728,0.0016079817432910204,0.0046360609121620655,0.03463999927043915,0.12090138345956802,0.21082699298858643,0.38832607865333557,0.7440688610076904,2.1134414672851562,4.106587886810303,12.265741348266602,40.250999450683594,418.19219970703125
228,0.0011085442965850234,0.0009052070090547204,0.0012952022952958941,0.004270751494914293,0.03787326440215111,0.1462574154138565,0.27317482233047485,0.5439378619194031,0.9821429252624512,2.897219181060791,5.546794414520264,17.1329402923584,56.5740966796875,569.046142578125
229,0.0019347602501511574,0.0013854847056791186,0.0015852710930630565,0.004402543418109417,0.03183348476886749,0.11592879146337509,0.2135496884584427,0.40295886993408203,0.7861753702163696,2.268679618835449,4.4014410972595215,13.253159523010254,44.12189483642578,453.7716064453125
230,0.0015846544411033392,0.001223855884745717,0.0015671002911403775,0.005048020277172327,0.04817642644047737,0.20686359703540802,0.3964313268661499,0.8430349230766296,1.4796687364578247,4.552423000335693,8.93545150756836,28.601810455322266,87.68102264404297,946.5869750976562
231,0.001325351418927312,0.0010194951901212335,0.0012993140844628215,0.003958730958402157,0.02851627767086029,0.10321034491062164,0.1885380744934082,0.37460240721702576,0.732327938079834,2.1282644271850586,4.3792195320129395,13.232148170471191,40.878517150878906,451.0486755371094
232,0.0015610335394740105,0.0011595794931054115,0.001417537801899016,0.004019530490040779,0.02705259993672371,0.08729410171508789,0.14961493015289307,0.27427512407302856,0.5249563455581665,1.4849562644958496,2.9167397022247314,8.763264656066895,28.31608009338379,298.5373840332031
233,0.0016186077846214175,0.0011685799108818173,0.0013671639608219266,0.003825722960755229,0.02653910592198372,0.08619505912065506,0.1488540917634964,0.27374762296676636,0.5173523426055908,1.465148687362671,2.820941686630249,8.591634750366211,27.795072555541992,292.6897277832031
234,0.0018892628140747547,0.0013114222092553973,0.0014362457441166043,0.003842804115265608,0.02873924747109413,0.10024682432413101,0.17542052268981934,0.3288327753543854,0.6264814138412476,1.7973580360412598,3.423976182937622,10.398924827575684,35.34546661376953,349.5546875
235,0.0019144592806696892,0.0013393963454291224,0.0014801794895902276,0.004186728969216347,0.037256766110658646,0.13561634719371796,0.2493925392627716,0.4832703769207001,0.9065638184547424,2.7194700241088867,4.911482810974121,15.593512535095215,55.00956726074219,498.7288818359375
236,0.0013194341445341706,0.0009830910712480545,0.0012065520277246833,0.0034474777057766914,0.02349788136780262,0.07363114506006241,0.1236352026462555,0.21960042417049408,0.4185929298400879,1.1794224977493286,2.2786052227020264,6.752189636230469,22.545862197875977,229.4122772216797
237,0.002150892745703459,0.0014413287863135338,0.001489437883719802,0.003734736470505595,0.027388134971261024,0.10375872254371643,0.18923699855804443,0.3596187233924866,0.7041341066360474,2.0479044914245605,3.9928526878356934,11.943692207336426,39.239078521728516,411.0202331542969
238,0.001561536337248981,0.0011165783507749438,0.0012599355541169643,0.00335950730368495,0.02301490493118763,0.07666020095348358,0.1365317851305008,0.2554548978805542,0.4883964955806732,1.4086439609527588,2.827796220779419,8.067743301391602,27.004356384277344,304.9564514160156
239,0.0014879753580316901,0.0010427067754790187,0.0011728790123015642,0.003228808054700494,0.021572502329945564,0.07102535665035248,0.11812345683574677,0.21663372218608856,0.4033874571323395,1.128636360168457,2.2396368980407715,6.757446765899658,21.944137573242188,224.13961791992188
240,0.001439209678210318,0.00104312296025455,0.0011903283884748816,0.0031922876369208097,0.021692968904972076,0.06980724632740021,0.11653298139572144,0.21159012615680695,0.3992716073989868,1.1163777112960815,2.1905760765075684,6.497340202331543,21.68963050842285,221.3051300048828
241,0.0017951740883290768,0.001212863135151565,0.001276524504646659,0.003214595839381218,0.02234024368226528,0.07611088454723358,0.13037793338298798,0.237637460231781,0.45883065462112427,1.2910888195037842,2.520738124847412,7.358845233917236,24.375133514404297,261.0971984863281
242,0.0015644634841009974,0.0010785486083477736,0.0011706897057592869,0.003075059736147523,0.023204747587442398,0.09401575475931168,0.16498307883739471,0.32251226902008057,0.6136246919631958,1.8019193410873413,3.6034646034240723,10.762434005737305,33.617919921875,354.4800109863281
243,0.0024546876084059477,0.0015749541344121099,0.0015252780867740512,0.0035783371422439814,0.023278916254639626,0.08419734984636307,0.1519327461719513,0.2907169759273529,0.5694687366485596,1.6441407203674316,3.242969036102295,9.568425178527832,32.11186218261719,327.3963623046875
244,0.001018561189994216,0.0008017046493478119,0.0010114662582054734,0.0028350085485726595,0.02034679800271988,0.06595280766487122,0.1101357713341713,0.19741037487983704,0.3718505799770355,1.0498123168945312,2.0508270263671875,6.0943603515625,19.97517967224121,206.9125518798828
245,0.0017259321175515652,0.0011529101757332683,0.0011766832321882248,0.002955517265945673,0.02239866554737091,0.09628406167030334,0.18203997611999512,0.3627210557460785,0.7177624702453613,2.116077423095703,4.197577476501465,12.295138359069824,40.63594436645508,442.47705078125
246,0.0020832817535847425,0.0013728252379223704,0.0014111436903476715,0.0037635781336575747,0.02215508371591568,0.07171548157930374,0.12392338365316391,0.22089330852031708,0.41352733969688416,1.2050421237945557,2.260629177093506,6.894970417022705,22.306474685668945,224.28115844726562
247,0.0017953467322513461,0.0011770189739763737,0.0011794747551903129,0.0028049233369529247,0.019051391631364822,0.06424406170845032,0.1099788099527359,0.19651027023792267,0.3702220022678375,1.0573735237121582,2.048588514328003,6.030281066894531,20.116117477416992,212.47718811035156
248,0.0014065949944779277,0.0009565883665345609,0.0010037458268925548,0.0025594269391149282,0.019352279603481293,0.0766681358218193,0.13859684765338898,0.269104927778244,0.5158413052558899,1.4671334028244019,2.9332711696624756,8.704536437988281,28.975656509399414,297.42034912109375
249,0.0016376996645703912,0.0010959604987874627,0.0011104275472462177,0.0026903338730335236,0.018484583124518394,0.06282742321491241,0.1057882234454155,0.19430451095104218,0.37483227252960205,1.0582860708236694,2.0844199657440186,6.069124221801758,19.657283782958984,217.87342834472656
250,0.0011075501097366214,0.0007849429384805262,0.0008851057500578463,0.002381723141297698,0.017487050965428352,0.060392457991838455,0.10282974690198898,0.18540814518928528,0.35023975372314453,0.9942226409912109,1.9435700178146362,5.766437530517578,18.792560577392578,197.67236328125
251,0.0009019906283356249,0.0006833132938481867,0.0008240464958362281,0.0024019693955779076,0.025589561089873314,0.13907954096794128,0.25685787200927734,0.5575329661369324,1.0577284097671509,3.1273181438446045,6.4173359870910645,19.949068069458008,61.27903366088867,641.6550903320312
252,0.001011014450341463,0.0007105825934559107,0.0008146062609739602,0.0027664992958307266,0.0378284677863121,0.20549297332763672,0.4019351899623871,0.8032891154289246,1.5735116004943848,4.546165466308594,9.039676666259766,25.713531494140625,90.50951385498047,940.3512573242188
253,0.0009677248308435082,0.0006986432708799839,0.0008092236239463091,0.002201379043981433,0.016566285863518715,0.059556398540735245,0.10758230090141296,0.19631712138652802,0.38503938913345337,1.1331216096878052,2.17771577835083,6.533397674560547,20.902305603027344,224.30979919433594
254,0.0013535568723455071,0.000883416214492172,0.0008867493597790599,0.0022148587740957737,0.017211683094501495,0.06865779310464859,0.1287689507007599,0.2330046445131302,0.47919541597366333,1.3696954250335693,2.58964204788208,7.355179309844971,26.607288360595703,265.66900634765625
255,0.0010324538452550769,0.0007155903149396181,0.0007651199121028185,0.0020590166095644236,0.01837654411792755,0.07203198224306107,0.12881101667881012,0.23507802188396454,0.4520578384399414,1.275631308555603,2.532987594604492,7.393958568572998,25.287029266357422,260.7236328125
256,0.0018128749215975404,0.0011190799996256828,0.0010156339267268777,0.0022668493911623955,0.016151322051882744,0.05879279226064682,0.10313127934932709,0.18955951929092407,0.36503562331199646,1.051794409751892,2.034306049346924,6.102879524230957,20.501251220703125,211.52545166015625
257,0.0006518801674246788,0.0005287262611091137,0.0006528929807245731,0.0018707695417106152,0.016064465045928955,0.06854213774204254,0.12186530977487564,0.2339107096195221,0.4502204656600952,1.3128420114517212,2.614689588546753,7.722389221191406,24.541261672973633,261.2110290527344
258,0.0016893383581191301,0.0010710414499044418,0.000997825525701046,0.0022083446383476257,0.014948771335184574,0.051356084644794464,0.08704608678817749,0.15679597854614258,0.29653042554855347,0.8423076272010803,1.653279185295105,4.872663974761963,15.835151672363281,169.34552001953125
259,0.0009219940402545035,0.0006594050792045891,0.000725263322237879,0.0018918926361948252,0.014352484606206417,0.05096987634897232,0.08662476390600204,0.1559964418411255,0.2934941351413727,0.839249312877655,1.658190369606018,4.845180034637451,15.77430248260498,169.38853454589844
260,0.0008661305764690042,0.0006112827686592937,0.000671190267894417,0.0017936035292223096,0.014331153593957424,0.05209348723292351,0.08899307250976562,0.16171352565288544,0.3022099435329437,0.860813319683075,1.685514211654663,5.025267601013184,16.229860305786133,175.29248046875
261,0.0010119816288352013,0.0007031753193587065,0.0007303431048057973,0.0018221387872472405,0.013667878694832325,0.048645779490470886,0.08214335143566132,0.14964808523654938,0.2777809202671051,0.7968760132789612,1.5733119249343872,4.69329309463501,14.952499389648438,158.80050659179688
262,0.0011825591791421175,0.0007799533195793629,0.0007761092274449766,0.0018768692389130592,0.013835945166647434,0.05193411186337471,0.0911174789071083,0.17101061344146729,0.3299034833908081,0.9520748853683472,1.8665335178375244,5.500931739807129,18.323394775390625,198.3408203125
263,0.002092071110382676,0.001256911433301866,0.0010491894790902734,0.00208879797719419,0.014201399870216846,0.05163083225488663,0.08991995453834534,0.1616458296775818,0.30660170316696167,0.8708499670028687,1.7188643217086792,5.071794509887695,16.31207847595215,177.74490356445312
264,0.0009392216452397406,0.0006530365208163857,0.0006717673386447132,0.0016724824672564864,0.012583437375724316,0.04519643634557724,0.07671742141246796,0.13911134004592896,0.2606778144836426,0.7354671955108643,1.441510558128357,4.3143134117126465,13.878376007080078,149.27752685546875
265,0.0013693461660295725,0.0008713175775483251,0.0008120741695165634,0.0018370948964729905,0.015366285108029842,0.08114372193813324,0.14515788853168488,0.29778847098350525,0.5427947044372559,1.6921566724777222,3.461347818374634,11.241362571716309,33.307403564453125,327.8632507324219
266,0.0015060543082654476,0.0009362712153233588,0.0008305094670504332,0.0017755372682586312,0.012329830788075924,0.04442329704761505,0.0757313221693039,0.13794127106666565,0.2588810622692108,0.7292065024375916,1.4314470291137695,4.255384922027588,13.741463661193848,147.5008544921875
267,0.0017525054281577468,0.0010460076155140996,0.0008589514181949198,0.0017476824577897787,0.01288155373185873,0.054657839238643646,0.09521042555570602,0.1884385198354721,0.344445139169693,0.9798223972320557,1.9823508262634277,6.158329010009766,20.163625717163086,204.9567413330078
268,0.001314766937866807,0.0007848505629226565,0.0006796113448217511,0.0015300941886380315,0.011240281164646149,0.040885522961616516,0.06866447627544403,0.12308967858552933,0.2287525236606598,0.6451148390769958,1.2652956247329712,3.76519513130188,12.104043960571289,129.26101684570312
269,0.0015638235490769148,0.000943035411182791,0.0007806473877280951,0.0016262924764305353,0.011805392801761627,0.042406629770994186,0.07196033000946045,0.12974725663661957,0.23858366906642914,0.6798401474952698,1.3391317129135132,4.001557350158691,12.801440238952637,135.2796173095703
270,0.0018212358700111508,0.0010635661892592907,0.000837023719213903,0.001685413415543735,0.011678274720907211,0.04346373677253723,0.07359282672405243,0.13421635329723358,0.2517382800579071,0.7086068391799927,1.3850681781768799,4.154173851013184,13.425646781921387,143.2332000732422
271,0.0016706854803487659,0.0009930974338203669,0.0008014608756639063,0.001571553759276867,0.014299530535936356,0.08313486725091934,0.17185962200164795,0.33366912603378296,0.7106170058250427,2.1884992122650146,4.234116077423096,12.490793228149414,38.47783660888672,464.02471923828125
272,0.0012549549574032426,0.0007835465366952121,0.0006682962412014604,0.0014408365823328495,0.010467485524713993,0.04120572283864021,0.06963382661342621,0.12874649465084076,0.23752754926681519,0.6877391338348389,1.3521170616149902,4.014275074005127,12.913722038269043,136.63372802734375
273,0.0008663078770041466,0.0005977737600915134,0.0005816589691676199,0.001499827136285603,0.012608783319592476,0.054353732615709305,0.09163717180490494,0.1719551384449005,0.314139187335968,0.9155561327934265,1.8332061767578125,5.774379730224609,17.99591827392578,176.63177490234375
274,0.0010724500752985477,0.0006691683083772659,0.000559369393158704,0.0012688144342973828,0.00974178221076727,0.038170911371707916,0.06544031947851181,0.11899897456169128,0.22618599236011505,0.6411956548690796,1.2663202285766602,3.7257418632507324,12.290963172912598,129.87921142578125
275,0.0005532192881219089,0.0004291271907277405,0.0004372618568595499,0.0011929931351915002,0.010562806390225887,0.06020733341574669,0.11602120101451874,0.24703536927700043,0.4996308982372284,1.5531656742095947,3.136016607284546,9.487428665161133,29.936731338500977,320.74041748046875
276,0.0014240124728530645,0.0008343307417817414,0.000663170067127794,0.0013632471673190594,0.0112326480448246,0.061020687222480774,0.11332094669342041,0.22957628965377808,0.4507777690887451,1.3764183521270752,2.7423932552337646,8.381905555725098,26.17613410949707,279.12054443359375
277,0.0009897113777697086,0.0006371826748363674,0.0005628487560898066,0.0012772909831255674,0.009930981323122978,0.04148796945810318,0.07328945398330688,0.13627445697784424,0.2616638243198395,0.748749852180481,1.4750564098358154,4.343594551086426,14.440735816955566,153.88819885253906
278,0.0010500717908143997,0.0006510933744721115,0.0005536117241717875,0.001212736708112061,0.009009316563606262,0.03676940128207207,0.06316065788269043,0.115657277405262,0.22229783236980438,0.6365712285041809,1.237194538116455,3.6766128540039062,12.434783935546875,129.30421447753906
279,0.0012535863788798451,0.0007609713939018548,0.0006327891023829579,0.0013024801155552268,0.009310698136687279,0.03729245811700821,0.06290177255868912,0.11487134546041489,0.21550410985946655,0.6171989440917969,1.213817834854126,3.6662490367889404,11.872623443603516,123.58709716796875
280,0.0012739711673930287,0.0007569037261418998,0.0005711283884011209,0.0011573177762329578,0.008661902509629726,0.03925080597400665,0.07809990644454956,0.1526065617799759,0.3220197856426239,0.9172733426094055,1.7813509702682495,5.2802414894104,19.470233917236328,200.41513061523438
281,0.0011409202124923468,0.0006899665459059179,0.000551438657566905,0.001152039971202612,0.00879891961812973,0.0371583066880703,0.06851724535226822,0.13196487724781036,0.2670552730560303,0.7828253507614136,1.534516453742981,4.391318321228027,15.046309471130371,166.4739532470703
282,0.0011265045031905174,0.0007171559263952076,0.0005582587327808142,0.0011363159865140915,0.008280228823423386,0.03305481746792793,0.055594801902770996,0.1005837693810463,0.190537229180336,0.54059237241745,1.0655893087387085,3.154050827026367,10.430106163024902,109.3075942993164
283,0.0017152983928099275,0.0010047098621726036,0.0007606869330629706,0.0013642364647239447,0.009150272235274315,0.03875960782170296,0.06557256728410721,0.12241726368665695,0.23365972936153412,0.6844159960746765,1.3427406549453735,4.078145980834961,13.179502487182617,139.05506896972656
284,0.0013693827204406261,0.0007985556731000543,0.0005958183319307864,0.0011675424175336957,0.011303979903459549,0.05461546406149864,0.102927565574646,0.20828361809253693,0.45628294348716736,1.3377509117126465,2.605466842651367,8.183850288391113,27.20630645751953,293.1351013183594
285,0.0009459605207666755,0.0005736307357437909,0.0004410067922435701,0.0009721044334582984,0.008025004528462887,0.034915145486593246,0.06076502799987793,0.11329551786184311,0.2217652052640915,0.6417564749717712,1.2749695777893066,3.7554562091827393,12.261256217956543,130.9484405517578
286,0.0016489338595420122,0.0009673021268099546,0.0006848522461950779,0.0011991626815870404,0.009406931698322296,0.04872442036867142,0.08803442865610123,0.18064269423484802,0.34861913323402405,1.0655663013458252,2.124016761779785,6.27650260925293,20.092700958251953,219.03875732421875
287,0.001376063795760274,0.0008055286598391831,0.0005932064377702773,0.0011013627517968416,0.007608918938785791,0.031078236177563667,0.05198333412408829,0.09446287155151367,0.17898321151733398,0.5088421702384949,1.0068409442901611,2.9587271213531494,9.694140434265137,102.99559783935547
288,0.0014349237317219377,0.0008277400047518313,0.0006021458539180458,0.0010936546605080366,0.007608353625983,0.0337459035217762,0.059510987251996994,0.11554847657680511,0.22486060857772827,0.6790496110916138,1.3611878156661987,4.205198764801025,13.196365356445312,140.38784790039062
289,0.0013963013188913465,0.0008044455316849053,0.0005812421441078186,0.0010648868046700954,0.007332866545766592,0.030173582956194878,0.05033905431628227,0.09156134724617004,0.17131812870502472,0.4861324429512024,0.9613723158836365,2.8358707427978516,9.302648544311523,98.13047790527344
290,0.0009532984113320708,0.0005820374935865402,0.00045486571616493165,0.0009105209610424936,0.007386036217212677,0.033808693289756775,0.05872463434934616,0.11370962113142014,0.20905037224292755,0.6130140423774719,1.2592788934707642,3.8277931213378906,11.972295761108398,126.60900115966797
291,0.0012878058478236198,0.0007455546874552965,0.0005360477371141315,0.0009576064767315984,0.0076084439642727375,0.03756111487746239,0.06760481745004654,0.13270550966262817,0.263754278421402,0.781489908695221,1.5443532466888428,4.568278789520264,14.992012977600098,160.306640625
292,0.0003922251926269382,0.0002947037573903799,0.00029164881561882794,0.0007261778810061514,0.006759247742593288,0.0312450360506773,0.054044969379901886,0.10277307033538818,0.19944797456264496,0.5745492577552795,1.1321437358856201,3.305816173553467,11.088936805725098,117.13887786865234
293,0.0011258801678195596,0.0006571541889570653,0.0004919028142467141,0.0009272051393054426,0.008460191078484058,0.07159853726625443,0.14621450006961823,0.3383919894695282,0.7250249981880188,2.2722554206848145,4.526401042938232,14.11976146697998,42.506614685058594,493.633056640625
294,0.0009622426587156951,0.0006009890930727124,0.00046548189129680395,0.0008947868482209742,0.007347526028752327,0.038421083241701126,0.06811265647411346,0.1319948434829712,0.26113149523735046,0.7668659687042236,1.4920598268508911,4.417328357696533,14.920036315917969,155.74081420898438
295,0.0012804883299395442,0.0007284086314029992,0.0005089667974971235,0.0009364128927700222,0.007349461317062378,0.05442085862159729,0.11312621831893921,0.2636179029941559,0.5316710472106934,1.71449613571167,3.588322401046753,11.176363945007324,33.3914794921875,378.6350402832031
296,0.0013810632517561316,0.0007786370115354657,0.0005269168759696186,0.0008800703217275441,0.0071428027004003525,0.04204380139708519,0.07999872416257858,0.1566845178604126,0.3092905879020691,0.924376904964447,1.774667739868164,5.840156078338623,17.500818252563477,187.71588134765625
297,0.0009727244614623487,0.0005889241583645344,0.00042079162085428834,0.0007852346170693636,0.005972790997475386,0.03036683239042759,0.05683554708957672,0.11316566169261932,0.23968733847141266,0.7092413306236267,1.3900060653686523,3.9741673469543457,13.278752326965332,147.36688232421875
298,0.0009069528896361589,0.000551053904928267,0.0004019260231871158,0.0007682569557800889,0.005817899014800787,0.02910909242928028,0.05290530249476433,0.10339628905057907,0.20793139934539795,0.6115189790725708,1.2025597095489502,3.5047457218170166,11.655973434448242,125.38154602050781
299,0.001344403950497508,0.0007550805457867682,0.00048737030010670424,0.0008355529862456024,0.005904531106352806,0.027591144666075706,0.04721391201019287,0.08877339214086533,0.1743287593126297,0.4935983419418335,0.9823575615882874,2.904958486557007,9.41602897644043,101.09078216552734
300,0.001301452750340104,0.0007485264795832336,0.0004989400040358305,0.0008438992081210017,0.006002306006848812,0.028826139867305756,0.04957559332251549,0.09584479033946991,0.1915213167667389,0.5559936165809631,1.1051186323165894,3.2741787433624268,10.689875602722168,115.06576538085938
301,0.001110960147343576,0.000649432884529233,0.00044662540312856436,0.0007839531172066927,0.005532554350793362,0.02563019096851349,0.04329488426446915,0.08081179112195969,0.15579043328762054,0.44271400570869446,0.8829367160797119,2.6046602725982666,8.367813110351562,90.26036071777344
302,0.0009775487706065178,0.0005652233958244324,0.0003728604060597718,0.0006896154955029488,0.005384597461670637,0.026950905099511147,0.04647357016801834,0.08777766674757004,0.17842458188533783,0.4926134943962097,0.976578950881958,2.85202693939209,9.725924491882324,101.149658203125
303,0.0007128110155463219,0.00044151104521006346,0.0003331466286908835,0.000662581471260637,0.005434551741927862,0.03488850221037865,0.07491637021303177,0.1809977889060974,0.35233449935913086,1.143498420715332,2.422495126724243,7.265658378601074,20.281936645507812,246.94703674316406
304,0.0008185550686903298,0.0004785251512657851,0.00034147012047469616,0.0006437243428081274,0.005515944212675095,0.03389737755060196,0.06385538727045059,0.12926320731639862,0.28636038303375244,0.8298104405403137,1.6034810543060303,4.685394287109375,17.538503646850586,172.6610565185547
305,0.0010915979510173202,0.0006303844274953008,0.00042436440708115697,0.0007118951762095094,0.005046396981924772,0.02697259560227394,0.04947183281183243,0.09794656932353973,0.20992587506771088,0.6132409572601318,1.2027289867401123,3.438600540161133,11.836882591247559,126.40238189697266
306,0.0007688510231673717,0.00043612843728624284,0.000298631057376042,0.0005871366593055427,0.004577301908284426,0.022284209728240967,0.037725403904914856,0.07109302282333374,0.14107684791088104,0.3962530791759491,0.7936834692955017,2.313046455383301,7.66819953918457,81.85450744628906
307,0.0008453137124888599,0.0004849891411140561,0.0003351315390318632,0.0006118975579738617,0.004845233168452978,0.02927175536751747,0.05743101239204407,0.12046533077955246,0.2683333158493042,0.8101323246955872,1.6122783422470093,4.653306484222412,15.554508209228516,171.4471893310547
308,0.0009908684296533465,0.0005691171390935779,0.00035528821172192693,0.0006108767120167613,0.0044417292810976505,0.021375397220253944,0.03649090230464935,0.06964875757694244,0.1395042985677719,0.39063572883605957,0.7871416211128235,2.361497163772583,7.982739448547363,81.52019500732422
309,0.001022971235215664,0.0005775250028818846,0.0003819239209406078,0.0006354087381623685,0.004415873438119888,0.02142488583922386,0.036543816328048706,0.06859514862298965,0.13452118635177612,0.38035592436790466,0.7593806385993958,2.2346842288970947,7.339803218841553,78.46971893310547
310,0.0010918373009189963,0.0006023296737112105,0.0003837932599708438,0.0006105019128881395,0.004700256511569023,0.02391282096505165,0.041296519339084625,0.07633572816848755,0.14817623794078827,0.42857953906059265,0.8494734764099121,2.5360286235809326,8.236241340637207,88.98021697998047
311,0.0011949407635256648,0.000664453546050936,0.00040849021752364933,0.0006430430803447962,0.004324672743678093,0.02122338116168976,0.03835730999708176,0.07918071001768112,0.15473657846450806,0.46042782068252563,0.921743631362915,2.870481491088867,9.30474853515625,96.08633422851562
312,0.0010536500485613942,0.0005916251102462411,0.0003504961496219039,0.000562813482247293,0.003992541693150997,0.019807608798146248,0.03423139825463295,0.06517596542835236,0.13418394327163696,0.3775712847709656,0.7437773942947388,2.15971040725708,7.350594997406006,77.6996841430664
313,0.0009692046442069113,0.0005630937521345913,0.00037261052057147026,0.0005916941445320845,0.004267940763384104,0.02532493695616722,0.04691696912050247,0.10396812856197357,0.21029795706272125,0.6303949356079102,1.2930737733840942,3.9732446670532227,12.742446899414062,134.94247436523438
314,0.0007804465130902827,0.0004506648692768067,0.00031633186154067516,0.0005449072341434658,0.00446652714163065,0.037290774285793304,0.07343095541000366,0.16573956608772278,0.32675236463546753,1.0290627479553223,2.1198067665100098,6.548771381378174,19.847835540771484,222.9599151611328
315,0.0010554391192272305,0.0005896578659303486,0.00035681785084307194,0.0005388037534430623,0.0037901203613728285,0.020710788667201996,0.03617710620164871,0.07402598857879639,0.1439383327960968,0.4165857434272766,0.863763153553009,2.5181078910827637,8.014984130859375,90.64964294433594
316,0.0008157994016073644,0.0004734220856335014,0.00030686461832374334,0.000502300332300365,0.0036149462684988976,0.018665723502635956,0.03186361864209175,0.060670360922813416,0.12089385092258453,0.34112098813056946,0.6851545572280884,1.9896690845489502,6.7784810066223145,70.6850357055664
317,0.0011322342325001955,0.0006099521997384727,0.00035946021671406925,0.0005288281245157123,0.0036059594713151455,0.0191316120326519,0.0327984094619751,0.06222762539982796,0.13025633990764618,0.35987192392349243,0.7151718139648438,2.0730535984039307,7.350199222564697,74.39717102050781
318,0.0011851305607706308,0.0006413771770894527,0.0003848218184430152,0.0005540227866731584,0.003857164876535535,0.024864738807082176,0.045724056661129,0.09649578481912613,0.202474445104599,0.6022118330001831,1.1940624713897705,3.632105827331543,12.067142486572266,124.4610824584961
319,0.0009903176687657833,0.0005442792316898704,0.0003161658241879195,0.0004628087335731834,0.0033189645037055016,0.018418513238430023,0.032813988626003265,0.06685801595449448,0.135463684797287,0.3969777226448059,0.7973207235336304,2.409404754638672,7.779181003570557,83.52935028076172
320,0.0006722874823026359,0.00039692685822956264,0.00025729986373335123,0.00042666986701078713,0.003229978261515498,0.017638621851801872,0.02998095005750656,0.0571085661649704,0.1186162680387497,0.3277420401573181,0.6572313904762268,1.906095027923584,6.5785088539123535,68.42256164550781
321,0.0011841306695714593,0.000635644537396729,0.000363577768439427,0.0005099224508740008,0.0033255775924772024,0.017264820635318756,0.028994088992476463,0.054801248013973236,0.10948539525270462,0.306165486574173,0.6104198694229126,1.7813245058059692,6.044242858886719,63.185035705566406
322,0.001237243413925171,0.0006705269333906472,0.00041060883086174726,0.0005606823251582682,0.003842498641461134,0.03438625484704971,0.071241095662117,0.1825178861618042,0.3670688271522522,1.266055703163147,2.5460948944091797,7.958642482757568,24.911909103393555,260.67431640625
323,0.0008225899073295295,0.00045823509572073817,0.00028117315378040075,0.00042449060129001737,0.002980677178129554,0.01640823669731617,0.0284609142690897,0.0550818033516407,0.1201259195804596,0.32862985134124756,0.6644725799560547,1.9067692756652832,6.665428638458252,70.51422119140625
324,0.0007337091956287622,0.0004152861947659403,0.00026697784778662026,0.00041153712663799524,0.0029359275940805674,0.01786314696073532,0.03319176286458969,0.06963203847408295,0.15792188048362732,0.4511308968067169,0.9198023676872253,2.654339551925659,9.258627891540527,97.74285888671875
325,0.0013845255598425865,0.0007252157083712518,0.0004057448240928352,0.0005074035143479705,0.002989076776430011,0.017491934821009636,0.030087126418948174,0.058856330811977386,0.12064740061759949,0.33249631524086,0.6458941102027893,1.9336621761322021,7.020813465118408,67.85566711425781
326,0.0009830681374296546,0.0005445116548798978,0.0003068632504437119,0.0004223804862704128,0.002907638903707266,0.018173014745116234,0.033195409923791885,0.0683852881193161,0.1590912789106369,0.4475865066051483,0.9240013957023621,2.649033308029175,9.592581748962402,97.15521240234375
327,0.0012892266968265176,0.0006880467408336699,0.00039379476220346987,0.0004845515941269696,0.003001570701599121,0.01800156757235527,0.03134820982813835,0.06503777951002121,0.13140825927257538,0.3919815421104431,0.8011741638183594,2.372267007827759,7.754775047302246,82.51576232910156
328,0.0010878966422751546,0.0005836040363647044,0.00034434895496815443,0.00044803423224948347,0.002826536539942026,0.01678621955215931,0.030456554144620895,0.06359852105379105,0.14532911777496338,0.4133809506893158,0.8439071178436279,2.4202523231506348,8.614470481872559,90.74256134033203
329,0.0013206833973526955,0.0006866565672680736,0.00036744956742040813,0.0004484722448978573,0.00269345217384398,0.014347710646688938,0.023862410336732864,0.045088496059179306,0.09251140803098679,0.2550638020038605,0.50906902551651,1.4584847688674927,5.095498561859131,52.90944290161133
330,0.0007163432310335338,0.00039162510074675083,0.00025064926012419164,0.0003560161858331412,0.002626836532726884,0.018628163263201714,0.03625985234975815,0.0821700394153595,0.20780304074287415,0.6060135364532471,1.2752426862716675,3.5362489223480225,12.748682022094727,138.04713439941406
331,0.0006767073064111173,0.0003900725278072059,0.0002468121238052845,0.0003459329018369317,0.0024199937470257282,0.01360852550715208,0.023059604689478874,0.04484093561768532,0.09359177201986313,0.2612159550189972,0.5253522992134094,1.5042139291763306,5.289563179016113,54.64094924926758
332,0.0009469618089497089,0.0005066643934696913,0.0002901222906075418,0.00036934742820449173,0.002554385457187891,0.016754653304815292,0.029940515756607056,0.06301447749137878,0.14580515027046204,0.41378387808799744,0.8502421975135803,2.4131083488464355,8.96543025970459,89.84854125976562
333,0.0007058855844661593,0.0003948046360164881,0.00024352921172976494,0.0003378084802534431,0.0023450583685189486,0.013670913875102997,0.02344238944351673,0.04642457142472267,0.09822186082601547,0.2775309383869171,0.559590220451355,1.6066389083862305,5.677887916564941,58.36574172973633
334,0.0007418837631121278,0.0004144041449762881,0.0002490149636287242,0.0003404879826121032,0.0023138795513659716,0.013162565417587757,0.02208733931183815,0.042565811425447464,0.08930724114179611,0.24701742827892303,0.498888224363327,1.4093968868255615,4.999820709228516,51.58540725708008
335,0.001249531633220613,0.0006511160172522068,0.00035279145231470466,0.0004091071605216712,0.0023930128663778305,0.013729180209338665,0.02341434732079506,0.04652021825313568,0.10016416758298874,0.2794552743434906,0.5658172369003296,1.6248886585235596,5.762302398681641,58.774444580078125
336,0.0013498531188815832,0.0006896256236359477,0.00034984268131665885,0.0003895006375387311,0.002203970914706588,0.012044213712215424,0.020076731219887733,0.03902436047792435,0.08236650377511978,0.22512608766555786,0.4576509892940521,1.2828809022903442,4.588756084442139,46.7950325012207
337,0.0010345630580559373,0.0005468568415381014,0.00029688660288229585,0.00034675237839110196,0.002133514964953065,0.013850274495780468,0.0255901962518692,0.05655708536505699,0.13437259197235107,0.3804563581943512,0.7662134170532227,2.2134850025177,8.12008285522461,83.39366912841797
338,0.0006804932490922511,0.0003968529053963721,0.000247653981205076,0.00035046605626121163,0.002662109909579158,0.017112214118242264,0.02690693363547325,0.052369412034749985,0.09999746829271317,0.2877430021762848,0.5858040452003479,1.9013675451278687,5.776522159576416,59.73483657836914
339,0.0006777340895496309,0.0003662102099042386,0.00021134366397745907,0.000278679421171546,0.0020076630171388388,0.012482664547860622,0.021041257306933403,0.04171383008360863,0.08853107690811157,0.2457912117242813,0.5094699263572693,1.4469819068908691,5.022784233093262,52.61133575439453
340,0.0012609469704329967,0.0006581186316907406,0.00034339987905696034,0.00037883626646362245,0.0021113550756126642,0.011711063794791698,0.019614340737462044,0.03865200653672218,0.08216932415962219,0.22693106532096863,0.46614137291908264,1.3020923137664795,4.552235126495361,47.556556701660156
341,0.0010270117782056332,0.0005366779514588416,0.00029387781978584826,0.0003255069022998214,0.0020046366844326258,0.011866863816976547,0.020163148641586304,0.0410594642162323,0.09683074057102203,0.2649099826812744,0.5493746399879456,1.4678255319595337,5.6887969970703125,57.2364501953125
342,0.0008768396219238639,0.0004586651921272278,0.0002433535410091281,0.000284525565803051,0.0018429962219670415,0.010933310724794865,0.018153784796595573,0.035249363631010056,0.07662602514028549,0.19976404309272766,0.4057892858982086,1.1347248554229736,4.211558818817139,42.61605453491211
343,0.0009680963703431189,0.0005125395837239921,0.00026752494159154594,0.0002992124645970762,0.001832887646742165,0.01144326850771904,0.019354062154889107,0.03944140672683716,0.09396544098854065,0.24571040272712708,0.5017241835594177,1.370914101600647,5.408088684082031,52.48783493041992
344,0.0012182878563180566,0.0006251402082853019,0.0003171284915879369,0.00033293297747150064,0.0018813194474205375,0.010626005008816719,0.017502594739198685,0.03414168208837509,0.0731985941529274,0.19670574367046356,0.40716296434402466,1.145234227180481,4.041680335998535,41.227718353271484
345,0.0007590677123516798,0.0004071072908118367,0.000229096578550525,0.0002765944227576256,0.0017510117031633854,0.010257532820105553,0.017221493646502495,0.033918093889951706,0.07230594009160995,0.20139871537685394,0.41840580105781555,1.1632483005523682,4.029064655303955,42.46083450317383
346,0.0011567878536880016,0.0005899858078919351,0.00029982454725541174,0.00031611806480214,0.0017474163323640823,0.010030473582446575,0.016764715313911438,0.033318936824798584,0.07333724945783615,0.19645090401172638,0.41276875138282776,1.1195169687271118,4.171171188354492,41.84349822998047
347,0.0009606462554074824,0.0004918460035696626,0.00025022902991622686,0.00026774866273626685,0.0016279626870527864,0.009560366161167622,0.015889406204223633,0.03089703992009163,0.06634018570184708,0.17793482542037964,0.36823365092277527,1.0228203535079956,3.7093958854675293,37.343536376953125
348,0.000942784536164254,0.0004923127708025277,0.0002551338111516088,0.00027003634022548795,0.0016352940583601594,0.009992132894694805,0.0166277177631855,0.03302738070487976,0.07088031619787216,0.19184862077236176,0.4032543897628784,1.1365675926208496,3.9150888919830322,40.696746826171875
349,0.0008288942044600844,0.00044056324986740947,0.00024875541566871107,0.00027226711972616613,0.0016357259592041373,0.010232945904135704,0.017289862036705017,0.03481529653072357,0.07403872162103653,0.20840033888816833,0.44462329149246216,1.2831469774246216,4.114992141723633,44.52501678466797
350,0.0012221018550917506,0.0006449834327213466,0.0003427950432524085,0.0003543819475453347,0.0020902424585074186,0.015700409188866615,0.028231294825673103,0.0658794417977333,0.1372566819190979,0.40175527334213257,0.8604822754859924,2.9830658435821533,8.101851463317871,92.83078002929688
351,0.0008212552638724446,0.0004371656395960599,0.00023548358876723796,0.00024954171385616064,0.0014592071529477835,0.008732455782592297,0.014663444831967354,0.029245784506201744,0.06620555371046066,0.17972049117088318,0.37746235728263855,0.9939020276069641,3.75067138671875,38.23723220825195
352,0.0003280724922660738,0.0002037610684055835,0.0001353212137473747,0.0001805480569601059,0.001325238379649818,0.008440249599516392,0.014710715040564537,0.030455095693469048,0.07091657817363739,0.203984335064888,0.42979228496551514,1.12542724609375,4.161331653594971,42.98069381713867
353,0.0006440883735194802,0.00035585660953074694,0.00020537246018648148,0.00023462405079044402,0.0015297175850719213,0.009635768830776215,0.016257915645837784,0.034263525158166885,0.07420235127210617,0.21048542857170105,0.4593725800514221,1.3439528942108154,4.244949817657471,45.78899383544922
354,0.001113605685532093,0.0005655356799252331,0.0002808022836688906,0.000267932191491127,0.0014519891701638699,0.01000270713120699,0.01761135458946228,0.0392443910241127,0.09539324045181274,0.2593761384487152,0.5639415979385376,1.5246871709823608,5.843818187713623,58.01033401489258
355,0.0008822596282698214,0.00046673620818182826,0.0002461380499880761,0.0002435607893858105,0.0013566381530836225,0.00867767259478569,0.015106013044714928,0.03150234371423721,0.07063586264848709,0.19578592479228973,0.4245675206184387,1.2215193510055542,3.9951446056365967,42.182743072509766
356,0.0008527828613296151,0.00043190320138819516,0.00022311933571472764,0.00022267307213041931,0.0013079325435683131,0.009032229892909527,0.016397466883063316,0.03860814496874809,0.09680139273405075,0.2648496925830841,0.5781300663948059,1.532284140586853,6.0356621742248535,59.582275390625
357,0.0011739111505448818,0.0005890856264159083,0.00029363957582972944,0.0002685943036340177,0.0013706807512789965,0.008810466155409813,0.016223493963479996,0.03597245365381241,0.08599133044481277,0.2481529712677002,0.5346340537071228,1.5527876615524292,5.120703220367432,55.172691345214844
358,0.0006636738544330001,0.00035216595279052854,0.00018954405095428228,0.0001949128636624664,0.001202831626869738,0.007618273608386517,0.01287973765283823,0.02627830021083355,0.05867931246757507,0.15694361925125122,0.3312359154224396,0.9069138765335083,3.2578840255737305,33.46559143066406
359,0.0008499876130372286,0.0004322317836340517,0.0002194793487433344,0.00021100111189298332,0.001189048052765429,0.007214565295726061,0.011890498921275139,0.02359790727496147,0.051860302686691284,0.13607251644134521,0.2865639925003052,0.7662327289581299,2.7985000610351562,28.531023025512695
360,0.0005758511833846569,0.000313840078888461,0.0001751293457346037,0.00017660585581324995,0.0011586223263293505,0.009430347941815853,0.01744719222187996,0.042335864156484604,0.10864906013011932,0.3066328763961792,0.659824550151825,1.821203589439392,6.895263671875,69.05181121826172
361,0.0002932913484983146,0.00017460451635997742,0.0001143737172242254,0.0001404137583449483,0.0010443562641739845,0.007031304761767387,0.012079072184860706,0.02473868429660797,0.05541034787893295,0.1497480422258377,0.3207204341888428,0.9019442200660706,3.0849244594573975,32.23773956298828
362,0.000987519626505673,0.00047723305760882795,0.00024557646247558296,0.00021871112403459847,0.001127555500715971,0.006929015275090933,0.01152306329458952,0.023895956575870514,0.0558428056538105,0.14337657392024994,0.30676883459091187,0.7812198400497437,3.103126287460327,30.73820686340332
363,0.0012787726009264588,0.0006296953069977462,0.0003122219641227275,0.0002612472453620285,0.0012164856307208538,0.009353213012218475,0.01874564029276371,0.05470825359225273,0.1639820784330368,0.4962957203388214,1.0625020265579224,2.6863083839416504,11.724026679992676,115.91602325439453
364,0.0002825571282301098,0.00016978530038613826,0.000111234316136688,0.00013426515215542167,0.000977695337496698,0.006722705438733101,0.011288847774267197,0.023369358852505684,0.05493265762925148,0.14523522555828094,0.3138302266597748,0.8212563991546631,3.1603028774261475,31.452054977416992
365,0.0008033699123188853,0.0004116792988497764,0.00022404451738111675,0.0002107206964865327,0.0011229122756049037,0.007240092381834984,0.012164720334112644,0.024157151579856873,0.05049975961446762,0.13522490859031677,0.28693056106567383,0.8962921500205994,2.676001787185669,28.567243576049805
366,0.00039783044485375285,0.00021679262863472104,0.0001322934404015541,0.0001436574530089274,0.0009232057491317391,0.006109726615250111,0.01056324690580368,0.02260664664208889,0.047904931008815765,0.12609244883060455,0.2665044665336609,0.8096356391906738,2.655484199523926,27.03496551513672
367,0.0006856299587525427,0.00033354354673065245,0.00017016120546031743,0.0001605366705916822,0.0009424546151421964,0.00616206182166934,0.01051090657711029,0.022550223395228386,0.05275079607963562,0.14199188351631165,0.3048659563064575,0.8350898027420044,2.990912914276123,30.77589225769043
368,0.0011373718734830618,0.0005606727208942175,0.00026503295521251857,0.0002163644676329568,0.0009871145011857152,0.005845385137945414,0.009560407139360905,0.01926327310502529,0.04221208393573761,0.10896392166614532,0.23020455241203308,0.6200142502784729,2.2381129264831543,22.800222396850586
369,0.0006694323965348303,0.00035536312498152256,0.00018973911937791854,0.0001726972113829106,0.0009355556685477495,0.006202961318194866,0.010464867576956749,0.022405730560421944,0.05325130745768547,0.14231374859809875,0.3064909875392914,0.7902995347976685,3.0514426231384277,30.57583999633789
370,0.0009353124187327921,0.000456534035038203,0.00022355574765242636,0.00018629827536642551,0.0009299187222495675,0.005842028651386499,0.009801948443055153,0.020793745294213295,0.04677353799343109,0.12458121031522751,0.26702675223350525,0.7428880333900452,2.608748197555542,26.929616928100586
371,0.0007062292424961925,0.0003663673996925354,0.00018351133621763438,0.00015988796076271683,0.0008555480744689703,0.005417308770120144,0.00899952370673418,0.018793806433677673,0.04246126487851143,0.11141062527894974,0.24033470451831818,0.6606521010398865,2.3225903511047363,23.90676498413086
372,0.0008347170660272241,0.00041627491009421647,0.00020558801770675927,0.00017365296662319452,0.0008804461685940623,0.0054174368269741535,0.008891373872756958,0.01839498244225979,0.04020104929804802,0.10541944205760956,0.2227933555841446,0.6033580303192139,2.1894617080688477,22.235645294189453
373,0.0006962302722968161,0.0003797557146754116,0.0002187480713473633,0.00018670274585019797,0.000862769375089556,0.008119236677885056,0.021634431555867195,0.07231254130601883,0.19816267490386963,0.6532572507858276,1.483375072479248,5.000808238983154,14.021075248718262,159.0205078125
374,0.0011615934781730175,0.0005758835468441248,0.0002955826057586819,0.00023186166072264314,0.0009462977759540081,0.006248938385397196,0.011645372025668621,0.028579790145158768,0.06718914955854416,0.2009211778640747,0.4449673593044281,1.4634872674942017,4.137081146240234,46.2137336730957
375,0.000890519586391747,0.00045470878831110895,0.00022440013708546758,0.00018054762040264904,0.0008311804267577827,0.005110387224704027,0.008417218923568726,0.01774124801158905,0.04050043225288391,0.10667866468429565,0.2283441126346588,0.6031680703163147,2.2044484615325928,22.555269241333008
376,0.0008278608438558877,0.00041063354001380503,0.0002038490929407999,0.00016681311535649002,0.0008110683411359787,0.005003456957638264,0.008534172549843788,0.01931997388601303,0.045162688940763474,0.12746559083461761,0.2747405171394348,0.8362380862236023,2.5856070518493652,27.79326629638672
377,0.00039498027763329446,0.00022510862618219107,0.0001252410002052784,0.00011882211401825771,0.0007190549513325095,0.005124281160533428,0.008711930364370346,0.02012384682893753,0.05011355131864548,0.13982649147510529,0.3027831017971039,0.7810682058334351,3.06315279006958,30.561147689819336
378,0.0008288921671919525,0.00041969012818299234,0.00020975226652808487,0.0001706566399661824,0.0007935400353744626,0.0066830855794250965,0.013255562633275986,0.03633744269609451,0.08801936358213425,0.266361802816391,0.6064475178718567,1.9159542322158813,5.6373772621154785,62.275665283203125
379,0.0006895291735418141,0.00033756523043848574,0.00016571376181673259,0.00013937171024736017,0.0007041383651085198,0.0046141138300299644,0.007765128742903471,0.017212586477398872,0.03914203494787216,0.10518327355384827,0.22724388539791107,0.6259046196937561,2.167126178741455,22.54034996032715
380,0.0006111541879363358,0.00032076204661279917,0.00016313648666255176,0.00013719699927605689,0.0006787667516618967,0.004746858961880207,0.008597868494689465,0.021342061460018158,0.051089901477098465,0.14812472462654114,0.3325681686401367,0.9954925775527954,3.12675142288208,33.675540924072266
381,0.0011957669630646706,0.0005792338633909822,0.00027401826810091734,0.00020946079166606069,0.0008074856596067548,0.005154043901711702,0.008888821117579937,0.020615823566913605,0.044567495584487915,0.12127870321273804,0.26268288493156433,0.7960463166236877,2.469031810760498,26.106491088867188
382,0.0007252623909153044,0.00034557809703983366,0.00017860448861029,0.0001468020345782861,0.0006829123012721539,0.004481434356421232,0.007502428721636534,0.01688171550631523,0.04093843698501587,0.11234624683856964,0.2463064193725586,0.6281141042709351,2.439595937728882,24.428510665893555
383,0.0005813531461171806,0.0003087231598328799,0.0001568217994645238,0.00012982838961761445,0.0006339713581837714,0.004227501340210438,0.007074492517858744,0.01578262634575367,0.03606760874390602,0.09634015709161758,0.20737868547439575,0.5628452897071838,1.9926406145095825,20.5613956451416
384,0.0007846190128475428,0.00039870120235718787,0.00019902957137674093,0.00015273371536750346,0.0006630789139308035,0.005595754832029343,0.011482574976980686,0.035305269062519073,0.1107911542057991,0.35090628266334534,0.7994967103004456,1.9465187788009644,7.940506935119629,81.42691802978516
385,0.00080933200661093,0.0003831405774690211,0.00018160919717047364,0.00013881560880690813,0.000624918146058917,0.004108902532607317,0.006898330990225077,0.015458716079592705,0.03470081835985184,0.09286987781524658,0.1978592872619629,0.5639965534210205,1.904951810836792,19.739233016967773
386,0.0003091774124186486,0.00016658213280607015,0.00010370091331424192,0.00010011457925429568,0.0005478077218867838,0.003800132079049945,0.006330219563096762,0.01414030883461237,0.03249790146946907,0.08794163167476654,0.19054532051086426,0.5150613784790039,1.8662843704223633,18.759260177612305
387,0.0008803380187600851,0.00042045878944918513,0.00021530318190343678,0.00015227257972583175,0.0005931053310632706,0.005014545284211636,0.00950213335454464,0.02554013952612877,0.06502458453178406,0.18748241662979126,0.3932836055755615,1.1308035850524902,4.189274311065674,42.56317138671875
388,0.000836928200442344,0.00042160614975728095,0.00021548809309024364,0.0001609224418643862,0.0005892996559850872,0.004055470693856478,0.00730516342446208,0.018427835777401924,0.048207830637693405,0.13660065829753876,0.301599383354187,0.717734694480896,3.0379793643951416,30.737747192382812
389,0.0008566370233893394,0.00043647820712067187,0.00022352850646711886,0.00017007190035656095,0.0006703719263896346,0.005528512876480818,0.010584474541246891,0.029506169259548187,0.07639680802822113,0.2302519828081131,0.5082817077636719,1.6015132665634155,5.326419353485107,54.17486572265625
390,0.000259270251262933,0.00016466596571262926,9.714917541714385e-05,9.25552740227431e-05,0.000498225272167474,0.0037124298978596926,0.006508344318717718,0.015687791630625725,0.04000569507479668,0.11235707998275757,0.24341779947280884,0.6265149712562561,2.444334030151367,24.634511947631836
391,0.001116719446144998,0.0005490756593644619,0.0002511978382244706,0.00017424800898879766,0.0006010158103890717,0.003664545249193907,0.006225208286195993,0.01477902103215456,0.03549782186746597,0.10125870257616043,0.22290031611919403,0.6317394971847534,2.1077256202697754,22.356048583984375
392,0.0005014156340621412,0.0002690925030037761,0.0001431112177670002,0.0001132589386543259,0.0004821902548428625,0.003320372896268964,0.005740100983530283,0.014383722096681595,0.03860187530517578,0.1136179119348526,0.24965715408325195,0.6660115718841553,2.5089340209960938,25.706890106201172
393,0.0009244398679584265,0.0004623746208380908,0.00021196472516749054,0.00014608695346396416,0.0005308851250447333,0.003343802411109209,0.005573124624788761,0.012388626113533974,0.027593007311224937,0.07256896048784256,0.1537984013557434,0.4281519055366516,1.4849374294281006,15.137321472167969
394,0.0007151850732043386,0.00034391655935905874,0.0001825647195801139,0.00013437239977065474,0.0004995493218302727,0.0035336108412593603,0.006594915874302387,0.01754135638475418,0.04009526968002319,0.11791985481977463,0.25150710344314575,0.8938083052635193,2.507646083831787,25.85855484008789
395,0.0009967490332201123,0.0004850964469369501,0.00021957795252092183,0.00014355611347127706,0.0004885250818915665,0.0031302780844271183,0.005210319068282843,0.011716916225850582,0.026936061680316925,0.07142306864261627,0.15289509296417236,0.40761101245880127,1.4924544095993042,15.02603530883789
396,0.00048180922749452293,0.0002601484884507954,0.0001326139026787132,0.00010468067921465263,0.0004621281987056136,0.0030420315451920033,0.005181574262678623,0.012041840702295303,0.027551978826522827,0.07386035472154617,0.15794216096401215,0.4600893259048462,1.5327733755111694,15.617810249328613
397,0.0005325537058524787,0.0002736581373028457,0.00013733311789110303,0.00010456995369167998,0.0004352401592768729,0.003022086573764682,0.00527393352240324,0.013182939030230045,0.03354533761739731,0.09691888093948364,0.21261192858219147,0.5651661157608032,2.0922093391418457,21.562389373779297
398,0.0004467541875783354,0.00023421728110406548,0.00011662605538731441,9.294162737205625e-05,0.000412907509598881,0.0028408668003976345,0.004887499380856752,0.011747932061553001,0.02748323790729046,0.07628186047077179,0.16290219128131866,0.465925931930542,1.577519178390503,16.269426345825195
399,0.0005249064997769892,0.00027097086422145367,0.00014464693958871067,0.0001128238218370825,0.0004454031295608729,0.003279403317719698,0.006148179993033409,0.016483983024954796,0.04004701226949692,0.11883816123008728,0.2679903209209442,0.82930588722229,2.5181851387023926,26.596282958984375
400,0.0008427737629972398,0.0004277788393665105,0.00020496190700214356,0.00014645302144344896,0.0004689803463406861,0.0028222682885825634,0.004961662460118532,0.012800002470612526,0.03549691662192345,0.1076226755976677,0.23259595036506653,0.5653218626976013,2.1990175247192383,22.77492332458496
401,0.0002836661587934941,0.00016288472397718579,9.62196645559743e-05,8.0081656051334e-05,0.0003673352184705436,0.00297722895629704,0.005675109103322029,0.015334668569266796,0.03654616326093674,0.10874807834625244,0.23982904851436615,0.7330172061920166,2.3657026290893555,24.257068634033203
402,0.0005561433499678969,0.00027813235647045076,0.00014458945952355862,0.00010191743058385327,0.00038387050153687596,0.002758961170911789,0.004887326154857874,0.011244803667068481,0.024760954082012177,0.06554247438907623,0.1412164717912674,0.4144846796989441,1.3098901510238647,13.406387329101562
403,0.0008158829878084362,0.0004049940616823733,0.0001981104869628325,0.00013819847663398832,0.00045716302702203393,0.0028902844060212374,0.005189110524952412,0.013670331798493862,0.03380899131298065,0.09757009148597717,0.21730832755565643,0.6905252933502197,2.102402925491333,22.155305862426758
404,0.0006360957049764693,0.00031279854010790586,0.00014880855451337993,0.00010326218034606427,0.0003817669639829546,0.002518992405384779,0.0043947878293693066,0.010460654273629189,0.02421652525663376,0.06688826531171799,0.1452333629131317,0.4008708596229553,1.3456979990005493,14.074301719665527
405,0.0003893336688634008,0.00021196642774157226,0.00011917052324861288,9.609039989300072e-05,0.0003759872342925519,0.0024208822287619114,0.004123882856220007,0.009550648741424084,0.021354353055357933,0.0563017837703228,0.12018740922212601,0.33955901861190796,1.1460590362548828,11.692734718322754
406,0.0009452771628275514,0.0004527789424173534,0.00020950923499185592,0.00013520903303287923,0.00041000451892614365,0.0025711979251354933,0.004683404229581356,0.012865407392382622,0.03485219553112984,0.10721345245838165,0.23938804864883423,0.6732462048530579,2.322201728820801,24.531492233276367
407,0.0007896161405369639,0.00038665172178298235,0.0001830309338402003,0.00012151107512181625,0.00037756492383778095,0.002429434796795249,0.004342022817581892,0.012673229910433292,0.036380279809236526,0.11950762569904327,0.2579299211502075,0.7531934976577759,2.648418664932251,28.67926597595215
408,0.0004638919490389526,0.00024152229889295995,0.00013055180897936225,9.751600009622052e-05,0.00035221679718233645,0.002363031730055809,0.00437010545283556,0.012025182135403156,0.031025871634483337,0.08986464887857437,0.20530007779598236,0.6628476977348328,1.9408100843429565,20.16184425354004
409,0.0005806236295029521,0.0002809088909998536,0.00014420044317375869,9.819225670071319e-05,0.0003333631029818207,0.0023138488177210093,0.004164651036262512,0.010923340916633606,0.026580482721328735,0.07421078532934189,0.1596270352602005,0.49153465032577515,1.6381698846817017,16.471271514892578
410,0.0005683931522071362,0.0002884246641770005,0.00014172309602145106,0.00010074148303829134,0.00034526054514572024,0.002192516578361392,0.0037769684568047523,0.00907971616834402,0.020810402929782867,0.05726443976163864,0.12017334997653961,0.33581146597862244,1.1582460403442383,11.948468208312988
411,0.0004696723190136254,0.00026067570433951914,0.0001332393876509741,9.406203025719151e-05,0.0003131503181066364,0.0022662703413516283,0.00419610133394599,0.01135146152228117,0.02749282866716385,0.08059041202068329,0.17794197797775269,0.5602893233299255,1.7603684663772583,18.161619186401367
412,0.001013494678772986,0.000487243989482522,0.00022122850350569934,0.00013141364615876228,0.0003564245707821101,0.002122740028426051,0.003656961489468813,0.008829444646835327,0.02089347504079342,0.05710641294717789,0.12341822683811188,0.35319942235946655,1.1692932844161987,12.098048210144043
413,0.0009313325863331556,0.0004353237454779446,0.0001990836171898991,0.000122129509691149,0.00033845831057988107,0.002054668962955475,0.003496452933177352,0.00820731557905674,0.01837780512869358,0.04885128140449524,0.10299615561962128,0.2850216329097748,0.9794279336929321,10.00607681274414
414,0.0008432833128608763,0.00041470539872534573,0.00019520176283549517,0.00012174023140687495,0.0003151091805193573,0.0019670056644827127,0.003419499611482024,0.008292870596051216,0.019486378878355026,0.05664142966270447,0.1188749447464943,0.30871468782424927,1.132161259651184,12.008782386779785
415,0.001075905398465693,0.00051274144789204,0.0002414100745227188,0.0001433663856005296,0.0003510289825499058,0.0021701662335544825,0.003921383526176214,0.010487706400454044,0.025091437622904778,0.07063356041908264,0.15493907034397125,0.4941595792770386,1.497512936592102,15.263908386230469
416,0.0008215696434490383,0.0004049575363751501,0.00019024925131816417,0.00011686343350447714,0.00030837691156193614,0.002018383704125881,0.0037393197417259216,0.01044587790966034,0.02649349719285965,0.07421969622373581,0.1654801070690155,0.5297335982322693,1.5805001258850098,16.18877601623535
417,0.0010542146628722548,0.0005131047801114619,0.000229474957450293,0.00013517898332793266,0.0003000916913151741,0.0019146976992487907,0.003391037229448557,0.008610785007476807,0.02069043554365635,0.06305242329835892,0.13410234451293945,0.35355880856513977,1.216491460800171,13.367011070251465
418,0.0005800374783575535,0.0002954339433927089,0.00015497025742661208,0.00010725234460551292,0.00030011998023837805,0.0018284794641658664,0.003235751762986183,0.00859793834388256,0.02368943579494953,0.07968573272228241,0.1734241396188736,0.4099839925765991,1.7472224235534668,19.179302215576172
419,0.0004108442226424813,0.0002261122572235763,0.00013169490557629615,9.536863944958895e-05,0.00028259577811695635,0.0018305592238903046,0.003276098519563675,0.007960577495396137,0.017125215381383896,0.04739200696349144,0.10040560364723206,0.28887736797332764,0.9607741236686707,10.114177703857422
420,0.0007399673922918737,0.00035554959322325885,0.00016950417193584144,0.00010323280730517581,0.00028155851759947836,0.0017590546049177647,0.0031525318045169115,0.008707068860530853,0.02280971221625805,0.06706203520298004,0.148875430226326,0.46120601892471313,1.450186848640442,15.263984680175781
421,0.0004998018266633153,0.0002570150827523321,0.00012690479343291372,8.249975508078933e-05,0.00024831609334796667,0.0016066977987065911,0.002786296419799328,0.006737853866070509,0.015152881853282452,0.04111319035291672,0.08604387938976288,0.2347314953804016,0.8097048997879028,8.39756965637207
422,0.0007095231558196247,0.00035107217263430357,0.00017629459034651518,0.00010924443631665781,0.00027542089810594916,0.0018581072799861431,0.0034617932979017496,0.00985480472445488,0.023826751857995987,0.07009442150592804,0.15734560787677765,0.5230289697647095,1.511115312576294,15.345511436462402
423,0.0008843585383147001,0.00043547540553845465,0.00021499207650776953,0.00013154263433534652,0.0002995566464960575,0.0019134271424263716,0.00371548836119473,0.010437102988362312,0.026616856455802917,0.07615133374929428,0.17145442962646484,0.591068685054779,1.7016454935073853,16.986122131347656
424,0.00042006082367151976,0.00021974043920636177,0.00011882058606715873,7.876095332903787e-05,0.00024473381927236915,0.001546821091324091,0.002736038761213422,0.00687772361561656,0.01588509976863861,0.043994445353746414,0.0934562012553215,0.26899582147598267,0.890906810760498,9.13647174835205
425,0.0007498926133848727,0.000399465934606269,0.00021352412295527756,0.00013714177475776523,0.00027015028172172606,0.0016287623438984156,0.003051161067560315,0.008330480195581913,0.02097884565591812,0.060793906450271606,0.13397859036922455,0.4229450821876526,1.2904576063156128,13.11214828491211
426,0.0008491234038956463,0.0004166080034337938,0.00020222326565999538,0.00011856011406052858,0.00025666115107014775,0.0015377226518467069,0.002795236185193062,0.007622359320521355,0.019306035712361336,0.06510017067193985,0.1346728801727295,0.336101233959198,1.2862927913665771,14.093781471252441
427,0.0005956013919785619,0.0003057949070353061,0.000156618858454749,0.00010343740723328665,0.00023924258130136877,0.0015472067752853036,0.003112920094281435,0.010104343295097351,0.02867119386792183,0.09390183538198471,0.20509569346904755,0.6114034056663513,2.0141053199768066,20.821001052856445
428,0.0005895590875297785,0.0002917194797191769,0.00014109403127804399,9.002001752378419e-05,0.00022340044961310923,0.0014610387152060866,0.0026749861426651478,0.007044508587568998,0.017004111781716347,0.048005610704422,0.10343246161937714,0.302642285823822,0.9959062337875366,10.152847290039062
429,0.0008287864620797336,0.00040594275924377143,0.0001952685124706477,0.00011624355101957917,0.000244867434957996,0.0014447865542024374,0.0025855943094938993,0.0065195937640964985,0.015094061382114887,0.04190683364868164,0.08858644217252731,0.250556081533432,0.8485087752342224,8.71837329864502
430,0.0008406099514104426,0.00041217985562980175,0.0002012499753618613,0.00011846546840388328,0.00024236904573626816,0.0013993453467264771,0.002594514051452279,0.0072074104100465775,0.01834917441010475,0.05359343811869621,0.1166546419262886,0.36179375648498535,1.1283526420593262,11.507306098937988
431,0.0005099715781398118,0.0002586938499007374,0.0001327105419477448,8.229384548030794e-05,0.00019864016212522984,0.0012746643042191863,0.00230199983343482,0.0059550851583480835,0.013933489099144936,0.038685936480760574,0.08079755306243896,0.23432160913944244,0.7784730195999146,7.902190685272217
432,0.0008119951235130429,0.0003896297712344676,0.00018344286945648491,0.00010602636029943824,0.00022768178314436227,0.0013028366956859827,0.002285603666678071,0.005798314232379198,0.013209817931056023,0.03680156543850899,0.0764034166932106,0.21313489973545074,0.722595751285553,7.3980817794799805
433,0.0007594476919621229,0.00036845394060947,0.0001752878015395254,0.00010243636643281206,0.0002086321619572118,0.0012402519350871444,0.002204264746978879,0.005603398662060499,0.012940509244799614,0.03537531569600105,0.07389671355485916,0.21557870507240295,0.6984193921089172,7.114528179168701
434,0.0006346008740365505,0.0003184596134815365,0.00016168298316188157,9.676875924924389e-05,0.00020020744705107063,0.0012568759266287088,0.002349315909668803,0.006416399963200092,0.01562404166907072,0.04355977475643158,0.09409936517477036,0.30551865696907043,0.9048516750335693,9.063554763793945
435,0.0005622081807814538,0.0002828985161613673,0.00014422539970837533,8.71443553478457e-05,0.00018137377628590912,0.0011355747701600194,0.002038990380242467,0.005237784702330828,0.012174590490758419,0.03405959904193878,0.07113423198461533,0.19901689887046814,0.6587802171707153,6.8618574142456055
436,0.0007805149652995169,0.000375940726371482,0.000174630869878456,0.00010172735346714035,0.00020332048006821424,0.0011690929532051086,0.0020732246339321136,0.005400713067501783,0.012446665205061436,0.03470586985349655,0.07162117213010788,0.20714394748210907,0.6925735473632812,6.9952898025512695
437,0.0005531650967895985,0.000279869680525735,0.00014474127965513617,8.236453868448734e-05,0.00017436723283026367,0.0011621356243267655,0.0021956530399620533,0.006183497607707977,0.015474670566618443,0.044363684952259064,0.09526113420724869,0.3008611500263214,0.9359039068222046,9.363737106323242
438,0.0007423911592923105,0.000363924540579319,0.0001742410968290642,9.914583642967045e-05,0.0001822541089495644,0.0011009040754288435,0.002012914512306452,0.006030434742569923,0.01682233065366745,0.06098141893744469,0.1319776177406311,0.340116411447525,1.3837467432022095,14.548709869384766
439,0.0004911357536911964,0.000259302876656875,0.00014166062464937568,9.290508751291782e-05,0.00017807655967772007,0.0010473337024450302,0.0019017354352399707,0.004950009752064943,0.011281171813607216,0.03162357583642006,0.06467068940401077,0.18134421110153198,0.6159976720809937,6.3628950119018555
440,0.0006274298648349941,0.0003100019530393183,0.0001558949297759682,9.025270992424339e-05,0.00018201461352873594,0.0010315892286598682,0.0018362033879384398,0.004713633097708225,0.01111329160630703,0.029239680618047714,0.0614946186542511,0.18953315913677216,0.5824307203292847,5.818619251251221
441,0.0005110835772939026,0.00025531993014737964,0.00013533150195144117,8.075976074906066e-05,0.00016572391905356199,0.000997483846731484,0.001801936305128038,0.004794868640601635,0.011465905234217644,0.03275865316390991,0.06779244542121887,0.18789425492286682,0.6454914808273315,6.613353729248047
442,0.0005020562675781548,0.00026870303554460406,0.00015538536536041647,0.00010221611591987312,0.00017889637092594057,0.0010485700331628323,0.0020725084468722343,0.0068021854385733604,0.02042635902762413,0.07843787968158722,0.17170023918151855,0.4488636553287506,1.6707462072372437,18.253829956054688
443,0.0006900778971612453,0.0003406664473004639,0.00017743813805282116,0.00010176482464885339,0.00016997511556837708,0.000999639043584466,0.0018562182085588574,0.0054932525381445885,0.01453410554677248,0.04571039229631424,0.09854988753795624,0.28844860196113586,0.9715650081634521,9.914073944091797
444,0.0005881966790184379,0.0002977806143462658,0.00015908427303656936,9.50754911173135e-05,0.00017790593847166747,0.0010428630048409104,0.001990369986742735,0.005361881572753191,0.012793953530490398,0.03400428593158722,0.07192698866128922,0.21969036757946014,0.701023280620575,6.901272773742676
445,0.00042742956429719925,0.0002154038957087323,0.0001144819034379907,7.132547034416348e-05,0.00014639603614341468,0.0008704015053808689,0.0015745857963338494,0.004369161557406187,0.010893580503761768,0.034312017261981964,0.07174213230609894,0.18636451661586761,0.6948724389076233,7.233635425567627
446,0.0007158055668696761,0.000345755455782637,0.0001691593206487596,9.22187464311719e-05,0.0001564658887218684,0.000875780126079917,0.0015697537455707788,0.0041659832932055,0.01014653779566288,0.02833566814661026,0.05970171466469765,0.16821911931037903,0.5708710551261902,5.737557411193848
447,0.00042555524851195514,0.00021838345855940133,0.000123147590784356,7.168589945649728e-05,0.0001428597024641931,0.0009030752698890865,0.0017209697980433702,0.005337533541023731,0.014832508750259876,0.049119871109724045,0.10701867938041687,0.30225926637649536,1.0553691387176514,10.962010383605957
448,0.0007126572309061885,0.0003404739254619926,0.00016666142619214952,8.955450175562873e-05,0.00014950914192013443,0.0008494016365148127,0.00155596190597862,0.004299479071050882,0.01087603997439146,0.03172046318650246,0.06841671466827393,0.19942522048950195,0.663532555103302,6.679878234863281
449,0.0006684808759018779,0.00032439830829389393,0.00017017818754538894,9.769292228156701e-05,0.0001609027967788279,0.0008512432686984539,0.0015939933946356177,0.004659815225750208,0.013877524062991142,0.04025537520647049,0.0899820476770401,0.30599603056907654,0.8859018683433533,8.815573692321777
450,0.0007208338938653469,0.0003385388117749244,0.00016873104323167354,8.866106509231031e-05,0.00014559827104676515,0.0008016120991669595,0.0014448753790929914,0.0038966727443039417,0.009955203160643578,0.028708595782518387,0.06124381348490715,0.17215722799301147,0.5826161503791809,5.929156303405762
451,0.0005656321882270277,0.0002786486584227532,0.00014592033403459936,8.739280019653961e-05,0.0001580270763952285,0.0008392233867198229,0.0015744115225970745,0.004779102746397257,0.01518399827182293,0.04530314356088638,0.1032433956861496,0.3682085871696472,1.03630793094635,10.26217269897461
452,0.0007516815676353872,0.0003629507846198976,0.00018209633708465844,0.00010112539166584611,0.00014869571896269917,0.000838745734654367,0.0016191002214327455,0.006257928907871246,0.02070820890367031,0.08574627339839935,0.19887052476406097,0.5190414190292358,2.026160955429077,21.55105209350586
453,0.0008620003936812282,0.0004115419869776815,0.00019830591918434948,0.0001052665538736619,0.00014959077816456556,0.000760157941840589,0.0013830913230776787,0.0038820686750113964,0.010983939282596111,0.03191452473402023,0.07050040364265442,0.2213645577430725,0.6930413842201233,6.924328327178955
454,0.0005052601918578148,0.00024752417812123895,0.00011978342809015885,6.904807378305122e-05,0.00012647666153497994,0.0006967103108763695,0.0012549253879114985,0.003454754827544093,0.008864220231771469,0.02527478337287903,0.05345745384693146,0.15152288973331451,0.5060068964958191,5.137412071228027
455,0.0009833273943513632,0.0004666406603064388,0.00022783142048865557,0.00012128840899094939,0.00016181354294531047,0.0008398445206694305,0.0016562493983656168,0.005724059417843819,0.01715613342821598,0.05494290590286255,0.13075384497642517,0.3812616169452667,1.2611494064331055,12.982744216918945
456,0.0002433757617836818,0.00013496472092811018,8.131087815854698e-05,5.4248561355052516e-05,0.00010834401473402977,0.0006323916604742408,0.0011604645987972617,0.0033907394390553236,0.008906472474336624,0.0285948533564806,0.061394114047288895,0.1623082011938095,0.6018099784851074,6.230419635772705
457,0.000527473574038595,0.0002601278538350016,0.0001392920530634001,8.250939572462812e-05,0.0001319023285759613,0.0006743502453900874,0.0012533541303128004,0.003767342073842883,0.011553746648132801,0.03606700897216797,0.08230641484260559,0.2518639862537384,0.838577926158905,8.44009017944336
458,0.0008595234830863774,0.0004004660004284233,0.00018274778267368674,9.78377865976654e-05,0.00014390042633749545,0.0006821396527811885,0.0012001983122900128,0.00326742697507143,0.00825525727123022,0.023011714220046997,0.048374250531196594,0.13596633076667786,0.4538052976131439,4.608462810516357
459,0.00031038696761243045,0.00017708176164887846,0.00010333956743124872,6.676491466350853e-05,0.00010974970064125955,0.0006221795920282602,0.0011807518312707543,0.003952323459088802,0.010777139104902744,0.03768150135874748,0.08596543967723846,0.20195458829402924,0.8010149002075195,8.470473289489746
460,0.0007679700502194464,0.0003701052919495851,0.0001824437640607357,0.00010280081914970651,0.0001525882980786264,0.0007088812417350709,0.0013690167106688023,0.004365511704236269,0.01335059106349945,0.03695935010910034,0.08217854797840118,0.29338711500167847,0.8386743664741516,8.071150779724121
461,0.0008062372799031436,0.00038502717507071793,0.00018843823636416346,9.886105544865131e-05,0.00013091469008941203,0.0006427624612115324,0.0011590351350605488,0.003292512847110629,0.009114695712924004,0.025581132620573044,0.05476877838373184,0.18146274983882904,0.5438696146011353,5.470342636108398
462,0.0010371198877692223,0.00048819187213666737,0.00023207924095913768,0.00012407673057168722,0.00015407297178171575,0.0006588016985915601,0.0012218019692227244,0.0036266713868826628,0.011938721872866154,0.0345863401889801,0.07717715203762054,0.29205167293548584,0.8160510063171387,7.790348529815674
463,0.0004211057676002383,0.00021520174050237983,0.00011212552635697648,6.837987166363746e-05,0.00011698087473632768,0.0005806043045595288,0.001058771274983883,0.0029979473911225796,0.008225804194808006,0.022605519741773605,0.048563260585069656,0.15392670035362244,0.4737386107444763,4.669659614562988
464,0.000650821253657341,0.000319046521326527,0.00015168818936217576,8.730850095162168e-05,0.00012944103218615055,0.0005853427574038506,0.0010630101896822453,0.003125888993963599,0.009262360632419586,0.026367802172899246,0.057595204561948776,0.20147928595542908,0.5876633524894714,5.689398288726807
465,0.0002730145351961255,0.0001497014454798773,8.56225160532631e-05,5.3582934924634174e-05,9.715543274069205e-05,0.00052972900448367,0.0010072708828374743,0.0031150048598647118,0.009700106456875801,0.02852279506623745,0.06374967843294144,0.21816793084144592,0.6423926949501038,6.312777042388916
466,0.0007321423618122935,0.00036267880932427943,0.00017811926954891533,9.992559353122488e-05,0.00013669829058926553,0.000648277229629457,0.0014495825162157416,0.006321018096059561,0.029230447486042976,0.10118886828422546,0.24543072283267975,0.949084997177124,2.723653793334961,25.988008499145508
467,0.0006802801508456469,0.00033403828274458647,0.00014779447519686073,7.866656233090907e-05,0.0001113617472583428,0.0005233740666881204,0.0009802078129723668,0.0030278817284852266,0.009155874140560627,0.026974089443683624,0.059576500207185745,0.19470655918121338,0.5975247025489807,5.898205280303955
468,0.0007611566688865423,0.0003591361455619335,0.00016437516023870558,8.652728865854442e-05,0.00011781452485593036,0.0005353134474717081,0.0010469075059518218,0.003701003734022379,0.013507713563740253,0.04401598125696182,0.10157714039087296,0.3683285415172577,1.0842992067337036,10.52186393737793
469,0.0008819516515359282,0.00041776266880333424,0.0001798620942281559,9.214592137141153e-05,0.00012110402167309076,0.0005133710219524801,0.0009398260153830051,0.00273465970531106,0.007694958709180355,0.02349269762635231,0.05136112868785858,0.14135369658470154,0.4823446273803711,5.054487228393555
470,0.0007070805877447128,0.0003508646914269775,0.00015956649440340698,8.609620272181928e-05,0.00011325350351398811,0.0005045684520155191,0.0009824555600062013,0.003912140149623156,0.015292610973119736,0.06755447387695312,0.1623486578464508,0.39868277311325073,1.6178796291351318,17.424856185913086
471,0.0008095367811620235,0.00039362258394248784,0.00017415362526662648,9.177355241263285e-05,0.00011947025632252917,0.0004961787490174174,0.0009074002155102789,0.002639309735968709,0.007178622297942638,0.019900163635611534,0.04244895651936531,0.12845736742019653,0.4110199213027954,4.0402045249938965
472,0.00022920596529729664,0.00012393768702168018,7.938736962387338e-05,5.2749495807802305e-05,9.374769433634356e-05,0.00044975033961236477,0.0008433804614469409,0.0025143108796328306,0.007101858500391245,0.0200339425355196,0.04321158304810524,0.1339806467294693,0.4196184575557709,4.130725860595703
473,0.0005692049162462354,0.0002777789195533842,0.00013452152779791504,7.829587411833927e-05,0.00011538070248207077,0.0004819893802050501,0.0008805167162790895,0.002635582583025098,0.007758026942610741,0.024668684229254723,0.054253365844488144,0.15851640701293945,0.5394903421401978,5.47512149810791
474,0.000808866519946605,0.0003885663754772395,0.000176214161911048,9.533931006444618e-05,0.00012060737935826182,0.0004952703602612019,0.0009534845594316721,0.003361803712323308,0.010981641709804535,0.03704123944044113,0.08503395318984985,0.2570849359035492,0.843826949596405,8.512557983398438
475,0.0005738318432122469,0.0002816542109940201,0.00013737888366449624,7.858729804866016e-05,0.00010522262891754508,0.0004514303582254797,0.0008670166716910899,0.0030359248630702496,0.01052429061383009,0.03821258246898651,0.0871240496635437,0.27160075306892395,0.9180074334144592,9.300864219665527
476,0.000627269851975143,0.0003058818110730499,0.0001386864751111716,7.439714681822807e-05,9.504822810413316e-05,0.00041417437023483217,0.0007676385575905442,0.002353956224396825,0.006832885090261698,0.022016996517777443,0.04855000972747803,0.13337351381778717,0.4657021760940552,4.844538688659668
477,0.000841244647745043,0.00039854191709309816,0.0001750948722474277,9.042512101586908e-05,0.00011124418961117044,0.0004427311068866402,0.00080265844007954,0.002383985323831439,0.006503533571958542,0.018573256209492683,0.04002836346626282,0.11152953654527664,0.37788039445877075,3.7917795181274414
478,0.0004908217233605683,0.00025448421365581453,0.00013339104771148413,7.844145147828385e-05,0.00010940565698547289,0.00041301941382698715,0.0008077159873209894,0.002685875166207552,0.008094550110399723,0.02497652731835842,0.05831305682659149,0.15740706026554108,0.5603999495506287,5.535957336425781
479,0.0006157708703540266,0.0002934320655185729,0.00014470391033682972,8.071744377957657e-05,0.0001072449522325769,0.00041568465530872345,0.0007917805924080312,0.0026505233254283667,0.008708472363650799,0.02833317033946514,0.06521885842084885,0.20146599411964417,0.6545364260673523,6.52789306640625
480,0.0006349542527459562,0.0003038792638108134,0.00014250956883188337,7.530492439400405e-05,9.586069791112095e-05,0.0003807903849519789,0.0007117480272427201,0.0022496040910482407,0.006774628069251776,0.01961800456047058,0.04389070346951485,0.1467401087284088,0.4326103925704956,4.278183937072754
481,0.00030982473981566727,0.0001643249561311677,8.592868107371032e-05,5.231208706391044e-05,8.059137326199561e-05,0.0003483003529254347,0.0006576091982424259,0.0020028194412589073,0.00563444010913372,0.015454914420843124,0.03326108306646347,0.10118822008371353,0.3197267949581146,3.1051714420318604
482,0.0006216578767634928,0.0002919186372309923,0.00013663324352819473,7.394708518404514e-05,9.405200398759916e-05,0.00036042259307578206,0.0006567935342900455,0.001977279083803296,0.005472629796713591,0.01575320027768612,0.03453315421938896,0.09603479504585266,0.3230743110179901,3.2310826778411865
483,0.000596057390794158,0.000292948359856382,0.00013527624832931906,7.335071131819859e-05,9.365100413560867e-05,0.0003564829530660063,0.0006708710570819676,0.0022527461405843496,0.0072340164333581924,0.026299236342310905,0.06064669415354729,0.16239137947559357,0.5905320048332214,6.268570899963379
484,0.0005540016572922468,0.00027054804377257824,0.00013926054816693068,7.95292216935195e-05,0.00010814768756972626,0.0003617039474193007,0.000715697358828038,0.0030343818943947554,0.010800681076943874,0.044052500277757645,0.10824640840291977,0.23917172849178314,0.9957461357116699,10.945639610290527
485,0.0006454294198192656,0.0003129058168269694,0.0001558075746288523,8.579489804105833e-05,0.00010170084715355188,0.0003424813912715763,0.0006470053340308368,0.0020869614090770483,0.006536697503179312,0.018118076026439667,0.040608204901218414,0.15091155469417572,0.4306070804595947,3.93803334236145
486,0.0007091186125762761,0.00034596651676110923,0.00017020852828864008,0.00010263863805448636,0.00013536325423046947,0.00039469345938414335,0.0007542219245806336,0.0029879040084779263,0.012562321498990059,0.04755782708525658,0.11730754375457764,0.40818583965301514,1.287806749343872,12.401445388793945
487,0.0007630580221302807,0.0003675507032312453,0.00017327890964224935,9.76988158072345e-05,0.00011738080502254888,0.0003506488574203104,0.000617202022112906,0.0018886623438447714,0.006181362085044384,0.02441447414457798,0.05674518644809723,0.15740472078323364,0.5492881536483765,6.012487411499023
488,0.0006192846922203898,0.0003057550056837499,0.0001464946399210021,8.063637505983934e-05,9.730782039696351e-05,0.0003234914329368621,0.0006056989077478647,0.0019119485514238477,0.0055641550570726395,0.015740390866994858,0.03436589613556862,0.10882803797721863,0.34270766377449036,3.289029359817505
489,0.0008194329566322267,0.0003985800431109965,0.00018735459889285266,0.00010211802873527631,0.00011430654558353126,0.00035901457886211574,0.0006843885057605803,0.0025760370772331953,0.009687788784503937,0.033798106014728546,0.08163835853338242,0.26652437448501587,0.8782385587692261,8.481819152832031
490,0.0007621569093316793,0.0003659942885860801,0.000167403049999848,8.657650323584676e-05,9.743210102897137e-05,0.0003239739453420043,0.0005969436024315655,0.001866753096692264,0.005278919357806444,0.014965678565204144,0.03266536816954613,0.09382762014865875,0.3075292408466339,3.0908591747283936
491,0.0007784392219036818,0.0003762191627174616,0.0001702729641692713,8.85293775354512e-05,9.725527343107387e-05,0.00031203997787088156,0.0005986158503219485,0.0021684959065169096,0.007140905596315861,0.025281932204961777,0.060247402638196945,0.1592291295528412,0.5703703761100769,6.008530616760254
492,0.0010989229194819927,0.0005071572959423065,0.00021934245887678117,0.00010868036042666063,0.00011362333316355944,0.00033691240241751075,0.0005975927924737334,0.001854198519140482,0.005389147903770208,0.015293755568563938,0.033784206956624985,0.10233896970748901,0.33284327387809753,3.177586317062378
493,0.0006577263120561838,0.0003146675298921764,0.00014386112161446363,7.745380571577698e-05,9.156586020253599e-05,0.0003016769187524915,0.0005521540297195315,0.0017146733589470387,0.004876814316958189,0.013696132227778435,0.030105426907539368,0.08511068671941757,0.2793634831905365,2.7730956077575684
494,0.0007244269363582134,0.0003551894042175263,0.00016802492609713227,9.38780140131712e-05,0.00010625388676999137,0.00028555517201311886,0.0005255609285086393,0.0018275000620633364,0.006770218722522259,0.03048645704984665,0.07450061291456223,0.19263732433319092,0.7275398969650269,8.115567207336426
495,0.0003956560103688389,0.00020148587645962834,0.00010107207344844937,6.097531513660215e-05,8.28325719339773e-05,0.00027848678291775286,0.0005340416100807488,0.0017250344390049577,0.00492333946749568,0.013798524625599384,0.030394669622182846,0.08549672365188599,0.2898443043231964,2.7894208431243896
496,0.0005035328213125467,0.0002638587902765721,0.00012576892913784832,6.934772682143375e-05,7.810778333805501e-05,0.00026394182350486517,0.0005086844321340322,0.0018013238441199064,0.005610890220850706,0.018925441429018974,0.04403615742921829,0.11403781920671463,0.4131999611854553,4.31428337097168
497,0.00040104406070895493,0.00019253378559369594,9.265671542380005e-05,5.246849832474254e-05,7.079563511069864e-05,0.00025161815574392676,0.0004658388497773558,0.0014603877207264304,0.004076628014445305,0.011259004473686218,0.024236056953668594,0.06787096709012985,0.22471916675567627,2.200462818145752
498,0.0005701195332221687,0.00029200289282016456,0.0001412927667843178,8.243980846600607e-05,0.00010214658686891198,0.00026918508228845894,0.00048625172348693013,0.0015034780371934175,0.0042645917274057865,0.012174260802567005,0.026631565764546394,0.07462716847658157,0.2463194578886032,2.476482391357422
499,0.0007210306357592344,0.0003502570907585323,0.00015940297453198582,8.549317863071337e-05,9.769591997610405e-05,0.0002683867351152003,0.0005001273239031434,0.0016458152094855905,0.00532850157469511,0.016369298100471497,0.03804025799036026,0.12598447501659393,0.40468862652778625,3.7091257572174072
500,0.0002870761964004487,0.0001596172951394692,8.610729855718091e-05,5.6386201322311535e-05,8.19923952803947e-05,0.00025127085973508656,0.0004570800228975713,0.0013989984290674329,0.003998441155999899,0.010803580284118652,0.023483842611312866,0.07336616516113281,0.22842982411384583,2.1229381561279297
501,0.0004403092316351831,0.00022617759532295167,0.00010963816748699173,6.567090167663991e-05,8.219346636906266e-05,0.000234261155128479,0.0004571742028929293,0.002103763399645686,0.009981214068830013,0.047866322100162506,0.11945854872465134,0.34337183833122253,1.2712196111679077,13.482542037963867
502,0.0007126961136236787,0.0003528919769451022,0.00016621951363049448,9.263469110010192e-05,0.00010223997378489003,0.00024857185781002045,0.0004695932730101049,0.0016033845022320747,0.00546813802793622,0.01689191535115242,0.03969408944249153,0.13571207225322723,0.4299280047416687,3.9143123626708984
503,0.0007445315713994205,0.00034845827030949295,0.00015651875582989305,8.179119322448969e-05,8.901514229364693e-05,0.0002384905965300277,0.0004268410266377032,0.0013211288023740053,0.003996569663286209,0.012970484793186188,0.029199134558439255,0.0807134285569191,0.27782493829727173,2.9337964057922363
504,0.0008718612953089178,0.0004217633686494082,0.0001874344889074564,9.424675954505801e-05,9.796515223570168e-05,0.00024361349642276764,0.00044030038407072425,0.0013926469255238771,0.0042998348362743855,0.012840728275477886,0.029108893126249313,0.09704625606536865,0.306020587682724,2.8104100227355957
505,0.0003668026183731854,0.00018927264318335801,9.184276859741658e-05,5.094283915241249e-05,6.53550960123539e-05,0.00020104703435208648,0.0003706059360411018,0.0011984385782852769,0.003572403686121106,0.010436628013849258,0.022863848134875298,0.06916027516126633,0.2274714708328247,2.1583127975463867
506,0.000561036984436214,0.000284545065369457,0.00013727381883654743,7.945921242935583e-05,9.667922859080136e-05,0.0002318535407539457,0.00043098899186588824,0.001365626696497202,0.004680577199906111,0.017604347318410873,0.043778784573078156,0.13774187862873077,0.4522169530391693,4.7085652351379395
507,0.0006686311098746955,0.0003308287123218179,0.0001488760462962091,7.930882566142827e-05,9.029410284711048e-05,0.00022824043116997927,0.00040600684587843716,0.0013107088161632419,0.004284513648599386,0.0135030597448349,0.031001949682831764,0.10797394812107086,0.3612445294857025,3.078209400177002
508,0.000468617829028517,0.00024447162286378443,0.00012580455222632736,7.412838021991774e-05,9.28827648749575e-05,0.00021073946845717728,0.00038607470924034715,0.0012157161254435778,0.0038231166545301676,0.012105711735785007,0.027554666623473167,0.08474572002887726,0.2777561843395233,2.701413154602051
509,0.000650700181722641,0.00031817975104786456,0.00014509378524962813,7.384379568975419e-05,8.391387382289395e-05,0.00020811751892324537,0.0003682562673930079,0.001168367569334805,0.0035778216551989317,0.010894079692661762,0.02460522949695587,0.0691455602645874,0.2314724624156952,2.3183648586273193
510,0.0006201465148478746,0.00030494818929582834,0.00014223117614164948,7.682926661800593e-05,9.154241706710309e-05,0.00021646215463988483,0.0003796167147811502,0.0012148743262514472,0.003934540785849094,0.011894014663994312,0.027606558054685593,0.09870595484972,0.3230765163898468,2.6198596954345703
511,0.0005342590739019215,0.0002714523870963603,0.00012167177919764072,6.314917845884338e-05,7.179776730481535e-05,0.00018979086598847061,0.00033678984618745744,0.001073319697752595,0.003204330336302519,0.009341726079583168,0.02052612416446209,0.06035420671105385,0.20259760320186615,1.8995599746704102
512,0.0004134663031436503,0.00021814563660882413,0.00010423874482512474,5.8657700719777495e-05,7.302429003175348e-05,0.0001736652193358168,0.0003151267010252923,0.0010165306739509106,0.0030465975869446993,0.008774071000516415,0.019227851182222366,0.05420929193496704,0.18122904002666473,1.7246285676956177
513,0.0005508988397195935,0.00027767394203692675,0.00013902419595979154,8.301396883325651e-05,0.00010840716277016327,0.0002225346106570214,0.00038967360160313547,0.0012195369927212596,0.004028485622256994,0.015471678227186203,0.03833990544080734,0.10819151997566223,0.38015514612197876,4.100935459136963
514,0.0004796565626747906,0.00025036922306753695,0.00012472644448280334,7.154885679483414e-05,8.963893196778372e-05,0.00018598398310132325,0.0003315858484711498,0.00104418711271137,0.0032727059442549944,0.01023856457322836,0.02342192828655243,0.0716124102473259,0.242045059800148,2.2628350257873535
515,0.00048102112486958504,0.00023704256454948336,0.00011848142457893118,6.808180478401482e-05,8.224305929616094e-05,0.00017970333283301443,0.0003148779505863786,0.0009700582595542073,0.002888560062274337,0.008607061579823494,0.01883014477789402,0.05258020758628845,0.17336244881153107,1.7422386407852173
516,0.0006602377397939563,0.0003160911437589675,0.00014889459998812526,7.972325693117455e-05,9.230605064658448e-05,0.00019039024482481182,0.0003309213789179921,0.0010266463505104184,0.003255493240430951,0.009759815409779549,0.022600973024964333,0.07642939686775208,0.25335872173309326,2.09659481048584
517,0.0004901262582279742,0.000252322934102267,0.00012293712643440813,7.020188786555082e-05,8.691874973010272e-05,0.00017959454271476716,0.0003289289597887546,0.0010899369372054935,0.003636498237028718,0.011205079033970833,0.02689352259039879,0.10170474648475647,0.33095231652259827,2.514643669128418
518,0.00035550451138988137,0.00019141331722494215,9.435115498490632e-05,5.605674596154131e-05,7.770438242005184e-05,0.00016138771024998277,0.0002873187477234751,0.0009463028400205076,0.0030119798611849546,0.009061496704816818,0.020777566358447075,0.07270926237106323,0.2426111102104187,1.9233787059783936
519,0.00045997623237781227,0.0002377228083787486,0.00011984362208750099,7.149964949348941e-05,9.122792835114524e-05,0.00016948596748989075,0.000290115101961419,0.0008931701304391026,0.002658115467056632,0.007704111281782389,0.016880910843610764,0.053446557372808456,0.1779068410396576,1.5327469110488892
520,0.0003962318296544254,0.0002153575187548995,0.00011255271238042042,6.96603165124543e-05,9.231835429091007e-05,0.00017293273413088173,0.0003123103524558246,0.001058668247424066,0.003951265476644039,0.014960475265979767,0.03704080358147621,0.14837953448295593,0.5014206767082214,3.878237247467041
521,0.00033655509469099343,0.00016440782928839326,8.90509836608544e-05,5.505332228494808e-05,7.419410394504666e-05,0.0001737365819280967,0.0002998051350004971,0.0009570061229169369,0.003234907751902938,0.010498304851353168,0.025068487972021103,0.09334961324930191,0.30041220784187317,2.385453462600708
522,0.0005524357547983527,0.0002751045685727149,0.00012657690967898816,6.795594526920468e-05,7.777347491355613e-05,0.00016083577065728605,0.0002642979670781642,0.0008374328026548028,0.002710427390411496,0.008876948617398739,0.02010389231145382,0.05911753699183464,0.20736731588840485,1.9076186418533325
523,0.00048334209714084864,0.00024229906557593495,0.00011533495126059279,5.96895333728753e-05,6.886185292387381e-05,0.0001452196593163535,0.0002504112489987165,0.0008139185956679285,0.0026278686709702015,0.008393527939915657,0.019045716151595116,0.06175875663757324,0.2067834585905075,1.796251654624939
524,0.0005850791349075735,0.00027671712450683117,0.0001297651615459472,6.848086923127994e-05,7.937924237921834e-05,0.00015898050332907587,0.0002647978544700891,0.0008196636918000877,0.0024901973083615303,0.007331527769565582,0.015920834615826607,0.049647167325019836,0.1613224893808365,1.4340804815292358
525,0.0009071347303688526,0.00042712624417617917,0.0001935268664965406,9.675967885414138e-05,9.878182754619047e-05,0.00017490274331066757,0.0002749948762357235,0.0008076647645793855,0.0024433534126728773,0.007365727797150612,0.01598801650106907,0.04754188656806946,0.1567322313785553,1.4735292196273804
526,0.000783304451033473,0.00036943075247108936,0.00016745338507462293,8.378399070352316e-05,8.879275992512703e-05,0.00016603372932877392,0.0002665652136784047,0.0008109213667921722,0.00254456652328372,0.007776295766234398,0.01705978810787201,0.05623441934585571,0.18414370715618134,1.5485334396362305
527,0.0009342694538645446,0.00045729830162599683,0.00021207313693594187,0.00010510968422750011,0.00010473449947312474,0.00016758737911004573,0.00027816754300147295,0.00088638870511204,0.0029955757781863213,0.009865911677479744,0.022814616560935974,0.07805519551038742,0.25637495517730713,2.1943538188934326
528,0.00032838102197274566,0.00018182510393671691,0.00010351651144446805,6.400769052561373e-05,8.475812501274049e-05,0.0001486395631218329,0.00023349888215307146,0.000719575269613415,0.0028323226142674685,0.012662391178309917,0.03130415081977844,0.08111599832773209,0.30059003829956055,3.480487823486328
529,0.00043974450090900064,0.00021831625781487674,0.00010482082143425941,5.907559534534812e-05,7.52009655116126e-05,0.0001571325265103951,0.0002508284815121442,0.0007597852381877601,0.0024666220415383577,0.007727626711130142,0.017166636884212494,0.058446384966373444,0.1921641230583191,1.5703574419021606
530,0.00041291318484582007,0.0002061073755612597,0.00010006644879467785,5.326443715603091e-05,6.677339115412906e-05,0.00013171018508728594,0.0002168522187275812,0.0006948126247152686,0.0022486557718366385,0.00711352052167058,0.015678927302360535,0.04517199471592903,0.14939674735069275,1.4532264471054077
531,0.0004070769646205008,0.00019601226085796952,0.00010049335105577484,5.500361294252798e-05,6.849076453363523e-05,0.00013616924115922302,0.00022250627807807177,0.0007118905778042972,0.002395184012129903,0.007711363490670919,0.017299609258770943,0.05727289244532585,0.18858268857002258,1.612447738647461
532,0.0006851580692455173,0.0003237497585359961,0.0001558370713610202,8.371641160920262e-05,0.000103083519206848,0.0001792638940969482,0.0002810088044498116,0.0009035253315232694,0.0034925551153719425,0.013016567565500736,0.03145887702703476,0.12897498905658722,0.43971872329711914,3.1940221786499023
533,0.0004930123686790466,0.00023612321820110083,0.00011306556552881375,5.9449845139170066e-05,7.123989053070545e-05,0.00013646036677528173,0.00021170958643779159,0.0006442219601012766,0.001997102051973343,0.005945592653006315,0.012614165432751179,0.03741632401943207,0.12204297631978989,1.121462106704712
534,0.0006317745428532362,0.00031822832534089684,0.0001575021306052804,8.806052937870845e-05,0.00010948585986625403,0.00015703009557910264,0.00023528371821157634,0.0007124867406673729,0.00276393024250865,0.01207063253968954,0.030426934361457825,0.07507704943418503,0.2690573036670685,3.3171937465667725
535,0.0004725027538370341,0.00021897588158026338,0.00011016092321369797,5.870371387572959e-05,7.113146421033889e-05,0.00013060530181974173,0.00020030867017339915,0.0006255157641135156,0.0021050593350082636,0.00698012625798583,0.015586324967443943,0.046145811676979065,0.15601901710033417,1.4844001531600952
536,0.000497459783218801,0.0002269515534862876,0.0001111963574658148,5.534317824640311e-05,6.496749119833112e-05,0.00012317010259721428,0.000190872247912921,0.0006103577907197177,0.001997033366933465,0.006213593762367964,0.013481765985488892,0.04053772613406181,0.13482365012168884,1.2312160730361938
537,0.0006306445575319231,0.000294870522338897,0.0001527964195702225,8.311429701279849e-05,9.627094550523907e-05,0.0001411133853252977,0.00020643192692659795,0.0006374605582095683,0.0021952500101178885,0.007995706051588058,0.019335998222231865,0.04904201999306679,0.1631590574979782,1.88407564163208
538,0.0005670914542861283,0.0002904617285821587,0.00014255911810323596,7.616054790560156e-05,8.973689546110108e-05,0.0001301216980209574,0.00020102239795960486,0.0007415123982354999,0.0031483012717217207,0.012583469972014427,0.03099612519145012,0.10181739181280136,0.35279369354248047,3.1020069122314453
539,0.00031747075263410807,0.00016486486128997058,8.83314642123878e-05,4.934124808642082e-05,6.5456515585538e-05,0.00011661608004942536,0.00017780475900508463,0.0005547394976019859,0.001850781380198896,0.006200658157467842,0.014184299856424332,0.03931820020079613,0.13180837035179138,1.338945984840393
540,0.0005527378525584936,0.0002540967834647745,0.00012510368833318353,6.32084920653142e-05,7.207429007394239e-05,0.00012093437544535846,0.0001831364061217755,0.0005646277568303049,0.0018709120340645313,0.005980351939797401,0.013305223546922207,0.03979797288775444,0.13275426626205444,1.2085081338882446
541,0.0006407657638192177,0.00030860520200803876,0.0001517923519713804,8.163110760506243e-05,9.512011456536129e-05,0.0001350120728602633,0.0001922208903124556,0.0005376975750550628,0.0017745463410392404,0.006099427584558725,0.014369585551321507,0.03640671446919441,0.12127255648374557,1.3002365827560425
542,0.0004687660257332027,0.00023228369536809623,0.0001185218061436899,6.451083027059212e-05,7.927829574327916e-05,0.00013273947115521878,0.0001947621494764462,0.0005578718264587224,0.0017673890106379986,0.0054297191090881824,0.011822102591395378,0.03951794281601906,0.13415507972240448,1.060738444328308
543,0.0004604069981724024,0.00022371536761056632,0.0001189733884530142,6.389954796759412e-05,7.970481237862259e-05,0.0001269592612516135,0.00018578502931632102,0.0005175300175324082,0.0016374492552131414,0.005238896235823631,0.011724697425961494,0.03393664211034775,0.114643394947052,1.057131290435791
544,0.0006694221519865096,0.0003303721605334431,0.00016043701907619834,8.664224878884852e-05,0.00010288491466781124,0.00015530784730799496,0.00021357464720495045,0.0005412880564108491,0.0016981756780296564,0.005872733425348997,0.013827027752995491,0.03964953124523163,0.13542437553405762,1.318515419960022
545,0.0007232694188132882,0.00035346767981536686,0.0001842769852373749,0.00010378644947195426,0.0001340925955446437,0.0001731860393192619,0.00022356196132022887,0.0005604055477306247,0.0030688198748975992,0.01843343861401081,0.052632104605436325,0.14571672677993774,0.5250707268714905,5.872218608856201
546,0.0005211978568695486,0.0002463131386321038,0.00012210711429361254,6.234042666619644e-05,7.230338815134019e-05,0.0001117097563110292,0.00016213662456721067,0.0005092674982734025,0.00174872693605721,0.005890994798392057,0.013541007414460182,0.038582198321819305,0.13027815520763397,1.2302637100219727
547,0.0005244769854471087,0.00024888713960535824,0.0001238661352545023,6.419669807655737e-05,7.394103886326775e-05,0.00010715884855017066,0.00015460647409781814,0.0004802804614882916,0.0017111003398895264,0.00623205816373229,0.015057309530675411,0.040418148040771484,0.13825054466724396,1.417784333229065
548,0.0005374535103328526,0.000255591090535745,0.00012045125185977668,6.125074287410825e-05,6.871301593491808e-05,0.00010770962398964912,0.00015430642815772444,0.0004625585279427469,0.0015344028361141682,0.0047518364153802395,0.01030915416777134,0.030255820602178574,0.10043220221996307,0.8970209360122681
549,0.0006885948241688311,0.0003280027012806386,0.0001564403501106426,7.475286111002788e-05,8.213923138100654e-05,0.00012117048754589632,0.00016821765166241676,0.0005174662219360471,0.0019254800863564014,0.006730309221893549,0.015779070556163788,0.055440302938222885,0.19327475130558014,1.5533291101455688
550,0.0004284010792616755,0.00020592402142938226,0.00010451705747982487,5.467687515192665e-05,6.592470890609547e-05,0.00010401604959042743,0.00014800233475398272,0.00046484952326864004,0.001681588008068502,0.00535996351391077,0.011611550115048885,0.04047705978155136,0.14061570167541504,1.048729419708252
551,0.0007381984614767134,0.00035365205258131027,0.00015866434841882437,7.856486627133563e-05,8.13689039205201e-05,0.00011597831326071173,0.00015449407510459423,0.00044719819561578333,0.001499879639595747,0.004734668880701065,0.010336101055145264,0.030710494145751,0.10028313845396042,0.8943023681640625
552,0.00047965699923224747,0.00023714291455689818,0.00011667123180814087,6.497879076050594e-05,7.549252040917054e-05,0.00010816149006132036,0.00015203075599856675,0.0004412548150867224,0.0015230715507641435,0.004901454318314791,0.010706806555390358,0.0383656844496727,0.13388361036777496,1.0163640975952148
553,0.000316944089718163,0.00015520982560701668,8.277891902253032e-05,4.4327989598969e-05,5.5786269513191655e-05,9.300462261307985e-05,0.00013004697393625975,0.00039621442556381226,0.0014232571702450514,0.0049466281197965145,0.011197044514119625,0.03860735893249512,0.13388893008232117,1.0920698642730713
554,0.0006085396162234247,0.0002969631168525666,0.00015687287668697536,9.050461812876165e-05,0.00012999842874705791,0.00020370300626382232,0.00026868938584811985,0.0007755854167044163,0.0030371618922799826,0.011446667835116386,0.026248566806316376,0.11274559795856476,0.4282485544681549,2.7656965255737305
555,0.0002254674764117226,0.00013271668285597116,7.199727406259626e-05,4.302372326492332e-05,5.802543819299899e-05,9.826051973504946e-05,0.00013256112288217992,0.000386534578865394,0.0013175553176552057,0.0042198956944048405,0.009495764970779419,0.026859508827328682,0.08940944820642471,0.8361778855323792
556,0.0006661725929006934,0.00031864948687143624,0.00014921731781214476,7.386533980024979e-05,7.703042501816526e-05,0.00010256025416310877,0.00013934333401266485,0.0003952627594117075,0.0013974467292428017,0.004869994707405567,0.011065252125263214,0.039874523878097534,0.14076830446720123,1.1034647226333618
557,0.0005226127104833722,0.0002662454207893461,0.00013874421711079776,7.642817945452407e-05,8.723435166757554e-05,0.00011606462066993117,0.00015794334467500448,0.0004410968685988337,0.0015089206863194704,0.004613357130438089,0.010142792947590351,0.034364450722932816,0.11888593435287476,0.9370781183242798
558,0.0002814793842844665,0.00014718598686158657,8.305164374178275e-05,4.6233864850364625e-05,6.190233398228884e-05,9.649137791711837e-05,0.00013377799768932164,0.0004239463887643069,0.0017390582943335176,0.006674441043287516,0.015689464285969734,0.06047443300485611,0.21769805252552032,1.624462366104126
559,0.0003836455871351063,0.0001977439533220604,0.00010621538240229711,6.186257814988494e-05,8.094414079096168e-05,0.0001098218490369618,0.0001387096563121304,0.00036481732968240976,0.0013613983755931258,0.005119929555803537,0.011593981646001339,0.0464404858648777,0.16750659048557281,1.1851930618286133
560,0.0004685487656388432,0.0002249327371828258,0.00011525574518600479,6.367488094838336e-05,8.054749196162447e-05,0.00010607995500322431,0.00013553952157963067,0.00037111129495315254,0.0013324731262400746,0.0046070655807852745,0.010428180918097496,0.0372135266661644,0.1327669322490692,0.9950580596923828
561,0.000453797634691,0.0002160787844331935,0.00010848978126887232,5.568439155467786e-05,6.367427704390138e-05,9.196294558933005e-05,0.00012213893933221698,0.000343809777405113,0.0011667722137644887,0.003680555848404765,0.00816276017576456,0.025528308004140854,0.08693889528512955,0.7286421060562134
562,0.0004600635729730129,0.00022377273126039654,0.00011302778875688091,5.946237433818169e-05,6.94837945047766e-05,9.856465476332232e-05,0.00013225138536654413,0.00037161089130677283,0.001308591803535819,0.004308929201215506,0.009550134651362896,0.03176461160182953,0.11175993084907532,0.8747726678848267
563,0.0004252688377164304,0.00020919670350849628,0.00010518469207454473,5.441813846118748e-05,6.404106534318998e-05,9.108469384955242e-05,0.00011759343033190817,0.00032841708161868155,0.00111455621663481,0.0034387530758976936,0.007369892206043005,0.023297235369682312,0.07850845158100128,0.6376519799232483
564,0.0004864807997364551,0.00023389662965200841,0.00011974223161814734,5.704681825591251e-05,6.299281085375696e-05,8.905020513338968e-05,0.00011490005272207782,0.000325764442095533,0.0012214994058012962,0.004742046352475882,0.012219099327921867,0.036149099469184875,0.12239993363618851,1.265663504600525
565,0.00025645754067227244,0.00013174752530176193,7.610525062773377e-05,3.883110548486002e-05,5.089314072392881e-05,8.006305870367214e-05,0.00010777508578030393,0.00031585601391270757,0.0011247554793953896,0.0037293608766049147,0.008261287584900856,0.027838334441184998,0.09672603011131287,0.7760465741157532
566,0.0005587926716543734,0.00026490428717806935,0.0001306387857766822,6.26399923930876e-05,6.789781764382496e-05,9.336812217952684e-05,0.00011991425708401948,0.0003296089998912066,0.001231351518072188,0.004513225052505732,0.010096755810081959,0.038142815232276917,0.13735876977443695,1.0032422542572021
567,0.00025757658295333385,0.000145978425280191,9.78763127932325e-05,6.416501855710521e-05,9.345390571979806e-05,0.00013743736781179905,0.00018055179680231959,0.0004045124223921448,0.0013204339193180203,0.0045126392506062984,0.01034849788993597,0.036412958055734634,0.125298410654068,1.0047653913497925
568,0.0004542928945738822,0.00022303116566035897,0.00013556961494032294,7.953918975545093e-05,0.00010633133206283674,0.00013710276107303798,0.00016959595086518675,0.00034510588739067316,0.0010656770318746567,0.0034349921625107527,0.008452147245407104,0.02282642386853695,0.0764225423336029,0.7755225300788879
569,0.00047885539242997766,0.0002358482452109456,0.00012237270129844546,6.375624798238277e-05,7.27822189219296e-05,9.544836211716756e-05,0.00012948109360877424,0.0003734531346708536,0.0013990072766318917,0.004882396664470434,0.010902652516961098,0.04185941070318222,0.15692216157913208,1.0837416648864746
570,0.0006943668122403324,0.00031970348209142685,0.0001488925190642476,7.283301238203421e-05,7.811359682818875e-05,9.840122947935015e-05,0.00012057485582772642,0.0003091325634159148,0.0011003335239365697,0.00367365381680429,0.008095700293779373,0.02737434022128582,0.09484317898750305,0.7501505613327026
571,0.0006798788672313094,0.0003193398006260395,0.00015760940732434392,8.303882350446656e-05,9.316590148955584e-05,0.00012290195445530117,0.00015121669275686145,0.00031128711998462677,0.0010257172398269176,0.0035967854782938957,0.008330450393259525,0.02879035472869873,0.1005266085267067,0.8256678581237793
572,0.0005030554020777345,0.00023714714916422963,0.0001168443268397823,6.062231113901362e-05,6.97880532243289e-05,8.96124038263224e-05,0.000113738737127278,0.0002801217488013208,0.0009394611115567386,0.0030239655170589685,0.006491201464086771,0.022094955667853355,0.07401766628026962,0.5938060283660889
573,0.00036725294194184244,0.00018942936731036752,0.00010302496229996905,5.7331370044266805e-05,7.048872794257477e-05,9.084719931706786e-05,0.00011359332711435854,0.00028301766724325716,0.0009832822252064943,0.003296738490462303,0.007218656595796347,0.02541424334049225,0.08774127811193466,0.6850806474685669
574,0.0006334548816084862,0.0002931156777776778,0.00014229485532268882,6.914503319421783e-05,7.16286085662432e-05,8.808632992440835e-05,0.0001069591598934494,0.00027857034001499414,0.000991383451037109,0.003363940166309476,0.00761662982404232,0.024082491174340248,0.08302398771047592,0.7012006640434265
575,0.0002568768395576626,0.00014274517889134586,8.079405233729631e-05,5.134695311426185e-05,7.29609964764677e-05,0.00011789414566010237,0.00015103700570762157,0.00031669423333369195,0.0012797907693311572,0.006598287262022495,0.016361268237233162,0.07208401709794998,0.27189916372299194,1.9886387586593628
576,0.0006635126774199307,0.00031156017212197185,0.00015390691987704486,8.094256918411702e-05,9.103580669034272e-05,0.00012095203419448808,0.00015510480443481356,0.00032881772494874895,0.0009795879013836384,0.0030190786346793175,0.006991117261350155,0.022692997008562088,0.08080087602138519,0.7073590755462646
577,0.0005986056057736278,0.0002822224923875183,0.00013583885447587818,6.717058568028733e-05,7.17216098564677e-05,8.151904330588877e-05,9.75206567090936e-05,0.00024961045710369945,0.0008569775964133441,0.0027406716253608465,0.00620278948917985,0.017710281535983086,0.06283806264400482,0.5408307313919067
578,0.0003900442970916629,0.00018154866120312363,9.908007632475346e-05,5.225638597039506e-05,6.61170415696688e-05,8.23469745228067e-05,9.865489846561104e-05,0.00023878406500443816,0.0008440358215011656,0.002817853121086955,0.006186224520206451,0.020505206659436226,0.06977362930774689,0.5547067523002625
579,0.0006812997162342072,0.00030753095052205026,0.0001482517836848274,6.766787555534393e-05,7.05414277035743e-05,8.160850848071277e-05,9.792688069865108e-05,0.00023937261721584946,0.0008238516165874898,0.0026654035318642855,0.005625642836093903,0.018573936074972153,0.06079479306936264,0.4806065261363983
580,0.0005657152505591512,0.00027949947980232537,0.00014789581473451108,8.429810259258375e-05,9.947241778718308e-05,0.0001138501611421816,0.00012568346573971212,0.00023767798847984523,0.0009103028569370508,0.004141313023865223,0.012004110962152481,0.03421176224946976,0.12848637998104095,1.3292772769927979
581,0.00047462424845434725,0.0002491094346623868,0.0001309988583670929,7.879269833210856e-05,9.527977817924693e-05,0.00012349164171610028,0.00014380023640114814,0.000287959206616506,0.0011230207746848464,0.004936922807246447,0.012447447516024113,0.04615894332528114,0.18058480322360992,1.3436625003814697
582,0.0004174781497567892,0.0001937597116921097,9.939386654878035e-05,5.199900260777213e-05,6.0890193708473817e-05,7.62717827456072e-05,9.260477963835001e-05,0.0002178158174501732,0.000753225467633456,0.002529116813093424,0.005750623531639576,0.01646745391190052,0.05646589398384094,0.4845614433288574
583,0.00043811684008687735,0.00020602736913133413,0.00010437849414302036,5.2918265282642096e-05,5.937604873906821e-05,7.362083852058277e-05,8.980240818345919e-05,0.00021867791656404734,0.0007509544375352561,0.002461825031787157,0.005184370093047619,0.017696529626846313,0.05895153805613518,0.4417133331298828
584,0.000387643463909626,0.00020116096129640937,0.00011461950634839013,7.31864056433551e-05,0.00010224299330729991,0.00013929490523878485,0.00016847107326611876,0.00026161191635765135,0.0007776889251545072,0.0027367358561605215,0.00665684649720788,0.02323111891746521,0.08182656019926071,0.7131591439247131
585,0.0006046997150406241,0.000291228701826185,0.00014061827096156776,7.641989941475913e-05,9.077530557988212e-05,0.00012714324111584574,0.00015978138253558427,0.0003153477737214416,0.0008902442059479654,0.0026367707177996635,0.005298152100294828,0.018732188269495964,0.06279256194829941,0.4432165324687958
586,0.0005699978210031986,0.00024691104772500694,0.00012507739302236587,6.081574611016549e-05,6.562115595443174e-05,7.883445505285636e-05,9.742718248162419e-05,0.00022955927124712616,0.0008261193870566785,0.003259055782109499,0.007857324555516243,0.02671814151108265,0.0985555499792099,0.7835218906402588
587,0.0005784544628113508,0.00028337983530946076,0.00015480699948966503,9.493633115198463e-05,0.00012678775237873197,0.00019178669026587158,0.0002446042199153453,0.00032255181577056646,0.0007314003887586296,0.0025684807915240526,0.0065896036103367805,0.018724774941802025,0.06900081038475037,0.619857668876648
588,0.00041847373358905315,0.0002038713137153536,0.00010324492905056104,5.270369729259983e-05,6.0336085880408064e-05,7.287799962796271e-05,8.755396265769377e-05,0.0002043852291535586,0.0007085860706865788,0.0025836778804659843,0.005875546485185623,0.020301636308431625,0.07199112325906754,0.5557613968849182
589,0.0003732728073373437,0.0001760766899678856,8.796434849500656e-05,4.6344659494934604e-05,5.382223389460705e-05,7.089685823302716e-05,8.297824388137087e-05,0.00019175445777364075,0.0006393445655703545,0.002158964751288295,0.0045766448602080345,0.015473918057978153,0.05273516848683357,0.3962751626968384
590,0.000488156481878832,0.00024017585383262485,0.00012476924166548997,6.860774010419846e-05,8.287657692562789e-05,0.00010234371438855305,0.00012232970038894564,0.0002350070426473394,0.0007878249161876738,0.0029000600334256887,0.006641156505793333,0.025202635675668716,0.09422868490219116,0.6687740087509155
591,0.0004707531479652971,0.00023717948351986706,0.00012714642798528075,7.527007255703211e-05,9.661462536314502e-05,0.00012564787175506353,0.0001532976166345179,0.00025237706722691655,0.000759624526835978,0.002655269345268607,0.005983264651149511,0.021526409313082695,0.07732099294662476,0.5763096809387207
592,0.00031676614889875054,0.00014244230987969786,7.536946941399947e-05,3.955086867790669e-05,5.253514973446727e-05,6.974487041588873e-05,8.577385597163811e-05,0.00019034453725907952,0.0006523223710246384,0.0023176115937530994,0.004902759566903114,0.01771070621907711,0.06327353417873383,0.4398770332336426
593,0.00045383383985608816,0.00022095262829679996,0.00011361824726918712,6.271838356042281e-05,7.506638212362304e-05,9.083463373826817e-05,0.00010374545672675595,0.00019129739666823298,0.0006673244060948491,0.0027098185382783413,0.006489724852144718,0.02273542620241642,0.08791220188140869,0.6510045528411865
594,0.0004470254061743617,0.0002286168746650219,0.0001163706838269718,6.721037061652169e-05,7.92149658082053e-05,0.00010009885590989143,0.0001216255477629602,0.00021885121532250196,0.0008748959517106414,0.004824023228138685,0.011896957643330097,0.052635304629802704,0.21283133327960968,1.37058424949646
595,0.0006509419181384146,0.0002907964226324111,0.00014990396448411047,8.56350307003595e-05,0.00010804515477502719,0.00014297249435912818,0.00017666650819592178,0.0003089348610956222,0.0011734708677977324,0.005734585225582123,0.013190893456339836,0.05679989606142044,0.2363622784614563,1.4769442081451416
596,0.0004130052402615547,0.00020990826305933297,0.00010563360410742462,5.707610762328841e-05,6.229948485270143e-05,7.604549318784848e-05,8.710226393304765e-05,0.00017696608847472817,0.0005793113959953189,0.002086934633553028,0.004864319693297148,0.015263639390468597,0.053103599697351456,0.46196234226226807
597,0.0005769987474195659,0.0002696742012631148,0.0001255531096830964,6.049851072020829e-05,6.14073796896264e-05,6.948016380192712e-05,7.797925354680046e-05,0.00016473587311338633,0.0005373317981138825,0.0018053549574688077,0.003766243578866124,0.01232099812477827,0.04159191995859146,0.31794825196266174
598,0.0005170981166884303,0.0002469501632731408,0.00011896747309947386,6.373564974637702e-05,7.529409049311653e-05,8.709415124030784e-05,9.628391853766516e-05,0.0001763733453117311,0.0005562356091104448,0.0018906007753685117,0.004047529771924019,0.013335027731955051,0.046588070690631866,0.3651892840862274
599,0.00037161752698011696,0.00018425608868710697,8.898960368242115e-05,4.94639461976476e-05,5.863477781531401e-05,7.181984256021678e-05,8.15875391708687e-05,0.00016949669225141406,0.0005314612062647939,0.0017799062188714743,0.0037600048817694187,0.012509535998106003,0.042141251266002655,0.3255239725112915
600,0.00033699898631311953,0.00018949514196719974,0.00010497784387553111,7.142183312680572e-05,0.0001001888740574941,0.00014889899466652423,0.00018720855587162077,0.0002549119817558676,0.000678884272929281,0.002607953967526555,0.005488380324095488,0.025716397911310196,0.10170970857143402,0.6083477735519409
601,0.0004132599278818816,0.00018645745876710862,9.346314618596807e-05,5.0486029067542404e-05,5.929908002144657e-05,7.13688277755864e-05,8.089081529760733e-05,0.0001647494500502944,0.0005044328863732517,0.0016667629824951291,0.0035630990751087666,0.011300494894385338,0.03990216180682182,0.3020881414413452
602,0.0006770457839593291,0.0002990489301737398,0.0001454814337193966,7.533638563472778e-05,8.59729916555807e-05,0.00011463425471447408,0.00014136784011498094,0.00023203319869935513,0.000630889437161386,0.0019331418443471193,0.003624847624450922,0.012697403319180012,0.04492490738630295,0.29866018891334534
603,0.0004849908873438835,0.00023790175328031182,0.00011722779890988022,6.397788092726842e-05,7.675375672988594e-05,8.677568985149264e-05,9.867995686363429e-05,0.00016177973884623498,0.0005102725699543953,0.0020446092821657658,0.004434505943208933,0.019227666780352592,0.07565100491046906,0.45658746361732483
604,0.00044158962555229664,0.0002099611738231033,0.00010570886661298573,5.855086419614963e-05,7.019956683507189e-05,8.557236287742853e-05,9.857586701400578e-05,0.00017099306569434702,0.000546962721273303,0.0020847294945269823,0.004276583436876535,0.016736019402742386,0.0647348016500473,0.38953742384910583
605,0.0004004856164101511,0.00019888405222445726,0.00011001923121511936,7.087306585162878e-05,9.800540283322334e-05,0.00014513952191919088,0.00018174826982431114,0.00023922743275761604,0.0005815156036987901,0.002240832895040512,0.0047415029257535934,0.021903639659285545,0.08570921421051025,0.5137154459953308
606,0.0004413949209265411,0.00021761971584055573,0.00010742587619461119,6.164755177451298e-05,7.219290273496881e-05,7.967948477016762e-05,9.325618884759024e-05,0.0001697098632575944,0.0004963279934599996,0.0016875823494046926,0.003582083387300372,0.01224232092499733,0.04414718970656395,0.3239218592643738
607,0.0006739930831827223,0.0003150911652483046,0.0001447140093659982,7.226845627883449e-05,7.571116293547675e-05,7.84970834502019e-05,8.408208668697625e-05,0.0001551654568174854,0.0004526696284301579,0.0015012748772278428,0.0032136566005647182,0.010013914667069912,0.03441472724080086,0.2703838348388672
608,0.00044492704910226166,0.00022240732505451888,0.00011480269313324243,6.220481736818328e-05,7.17611110303551e-05,8.248485391959548e-05,9.368966857437044e-05,0.00015421146235894412,0.000466199591755867,0.0016220764955505729,0.0032329452224075794,0.011148673482239246,0.04329962283372879,0.267732709646225
609,0.00019886561494786292,0.00011247649672441185,6.423446029657498e-05,4.074719618074596e-05,5.627992868539877e-05,6.977135490160435e-05,8.178895950550213e-05,0.0001447507384000346,0.0004221377894282341,0.0014138247352093458,0.0029199966229498386,0.009710957296192646,0.034621790051460266,0.2422877550125122
610,0.0004908478586003184,0.0002441871911287308,0.000124360405607149,6.930703239049762e-05,8.153590897563845e-05,9.310196037404239e-05,0.00011145519238198176,0.00018549365631770343,0.0005446610739454627,0.0022116403561085463,0.0046471040695905685,0.020178331062197685,0.08251691609621048,0.4653623402118683
611,0.00039102445589378476,0.0001843679929152131,9.614689042791724e-05,5.0855982408393174e-05,5.846151179866865e-05,6.668089190497994e-05,7.976703636813909e-05,0.00014839161303825676,0.00043475639540702105,0.0015553570119664073,0.00320375245064497,0.01173847634345293,0.04378896951675415,0.27649497985839844
612,0.00023598584812134504,0.00011321863712510094,6.699578079860657e-05,4.009329859400168e-05,5.607744606095366e-05,7.497332990169525e-05,9.057949500856921e-05,0.00014346334501169622,0.00040309628820978105,0.0015063895843923092,0.003121037734672427,0.011554359458386898,0.04320569708943367,0.27155110239982605
613,0.0004970821319147944,0.00022510623966809362,0.00011357692710589617,5.934440196142532e-05,6.817444955231622e-05,7.386502693407238e-05,8.882714610081166e-05,0.0001582639670232311,0.0004785714263562113,0.0019978813361376524,0.00420851306989789,0.01737383008003235,0.06682231277227402,0.4118902087211609
614,0.0005167912459000945,0.0002641059400048107,0.00014390668366104364,9.384191798744723e-05,0.00013111805310472846,0.00020998105173930526,0.000268574949586764,0.0003704644332174212,0.000803149479907006,0.0033177786972373724,0.006577968597412109,0.030057840049266815,0.121504046022892,0.6875314712524414
615,0.0006389469490386546,0.0002941298589576036,0.00015147935482673347,8.38372070575133e-05,0.00010349212243454531,0.00013672553177457303,0.00016447878442704678,0.00024321301316376776,0.0006756139337085187,0.0033571887761354446,0.007346402388066053,0.033498555421829224,0.13162150979042053,0.8215538263320923
616,0.0003820429556071758,0.00018401516717858613,9.861723810900003e-05,5.7875324273481965e-05,7.420930342050269e-05,0.00010393994307378307,0.00013023744395468384,0.00020530195615720004,0.0005424242117442191,0.0023808986879885197,0.004480556584894657,0.01981184631586075,0.079436756670475,0.4185780882835388
617,0.0002822190581355244,0.00013497506733983755,8.652991527924314e-05,5.432326361187734e-05,7.702217408223078e-05,0.0001013509463518858,0.00012370235344860703,0.00017558033869136125,0.00045017304364591837,0.0019089767010882497,0.0034918058663606644,0.0178611408919096,0.06831136345863342,0.3645476698875427
618,0.0004626300069503486,0.0002180541487177834,0.00010641196422511712,5.534916999749839e-05,6.162810313981026e-05,7.016256131464615e-05,7.987311255419627e-05,0.0001374452986055985,0.0003769827599171549,0.0014411229640245438,0.003086089389398694,0.011018763296306133,0.039639800786972046,0.2682744264602661
619,0.00035737938014790416,0.0001903089287225157,9.067461360245943e-05,5.203162072575651e-05,5.8510318922344595e-05,6.647540431004018e-05,7.494576129829511e-05,0.00012795496149919927,0.0003444909234531224,0.0012536374852061272,0.002655408577993512,0.008966111578047276,0.031042512506246567,0.22185294330120087
620,0.0005925502046011388,0.00028363385354168713,0.00013597555516753346,7.113351603038609e-05,7.972667663125321e-05,9.082420001504943e-05,0.0001001436248770915,0.0001465043460484594,0.0003681840025819838,0.0013513703597709537,0.0027547720819711685,0.009784452617168427,0.0346532016992569,0.23130962252616882
621,0.0003872911329381168,0.0001972130557987839,9.276065975427628e-05,5.026217331760563e-05,5.865948332939297e-05,6.51647278573364e-05,7.351562089752406e-05,0.00012656829494517297,0.0003397182154003531,0.0012396967504173517,0.002572679193690419,0.008551607839763165,0.029544392600655556,0.20727555453777313
622,0.00031410634983330965,0.00016400234017055482,8.273688581539318e-05,4.5554676034953445e-05,5.3122050303500146e-05,6.114842108218e-05,6.991145346546546e-05,0.00012205934035591781,0.00033423342392779887,0.0013627309817820787,0.003226500004529953,0.011311488226056099,0.040167443454265594,0.3232799768447876
623,0.0007149146404117346,0.00033216693555004895,0.0001645721058594063,7.99212502897717e-05,8.692948176758364e-05,0.00010253992513753474,0.00011578318662941456,0.0001674781960900873,0.0004901172942481935,0.002333708107471466,0.004457487259060144,0.0175804253667593,0.07123757153749466,0.36972707509994507
624,0.00030073244124650955,0.00015638471813872457,7.888048276072368e-05,4.395742871565744e-05,5.44117865501903e-05,6.331742042675614e-05,7.076752808643505e-05,0.00012231578875798732,0.00032723089680075645,0.0012404783628880978,0.0025480135809630156,0.008795673958957195,0.030232055112719536,0.20797914266586304
625,0.0002955161326099187,0.00015813478967174888,8.716516458662227e-05,5.4542837460758165e-05,7.323513273149729e-05,0.00010155179916182533,0.0001224413572344929,0.00018635098240338266,0.000473750289529562,0.0020838628988713026,0.004359189420938492,0.01816825196146965,0.07150419056415558,0.44731226563453674
626,0.0004088051209691912,0.00020043599943164736,0.00010128638677997515,5.5348467867588624e-05,6.536774162668735e-05,8.093765791272745e-05,9.663258242653683e-05,0.00015331653412431479,0.00036865033325739205,0.0013713521184399724,0.002572739729657769,0.009233273565769196,0.03312276676297188,0.20561741292476654
627,0.0003605827805586159,0.0001833376445574686,9.069470252143219e-05,5.0227703468408436e-05,5.916349982726388e-05,6.617265898967162e-05,7.432889833580703e-05,0.00012372905621305108,0.00031336743268184364,0.0012019117129966617,0.0025079287588596344,0.008630544878542423,0.029256414622068405,0.20529650151729584
628,0.0005609734798781574,0.00026846438413485885,0.00013048081018496305,6.84074402670376e-05,7.112971070455387e-05,7.529083814006299e-05,8.168312342604622e-05,0.00012815605441574007,0.00036608020309358835,0.0020914433989673853,0.006572569254785776,0.02406122162938118,0.09251336753368378,0.8298383951187134
629,0.0005517866811715066,0.0002708746469579637,0.00012967633665539324,6.731522444169968e-05,7.13650879333727e-05,7.547359564341605e-05,8.585205068811774e-05,0.00013525945541914552,0.0003757212543860078,0.002046714536845684,0.004997264593839645,0.024159742519259453,0.09474103897809982,0.6175727844238281
630,0.000584661727771163,0.0002836728817783296,0.00013086457329336554,6.769646279281005e-05,7.097093475749716e-05,7.398586603812873e-05,8.113851072266698e-05,0.00013096688780933619,0.0003107532684225589,0.0012514641275629401,0.0027063176967203617,0.010988947935402393,0.039545826613903046,0.2649303078651428
631,0.0003390276397112757,0.00018261706281919032,8.73643220984377e-05,4.8432299081468955e-05,5.5195607274072245e-05,6.196251342771575e-05,7.105996337486431e-05,0.00011695428111124784,0.00028596221818588674,0.0011111400090157986,0.002272350713610649,0.00810485240072012,0.027379391714930534,0.18650229275226593
632,0.0005553270457312465,0.0002706298837438226,0.00012748812150675803,6.263624527491629e-05,6.582635978702456e-05,6.868637137813494e-05,7.675226515857503e-05,0.00012396233796607703,0.000304066896205768,0.001244360813871026,0.0025452247355133295,0.00949056912213564,0.03285054862499237,0.22153137624263763
633,0.0003834263188764453,0.0001788963854778558,9.644161036703736e-05,5.396484266384505e-05,7.139748049667105e-05,8.672582771396264e-05,9.680555376689881e-05,0.00013925514940638095,0.00031526072416454554,0.0012194460723549128,0.0024610639084130526,0.009083478711545467,0.03071564994752407,0.20390617847442627
634,0.0005681330221705139,0.0002696648007258773,0.00012339498789515346,6.207286787685007e-05,6.395699892891571e-05,6.736004434060305e-05,7.483968511223793e-05,0.0001190312032122165,0.00027973364922218025,0.0010876943124458194,0.0022157705388963223,0.007713301572948694,0.025842411443591118,0.1801864355802536
635,0.00038893072633072734,0.00019559316569939256,0.00010120349179487675,5.637754293275066e-05,6.920428131707013e-05,8.66432164912112e-05,9.892100933939219e-05,0.0001424939400749281,0.00033455900847911835,0.001754743279889226,0.0036756484769284725,0.018536217510700226,0.07092886418104172,0.42349928617477417
636,0.0005438509397208691,0.00026210828218609095,0.00012355673243291676,6.220255454536527e-05,6.851954822195694e-05,6.828076584497467e-05,7.501351501559839e-05,0.0001183372296509333,0.0002752954897005111,0.0010978314094245434,0.002555679529905319,0.00874102208763361,0.03085419163107872,0.24912425875663757
637,0.00037513847928494215,0.00018069808720611036,9.643279190640897e-05,5.2357074309838936e-05,6.28609923296608e-05,7.766577618895099e-05,9.088745719054714e-05,0.00013011318515054882,0.0002934566873591393,0.0012389213079586625,0.0026284025516361,0.011322534643113613,0.041085243225097656,0.27088943123817444
638,0.00017148132610600442,9.878882701741531e-05,5.5743515986250713e-05,3.302559343865141e-05,4.391366383060813e-05,5.190150113776326e-05,6.0470181779237464e-05,0.00010105609544552863,0.00024497247068211436,0.001006009173579514,0.002048271941021085,0.007300578989088535,0.02457120083272457,0.1681065559387207
639,0.0005139956483617425,0.0002515809901524335,0.00011913315393030643,6.107868102844805e-05,6.494305125670508e-05,6.938681326573715e-05,7.775005360599607e-05,0.00012039118155371398,0.0002740166964940727,0.001116370433010161,0.0023474819026887417,0.008267353288829327,0.02857632003724575,0.19944918155670166
640,0.00046169228153303266,0.00023073694319464266,0.00011315648589516059,6.20445134700276e-05,7.248503970913589e-05,8.472854096908122e-05,9.960311581380665e-05,0.00014655354607384652,0.0002836641506291926,0.001102606300264597,0.00226916023530066,0.008950116112828255,0.03193036839365959,0.2009371966123581
641,0.0003817079123109579,0.0001877031463664025,9.7646341600921e-05,5.126755058881827e-05,5.664579293807037e-05,6.446205225074664e-05,7.226840534713119e-05,0.00010886726522585377,0.00025919763720594347,0.0011243349872529507,0.0024505523033440113,0.01046724058687687,0.03976189345121384,0.24646350741386414
642,0.0003301242832094431,0.000168720813235268,8.75767000252381e-05,4.784287011716515e-05,6.265192496357486e-05,7.008939428487793e-05,7.74882864789106e-05,0.00011818174971267581,0.000306940171867609,0.0015696058981120586,0.0033193635754287243,0.015419133938848972,0.06106540933251381,0.3488977253437042
643,0.0002597005805000663,0.00015022119623608887,9.290955495089293e-05,6.933497206773609e-05,0.00010962169471895322,0.00018623052164912224,0.00025564306997694075,0.00039888988249003887,0.000596215482801199,0.001884449040517211,0.004616507329046726,0.019071485847234726,0.07274958491325378,0.5546779632568359
644,1.9988021449535154e-05,5.0970502343261614e-05,4.239147892803885e-05,3.746717266039923e-05,6.125634536147118e-05,7.859662582632154e-05,9.194344602292404e-05,0.00012727848661597818,0.0002937014796771109,0.0012646359391510487,0.0023270901292562485,0.01074950024485588,0.04268676042556763,0.22270594537258148
645,0.0004713415401056409,0.0002248579985462129,0.00010850650141946971,5.557425174629316e-05,5.7936304074246436e-05,6.153712456580251e-05,6.84417609591037e-05,0.0001083233582903631,0.00024342755204997957,0.0009641716605983675,0.002071813913062215,0.007332314271479845,0.025129688903689384,0.17853395640850067
646,0.0005956146051175892,0.0002893045311793685,0.00014105788432061672,7.370230014203116e-05,7.948498387122527e-05,8.910339238354936e-05,0.00010157472570426762,0.0001390613178955391,0.0003068348451051861,0.001589501742273569,0.0036264925729483366,0.015861118212342262,0.06467857211828232,0.39586105942726135
647,0.0005663596675731242,0.0002670923713594675,0.00013045374362263829,6.836103420937434e-05,7.908044790383428e-05,8.897581574274227e-05,9.803929424379021e-05,0.00013306578330229968,0.0002807722776196897,0.0010985757689923048,0.0023355032317340374,0.009715069085359573,0.03738432005047798,0.2397468537092209
648,0.0005984600866213441,0.0002943502622656524,0.0001427487441105768,7.906196697149426e-05,9.704526019049808e-05,0.00012454438547138125,0.00015010670176707208,0.00020753736316692084,0.00038011421565897763,0.0016790070803835988,0.00341666117310524,0.015574203804135323,0.06198945268988609,0.3578386902809143
649,0.0006132933776825666,0.00029649765929207206,0.0001478408375987783,8.141454600263387e-05,9.002333536045626e-05,0.00010458623728482053,0.00011960235133301467,0.00014495180221274495,0.00030127904028631747,0.0014146509347483516,0.002955840202048421,0.016195427626371384,0.06557268649339676,0.35812175273895264
650,0.0004997995565645397,0.0002633017429616302,0.00014534260844811797,9.063630568562075e-05,0.0001134850099333562,0.00014677281433250755,0.0001704360474832356,0.00018931724480353296,0.0003221216320525855,0.0013289002235978842,0.0032822981011122465,0.011852642521262169,0.0466187410056591,0.3352470099925995
651,0.00029014647589065135,0.0001601462427061051,8.929504838306457e-05,5.5203901865752414e-05,7.721955626038834e-05,0.00010453448339831084,0.00012489448999986053,0.00016102938388939947,0.0002661000471562147,0.0008982441504485905,0.0018901013536378741,0.00672062486410141,0.02353264018893242,0.18745529651641846
652,7.440007902914658e-05,6.298167136264965e-05,4.7570527385687456e-05,3.7150897696847096e-05,6.038870196789503e-05,8.562474249629304e-05,0.00010561901581240818,0.0001472524309065193,0.00028626268613152206,0.000982202822342515,0.0017828040290623903,0.006720090750604868,0.02506829984486103,0.15704160928726196
653,0.00045786798000335693,0.00021973754337523133,0.0001033210355672054,5.016571230953559e-05,5.3726249461760744e-05,5.558851262321696e-05,6.088374721002765e-05,9.685778059065342e-05,0.00021328727598302066,0.0009859008714556694,0.0023760150652378798,0.008984578773379326,0.0335080623626709,0.2566896378993988
654,0.0003425361937843263,0.00016178100486285985,8.075094228843227e-05,4.291051300242543e-05,5.302511272020638e-05,6.006508556311019e-05,6.658052006969228e-05,0.00010102043597726151,0.0002259475877508521,0.0009132970590144396,0.0017762507777661085,0.006724659353494644,0.025036344304680824,0.14789439737796783
655,0.0004476435133256018,0.00021127310174051672,0.00010160286183236167,5.104604133521207e-05,5.6017393944785e-05,6.174320151330903e-05,6.82378449710086e-05,0.00010517158079892397,0.00022267883468884975,0.0009053921094164252,0.0017776755848899484,0.0067145926877856255,0.025396762415766716,0.1468680500984192
656,0.00011690580140566453,8.13903970993124e-05,5.304293881636113e-05,3.70810303138569e-05,5.336043977877125e-05,6.508379738079384e-05,7.434271537931636e-05,0.00010374598787166178,0.0002136818366125226,0.0010130241280421615,0.0022433120757341385,0.009956147521734238,0.041394636034965515,0.24020761251449585
657,0.0006449906504712999,0.0002940404519904405,0.00013343211321625859,6.465663318522274e-05,6.4353174821008e-05,6.166578532429412e-05,6.486887286882848e-05,0.0001006423553917557,0.00020559545373544097,0.0007738842396065593,0.0015686043770983815,0.005397510714828968,0.019233904778957367,0.12903377413749695
658,0.0006183172226883471,0.00029626471223309636,0.0001404945651302114,6.892292731208727e-05,6.812910578446463e-05,6.338222738122568e-05,6.592594581888989e-05,9.65911167440936e-05,0.00020180048886686563,0.0007708321209065616,0.001520853373222053,0.005342158488929272,0.01933874748647213,0.12219887226819992
659,0.00040291191544383764,0.00018691695004235953,8.975194214144722e-05,4.62157440779265e-05,5.1951232308056206e-05,5.898346717003733e-05,6.580121407750994e-05,9.828081965679303e-05,0.00019760275608859956,0.0008415929041802883,0.0017617389094084501,0.008076268248260021,0.03372107818722725,0.1826278418302536
660,0.0003965665528085083,0.0001918849302455783,9.868630149867386e-05,5.660660099238157e-05,6.75109913572669e-05,8.428923320025206e-05,0.00010222029231954366,0.00014628905046265572,0.000258921820204705,0.0009312094771303236,0.0018399935215711594,0.007667135912925005,0.02967187762260437,0.17463372647762299
661,0.000282687513390556,0.00014237515279091895,7.111292507033795e-05,3.851329529425129e-05,4.6538396418327466e-05,5.2456420235102996e-05,5.656103166984394e-05,9.243509703082964e-05,0.0001903153461171314,0.0007227680180221796,0.0014529222389683127,0.005158246029168367,0.01841861754655838,0.12005285918712616
662,0.0004932886804454029,0.00023370909912046045,0.0001146172871813178,6.341222615446895e-05,7.365730562014505e-05,8.662557956995443e-05,0.00010372687393100932,0.0001445291709387675,0.00026593139045871794,0.0010046926327049732,0.0018309146398678422,0.00819699652493,0.033546291291713715,0.17104756832122803
663,0.0005697129527106881,0.00027455773670226336,0.00012904136383440346,6.457151175709441e-05,6.49591238470748e-05,6.402021244866773e-05,6.664181273663417e-05,0.00010193199705099687,0.00019882847846020013,0.0007082108641043305,0.0014067236334085464,0.0048080324195325375,0.017158353701233864,0.11198686063289642
664,0.00019953332957811654,0.0001067924895323813,6.0598460549954325e-05,3.776531229959801e-05,5.8656049077399075e-05,7.986323907971382e-05,9.46471918723546e-05,0.0001178046950371936,0.00020069332094863057,0.0007905365782789886,0.0015768589219078422,0.006564357317984104,0.025670481845736504,0.14863820374011993
665,0.0004042907094117254,0.0001936447952175513,9.182478243019432e-05,4.450102642294951e-05,4.9597627366892993e-05,5.458785381051712e-05,5.924634388065897e-05,9.111722465604544e-05,0.00018095890118274838,0.0006850426434539258,0.0014291414991021156,0.005151454359292984,0.018662670627236366,0.1275760680437088
666,0.0004191056650597602,0.00019355172116775066,9.058427531272173e-05,4.556877684080973e-05,5.25629184267018e-05,5.80541200179141e-05,6.337747618090361e-05,9.46888467296958e-05,0.00018235546303912997,0.0006699486402794719,0.0013375822454690933,0.004791232757270336,0.017858246341347694,0.11083806306123734
667,0.0005531800561584532,0.0002619029546622187,0.00012444234744179994,6.428203778341413e-05,6.945611676201224e-05,7.371338142547756e-05,8.194531255867332e-05,0.00011026935681002215,0.00019937344768550247,0.0007682899595238268,0.0017617270350456238,0.006533625535666943,0.024635126814246178,0.17900903522968292
668,3.1724455311632482e-06,3.5636796383187175e-05,3.299703894299455e-05,2.924994805653114e-05,4.8111243813764304e-05,5.482134292833507e-05,6.002305599395186e-05,8.78399659995921e-05,0.00017706303333397955,0.0007384992204606533,0.0016722895670682192,0.0066675590351223946,0.02637893706560135,0.16471046209335327
669,0.0004664801817853004,0.0002586554328445345,0.00013560033403337002,8.034596976358443e-05,0.00010053341247839853,0.00013518260675482452,0.00017619974096305668,0.00026201255968771875,0.000372790644178167,0.0011327833635732532,0.0022334647364914417,0.011250020936131477,0.04683957248926163,0.24295932054519653
670,0.00043310318142175674,0.00022855112911202013,0.00011659156007226557,6.453083915403113e-05,7.39599418011494e-05,8.004406117834151e-05,9.195721213473007e-05,0.00011612253001658246,0.00020901787502225488,0.0010295179672539234,0.0021719338838011026,0.012228775769472122,0.054045096039772034,0.26397985219955444
671,0.0007856746669858694,0.0003570033295545727,0.0001608453458175063,7.765168265905231e-05,7.365923374891281e-05,6.745153950760141e-05,6.944227789063007e-05,0.00010198634845437482,0.00019644830899778754,0.0007036738097667694,0.0014540284173563123,0.005192827433347702,0.019120365381240845,0.12215100973844528
672,9.228740964317694e-05,8.733433787710965e-05,6.211006984813139e-05,4.8476729716639966e-05,7.539916987298056e-05,0.0001004121731966734,0.00012443962623365223,0.00015102021279744804,0.00023574623628519475,0.0007245038286782801,0.0014975457452237606,0.005568959750235081,0.02182939276099205,0.14538438618183136
673,0.000541502668056637,0.00024683281662873924,0.00011921904660994187,6.383139407262206e-05,7.170194294303656e-05,7.712367369094864e-05,8.691251423442736e-05,0.00011099313269369304,0.00019135673937853426,0.0006998961907811463,0.001394534599967301,0.005446541588753462,0.021098189055919647,0.11614982038736343
674,0.000604180502705276,0.0002926859597209841,0.00013856480654794723,6.866069452371448e-05,6.865404429845512e-05,6.58589051454328e-05,7.015426672296599e-05,0.00010347145871492103,0.00019683229038491845,0.0006922647589817643,0.0014299404574558139,0.005380006041377783,0.020264234393835068,0.12186916172504425
675,0.00029128286405466497,0.00015659420751035213,8.15976964076981e-05,4.662814535549842e-05,5.45873335795477e-05,5.715885345125571e-05,6.101924373069778e-05,9.018753189593554e-05,0.00018309775623492897,0.0006558193126693368,0.00154424540232867,0.005162100773304701,0.018850142136216164,0.1406373381614685
676,0.0005270994734019041,0.0002378138597123325,0.00011149164492962882,5.5453729146393016e-05,5.947936369921081e-05,6.522439798573032e-05,7.267481851158664e-05,0.00010147863940801471,0.00018054808606393635,0.000674920214805752,0.0014442508108913898,0.006256207823753357,0.025366874411702156,0.14324848353862762
677,0.0005581121076829731,0.000269364652922377,0.0001273033703910187,6.519795715576038e-05,6.67792628519237e-05,6.600529741263017e-05,6.977992597967386e-05,0.00010147906868951395,0.00018158863531425595,0.0006031226366758347,0.00138328957837075,0.004746875260025263,0.017863649874925613,0.13343796133995056
678,0.00032862790976651013,0.00018792241462506354,9.7368705610279e-05,5.326211248757318e-05,5.97289799770806e-05,5.968587356619537e-05,6.404351006494835e-05,9.346320439362898e-05,0.00018001504940912127,0.0007181412074714899,0.0016006402438506484,0.006608413532376289,0.0265884418040514,0.15007613599300385
679,0.0002874764031730592,0.00014476348587777466,7.431911217281595e-05,4.042352520627901e-05,4.9238980864174664e-05,5.2809737098868936e-05,5.785146277048625e-05,8.661550236865878e-05,0.0001627747988095507,0.0005752648576162755,0.0012261257506906986,0.004454573150724173,0.016728300601243973,0.103242427110672
680,0.00054781703511253,0.00027284742100164294,0.00014895737695042044,0.00010216989903710783,0.0001570129388710484,0.0002634442353155464,0.0003705958661157638,0.0005018869414925575,0.0006168801337480545,0.0014165232423692942,0.002317940117791295,0.009660347364842892,0.03966393694281578,0.21795912086963654
681,0.0005392634775489569,0.0002593618119135499,0.0001196315060951747,5.820006845169701e-05,6.0966714954702184e-05,6.241382652660832e-05,6.691820453852415e-05,0.00010060220665764064,0.0001761714811436832,0.0005775617901235819,0.0012017637491226196,0.004537556320428848,0.01724901609122753,0.10476628690958023
682,0.0002475288638379425,0.00012383128341753036,6.818197289248928e-05,4.216640081722289e-05,5.367748599383049e-05,5.8198420447297394e-05,6.304283306235448e-05,8.575156971346587e-05,0.0001567155122756958,0.0005494480137713253,0.0012807250022888184,0.004843419883400202,0.01851612702012062,0.12913617491722107
683,0.0004910056595690548,0.0002447048609610647,0.00012134840653743595,6.697134085698053e-05,7.600544631714001e-05,7.722500595264137e-05,8.471909677609801e-05,0.00010522094089537859,0.0001851304405136034,0.0006595053127966821,0.0012630012352019548,0.0052021038718521595,0.02100457064807415,0.10140456259250641
684,0.00034691992914304137,0.0001679105480434373,8.215480193030089e-05,4.4292242819210514e-05,4.959200305165723e-05,5.298573523759842e-05,5.794539538328536e-05,8.746172534301877e-05,0.00015727053687442094,0.0005231765098869801,0.0011385417310521007,0.004111513029783964,0.015371843241155148,0.0949876457452774
685,0.00020891708845738322,0.00011392746091587469,6.481486343545839e-05,4.406783773447387e-05,6.207253318279982e-05,8.26692848931998e-05,0.000101702862593811,0.00013348466018214822,0.00020344831864349544,0.0005809999420307577,0.001229001209139824,0.004543164279311895,0.017198268324136734,0.12668515741825104
686,0.0003915133129339665,0.0002157829876523465,0.00010837259469553828,5.673261694028042e-05,6.460614531533793e-05,6.905872578499839e-05,7.515560719184577e-05,0.00010246197780361399,0.00016628422599751502,0.0005501005216501653,0.0012002077419310808,0.004719705320894718,0.018188107758760452,0.10877774655818939
687,0.00039950889186002314,0.00020408652198966593,0.00010098781785927713,5.646798308589496e-05,6.557466986123472e-05,7.370729144895449e-05,8.459972741547972e-05,0.0001223607105202973,0.0002235748543171212,0.0008676389697939157,0.002079734345898032,0.010020468384027481,0.04205748438835144,0.25718605518341064
688,0.000565407972317189,0.00026722680195234716,0.00012708008580375463,6.808806938352063e-05,7.345624908339232e-05,8.461956167593598e-05,0.00010250356717733666,0.0001566519058542326,0.0002497138630133122,0.0006527901859954,0.0012465554755181074,0.005132376216351986,0.01984334923326969,0.10880304872989655
689,0.0006436267285607755,0.0002892011252697557,0.00013157421199139208,6.31581642664969e-05,6.195325840963051e-05,5.885451173526235e-05,5.959503323538229e-05,8.522413554601371e-05,0.00015177953173406422,0.00048352801240980625,0.0010415551951155066,0.0038358252495527267,0.01410738192498684,0.08755192160606384
690,0.000627261761110276,0.00028959772316738963,0.00013464286166708916,6.81643869029358e-05,7.295081741176546e-05,7.86044547567144e-05,8.994498057290912e-05,0.000124994054203853,0.00019726844038814306,0.0006436253897845745,0.001350419013760984,0.006278186570852995,0.026211058720946312,0.13199852406978607
691,0.0004974320763722062,0.0002298094186699018,0.00010760033910628408,5.097533721709624e-05,5.2952327678212896e-05,5.479992614709772e-05,5.731706914957613e-05,8.447147411061451e-05,0.0001510259899077937,0.00048415554920211434,0.0010436989832669497,0.0038575464859604836,0.0143793486058712,0.08920765668153763
692,0.0006692742463201284,0.00031289600883610547,0.00014470207679551095,7.444000948453322e-05,8.170756336767226e-05,8.82082968018949e-05,0.00010369047959102318,0.00013217513333074749,0.0002123182057403028,0.0006748521700501442,0.0013749917270615697,0.005709660239517689,0.022261379286646843,0.1236635074019432
693,0.00035167523310519755,0.00017577533435542136,9.355998190585524e-05,5.847708962392062e-05,6.985645450185984e-05,8.448348671663553e-05,0.00010432764247525483,0.00013983495591674,0.00020171258074697107,0.0005708367098122835,0.0011005362030118704,0.00485428050160408,0.01956026628613472,0.1005401760339737
694,0.0004554454062599689,0.00022380698646884412,0.00010839699825737625,5.676489672623575e-05,5.901272743358277e-05,5.6398333981633186e-05,5.7253600971307606e-05,8.049238385865465e-05,0.00014304208161775023,0.00043184240348637104,0.000937756965868175,0.0034328135661780834,0.012931084260344505,0.07756658643484116
695,0.0004027096729259938,0.0002128801279468462,0.00011072310007875785,6.36382246739231e-05,7.723472663201392e-05,9.194690210279077e-05,0.00010972204472636804,0.00014104385627433658,0.00020575021335389465,0.0006229327991604805,0.001418532570824027,0.005774023476988077,0.02195216715335846,0.1394469290971756
696,0.0003767377638723701,0.00020687913638539612,0.00011040329263778403,6.761807890143245e-05,8.300137415062636e-05,0.0001018720940919593,0.00012526386126410216,0.0001661016867728904,0.00023052911274135113,0.0007333442335948348,0.0017401211662217975,0.00983809120953083,0.04256255552172661,0.24735550582408905
697,0.00035485500120557845,0.00018421694403514266,9.245493856724352e-05,5.0744074542308226e-05,5.5404118029400706e-05,5.475124635268003e-05,5.741693894378841e-05,8.149552013492212e-05,0.0001435172016499564,0.0004460978670977056,0.0009812155039981008,0.004095648415386677,0.01601533032953739,0.09367498755455017
698,0.0005406162817962468,0.0002581767621450126,0.000122461628052406,6.250286241993308e-05,6.753350317012519e-05,7.201662810984999e-05,7.984726835275069e-05,0.00010417335579404607,0.0001571395550854504,0.0004578710941132158,0.0010427773231640458,0.004412903916090727,0.017335349693894386,0.10294544696807861
699,0.0005149609060026705,0.0002544154122006148,0.0001245774037670344,6.439728895202279e-05,6.911396485520527e-05,7.001680205576122e-05,7.41268158890307e-05,9.572989802109078e-05,0.0001469966082368046,0.0004711067595053464,0.0011804035166278481,0.006610920187085867,0.02944127283990383,0.17090001702308655
700,0.00026053108740597963,0.00014026102144271135,7.726697367615998e-05,4.480986171984114e-05,5.435976345324889e-05,6.18491176282987e-05,6.868873606435955e-05,9.061956370715052e-05,0.00014316596207208931,0.00045029650209471583,0.000978256342932582,0.004578819032758474,0.01936071552336216,0.09638769924640656
701,0.000427930208388716,0.00020728378149215132,0.00010270312486682087,5.720361878047697e-05,7.109459693310782e-05,8.074022480286658e-05,8.977048128144816e-05,0.00011164081661263481,0.00017283014312852174,0.0005119633860886097,0.0010091401636600494,0.00403857184574008,0.0157694760710001,0.0877704843878746
702,0.00041769762174226344,0.00019699105178005993,9.280143422074616e-05,4.883504880126566e-05,5.1391631131991744e-05,5.0782404287019745e-05,5.5279178923228756e-05,8.001588867045939e-05,0.00013669156760443002,0.0004843863134738058,0.0011526986490935087,0.005533743184059858,0.02371104620397091,0.1318429559469223
703,0.00023506458092015237,0.00012219637574162334,6.608242983929813e-05,4.243684816174209e-05,6.0452442994574085e-05,7.159929373301566e-05,8.197099668905139e-05,0.00010586370626697317,0.00016917637549340725,0.0005087396129965782,0.0010847955709323287,0.004568819422274828,0.017929334193468094,0.10195335745811462
704,0.0007441138732247055,0.0003465931804385036,0.00017437964561395347,0.00010270825441693887,0.00013546261470764875,0.00020900940580759197,0.0002743538934737444,0.00037642926326952875,0.0005832567112520337,0.001969535369426012,0.0038949684239923954,0.02076963521540165,0.08699482679367065,0.4562467038631439
705,0.00045251776464283466,0.00021040493447799236,9.92465065792203e-05,4.992734830011614e-05,5.461971159093082e-05,5.8769830502569675e-05,6.534886051667854e-05,8.88287031557411e-05,0.00014238207950256765,0.00043721392285078764,0.0009511167299933732,0.004253996070474386,0.01716412790119648,0.09298982471227646
706,0.0003828260814771056,0.00018985220231115818,9.383144788444042e-05,4.9569091061130166e-05,5.807428897242062e-05,6.540169852087274e-05,7.544941763626412e-05,0.0001079405628843233,0.00017215470143128186,0.00048480028635822237,0.0010230642510578036,0.0047864229418337345,0.019773412495851517,0.10299726575613022
707,0.00030153701663948596,0.00017263343033846468,9.47134685702622e-05,5.6213488278444856e-05,6.783151911804453e-05,8.110224007396027e-05,9.742742258822545e-05,0.00014004396507516503,0.00022381858434528112,0.0007039651973173022,0.0015836164820939302,0.008754151873290539,0.0368812121450901,0.18117626011371613
708,0.00024742275127209723,0.00013656553346663713,7.192832708824426e-05,3.681362431962043e-05,4.53441207355354e-05,4.9179398047272116e-05,5.4655229178024456e-05,8.21379289845936e-05,0.00013373480760492384,0.00037013369728811085,0.0008114308584481478,0.003176373429596424,0.01222245767712593,0.07030755281448364
709,0.00020050577586516738,0.00011591809015953913,6.655547622358426e-05,4.106866254005581e-05,4.5645752834388986e-05,4.6239805669756606e-05,5.2334307838464156e-05,7.869363616919145e-05,0.00013256154488772154,0.00040999148041009903,0.000918302743230015,0.004074163734912872,0.01618514023721218,0.0942850261926651
710,0.0004254594969097525,0.00020948401652276516,0.000103346275864169,5.581429650192149e-05,5.891422551940195e-05,5.741889981436543e-05,6.14914097241126e-05,8.389686263399199e-05,0.00013431509432848543,0.0003580557822715491,0.0008425034466199577,0.003662244649603963,0.01512852031737566,0.09893530607223511
711,0.0003996753366664052,0.00022448691015597433,0.00011911848559975624,6.710219895467162e-05,7.374593405984342e-05,7.835902215447277e-05,8.39570930111222e-05,0.00010080543870572001,0.0001482166553614661,0.0004742094606626779,0.0011316586751490831,0.006386443041265011,0.028020726516842842,0.15526708960533142
712,0.00026418507331982255,0.0001477175101172179,8.645387424621731e-05,5.683599738404155e-05,7.939698116388172e-05,0.00010994854528689757,0.00013062528159935027,0.0001591225154697895,0.00021551510144490749,0.000580609543249011,0.0010930695571005344,0.0061436910182237625,0.026090649887919426,0.13139724731445312
713,0.0004800321767106652,0.00024294629110954702,0.00011832790914922953,6.468540232162923e-05,6.785726873204112e-05,7.698279659962282e-05,9.117739682551473e-05,0.0001278641721000895,0.00018771430768538266,0.0005056469817645848,0.0010535514447838068,0.00571078434586525,0.024553950875997543,0.12896084785461426
714,0.00024104237672872841,0.00014744949294254184,8.861190872266889e-05,6.512875552289188e-05,8.019425149541348e-05,9.665117977419868e-05,0.00010644009307725355,0.00010696297977119684,0.0001598242379259318,0.0004787975631188601,0.0015056401025503874,0.00592458201572299,0.025142734870314598,0.2100534439086914
715,0.0004404576029628515,0.00023656609118916094,0.00012135422002756968,7.240533159347251e-05,8.396414341405034e-05,0.00010831420513568446,0.00013614524505101144,0.0001843883073888719,0.0002558274136390537,0.00044310197699815035,0.0008434557821601629,0.004197193309664726,0.017338450998067856,0.08535691350698471
716,0.0004428856773301959,0.00018862790602725,8.869893645169213e-05,4.339839506428689e-05,4.8403602704638615e-05,5.572128793573938e-05,6.375609518727288e-05,8.888702723197639e-05,0.00013321227743290365,0.00036845417344011366,0.0008013262413442135,0.0037259673699736595,0.015140405856072903,0.08015410602092743
717,0.00033362454269081354,0.000176641478901729,9.035939001478255e-05,4.848327807849273e-05,5.664048876496963e-05,6.299807137111202e-05,7.116671622497961e-05,0.0001009733896353282,0.00014782663492951542,0.000347184861311689,0.0007596310460940003,0.0032042027451097965,0.013355003669857979,0.0702512264251709
718,0.0003246178093831986,0.00016177905490621924,8.206929487641901e-05,4.137186988373287e-05,4.805234493687749e-05,4.968377106706612e-05,5.345719546312466e-05,8.042548142839223e-05,0.00012623248039744794,0.00032272833050228655,0.0007051084539853036,0.0027914682868868113,0.011110305786132812,0.0597965307533741
719,0.0004967342829331756,0.0002416378993075341,0.00011297216406092048,5.804431566502899e-05,5.7847515563480556e-05,5.463864727062173e-05,5.7344717788510025e-05,8.363686356460676e-05,0.0001294714311370626,0.0003998207685071975,0.0008721544872969389,0.004431155975908041,0.01935681328177452,0.09418437629938126
720,0.0005867399158887565,0.0002937637036666274,0.0001400632900185883,7.421569898724556e-05,8.237511792685837e-05,9.81292178039439e-05,0.00011847326823044568,0.0001787222281564027,0.00028665439458563924,0.0005697468877770007,0.0010231075575575233,0.00518083805218339,0.021759068593382835,0.10155709832906723
721,0.0006237683701328933,0.0002908549504354596,0.00013747757475357503,7.292650843737647e-05,7.570609159301966e-05,7.963887037476525e-05,8.761272329138592e-05,0.00010712458606576547,0.00014362890215124935,0.000366795837180689,0.0007619611569680274,0.0032026860862970352,0.01348559558391571,0.06794463843107224
722,0.0003683216345962137,0.00018800517136696726,9.590343688614666e-05,4.746753256767988e-05,5.430183227872476e-05,5.775488170911558e-05,6.0144397139083594e-05,8.617852290626615e-05,0.00014507639571093023,0.0003746669681277126,0.0009071321692317724,0.003529819892719388,0.013568112626671791,0.08950456231832504
723,0.00042468245374038815,0.00019735308887902647,9.57726442720741e-05,4.7692054067738354e-05,5.562753722188063e-05,5.964165393379517e-05,6.617810140596703e-05,9.39009478315711e-05,0.00014877553621772677,0.0003815809031948447,0.0007382938056252897,0.002937932265922427,0.01145373098552227,0.060115791857242584
724,0.00046305570867843926,0.00024006422609090805,0.0001323232863796875,8.249742677435279e-05,0.00010968172136927024,0.00015646334213670343,0.00019854131096508354,0.000248911528615281,0.000334666547132656,0.000896512414328754,0.0015089535154402256,0.008390716277062893,0.03449258953332901,0.15076944231987
725,0.0005057783564552665,0.00026143211289308965,0.00013900092744734138,8.507395250489935e-05,0.0001090565201593563,0.0001505175168858841,0.00019175319175701588,0.00024184169888030738,0.00029308072407729924,0.0004785217752214521,0.0007684233714826405,0.004151254892349243,0.018527904525399208,0.09002522379159927
726,0.0002835826016962528,0.00015791630721651018,8.608731877757236e-05,4.899039413430728e-05,5.763743320130743e-05,5.8212768635712564e-05,6.199948256835341e-05,8.240444003604352e-05,0.00012753444025292993,0.0004111129092052579,0.0009554766584187746,0.006014733575284481,0.027484498918056488,0.1439264416694641
727,0.00017765731899999082,0.00011128314508823678,7.095816545188427e-05,5.279741162667051e-05,7.13470290065743e-05,8.810598956188187e-05,0.00010166349966311827,0.00011731036647688597,0.00015562916814815253,0.0003771925694309175,0.0009161241468973458,0.005381588824093342,0.023641394451260567,0.15341868996620178
728,0.0003697318315971643,0.00016004433564376086,7.644520519534126e-05,3.75870949937962e-05,4.860288026975468e-05,6.046682028681971e-05,7.138706860132515e-05,9.983376367017627e-05,0.0001484488311689347,0.0003300414828117937,0.0006597001920454204,0.0029514506459236145,0.011854575015604496,0.05994312837719917
729,0.0005093635409139097,0.00024044568999670446,0.00011832926247734576,6.360835686791688e-05,7.092241867212579e-05,7.960182847455144e-05,9.038105054059997e-05,0.00010984576510963961,0.0001483039086451754,0.0003846085164695978,0.0009955490240827203,0.006874716375023127,0.032639820128679276,0.19483128190040588
730,0.0004848521202802658,0.00023771253472659737,0.00011243506014579907,5.6422628404106945e-05,5.841899474035017e-05,5.595550828729756e-05,5.964462616248056e-05,8.29510681796819e-05,0.00012758836965076625,0.0002927779278252274,0.0006344615831039846,0.002481837524101138,0.00948332715779543,0.05900057032704353
731,0.0005700815236195922,0.0002632808464113623,0.00012831111962441355,6.490068335551769e-05,7.01940298313275e-05,7.77535533416085e-05,8.746202365728095e-05,0.00011864554835483432,0.00018071332306135446,0.0004942748346365988,0.0009887854102998972,0.006002649664878845,0.028259271755814552,0.1322707235813141
732,0.0005460546817630529,0.00023324380163103342,0.00010480656055733562,4.8254725697916e-05,5.0986524001928046e-05,5.139275890542194e-05,5.695639629266225e-05,8.225280180340633e-05,0.00012998524471186101,0.00033997444552369416,0.0007269112975336611,0.0032991296611726284,0.01327082421630621,0.07081416994333267
733,0.0005706797819584608,0.0002557650441303849,0.00012405890447553247,6.439202843466774e-05,7.413874118356034e-05,9.162091737380251e-05,0.0001084136456483975,0.00015081175661180168,0.00022787816124036908,0.00046740667312406003,0.0008830596343614161,0.0035572682972997427,0.014412187971174717,0.10270281136035919
734,0.0005041787517257035,0.00022962249931879342,0.00011060537508456036,6.161876081023365e-05,7.17572111170739e-05,8.644469198770821e-05,9.770096221473068e-05,0.0001227842876687646,0.00016420359315816313,0.0003200806677341461,0.0006311420002020895,0.0026358116883784533,0.010551813058555126,0.07333014160394669
735,0.0007395845022983849,0.00034161811345256865,0.00015363621059805155,7.216061203507707e-05,6.848403427284211e-05,6.428747292375192e-05,7.084664684953168e-05,9.425628377357498e-05,0.0001363573974231258,0.0003075593849644065,0.0006122220656834543,0.002561864908784628,0.010208162479102612,0.05840562656521797
736,0.0003574936417862773,0.00018223637016490102,9.795590449357405e-05,6.208335253177211e-05,7.602236291859299e-05,9.69821703620255e-05,0.00011277935846010223,0.00014211864618118852,0.00018460533465258777,0.0003808753681369126,0.000889034301508218,0.0039693089202046394,0.016423765569925308,0.10179378092288971
737,0.00022714662190992385,0.00012059856089763343,6.160030898172408e-05,3.3140822779387236e-05,4.2816805944312364e-05,4.6525914513040334e-05,5.3716215916210786e-05,7.640213880222291e-05,0.00011715563596226275,0.0002663095074240118,0.0005637788563035429,0.002285619964823127,0.009200051426887512,0.050034526735544205
738,0.00047073132009245455,0.00023332548153121024,0.00011116026144009084,5.36680527147837e-05,5.766104004578665e-05,5.590353612205945e-05,6.083404514356516e-05,8.331138815265149e-05,0.000128640589537099,0.00029056036146357656,0.0006335012731142342,0.002590717514976859,0.010487187653779984,0.061341021209955215
739,0.0004176805086899549,0.00019808193610515445,9.769535972736776e-05,5.092592618893832e-05,6.217000191099942e-05,7.040178024908528e-05,7.743076275801286e-05,9.925842459779233e-05,0.0001390808029100299,0.00034646617132239044,0.0006870956276543438,0.0035841823555529118,0.015591870993375778,0.06845288723707199
740,0.00031079136533662677,0.0001579086820129305,7.810354145476595e-05,4.37669332313817e-05,5.2864714234601706e-05,6.0503578424686566e-05,6.885701441206038e-05,9.14537304197438e-05,0.0001263237645616755,0.0002605461922939867,0.0005411119782365859,0.002141414675861597,0.008726305328309536,0.04847326502203941
741,0.0002963886072393507,0.00016162892279680818,7.856256706872955e-05,4.6480792661895975e-05,4.98532535857521e-05,4.900053681922145e-05,5.388599311118014e-05,7.521593943238258e-05,0.00011816576443379745,0.00025937764439731836,0.000541370187420398,0.0021984113845974207,0.009107013233006,0.04979795962572098
742,0.00041246390901505947,0.00020446506096050143,0.0001024584926199168,5.878750016563572e-05,6.733818008797243e-05,8.47707487992011e-05,0.00010313481470802799,0.00014024754636920989,0.00019275612430647016,0.0004113728937227279,0.0006874895188957453,0.0025210767053067684,0.009646437130868435,0.053244203329086304
743,0.00035566295264288783,0.00017897160432767123,8.881687972461805e-05,4.9127047532238066e-05,5.3762974857818335e-05,5.670624159392901e-05,6.364482396747917e-05,8.405162952840328e-05,0.00012216581671964377,0.00025520051713101566,0.0007235130178742111,0.004407565109431744,0.02205645851790905,0.1541585475206375
744,0.000439423049101606,0.0002060282859019935,9.838285041041672e-05,4.950993024976924e-05,5.4692620324203745e-05,5.557508848141879e-05,6.082322579459287e-05,8.367637201445177e-05,0.0001258547999896109,0.00029739036108367145,0.0006182861980050802,0.0036232243292033672,0.017417890951037407,0.08210653811693192
745,0.000622699735686183,0.0002850665186997503,0.0001336246496066451,6.543077324749902e-05,6.370704068103805e-05,6.109851528890431e-05,6.553426646860316e-05,8.310076373163611e-05,0.00011963996803388,0.00026789362891577184,0.0005315874004736543,0.0023752825800329447,0.010381916537880898,0.057449258863925934
746,0.0006106486544013023,0.0002731128770392388,0.00012083707406418398,5.5492808314738795e-05,5.3892454161541536e-05,5.025121572543867e-05,5.5305237765423954e-05,7.510485738748685e-05,0.00011372998415026814,0.0002484799188096076,0.0005007294821552932,0.0019753193482756615,0.008114454336464405,0.04375281184911728
747,0.0004076003679074347,0.00018077627464663237,8.538930705981329e-05,3.856424518744461e-05,4.506831828621216e-05,4.680192068917677e-05,5.118576154927723e-05,7.329624349949881e-05,0.00010851851402549073,0.0002446320722810924,0.0004997345968149602,0.0019650093745440245,0.00806513149291277,0.04338594898581505
748,0.0001777814031811431,0.00010215678048552945,5.440630411612801e-05,3.28061287291348e-05,4.119438381167129e-05,4.3964031647192314e-05,4.807863660971634e-05,6.716269854223356e-05,0.00010558918438619003,0.00023621550644747913,0.0004827505617868155,0.0019741326104849577,0.008352995850145817,0.04403921216726303
749,0.0002721003838814795,0.00015219353372231126,8.108012116281316e-05,4.773969340021722e-05,6.0990605561528355e-05,7.885013474151492e-05,9.454833343625069e-05,0.00013336386473383754,0.00019250425975769758,0.0005057036760263145,0.0013547335984185338,0.011334900744259357,0.05866868793964386,0.32525917887687683
750,0.00031848240178078413,0.0001441673666704446,7.350756641244516e-05,3.964545248891227e-05,4.801629256689921e-05,5.395354673964903e-05,6.073557597119361e-05,8.02313516032882e-05,0.00011428354628151283,0.00028855440905317664,0.0005168711068108678,0.002208142774179578,0.009343271143734455,0.0460464283823967
751,0.0005454897182062268,0.00026047491701319814,0.0001247218024218455,6.340196705423295e-05,6.792218482587487e-05,7.14529087417759e-05,7.98676410340704e-05,0.00010290844511473551,0.00014143672888167202,0.0003084561030846089,0.0005765949608758092,0.0027677062898874283,0.012035077437758446,0.05756983533501625
752,0.00046673507313244045,0.00024127494543790817,0.00012321877875365317,7.852150883991271e-05,9.073983528651297e-05,0.00011258883750997484,0.0001388259552186355,0.00019232623162679374,0.0002816066553350538,0.0006294762133620679,0.0013019219040870667,0.010901282541453838,0.056797076016664505,0.26234355568885803
753,0.0004068631969857961,0.00018926835036836565,8.768348197918385e-05,4.380820973892696e-05,4.679887933889404e-05,4.5843935367884114e-05,5.065029108664021e-05,6.973456765990704e-05,0.00010494113666936755,0.00023130753834266216,0.00046116163139231503,0.0019031022675335407,0.008298837579786777,0.043596234172582626
754,0.0002643878979142755,0.000137940893182531,7.1628914156463e-05,4.5680517359869555e-05,5.715901352232322e-05,7.174566417234018e-05,8.680123573867604e-05,0.00012721845996566117,0.00019644842541310936,0.00037251581670716405,0.0007229826878756285,0.004170440137386322,0.019837506115436554,0.09621897339820862
755,0.0002914170327130705,0.00014692159311380237,7.325077604036778e-05,4.418450407683849e-05,4.9581540224608034e-05,5.099917689221911e-05,5.696234438801184e-05,7.573029142804444e-05,0.0001163021515822038,0.0002995850518345833,0.0006086660432629287,0.0031277774833142757,0.014403590932488441,0.06428511440753937
756,0.0004939073696732521,0.00023821838840376586,0.00012807553866878152,8.34296370157972e-05,0.00011959596304222941,0.00020242718164809048,0.0002744062803685665,0.00042419496458023787,0.0006501456955447793,0.0011409064754843712,0.0021368670277297497,0.011234856210649014,0.051437895745038986,0.2637416422367096
757,0.00048732597497291863,0.00024715112522244453,0.00011107595491921529,5.7117904361803085e-05,5.8494806580711156e-05,5.4308904509525746e-05,5.7131503126583993e-05,7.57761299610138e-05,0.0001133884652517736,0.000233802231377922,0.0004622414126060903,0.0017635043477639556,0.007579191587865353,0.04089939594268799
758,0.0004692504007834941,0.00022258564422372729,0.00010344148176955059,4.9314323405269533e-05,5.124181188875809e-05,4.971244197804481e-05,5.3084750106791034e-05,7.126085984054953e-05,0.00010588197619654238,0.0002190908999182284,0.0004364988999441266,0.0016392540419474244,0.007130003999918699,0.03710266947746277
759,0.0002528782933950424,0.00013728173507843167,7.228743197629228e-05,4.0604660171084106e-05,4.5650944230146706e-05,4.825988435186446e-05,5.3690484492108226e-05,7.25341378711164e-05,0.00010882733477046713,0.00024617809685878456,0.0005200679297558963,0.002556544030085206,0.012228905223309994,0.0629163607954979
760,0.00018029545026365668,9.344740828964859e-05,5.292364221531898e-05,2.898277307394892e-05,3.9071332139428705e-05,4.569786324282177e-05,5.2048879297217354e-05,7.397601439151913e-05,0.0001093745740945451,0.0002350930735701695,0.0004686079628299922,0.001996343955397606,0.009283891879022121,0.048613548278808594
761,0.00046758190728724003,0.00021584391652140766,0.00010949226998491213,6.529213715111837e-05,7.923039083834738e-05,0.00010631787881720811,0.00012998066085856408,0.00017731008119881153,0.0002345080574741587,0.00045003139530308545,0.000696937320753932,0.0025132547598332167,0.009673940017819405,0.05445150285959244
762,0.00024835477233864367,0.00013071412104181945,7.03042242093943e-05,3.800829654210247e-05,4.8243688070215285e-05,5.700190013158135e-05,6.667368143098429e-05,9.5117706223391e-05,0.00013913892325945199,0.0003070443926844746,0.000561278488021344,0.0027166835498064756,0.012557004578411579,0.056380484253168106
763,0.0002581995213404298,0.0001385438081342727,7.807378278812394e-05,5.447289004223421e-05,6.331286567728966e-05,7.119079964468256e-05,7.900167838670313e-05,9.693796164356172e-05,0.00013400813622865826,0.00030605430947616696,0.0006634818273596466,0.0027247359976172447,0.012855345383286476,0.07116517424583435
764,0.0004681559803429991,0.00022084351803641766,0.00010106400441145524,4.917773185297847e-05,4.9214511818718165e-05,4.722440644400194e-05,5.05924726894591e-05,6.727794243488461e-05,0.00010021197522291914,0.00021287125127855688,0.0004125659470446408,0.00159883638843894,0.006967282388359308,0.034553904086351395
765,0.0003010457439813763,0.0001422049681423232,7.230653864098713e-05,3.81720565201249e-05,4.402936247061007e-05,4.872062709182501e-05,5.395198968471959e-05,7.555942283943295e-05,0.00011241329775657505,0.00023745921498630196,0.00045394993503578007,0.0016889122780412436,0.0072907512076199055,0.039216116070747375
766,0.00026958866510540247,0.0001488672714913264,7.484805973945186e-05,4.1367609810549766e-05,4.439646363607608e-05,4.6276334614958614e-05,4.98903427796904e-05,6.821308488724753e-05,0.0001039066628436558,0.00021770354942418635,0.0004252570797689259,0.0017157153924927115,0.007947240956127644,0.03803015127778053
767,0.00019398854055907577,0.00011013464973075315,5.5528409575344995e-05,3.2533760531805456e-05,3.9608505176147446e-05,4.412270209286362e-05,4.8333251470467076e-05,6.647523696301505e-05,0.00010195434151683003,0.0002080774720525369,0.0004017601895611733,0.0015427595935761929,0.007051763124763966,0.03355063870549202
768,0.00020530469191726297,0.00010976010526064783,5.798542406409979e-05,3.8121259422041476e-05,4.7131048631854355e-05,5.357639383873902e-05,6.214922905201092e-05,8.234775305027142e-05,0.00011979998816968873,0.0002630447852425277,0.0005001288373023272,0.0023228859063237906,0.010425340384244919,0.04945574700832367
769,0.000404477963456884,0.00020398979540914297,0.00010954530443996191,6.275709165493026e-05,6.605780072277412e-05,6.681695958832279e-05,7.503115193685517e-05,9.614531882107258e-05,0.00013532442972064018,0.00034611215232871473,0.0006528376834467053,0.004687937442213297,0.023716898635029793,0.08904783427715302
770,0.0005747614777646959,0.0002797108609229326,0.00014316884335130453,8.678298763697967e-05,0.00010301603469997644,0.00013254245277494192,0.0001680193527135998,0.00023280941240955144,0.00033280934439972043,0.0006925525958649814,0.0011443746043369174,0.007294515613466501,0.03284887969493866,0.15714332461357117
771,0.00044199873809702694,0.00023495916684623808,0.00012557150330394506,7.909720443421975e-05,9.443072485737503e-05,0.00011390152212698013,0.00013830319221597165,0.0001820368051994592,0.0002432552573736757,0.0004687501641456038,0.0007052103755995631,0.004090252332389355,0.01821138523519039,0.06501851975917816
772,0.00039966742042452097,0.0002040056569967419,0.00010906078387051821,7.213681237772107e-05,8.502448326908052e-05,9.929958469001576e-05,0.00012006377073703334,0.00016028671234380454,0.00022112714941613376,0.0004385375650599599,0.0007492287550121546,0.0031701133120805025,0.0146257895976305,0.05747721716761589
773,0.0004385517677292228,0.00020586764730978757,0.00011439822992542759,7.507958071073517e-05,8.691866241861135e-05,9.651733125792816e-05,0.00011535066732903942,0.0001401036570314318,0.00016882368072401732,0.0002819703659042716,0.00045220606261864305,0.002140878699719906,0.013459007255733013,0.0604221485555172
774,0.00027931155636906624,0.00012190026609459892,6.79567237966694e-05,4.029442061437294e-05,4.972295937477611e-05,5.8518686273600906e-05,7.02690304024145e-05,9.271095768781379e-05,0.00013214329374022782,0.00028971413848921657,0.0005450245225802064,0.00313543900847435,0.01478396262973547,0.07477796822786331
775,0.00032678659772500396,0.00014999171253293753,9.283607505494729e-05,6.951438263058662e-05,0.0001027545949909836,0.0001576348877279088,0.00021048594499006867,0.0002964412560686469,0.00040651520248502493,0.0005736862658523023,0.0006687259883619845,0.0033370978198945522,0.013318772427737713,0.04904305189847946
776,0.0005417722277343273,0.00025522703072056174,0.00011848317080875859,6.164297519717366e-05,6.42304148641415e-05,6.502492760773748e-05,7.255216041812673e-05,9.55814539338462e-05,0.00013574186596088111,0.0002754254383035004,0.0004871693963650614,0.002227853052318096,0.010634765960276127,0.04260499030351639
777,0.00040074766729958355,0.00020754474098794162,0.000116273520688992,7.408433884847909e-05,9.572166163707152e-05,0.0001312614476773888,0.0001692075893515721,0.00025540817296132445,0.0004011692653875798,0.0006904953042976558,0.0009501324966549873,0.004716548603028059,0.021526586264371872,0.08905228227376938
778,0.000358235469320789,0.00018616105080582201,0.00010335438855690882,6.826004391768947e-05,8.847627759678289e-05,0.00012225241516716778,0.00016108308045659214,0.00023317860905081034,0.0003428611671552062,0.0007144415285438299,0.0012451362563297153,0.006553203798830509,0.0287296324968338,0.15365596115589142
779,0.0005412640748545527,0.0002636995632201433,0.00013919334742240608,8.387734851567075e-05,0.00010300727444700897,0.0001376055006403476,0.0001792181865312159,0.00027053398662246764,0.0004311022930778563,0.0009420594433322549,0.0016711910720914602,0.007070571184158325,0.02923271618783474,0.1638205349445343
780,0.00019901183259207755,9.720090019982308e-05,5.5564461945323274e-05,3.2643842132529244e-05,4.172715125605464e-05,5.148586569703184e-05,5.913700078963302e-05,8.035707287490368e-05,0.00011292967246845365,0.0002323559601791203,0.0004419240285642445,0.002029033377766609,0.009573987685143948,0.0515797957777977
781,0.00023004887043498456,0.00012363232963252813,6.305057468125597e-05,3.761009429581463e-05,4.55674780823756e-05,5.1548344345064834e-05,5.680711547029205e-05,7.78583053033799e-05,0.00011412077583372593,0.00023023886024020612,0.00042450346518307924,0.0015896635595709085,0.00735475542023778,0.03463556990027428
782,0.0004532888124231249,0.00022954931773710996,0.0001097015556297265,5.704190334654413e-05,6.023521564202383e-05,5.872530164197087e-05,6.123884668340907e-05,8.088003232842311e-05,0.00011515103687997907,0.00022513457224704325,0.00039365209522657096,0.0013728364137932658,0.006216507870703936,0.029264768585562706
783,0.00040562154026702046,0.00020494565251283348,0.00010271428618580103,5.5401167628588155e-05,6.152637070044875e-05,6.597364699700847e-05,7.149550947360694e-05,8.949088805820793e-05,0.00012029948265990242,0.000227204043767415,0.0004701023572124541,0.0021012211218476295,0.011449898593127728,0.07037410885095596
784,0.0004462219076231122,0.0002221868053311482,0.00010170934547204524,5.2146162488497794e-05,5.4445656132884324e-05,5.4598040151176974e-05,5.725879964302294e-05,7.674237713217735e-05,0.0001114386977860704,0.00021480588475242257,0.00040563431684859097,0.0013826452195644379,0.006622650660574436,0.03066546469926834
785,8.220485324272886e-05,5.4026888392399997e-05,4.1434657759964466e-05,2.9777042072964832e-05,4.1595285438233986e-05,5.032345143263228e-05,5.5320782848866656e-05,7.210752664832398e-05,0.00010723170271376148,0.00021603926143143326,0.00041972234612330794,0.001376242027617991,0.006394334603101015,0.03359220176935196
786,0.0008035708451643586,0.00036615837598219514,0.00016533023153897375,7.772463141009212e-05,7.319971336983144e-05,6.725942512275651e-05,7.112596358638257e-05,9.158553439192474e-05,0.00012909769429825246,0.0002717527677305043,0.000488238874822855,0.002091268077492714,0.009736090898513794,0.0468023344874382
787,0.00018155771249439567,9.404907177668065e-05,5.425884955911897e-05,3.6303001252235845e-05,4.698108750744723e-05,5.431472527561709e-05,6.202667282195762e-05,7.798088336130604e-05,0.00010864515934372321,0.00023155166127253324,0.0004311580560170114,0.0016931005520746112,0.00793594028800726,0.03619464486837387
788,0.0005781134241260588,0.00028486273367889225,0.00013319372374098748,6.718145596096292e-05,6.862157897558063e-05,6.676318298559636e-05,7.163741975091398e-05,9.547945228405297e-05,0.00013781286543235183,0.000299651175737381,0.00057050003670156,0.0025304623413830996,0.012309935875236988,0.05643628165125847
789,0.00029279181035235524,0.0001583158882567659,8.706747757969424e-05,5.539757330552675e-05,6.657490303041413e-05,7.380206079687923e-05,8.393393363803625e-05,0.00010277554974891245,0.0001359730085823685,0.00027267556288279593,0.00048091396456584334,0.001463604625314474,0.006295404862612486,0.03823506832122803
790,0.0005649227532558143,0.0002776258625090122,0.0001392287522321567,7.747360359644517e-05,8.661447645863518e-05,0.00010324510367354378,0.0001223570288857445,0.0001566673454362899,0.0002150645450456068,0.0004175259673502296,0.0006472035311162472,0.0027878573164343834,0.01229094248265028,0.05878329277038574
791,0.00031155775650404394,0.0001530519366497174,7.456194725818932e-05,4.010866905446164e-05,4.4490258005680516e-05,4.575127604766749e-05,4.978978176950477e-05,6.930874951649457e-05,0.00010141655366169289,0.0002020277315750718,0.0003682221577037126,0.0012496518902480602,0.005922600161284208,0.02754806913435459
792,0.0003149020776618272,0.00014360254863277078,7.116676715668291e-05,3.711302997544408e-05,4.20456453866791e-05,4.528036151896231e-05,5.060642070020549e-05,7.278952398337424e-05,0.00010633286001393571,0.0002232710539828986,0.00040562680806033313,0.0014365570386871696,0.006522296462208033,0.0317445769906044
793,0.0005177202983759344,0.0002479151007719338,0.0001218062243424356,6.13219672231935e-05,6.681011291220784e-05,7.514349272241816e-05,8.633770630694926e-05,0.00011006594286300242,0.0001511594164185226,0.00026392610743641853,0.00043922412442043424,0.0017343682702630758,0.00833495706319809,0.03655229136347771
794,0.00034589838469401,0.00018244821694679558,9.510646486887708e-05,5.5748005252098665e-05,6.67382701067254e-05,7.708490011282265e-05,8.944040018832311e-05,0.00010945447866106406,0.00014103685680311173,0.00023567011521663517,0.000403452489990741,0.0018146858783438802,0.008668082766234875,0.04250538721680641
795,0.00012306550343055278,8.675464778207242e-05,5.097659595776349e-05,3.164510053466074e-05,4.190834806649946e-05,4.584306589094922e-05,4.8225811042357236e-05,6.878971180412918e-05,0.00010128951544174924,0.0002073717478197068,0.0003808793262578547,0.001295594614930451,0.006212364416569471,0.028360748663544655
796,0.0004259299603290856,0.00020376034080982208,9.59901517489925e-05,5.0107781135011464e-05,5.540546408155933e-05,5.58511346753221e-05,6.087137444410473e-05,8.239943417720497e-05,0.00011572997755138204,0.0002445180434733629,0.000439039315097034,0.0019950782880187035,0.010515717789530754,0.04172869026660919
797,0.0004462235956452787,0.00021152631961740553,9.906766354106367e-05,5.30598517798353e-05,5.681539187207818e-05,6.219735223567113e-05,7.211788761196658e-05,9.408200276084244e-05,0.00013186685100663453,0.00024701011716388166,0.0004237716493662447,0.001790230511687696,0.008380045183002949,0.03789680823683739
798,0.0004376748111099005,0.0002103660663124174,9.875879914034158e-05,4.948943023919128e-05,5.102947761770338e-05,4.995954077458009e-05,5.3999032388674095e-05,7.528674905188382e-05,0.00010865728836506605,0.00025045397342182696,0.0004480303905438632,0.001930246944539249,0.009891701862215996,0.03860224783420563
799,0.00013359980948735029,7.886105595389381e-05,4.5267781388247386e-05,3.0047076506889425e-05,4.251792051945813e-05,5.8759775129146874e-05,7.388272933894768e-05,0.00011466272553661838,0.00019266076560597867,0.0003982876369263977,0.0007919614436104894,0.005079725757241249,0.03181824833154678,0.13607263565063477
800,0.00031464200583286583,0.0001757056888891384,8.778362825978547e-05,4.918420745525509e-05,5.4296073358273134e-05,5.413706458057277e-05,5.707209857064299e-05,8.045502181630582e-05,0.00011504553549457341,0.0002317628386663273,0.0004057080077473074,0.0015234388411045074,0.007625963538885117,0.03287947550415993
801,0.0006161165074445307,0.00029154939693398774,0.00013663539721164852,6.783424032619223e-05,6.503612530650571e-05,6.073216354707256e-05,6.861978909000754e-05,9.186210081679747e-05,0.00013361539458855987,0.0002685082727111876,0.000444465025793761,0.0018917626002803445,0.010662722401320934,0.035886380821466446
802,0.0003630744758993387,0.0001906390389194712,9.325248538516462e-05,5.292395508149639e-05,6.11333452980034e-05,7.672936771996319e-05,9.433994273422286e-05,0.00013173512706998736,0.00019296162645332515,0.00031166098779067397,0.0004844375653192401,0.0020519571844488382,0.010457484051585197,0.04091934487223625
803,0.0002586898335721344,0.0001293845270993188,6.344405119307339e-05,3.1418232538271695e-05,3.560797267709859e-05,3.989270771853626e-05,4.505274773691781e-05,6.763578130630776e-05,0.00010051208664663136,0.0001907035184558481,0.0003470504016149789,0.0010963488603010774,0.005400321912020445,0.02441948466002941
804,0.0004528565623331815,0.0002115288662025705,9.939785377355292e-05,4.612706106854603e-05,5.0315593398408964e-05,5.219301601755433e-05,5.518058969755657e-05,7.811747491359711e-05,0.0001122279281844385,0.00020514838979579508,0.0003647419507615268,0.0011507637100294232,0.005702555179595947,0.02529231645166874
805,0.0007246716413646936,0.0003325219440739602,0.00015179636829998344,7.364401972154155e-05,7.273019582498819e-05,7.06795253790915e-05,7.637381349923089e-05,9.459057764615864e-05,0.000123331235954538,0.00022505498782265931,0.00037701879045926034,0.0014359155902639031,0.0070432922802865505,0.030263438820838928
806,0.00035686310729943216,0.0001720524742268026,8.704718493390828e-05,4.4692467781715095e-05,5.192808384890668e-05,5.425495692179538e-05,5.893039997317828e-05,7.867540989536792e-05,0.0001130817472585477,0.00023345320369116962,0.00040803049341775477,0.0015973825938999653,0.00837771873921156,0.033315859735012054
807,0.0004639310936909169,0.00020439185027498752,9.701123781269416e-05,4.823637937079184e-05,5.108500408823602e-05,5.1438437367323786e-05,6.0352234868332744e-05,8.229337254306301e-05,0.00012112757394788787,0.00029402514337562025,0.0005485708243213594,0.002849946729838848,0.01549923699349165,0.06670831143856049
808,0.00021871048375032842,0.00012732292816508561,7.014660513959825e-05,4.5984987082192674e-05,5.886639701202512e-05,8.19126726128161e-05,0.00010573350300546736,0.00016347465862054378,0.00026216471451334655,0.00046284301788546145,0.0007162330439314246,0.0030233010184019804,0.0163089819252491,0.06525210291147232
809,0.0003480967425275594,0.00018458695558365434,8.783381781540811e-05,4.5707362005487084e-05,4.773226100951433e-05,4.690933565143496e-05,4.9839360144687817e-05,7.174088386818767e-05,0.00010380340972915292,0.00019331513612996787,0.000348767644027248,0.0010978482896462083,0.005474252160638571,0.02475394681096077
810,0.0003013192326761782,0.00014719388855155557,7.616388029418886e-05,3.943054980481975e-05,4.40626718045678e-05,4.680699930759147e-05,5.1535735110519454e-05,7.398519665002823e-05,0.00010794580157380551,0.00023610923381056637,0.00043076087604276836,0.0019981511868536472,0.01138483639806509,0.0447733998298645
811,0.000323364045470953,0.00016686265007592738,8.364905806956813e-05,4.1423802031204104e-05,4.362759500509128e-05,4.2705287341959774e-05,4.4981588871451095e-05,6.448140629800037e-05,9.533441334497184e-05,0.0001834617432905361,0.0003410808858461678,0.0011182591551914811,0.005782460328191519,0.026022594422101974
812,0.0002448558225296438,0.00013048529217485338,6.599750486202538e-05,3.864844256895594e-05,4.501121657085605e-05,5.176314152777195e-05,5.814607720822096e-05,8.09993507573381e-05,0.00011485811410238966,0.00020986002346035093,0.00036923878360539675,0.0013805791968479753,0.007504816632717848,0.028945494443178177
813,0.0005688320961780846,0.0002679044846445322,0.00012097402941435575,5.608212813967839e-05,5.3100524382898584e-05,4.9750546168070287e-05,5.281005360302515e-05,7.492242002626881e-05,0.00010876218584598973,0.00021106115309521556,0.0003803109284490347,0.0012418932747095823,0.006199603900313377,0.028082096949219704
814,0.00023119294201023877,0.0001231207133969292,6.63852333673276e-05,3.9685361116426066e-05,5.025055361329578e-05,6.131332338554785e-05,6.795109948143363e-05,9.058893920155242e-05,0.00012723365216515958,0.00025848892983049154,0.00046824751188978553,0.001864572404883802,0.01010926440358162,0.044067319482564926
815,0.00019347209308762103,0.00010054947051685303,5.4122607252793387e-05,2.938300895038992e-05,3.686901618493721e-05,4.297693521948531e-05,4.775460183736868e-05,7.057148468447849e-05,0.0001046413162839599,0.00020058988593518734,0.000360718258889392,0.0012375785736367106,0.006446959916502237,0.028294747695326805
816,0.000515275401994586,0.0002515477535780519,0.00012508830695878714,6.982011836953461e-05,8.610823715571314e-05,0.00010718854900915176,0.00013007252709940076,0.00017436438065487891,0.00024795031640678644,0.0004845186194870621,0.0008128901245072484,0.003336872672662139,0.015485997311770916,0.07814458012580872
817,0.0003433292731642723,0.00018133217236027122,8.847213757690042e-05,4.71145031042397e-05,4.996027928427793e-05,4.865216033067554e-05,5.110998608870432e-05,7.12904948159121e-05,0.00010198663221672177,0.00018312678730580956,0.00032224078313447535,0.0009947880171239376,0.005049566738307476,0.021594800055027008
818,0.0003277658543083817,0.00016390011296607554,8.553027146263048e-05,4.405824438435957e-05,5.03542396472767e-05,5.108110417495482e-05,5.688067903975025e-05,8.061776316026226e-05,0.00011516750964801759,0.00023740351025480777,0.0003998560714535415,0.0015246325638145208,0.008090236224234104,0.033073194324970245
819,0.0004058552731294185,0.00018954819825012237,9.189445700030774e-05,4.366969005786814e-05,4.734485992230475e-05,4.869182521360926e-05,5.210696690483019e-05,7.136214844649658e-05,0.0001020733907353133,0.00019731477368623018,0.00034630909794941545,0.0015290947631001472,0.0085666598752141,0.034038152545690536
820,0.00016160150698851794,0.00010058714542537928,6.223027594387531e-05,4.1301536839455366e-05,4.9324728024657816e-05,5.213679833104834e-05,5.8428886404726654e-05,7.428219396388158e-05,0.00011288642417639494,0.0002330794231966138,0.00042301270877942443,0.0018904840108007193,0.011983797885477543,0.03900855779647827
821,0.00038613873766735196,0.00019075883028563112,9.920068987412378e-05,5.299617987475358e-05,5.863626574864611e-05,5.4802534577902406e-05,5.970296842860989e-05,7.824622298358008e-05,0.00011112654465250671,0.00024149690580088645,0.00041072085150517523,0.0015840738778933883,0.00801826547831297,0.03703481703996658
822,0.0005050751497037709,0.0002337016921956092,0.00010792879038490355,4.962896491633728e-05,4.863509093411267e-05,5.0737482524709776e-05,5.506130401045084e-05,7.627211016369984e-05,0.00010880289482884109,0.00019229637109674513,0.00032969878520816565,0.0010325672337785363,0.005338908173143864,0.023009946569800377
823,0.0004804616910405457,0.00022976918262429535,0.000113561654870864,6.161042983876541e-05,6.638670311076567e-05,6.320818647509441e-05,7.03553669154644e-05,8.729966793907806e-05,0.00011936806549783796,0.0002056742669083178,0.00034268092713318765,0.0013156250352039933,0.006672291550785303,0.027543602511286736
824,0.0005149790085852146,0.0002454380155541003,0.00011717098095687106,5.7928726164391264e-05,5.757933104177937e-05,5.353210508474149e-05,5.608033461612649e-05,7.602020195918158e-05,0.00010805498459376395,0.00019894864817615598,0.0003399619017727673,0.001146322232671082,0.005890019703656435,0.02500055357813835
825,0.00021802210540045053,9.942386532202363e-05,5.98040824115742e-05,3.267682041041553e-05,4.462015567696653e-05,5.3556002967525274e-05,6.0221700550755486e-05,8.054410136537626e-05,0.00011028401058865711,0.00021842090063728392,0.00036994947004131973,0.0014154106611385942,0.0071486905217170715,0.03031645156443119
826,0.00033698559855110943,0.00017638863937463611,9.077270078705624e-05,4.6371987991733477e-05,5.126440373715013e-05,5.215503188082948e-05,5.5130323744378984e-05,7.867781823733822e-05,0.0001151642354670912,0.00020764052169397473,0.00035637550172396004,0.001195690012536943,0.006048744544386864,0.027403153479099274
827,0.0004655504017136991,0.00023262207105290145,0.00011431339953560382,5.874381895409897e-05,6.101454346207902e-05,5.777144178864546e-05,6.241556548047811e-05,8.644106856081635e-05,0.000129235239000991,0.0002829425211530179,0.0004753712855745107,0.001795087126083672,0.008926210924983025,0.04278078302741051
828,0.0005074009532108903,0.00023801976931281388,0.00011315675510559231,5.7375775213586167e-05,6.232571467990056e-05,7.116822234820575e-05,8.11675054137595e-05,0.00010027486132457852,0.0001270284701604396,0.0002100179553963244,0.00034816007246263325,0.0013269205810502172,0.007418050896376371,0.02838398888707161
829,0.0005771926371380687,0.00027154694544151425,0.00013025997031945735,6.828786717960611e-05,7.548650319222361e-05,8.217671711463481e-05,9.311756730312482e-05,0.00011738329340005293,0.00015501263260375708,0.0003129388205707073,0.0005395628977566957,0.0029215305112302303,0.015234439633786678,0.06653448939323425
830,0.00048152412637136877,0.00022509772679768503,0.00011185041512362659,6.02671061642468e-05,6.805847806390375e-05,7.985619595274329e-05,9.647261322243139e-05,0.0001234901719726622,0.00016523580416105688,0.000370653229765594,0.0006587964599020779,0.0037821773439645767,0.019830163568258286,0.09249576181173325
831,0.00046913872938603163,0.00022524471569340676,0.00011544118024175987,6.064993795007467e-05,6.928645598236471e-05,8.412467286689207e-05,9.934107220033184e-05,0.00013308915367815644,0.0001885973906610161,0.0003360257251188159,0.0006231795414350927,0.002590214367955923,0.013238814659416676,0.06537146866321564
832,0.0004085051768925041,0.0001828789827413857,9.317544026998803e-05,4.4208671170054004e-05,4.8778692871565e-05,5.2430066716624424e-05,5.774387682322413e-05,8.043221168918535e-05,0.00011594519310165197,0.00023172526562120765,0.0003895099798683077,0.001380489906296134,0.0065327840857207775,0.029308071359992027
833,0.0004791438695974648,0.0002334879245609045,0.00011608198110479861,6.154141738079488e-05,6.93268229952082e-05,7.231090421555564e-05,7.801289757480845e-05,9.718087676446885e-05,0.00013128723367117345,0.00026201250148005784,0.0004592712502926588,0.002184079959988594,0.011507009156048298,0.056900154799222946
834,4.50160632681218e-06,3.074537016800605e-05,2.1932517483946867e-05,1.9651884940685704e-05,2.9801691198372282e-05,3.952467523049563e-05,4.452870780369267e-05,6.67358108330518e-05,0.00010040117922471836,0.0001762790052453056,0.0003125165239907801,0.0009279604419134557,0.004671958275139332,0.021633926779031754
835,0.00040615350008010864,0.00018794098286889493,9.097732254303992e-05,4.4746830099029467e-05,4.782576797879301e-05,4.892958895652555e-05,5.255498763290234e-05,7.380246097454801e-05,0.00010665407171472907,0.00023238481662701815,0.00041847204556688666,0.0016506966203451157,0.008474445901811123,0.036855634301900864
836,0.00047574189375154674,0.0002202812465839088,0.00010692975774873048,5.2987190429121256e-05,5.820785372634418e-05,6.696001946693286e-05,7.547458517365158e-05,8.998267003335059e-05,0.00011145971075166017,0.00019125602557323873,0.00032202297006733716,0.0010247441241517663,0.005089071113616228,0.02267567813396454
837,0.0002819766814354807,0.00014105568698141724,7.466810347978026e-05,4.0255261410493404e-05,4.872415229328908e-05,5.428347139968537e-05,6.0338974435580894e-05,7.66306184232235e-05,0.0001010750129353255,0.0001912299048854038,0.0003366208402439952,0.0017891436582431197,0.010682855732738972,0.04458974674344063
838,0.00046707544242963195,0.00023484733537770808,0.00010018326429417357,5.3627289162250236e-05,5.251780021353625e-05,5.246233558864333e-05,5.470323594636284e-05,7.666441524634138e-05,0.00010909481352427974,0.00018858903786167502,0.00032601880957372487,0.001015479676425457,0.005168217234313488,0.0233902670443058
839,0.00046007923083379865,0.00019908277317881584,9.701105591375381e-05,4.576722494675778e-05,4.911389987682924e-05,5.1187933422625065e-05,5.704718205379322e-05,7.847252709325403e-05,0.00011427533900132403,0.00023143422731664032,0.0003811716742347926,0.0013823277549818158,0.006519748363643885,0.030756715685129166
840,0.0002871128963306546,0.00015387561870738864,7.771664240863174e-05,4.643280408345163e-05,5.8260600781068206e-05,7.54682332626544e-05,9.292624599765986e-05,0.00012350927863735706,0.0001669956254772842,0.0002992216614075005,0.0004948293790221214,0.002005120972171426,0.009393247775733471,0.047177065163850784
841,0.00047423344221897423,0.000248595024459064,0.00010960904910461977,5.821861486765556e-05,5.581408549915068e-05,5.3979420044925064e-05,5.5462962336605415e-05,7.551824091933668e-05,0.00010917131294263527,0.0001893716980703175,0.000326955399941653,0.0010842235060408711,0.005551229231059551,0.025479231029748917
842,0.00045867476728744805,0.00022809840447735041,0.00011999953858321533,7.836851000320166e-05,0.0001066335680661723,0.00015855343372095376,0.00021434576774481684,0.0002822179230861366,0.0003657386696431786,0.0005997754051350057,0.0008661359315738082,0.004057804122567177,0.018089905381202698,0.09353873133659363
843,0.0001123078545788303,6.277341162785888e-05,4.6593948354711756e-05,3.24152824759949e-05,5.140088251209818e-05,5.916997906751931e-05,7.067835394991562e-05,9.145784133579582e-05,0.00013019668404012918,0.000299673352856189,0.000511365826241672,0.0023037802893668413,0.012061089277267456,0.05342598631978035
844,0.0002538129920139909,0.0001338330184808001,7.42318297852762e-05,4.637388337869197e-05,6.003642192808911e-05,7.206212467281148e-05,8.734649600228295e-05,0.00010075029422296211,0.00012029035133309662,0.0002336285397177562,0.00035884566023014486,0.0013366184430196881,0.006996740587055683,0.029789097607135773
845,0.0003497583093121648,0.00017563076107762754,9.97773022390902e-05,6.098240555729717e-05,8.504428842570633e-05,0.00011657696450129151,0.00015528166841249913,0.0002271337143611163,0.00036660689511336386,0.0011231913231313229,0.0023077542427927256,0.012192890979349613,0.0653718039393425,0.3379242420196533
846,0.00025881067267619073,0.00013818586012348533,7.655200170120224e-05,4.551666643237695e-05,5.558168049901724e-05,6.946526264073327e-05,8.604997128713876e-05,0.00011137856199638918,0.00014770610141567886,0.00032965748687274754,0.0005140178836882114,0.0023495471104979515,0.011545855551958084,0.04887223616242409
847,0.0003236936463508755,0.0001742169406497851,8.102078572846949e-05,4.479988638195209e-05,4.665965025196783e-05,4.745175101561472e-05,5.021417746320367e-05,6.809669866925105e-05,0.00010191756155109033,0.00020098453387618065,0.0003424523747526109,0.0010950156720355153,0.005042699631303549,0.023687755689024925
848,0.0005364426178857684,0.00027184851933270693,0.00014819922216702253,9.369281906401739e-05,0.00012333465565461665,0.00017454993212595582,0.00023534467618446797,0.00031442142790183425,0.000437623675679788,0.0008689434616826475,0.0015527012292295694,0.007811212912201881,0.03864854574203491,0.21529842913150787
849,0.0005159080610610545,0.00024171129916794598,0.00012586492812260985,6.514649430755526e-05,7.181152614066377e-05,7.863699283916503e-05,9.005852916743606e-05,9.7976291726809e-05,0.00011344847007421777,0.00020978225802537054,0.00035482586827129126,0.0018359893001616001,0.010875333100557327,0.04435059428215027
850,0.000364053004886955,0.00018145993817597628,9.432184742763638e-05,5.378000423661433e-05,6.396515527740121e-05,8.151200017891824e-05,0.00010035355808213353,0.00012697982310783118,0.00016092673467937857,0.0003184806846547872,0.0005441249231807888,0.002266915747895837,0.010027636773884296,0.06203526630997658
851,0.00029299219022504985,0.00015245715621858835,8.194769179681316e-05,4.956061820848845e-05,6.483859033323824e-05,8.480171527480707e-05,0.00010440695041324943,0.00012795240036211908,0.000163428092491813,0.0003141594643238932,0.0005434882477857172,0.00245398236438632,0.012207316234707832,0.05816491320729256
852,0.0004882517096120864,0.0002342138031963259,0.00010821251635206863,5.276608862914145e-05,5.1852210162905976e-05,4.929134593112394e-05,5.083899668534286e-05,7.240735430968925e-05,0.00011125040327897295,0.00018468027701601386,0.00031893348204903305,0.0008978492696769536,0.004375663120299578,0.02188718505203724
853,0.0005292183486744761,0.00025368077331222594,0.00012192330905236304,6.010455763316713e-05,6.220029172254726e-05,6.0145484894746915e-05,6.311474862741306e-05,8.113845251500607e-05,0.00011560967686818913,0.00023150045308284461,0.00039338518399745226,0.0014542225981131196,0.0072818659245967865,0.03627607971429825
854,0.0004496850597206503,0.0002172494714614004,0.00010378879960626364,5.034647983848117e-05,5.16854488523677e-05,5.050111576565541e-05,5.2493724069790915e-05,7.425837247865275e-05,0.00010930011194432154,0.00018676253966987133,0.00031837759888730943,0.0008738230681046844,0.004109121393412352,0.021374152973294258
855,0.0003882225137203932,0.00018301475211046636,9.229119314113632e-05,4.647707100957632e-05,5.225072891335003e-05,5.9128477005288005e-05,6.853685772512108e-05,9.255221084458753e-05,0.00012856048124376684,0.00026001149672083557,0.00048768686247058213,0.0023126958403736353,0.01249548140913248,0.06241021677851677
856,0.0005497885285876691,0.0002566985203884542,0.0001221641869051382,5.454897473100573e-05,5.245565625955351e-05,4.783523763762787e-05,4.8993279051501304e-05,6.828939513070509e-05,0.0001012520951917395,0.00019249004253651947,0.0003343778953421861,0.0009671138832345605,0.004474044311791658,0.024208873510360718
857,0.0002443765115458518,0.00012294990301597863,6.449633656302467e-05,3.5141627449775115e-05,4.120542871532962e-05,4.291997538530268e-05,4.5762739318888634e-05,6.750403554178774e-05,9.99150361167267e-05,0.00018697147606872022,0.0003158366016577929,0.0009691661689430475,0.004741583485156298,0.023329714313149452
858,0.0006003926391713321,0.00027339995722286403,0.00013496547762770206,7.04257472534664e-05,8.034808706725016e-05,0.00010563671094132587,0.00013702939031645656,0.0001892769942060113,0.0002569366479292512,0.00041295704431831837,0.0006659445934928954,0.002957752672955394,0.014469602145254612,0.07862294465303421
859,0.00022708423784933984,0.0001359679881716147,8.49097705213353e-05,6.424458115361631e-05,9.666028199717402e-05,0.00015108106890693307,0.00020678139117080718,0.00027895078528672457,0.0003545585786923766,0.0006710016750730574,0.0011644376209005713,0.005349195096641779,0.02475622296333313,0.12058038264513016
860,0.0004247784672770649,0.00021348554582800716,0.00010124105756403878,5.470473843161017e-05,5.591108129010536e-05,5.208043512539007e-05,5.474222052725963e-05,7.100842776708305e-05,0.00010384790220996365,0.00021620311599690467,0.0003733498160727322,0.0014487497974187136,0.0075562275014817715,0.0314687043428421
861,0.0003582647768780589,0.00016843686171341687,8.553794032195583e-05,4.082423765794374e-05,4.675075979321264e-05,4.7608769818907604e-05,5.130529825692065e-05,7.323647878365591e-05,0.00010554245091043413,0.0001917760819196701,0.0003318275266792625,0.0009436210384592414,0.004508903715759516,0.02391890436410904
862,0.000637788325548172,0.00030789084848947823,0.00014810617722105235,7.896186434663832e-05,8.711830741958693e-05,0.00010890664998441935,0.00013396565918810666,0.00017055158969014883,0.0002066116576315835,0.00025344546884298325,0.00035922243841923773,0.0010579923400655389,0.004591869655996561,0.022634346038103104
863,0.000509240257088095,0.0002353624877287075,0.00011412954336265102,5.847109787282534e-05,6.265386036830023e-05,7.150187593651935e-05,8.303829235956073e-05,0.00010068719711853191,0.00012963172048330307,0.000255328108323738,0.00043937150621786714,0.0017364249797537923,0.008584265597164631,0.03657868131995201
864,0.0004445828089956194,0.000235363157116808,0.00010640811524353921,5.806885383208282e-05,5.963943840470165e-05,5.738993422710337e-05,6.159485928947106e-05,7.938018097775057e-05,0.00010868241952266544,0.00021309222211129963,0.00037469767266884446,0.001234757830388844,0.005841452162712812,0.031188873574137688
865,0.0004906296962872148,0.00025520313647575676,0.0001444388908566907,0.00010062458022730425,0.000146153150126338,0.00023186163161881268,0.0002991187502630055,0.00036598899168893695,0.00045271130511537194,0.0007524389657191932,0.0013712493237107992,0.006668617017567158,0.034324049949645996,0.1638864427804947
866,0.0001405634975526482,9.445350588066503e-05,5.9217141824774444e-05,4.7582998377038166e-05,7.006524538155645e-05,9.843392763286829e-05,0.0001237352262251079,0.0001475997269153595,0.00018758224905468524,0.0003587252285797149,0.0006073457770980895,0.003072229214012623,0.016734616830945015,0.07363852858543396
867,0.00044331763638183475,0.00022285888553597033,0.0001043137235683389,5.493726348504424e-05,5.990501813357696e-05,5.935045555816032e-05,6.259335350478068e-05,7.84101866884157e-05,0.0001078430941561237,0.00021662423387169838,0.000378455180907622,0.0012583826901391149,0.005997590254992247,0.02965727634727955
868,0.00030989357037469745,0.0001712336961645633,8.463171980110928e-05,5.529879126697779e-05,6.713008042424917e-05,7.848587119951844e-05,9.261688683182001e-05,0.00011364028614480048,0.00014693816774524748,0.0002896703081205487,0.0004530307778622955,0.0015805838629603386,0.007123064249753952,0.03509976342320442
869,0.00021679377823602408,0.00013383585610426962,6.824993761256337e-05,4.899829946225509e-05,6.532375846290961e-05,7.868208194850013e-05,9.441310248803347e-05,0.00011955879745073617,0.00016035049338825047,0.00033060729037970304,0.0005783753003925085,0.0023179175332188606,0.011356360279023647,0.0476146899163723
870,0.00035827295505441725,0.00017946532170753926,8.906603761715814e-05,5.090485865366645e-05,6.245582335395738e-05,8.624844485893846e-05,0.00011034851922886446,0.00015797176456544548,0.00022739860287401825,0.0003385631716810167,0.0005414402694441378,0.0020942306146025658,0.010367042385041714,0.044828493148088455
871,0.0005242986953817308,0.00025849344092421234,0.00012249828432686627,6.167617539176717e-05,6.137811578810215e-05,5.778809281764552e-05,5.957266694167629e-05,7.7790544310119e-05,0.00010984323307638988,0.00023085458087734878,0.00038701301673427224,0.0013117692433297634,0.006234931759536266,0.02834266796708107
872,0.0004140588571317494,0.00019377873104531318,0.0001071311708074063,5.471974873216823e-05,6.434954411815852e-05,7.817168807378039e-05,9.280384256271645e-05,0.00011220755550311878,0.0001464535598643124,0.000199022630113177,0.00036604030174203217,0.000982594327069819,0.004376942757517099,0.031091410666704178
873,0.000531880185008049,0.00025421660393476486,0.00012818652612622827,6.90017404849641e-05,7.42711708880961e-05,8.510421321261674e-05,9.774208592716604e-05,0.00012047249038005248,0.00015580409672111273,0.0002749820123426616,0.0004240707494318485,0.001511686947196722,0.007670307997614145,0.03199496120214462
874,0.00030323644750751555,0.00014858591021038592,8.332951983902603e-05,4.621114567271434e-05,6.243016105145216e-05,9.133551793638617e-05,0.0001197628807858564,0.0001815212017390877,0.0002763563534244895,0.00043744867434725165,0.000699422147590667,0.0020229758229106665,0.008050092495977879,0.04969533905386925
875,0.00028096436290070415,0.000142877601319924,7.043610094115138e-05,3.7050063838250935e-05,4.314508259994909e-05,4.361029277788475e-05,4.839980829274282e-05,7.186861330410466e-05,0.00010284120799042284,0.0001813452399801463,0.00030904830782674253,0.0007996413041837513,0.0036442987620830536,0.0205784160643816
876,0.00015031409566290677,0.00010177109652431682,4.9593771109357476e-05,4.079527570866048e-05,5.568888445850462e-05,7.140292291296646e-05,8.900218381313607e-05,0.00012286253331694752,0.00016917305765673518,0.00024748098803684115,0.00036331021692603827,0.0010501955403015018,0.004657294601202011,0.021872350946068764
877,0.0007137496140785515,0.00033001811243593693,0.00015650427667424083,7.129133882699534e-05,6.754239439032972e-05,6.114422285463661e-05,6.395325908670202e-05,8.040269312914461e-05,0.00010815446148626506,0.0001842997153289616,0.0003135655424557626,0.0009374846122227609,0.004591848701238632,0.026477117091417313
878,0.0003703800612129271,0.00018929610087070614,0.00010045281669590622,5.614047768176533e-05,6.789331382606179e-05,8.688708476256579e-05,0.00010751582158263773,0.00014182219456415623,0.00019094384333584458,0.0003119248722214252,0.000496705761179328,0.001654212479479611,0.007089787628501654,0.033898111432790756
879,0.0002842102840077132,0.00014698621816933155,8.921093831304461e-05,5.9597103245323524e-05,8.661270840093493e-05,0.00012644138769246638,0.0001475497119827196,0.00014720484614372253,0.00017162985750474036,0.00026631547370925546,0.00042512419167906046,0.001982370624318719,0.011225776746869087,0.04135579988360405
880,0.0003841450670734048,0.00019904339569620788,9.379022230859846e-05,5.1162402087356895e-05,5.359003262128681e-05,5.1195675041526556e-05,5.3664865845348686e-05,7.470406126230955e-05,0.00010474171722307801,0.00019273099314887077,0.0003425813920330256,0.0009643755620345473,0.004472122061997652,0.024648264050483704
881,0.0003174160374328494,0.00016536109615117311,7.372228719759732e-05,4.149883898207918e-05,4.317356797400862e-05,4.046673348057084e-05,4.4509462895803154e-05,6.81917299516499e-05,9.928478539222851e-05,0.00017709305393509567,0.0002953009388875216,0.0007871954003348947,0.0036691108252853155,0.019482269883155823
882,0.00036785000702366233,0.0001729980285745114,9.400627459399402e-05,4.4726191845256835e-05,4.938815254718065e-05,5.062846321379766e-05,5.649558806908317e-05,7.509973511332646e-05,0.00010496150207472965,0.0002430246095173061,0.00046330029726959765,0.0016579799121245742,0.008074766956269741,0.04784166067838669
883,0.0002930879418272525,0.0001641890121391043,7.51671614125371e-05,4.443610305315815e-05,4.6676548663526773e-05,4.439380063558929e-05,5.0186048611067235e-05,7.35596549930051e-05,0.0001059211281244643,0.00018200758495368063,0.0003025385085493326,0.0008112278883345425,0.003896483452990651,0.020263750106096268
884,0.0005243552150204778,0.0002543440496083349,0.00013041023339610547,7.09822415956296e-05,8.631841774331406e-05,0.00012230868742335588,0.00015042177983559668,0.00018150464165955782,0.0002493701467756182,0.00037338785477913916,0.0006408654153347015,0.003145660972222686,0.016631029546260834,0.08208334445953369
885,0.0002132751833414659,0.00011432321480242535,6.196455797180533e-05,3.694227052619681e-05,4.7276593249989673e-05,5.07506265421398e-05,5.615730333374813e-05,7.416310108965263e-05,0.00010687381291063502,0.00021128146909177303,0.0003455370315350592,0.0014437773497775197,0.00763180386275053,0.03189155459403992
886,0.00036941864527761936,0.00019818678265437484,0.00010532318992773071,6.623083027079701e-05,8.81016967468895e-05,0.00013232778292149305,0.00017045187996700406,0.00024032949295360595,0.0003734544152393937,0.0005378284258767962,0.0008947721216827631,0.004139236640185118,0.02327943593263626,0.1160200759768486
887,0.0003375170927029103,0.00016096164472401142,8.888602314982563e-05,4.5397762733045965e-05,5.657337896991521e-05,6.711611786158755e-05,7.561112579423934e-05,9.777076047612354e-05,0.00013499501801561564,0.00034166176919825375,0.0006360920378938317,0.0024445203598588705,0.01175760943442583,0.0619320273399353
888,0.0004065280663780868,0.0001981005334528163,9.65699291555211e-05,4.995574272470549e-05,5.23251983395312e-05,4.7197609092108905e-05,4.782891846843995e-05,6.318381929304451e-05,9.543169289827347e-05,0.00017866439884528518,0.00029697580612264574,0.0008515274384990335,0.0039893644861876965,0.02252998575568199
889,0.0005495248478837311,0.00026656262343749404,0.00014016758359503,7.547334826085716e-05,8.840618829708546e-05,0.0001142135079135187,0.00013605659478344023,0.00016188519657589495,0.00020490943279583007,0.0004178170347586274,0.0007844631327316165,0.0034704292193055153,0.01740250736474991,0.08677653223276138
890,0.0002528571349103004,0.0001251347566721961,7.148350414354354e-05,3.8180929550435394e-05,4.8539226554566994e-05,5.912822234677151e-05,6.130090332590044e-05,7.641645061085e-05,0.00010723849118221551,0.00020975388179067522,0.0003459055151324719,0.0009736255742609501,0.004338399972766638,0.02254321612417698
891,0.00019243972201365978,0.00010356431448599324,6.830916390754282e-05,4.0786115278024226e-05,6.0559345001820475e-05,8.916187653085217e-05,0.00010556445340625942,0.00012997863814234734,0.0001634884683880955,0.00026548714959062636,0.000492722203489393,0.0016404029447585344,0.007106444798409939,0.03811163827776909
892,0.00020633098029065877,0.00012311842874623835,5.634079934679903e-05,3.7964186049066484e-05,4.080875442014076e-05,4.19490497733932e-05,4.6836848923703656e-05,6.931714597158134e-05,0.00010981161904055625,0.00018897606059908867,0.00030739186331629753,0.0008055598009377718,0.0035376769956201315,0.019562534987926483
893,0.00024657428730279207,0.00014217956049833447,7.602250843774527e-05,5.1058552344329655e-05,6.717929500155151e-05,9.72821144387126e-05,0.00012563593918457627,0.00017627395573072135,0.00024214737641159445,0.00042087887413799763,0.0007709350320510566,0.002788265934213996,0.01242508552968502,0.08001704514026642
894,0.00023524690186604857,0.00011426858691265807,6.950099486857653e-05,3.51691160176415e-05,4.6882909373380244e-05,5.5910146329551935e-05,6.135817238828167e-05,7.82605420681648e-05,0.00010988116991939023,0.00022397778229787946,0.0003772389318328351,0.00129464000929147,0.006176019087433815,0.03275090828537941
895,0.00013978603237774223,7.910750719020143e-05,5.866937863174826e-05,3.482350439298898e-05,5.4967444157227874e-05,7.983723480720073e-05,0.00010039923654403538,0.00014639437722507864,0.00022536938195116818,0.0003756013757083565,0.0006496342248283327,0.0026046589482575655,0.014357996173202991,0.07357452809810638
896,0.00027140104793943465,0.00014443746476899832,7.538140926044434e-05,4.5454366045305505e-05,5.532801878871396e-05,6.37955017737113e-05,7.224333967315033e-05,9.348906314698979e-05,0.00012058122956659645,0.00020202514133416116,0.00031525117810815573,0.0008407534915022552,0.003660248126834631,0.02061888389289379
897,0.0003217116463929415,0.00016190516180358827,9.008911001728848e-05,5.013853296986781e-05,6.054677578504197e-05,7.101442315615714e-05,7.595174974994734e-05,9.10905800992623e-05,0.00011866271233884618,0.0002068173635052517,0.0003607812395785004,0.0009740781388245523,0.004061427898705006,0.029457613825798035
898,0.0002759089111350477,0.00014066834410186857,7.798912702128291e-05,4.005952359875664e-05,4.961629383615218e-05,5.940430492046289e-05,7.027311221463606e-05,9.724470146466047e-05,0.0001306211925111711,0.0002206951758125797,0.0003843490849249065,0.001265302998945117,0.00602275226265192,0.03176712989807129
899,0.0003205416433047503,0.0001708873751340434,8.140770660247654e-05,4.7537203499814495e-05,5.1383172831265256e-05,4.7802906919969246e-05,4.978719516657293e-05,6.676368502667174e-05,9.570311522111297e-05,0.00018104776972904801,0.00029304527561180294,0.0007677273824810982,0.003210442140698433,0.01924259215593338
900,0.0003066600183956325,0.00014986984024289995,9.328206942882389e-05,5.156182305654511e-05,7.233444193843752e-05,0.00010877205932047218,0.00012807987513951957,0.00016238438547588885,0.00022134280879981816,0.00032936519710347056,0.0005963038420304656,0.002386542269960046,0.012197540141642094,0.05450763925909996
901,0.0003938539884984493,0.00019553976017050445,0.00010049224511021748,5.3360749006969854e-05,6.0847563872812316e-05,7.644284778507426e-05,9.057309944182634e-05,0.0001196540761156939,0.00016050788690336049,0.0003070137172471732,0.0006137395394034684,0.003034727880731225,0.01746099255979061,0.0829661563038826
902,0.00032191406353376806,0.0001700650027487427,8.45864342409186e-05,5.0852991989813745e-05,6.0901667893631384e-05,7.660015398869291e-05,9.481388406129554e-05,0.00013657165982294828,0.00019535106548573822,0.00028209949960000813,0.00043598146294243634,0.001752696349285543,0.009254668839275837,0.03998466953635216
903,0.00011562743020476773,6.632313306909055e-05,4.339205042924732e-05,2.2371221348294057e-05,3.151747660012916e-05,3.4489708923501894e-05,3.860894503304735e-05,5.873447298654355e-05,8.999094279715791e-05,0.00016951154975686222,0.00027905876049771905,0.0007606514263898134,0.0035065433476120234,0.019753767177462578
904,0.0003008738858625293,0.0001483455707784742,7.775264384690672e-05,4.306441041990183e-05,5.2082978072576225e-05,6.408894114429131e-05,7.56834342610091e-05,9.435061656404287e-05,0.0001151741380454041,0.0001875076413853094,0.00030482374131679535,0.0011079836403951049,0.0059527382254600525,0.02633461356163025
905,0.0003070336242672056,0.0001548801374156028,7.733139500487596e-05,4.1107723518507555e-05,4.643069041776471e-05,4.626498412108049e-05,4.891374192084186e-05,6.53833121759817e-05,9.533663251204416e-05,0.00019341568986419588,0.00031857771682552993,0.000814534374512732,0.0031623414251953363,0.019778352230787277
906,0.0003222202358301729,0.000158756083692424,8.356918988283724e-05,4.378101584734395e-05,4.916061880066991e-05,4.647169407689944e-05,4.771456224261783e-05,6.171121640363708e-05,9.047677303897217e-05,0.00018489138165023178,0.00031924492213875055,0.0010580653324723244,0.005263192113488913,0.025368446484208107
907,0.00041025722748599946,0.00019656948279589415,9.687060810392722e-05,4.7532324970234185e-05,5.054710345575586e-05,4.990290472051129e-05,5.309418702381663e-05,7.075376197462901e-05,9.92874483927153e-05,0.00020620871509891003,0.0003628443810157478,0.0011751129059121013,0.005758075043559074,0.029621407389640808
908,0.0003155595331918448,0.00015877882833592594,7.508611452067271e-05,4.150747918174602e-05,4.742075179819949e-05,5.3651358030037954e-05,6.47227861918509e-05,9.97415991150774e-05,0.00016123286332003772,0.0003006104379892349,0.0004885078524239361,0.0011754048755392432,0.004802478011697531,0.027290528640151024
909,0.0002789300342556089,0.00014919388922862709,7.675910455873236e-05,4.719306161860004e-05,5.8999823522754014e-05,7.067345723044127e-05,8.451814210275188e-05,0.00011092774366261438,0.00015289188013412058,0.00023948804300744087,0.00037830419023521245,0.0013571697054430842,0.006891913246363401,0.0316929891705513
910,0.0003799041442107409,0.00018243533850181848,8.929784962674603e-05,4.423271457199007e-05,4.979230652679689e-05,5.21539113833569e-05,5.2290390158304945e-05,7.109784201020375e-05,0.00010174953786190599,0.0001857956958701834,0.0003051814856007695,0.0007568068685941398,0.0030581720639020205,0.019541578367352486
911,0.0002808890712913126,0.00013126975682098418,6.96613933541812e-05,3.512202965794131e-05,4.299732609069906e-05,4.7998037189245224e-05,5.248992965789512e-05,6.954687705729157e-05,9.752215555636212e-05,0.00018541343160904944,0.0002971150679513812,0.0008180332370102406,0.0035332583356648684,0.021157367154955864
912,0.0002638145233504474,0.00013967882841825485,8.388482820009813e-05,5.5451204389100894e-05,7.748119242023677e-05,0.00011411349260015413,0.00014218842261470854,0.00018108601216226816,0.0002457672089803964,0.0004176912480033934,0.0007228090544231236,0.002883156295865774,0.014131246134638786,0.05835895240306854
913,0.0003161618660669774,0.00017430519801564515,8.693866402609274e-05,5.8554975112201646e-05,7.29965977370739e-05,0.00010240857227472588,0.0001270298525923863,0.00017043801199179143,0.00023276139108929783,0.0003235815092921257,0.000554999802261591,0.0021581423934549093,0.010669578798115253,0.05298677086830139
914,0.00024268943525385112,0.00013651480549015105,8.775515016168356e-05,5.996192339807749e-05,8.437610085820779e-05,0.00012970530951861292,0.0001625271252123639,0.00021319123334251344,0.00027174156275577843,0.00045752941514365375,0.0008871432510204613,0.003971114754676819,0.020256657153367996,0.09769219905138016
915,0.00028999714413657784,0.00014126721362117678,7.862551137804985e-05,4.889852425549179e-05,6.733271584380418e-05,9.696697088656947e-05,0.00012429677008185536,0.0001952238380908966,0.0003064042248297483,0.00041416918975301087,0.0006602138164453208,0.002292649121955037,0.011530366726219654,0.04739011079072952
916,0.00039571887464262545,0.0002065808657789603,9.485535701969638e-05,5.416045314632356e-05,5.771119685960002e-05,5.7246295909862965e-05,6.386273889802396e-05,8.658363367430866e-05,0.0001242801226908341,0.00020228126959409565,0.0003276498173363507,0.0008276596781797707,0.003494775388389826,0.02234993316233158
917,0.00028396546258591115,0.0001347158831777051,6.972252595005557e-05,3.66843851224985e-05,4.4074611651012674e-05,4.414361683302559e-05,4.539023575489409e-05,6.472993118222803e-05,0.00010180931712966412,0.000190726961591281,0.0003215616743545979,0.0007686662720516324,0.0030883881263434887,0.021695265546441078
918,0.00038447880069725215,0.00017314517754130065,8.378759230254218e-05,4.392754635773599e-05,5.064164361101575e-05,5.3818162996321917e-05,5.9829108067788184e-05,8.147377957357094e-05,0.00011137247929582372,0.00023422317462973297,0.00039153476245701313,0.001289352891035378,0.00586278410628438,0.030692582949995995
919,0.0005001956596970558,0.0002561868750490248,0.00013590343587566167,8.833038009470329e-05,0.00011541113053681329,0.00017648063658270985,0.00022203699336387217,0.0002934699004981667,0.0003792228817474097,0.000331767339957878,0.0004253759980201721,0.0013398019364103675,0.006893591023981571,0.028706690296530724
920,0.0005068881437182426,0.00024060691066551954,0.00011657363211270422,6.0880440287292004e-05,6.334848148981109e-05,6.73265167279169e-05,7.443626236636192e-05,8.812773012323305e-05,0.00011340212950017303,0.00020678872533608228,0.0003433331148698926,0.0013689720071852207,0.007547951303422451,0.03467535600066185
921,0.00039581110468134284,0.00019064689695369452,9.804633009480312e-05,5.779831553809345e-05,7.208713213913143e-05,9.54833667492494e-05,0.00011579173587961122,0.00016303706797771156,0.00024153686536010355,0.0004118123615626246,0.0007506262045353651,0.0028508417308330536,0.013064472004771233,0.06815169006586075
922,0.0003584422229323536,0.0001756500278133899,7.893714791862294e-05,4.129450098844245e-05,4.22732591687236e-05,3.873744935845025e-05,4.168784653302282e-05,5.81557942496147e-05,8.433507900917903e-05,0.00017255394777748734,0.0002920732949860394,0.0007526703411713243,0.0032106726430356503,0.019485335797071457
923,0.0003116923035122454,0.00014987004396971315,7.793889380991459e-05,4.900952262687497e-05,6.179518823046237e-05,7.129383448045701e-05,7.655215449631214e-05,8.749192784307525e-05,0.00010911635763477534,0.0002051650226349011,0.00034206698182970285,0.0011278876336291432,0.005387747660279274,0.026059115305542946
924,0.0004106024862267077,0.0002003404952120036,9.287607099395245e-05,5.1587368943728507e-05,5.392062303144485e-05,5.5635850003454834e-05,6.10114548180718e-05,8.106821769615635e-05,0.00011473271297290921,0.00022646044089924544,0.00039707424002699554,0.00153956504072994,0.007896972820162773,0.03952905535697937
925,0.0005296649178490043,0.00024551330716349185,0.00011570589413167909,6.226330151548609e-05,6.85001359670423e-05,8.159103890648112e-05,9.607226093066856e-05,0.00012999423779547215,0.00018257905321661383,0.0002825440897140652,0.0004784105985891074,0.0013306699693202972,0.005284992512315512,0.03473147377371788
926,0.00014402052329387516,6.226055120350793e-05,3.996546001872048e-05,2.4025664970395155e-05,3.4061100450344384e-05,3.828719491139054e-05,4.294395330362022e-05,6.145990482764319e-05,8.874618652043864e-05,0.00018026905308943242,0.0003025764017365873,0.0009086699574254453,0.004050431307405233,0.022819463163614273
927,0.000520278001204133,0.00024668461992405355,0.00011061984696425498,5.542957296711393e-05,5.41324116056785e-05,4.9606456741457805e-05,5.261838305159472e-05,6.989288522163406e-05,9.351751941721886e-05,0.00018197315512225032,0.00029807628015987575,0.0007889966364018619,0.0033770606387406588,0.020008185878396034
928,0.0002519438276067376,0.00012047062045894563,6.344075518427417e-05,3.6438850656850263e-05,4.308662028051913e-05,4.4286549382377416e-05,4.645077569875866e-05,6.546806253027171e-05,9.119809692492709e-05,0.00018709075811784714,0.0003165062516927719,0.000844032852910459,0.00363195245154202,0.020668180659413338
929,0.00035972794285044074,0.00017724581994116306,8.077800885075703e-05,4.3724721763283014e-05,4.4900567445438355e-05,4.383438135846518e-05,4.910222196485847e-05,6.90446759108454e-05,9.87875901046209e-05,0.00020832009613513947,0.00036723160883411765,0.0012024965835735202,0.005958639085292816,0.033351100981235504
930,0.00046817256952635944,0.00023128782049752772,0.0001115515042329207,7.193340570665896e-05,9.211648284690455e-05,0.00012431455252226442,0.0001495268224971369,0.00017192598897963762,0.0002313262375537306,0.0002875522477552295,0.00039161654422059655,0.0014635151019319892,0.006509168539196253,0.026929907500743866
931,0.00018390074546914548,9.89970940281637e-05,5.323920049704611e-05,3.587838727980852e-05,4.5793447497999296e-05,5.368037091102451e-05,6.116000440670177e-05,7.862528582336381e-05,0.00010210443724645302,0.00017115086666308343,0.00028087612008675933,0.0006757259252481163,0.0026807966642081738,0.018780920654535294
932,0.00014879959053359926,8.94022814463824e-05,5.517477256944403e-05,4.369857924757525e-05,6.209221464814618e-05,9.03692125575617e-05,0.00011641196761047468,0.00017211427621077746,0.000274556950898841,0.0004840039473492652,0.0009149213437922299,0.0033002987038344145,0.01460214238613844,0.08673761785030365
933,0.00031812023371458054,0.00016205428983084857,7.355133857345209e-05,4.487742262426764e-05,4.7491306759184226e-05,4.735127367894165e-05,5.033039269619621e-05,6.302841939032078e-05,9.419039270142093e-05,0.00019365573825780302,0.0003219422360416502,0.0010875925654545426,0.005106213036924601,0.026438288390636444
934,0.0005029004532843828,0.0002346372202737257,0.00010801891767187044,5.802157465950586e-05,5.901945405639708e-05,6.120323087088764e-05,6.574285362148657e-05,8.070180774666369e-05,0.00010628254676703364,0.00019496813183650374,0.0003313231864012778,0.0010371236130595207,0.0050809686072170734,0.027207672595977783
935,0.0005078513640910387,0.00024087858037091792,0.00010831817053258419,5.881763718207367e-05,5.844895349582657e-05,5.615147529169917e-05,5.974474333925173e-05,7.702417497057468e-05,0.00010254587687086314,0.00019108720880467445,0.00031120586208999157,0.0008040100801736116,0.0032719760201871395,0.020406069234013557
936,0.00036235598963685334,0.00018207791435997933,7.798492151778191e-05,4.425962106324732e-05,4.350282688392326e-05,3.892849781550467e-05,4.188814273220487e-05,5.962061186437495e-05,8.449386950815096e-05,0.0001664191368035972,0.00027690871502272785,0.0006835332023911178,0.002779525937512517,0.018193578347563744
937,0.0005630952073261142,0.0002557691768743098,0.00011440045636845753,5.6186607253039256e-05,5.308224353939295e-05,4.659861951950006e-05,4.79187183373142e-05,6.583244976354763e-05,9.079846495296806e-05,0.0001680367422522977,0.00028014794224873185,0.0006968874367885292,0.0028910404071211815,0.01880122348666191
938,0.00030747882556170225,0.0001581563410582021,7.563192775705829e-05,4.9121234042104334e-05,5.43100104550831e-05,6.140382902231067e-05,7.138535147532821e-05,9.999404574045911e-05,0.00015274980978574604,0.00021630109404213727,0.0003336919762659818,0.0008272547274827957,0.003230421105399728,0.01976892724633217
939,0.0005548606277443469,0.0002719912154134363,0.00012326503929216415,7.013689901214093e-05,7.223645661724731e-05,8.438569057034329e-05,9.143841452896595e-05,0.00010336424020351842,0.00014487458975054324,0.00021060847211629152,0.0003334787325002253,0.000881647109054029,0.003611681517213583,0.020650114864110947
940,0.00039194573764689267,0.00019905575027223676,0.0001021689095068723,6.984865467529744e-05,9.282981773139909e-05,0.00014439711230807006,0.00018328327860217541,0.00024422502610832453,0.00038048988790251315,0.00046382140135392547,0.0007887064712122083,0.002776006469503045,0.012208894826471806,0.06410906463861465
941,0.0004401187179610133,0.0002016354992520064,9.614267764845863e-05,5.119134584674612e-05,5.2092196710873395e-05,4.918793638353236e-05,5.292713831295259e-05,7.359806477325037e-05,9.803574357647449e-05,0.00018069946963805705,0.0002969541528727859,0.0007412975537590683,0.003008125349879265,0.01991991326212883
942,0.00047261358122341335,0.00021450049825944006,0.00010334583930671215,5.3310086514102295e-05,5.50302465853747e-05,5.9645524743245915e-05,6.786355515941978e-05,9.358620445709676e-05,0.0001364170020679012,0.00020945596043020487,0.00034457104629836977,0.0009088265360333025,0.0038738916628062725,0.021721167489886284
943,0.0002562559675425291,0.0001230164198204875,6.01475803705398e-05,3.926262797904201e-05,4.390782123664394e-05,4.5007906010141596e-05,4.799528687726706e-05,6.490847590612248e-05,8.694041025592014e-05,0.00018342840485274792,0.00031266931910067797,0.0008954420336522162,0.0040795812383294106,0.023135440424084663
944,0.00032507229479961097,0.00016612932085990906,9.006490290630609e-05,6.358324753819034e-05,8.705451909918338e-05,0.0001433596044080332,0.00019832319230772555,0.00032538201776333153,0.0005839157965965569,0.0008275035070255399,0.0012645884416997433,0.00289685046300292,0.01187221147119999,0.0568745993077755
945,0.0003694611368700862,0.00017849697906058282,8.638705912744626e-05,5.188463910599239e-05,5.586873885476962e-05,6.237341585801914e-05,7.168113370425999e-05,9.770915494300425e-05,0.000147660102811642,0.00027504604076966643,0.0004815760476049036,0.0017692535184323788,0.008557818830013275,0.04615692421793938
946,0.00040221994277089834,0.00019529905694071203,9.814307850319892e-05,6.133081478765234e-05,7.18353912816383e-05,9.074697300093248e-05,0.0001085549229173921,0.00014860158262308687,0.00022592945606447756,0.00026429284480400383,0.0004175987560302019,0.0014664502814412117,0.007355589419603348,0.03972521424293518
947,0.000454593711765483,0.0002137090777978301,0.00010564689000602812,6.274342740653083e-05,7.586292485939339e-05,0.0001030374041874893,0.00013002079504076391,0.00018391052435617894,0.0002755638270173222,0.00031152620795182884,0.00042679437319748104,0.001308501698076725,0.006290721241384745,0.029747923836112022
948,0.0002589597424957901,0.00012422581494320184,6.239012873265892e-05,3.991794437752105e-05,4.5431235776050016e-05,5.200224768486805e-05,6.0401092923711985e-05,8.07295655249618e-05,0.000111296285467688,0.00018928332428913563,0.0002982826845254749,0.000814165745396167,0.003383574541658163,0.02009166032075882
949,0.0004271741781849414,0.00019390271336305887,9.300123201683164e-05,5.070423867437057e-05,5.197485370445065e-05,5.46287810720969e-05,6.157925963634625e-05,7.838441524654627e-05,0.00010072191071230918,0.00017096512601710856,0.0002878468076232821,0.0007143087568692863,0.00290154991671443,0.020859822630882263
950,0.0005626850761473179,0.00024962221505120397,0.00011811047443188727,5.9339479776099324e-05,6.133250280981883e-05,7.229972834466025e-05,8.553967927582562e-05,0.00011541885760379955,0.00015355025243479759,0.0002209226367995143,0.00039826793363317847,0.0015215774765238166,0.00824005901813507,0.04815511032938957
951,0.00034872497781179845,0.0001546225103083998,7.661108975298703e-05,3.9800794183975086e-05,3.949526944779791e-05,4.0145041566574946e-05,4.2906758608296514e-05,5.888625673833303e-05,8.038254600251094e-05,0.00018060184083878994,0.0003127149539068341,0.0008341498905792832,0.0035719305742532015,0.019212817773222923
952,0.0003436342813074589,0.00017278445011470467,8.599558350397274e-05,5.132863952894695e-05,5.5562057241331786e-05,5.792901720269583e-05,6.168361142044887e-05,7.696742977714166e-05,0.00010382205800851807,0.00017800361092668027,0.0002913741336669773,0.000761929142754525,0.003490262432023883,0.020562365651130676
953,0.0004062139196321368,0.00017199818103108555,8.577801054343581e-05,4.4236301619093865e-05,4.863786671194248e-05,5.5852244258858263e-05,5.6832697737263516e-05,7.267484761541709e-05,9.432256047148257e-05,0.00018047467165160924,0.00030066617182455957,0.0006980185280553997,0.0026117202360183,0.0180057305842638
954,0.0002345687971683219,0.00011171797086717561,6.270761514315382e-05,4.242075010552071e-05,5.8670746511779726e-05,8.747362153371796e-05,0.00011229679512325674,0.00017779033805709332,0.0002896322694141418,0.0003802596474997699,0.0006459337309934199,0.0020436951890587807,0.00951492227613926,0.05035252124071121
955,0.0006120411562733352,0.00029514366178773344,0.0001427540701115504,8.40829816297628e-05,9.715755004435778e-05,0.0001235908712260425,0.00015086494386196136,0.00020401988876983523,0.0002794966858346015,0.0003703295369632542,0.0006519078742712736,0.0026885943952947855,0.013033314608037472,0.0696520134806633
956,0.00023652781965211034,0.00011306431406410411,6.120528269093484e-05,3.9842110709287226e-05,5.09768033225555e-05,6.412721995729953e-05,7.564396219095215e-05,0.00010049976845039055,0.00012863367737736553,0.0001939299254445359,0.00031096587190404534,0.0009276182390749454,0.004197986796498299,0.02301029860973358
957,0.00020379052148200572,0.00011062703561037779,5.888969462830573e-05,4.117681601201184e-05,5.59581458219327e-05,7.867638487368822e-05,9.996532025979832e-05,0.0001413960417266935,0.00019599556981120259,0.0002597711863927543,0.00040808180347085,0.0013799311127513647,0.007086872588843107,0.0385894775390625
958,0.00036620901664718986,0.0001884356897789985,9.410063648829237e-05,5.901219992665574e-05,7.101697701727971e-05,9.592205606168136e-05,0.0001233212387887761,0.00019215977226849645,0.00030446777236647904,0.000369364395737648,0.0005897484952583909,0.0022346368059515953,0.012254037894308567,0.05544588714838028
959,0.000348401052178815,0.00016622112889308482,8.175748371286318e-05,4.809741585631855e-05,5.385209806263447e-05,6.463204772444442e-05,7.782141619827598e-05,0.00011530877964105457,0.00017846663831733167,0.000231347163207829,0.00034032759140245616,0.0008133851224556565,0.0034080417826771736,0.01940241828560829
960,0.0003056757850572467,0.00015802663983777165,8.619266009191051e-05,5.776796751888469e-05,8.209947554860264e-05,0.00011189822544110939,0.00013757259876001626,0.00017976075469050556,0.00022256249212659895,0.00030916687683202326,0.000505373696796596,0.0025697099044919014,0.013697493821382523,0.05504004657268524
961,0.0005943504511378706,0.0002765723620541394,0.00012988800881430507,7.030757114989683e-05,7.271282083820552e-05,8.007341239135712e-05,9.412744111614302e-05,0.000129754698718898,0.00018874008674174547,0.0003207458066754043,0.000645815278403461,0.0029060770757496357,0.015260806307196617,0.07852401584386826
962,0.000337515288265422,0.0001859754993347451,9.78239841060713e-05,6.350114563247189e-05,7.733204984106123e-05,0.00010841885523404926,0.0001419319596607238,0.0002077672688756138,0.00031378938001580536,0.0002780979557428509,0.00040768011240288615,0.0012030017096549273,0.005483930464833975,0.0248321034014225
963,0.0001767324865795672,8.073534263530746e-05,4.312126839067787e-05,2.588520510471426e-05,3.459086292423308e-05,4.211408304399811e-05,4.770406667375937e-05,6.547401426360011e-05,8.924076246330515e-05,0.00016292800137307495,0.0002709045947995037,0.0007533011375926435,0.003343764692544937,0.01930011622607708
964,0.00016845048230607063,8.14136874396354e-05,5.033839261159301e-05,3.603121149353683e-05,5.2258965297369286e-05,7.776317943353206e-05,0.00010164168634219095,0.0001482164952903986,0.0002157103590434417,0.0002595105906948447,0.0003730297612491995,0.0011010412126779556,0.0055291736498475075,0.029056377708911896
965,0.00023215393594000489,0.00012315988715272397,7.782395550748333e-05,5.805958790006116e-05,9.249544382328168e-05,0.000150068590301089,0.00021023703448008746,0.000315718149067834,0.0004748923238366842,0.0006067220238037407,0.0009672982268966734,0.003589024068787694,0.018900780007243156,0.08202747255563736
966,0.0002609959337860346,0.00012079206499038264,6.129918619990349e-05,3.49775145878084e-05,3.920890958397649e-05,4.057160549564287e-05,4.317728235037066e-05,6.119824683992192e-05,8.774805610300973e-05,0.0001846126397140324,0.0003183571679983288,0.0008832078310661018,0.003891978645697236,0.02252126857638359
967,0.0003319561365060508,0.0001793488481780514,8.639003499411047e-05,4.681126665673219e-05,4.68276375613641e-05,4.318912033340894e-05,4.639215694623999e-05,6.015616236254573e-05,8.692822302691638e-05,0.00017151432984974235,0.0002650168025866151,0.0007497580954805017,0.0031210598535835743,0.018748689442873
968,0.00028281821869313717,0.0001437399332644418,6.897613639011979e-05,3.825884050456807e-05,4.223697760608047e-05,4.131123569095507e-05,4.3886560888495296e-05,6.18605554336682e-05,8.982500003185123e-05,0.0001916267938213423,0.00033230293774977326,0.0009424332529306412,0.003922662232071161,0.02501474879682064
969,0.0002121797442669049,9.590003173798323e-05,5.4233601986197755e-05,3.689869481604546e-05,5.3410883992910385e-05,7.720851135673001e-05,9.905206388793886e-05,0.00014481596008408815,0.0002066896704491228,0.000305855501210317,0.0004978029173798859,0.0014810797292739153,0.006052226759493351,0.03578054904937744
970,0.00045888530439697206,0.00023596346727572381,0.00012236402835696936,7.19146992196329e-05,9.223589586326852e-05,0.0001255491079064086,0.0001640550181036815,0.0002336686011403799,0.0003476922574918717,0.0003914766712114215,0.0006439296412281692,0.002773023210465908,0.01572670228779316,0.06093385070562363
971,0.0004833118000533432,0.0002348130219615996,0.00011222081957384944,6.127048254711553e-05,6.15690732956864e-05,5.556420728680678e-05,5.963173316558823e-05,6.942409527255222e-05,8.99785736692138e-05,0.00017100793775171041,0.0002926583110820502,0.0006824576412327588,0.002748023020103574,0.01875014416873455
972,0.0002642978506628424,0.0001313951943302527,6.775098881917074e-05,3.8452722947113216e-05,4.4895576138515025e-05,4.400744728627615e-05,4.7085279220482334e-05,6.152345304144546e-05,8.424530824413523e-05,0.00017829933494795114,0.00028834620025008917,0.0007088678539730608,0.002771774074062705,0.017796499654650688
973,0.00022392795654013753,0.00011248258670093492,5.720139597542584e-05,3.292183464509435e-05,3.5583558201324195e-05,3.683073737192899e-05,3.788089088629931e-05,5.419216540758498e-05,8.015723869903013e-05,0.0001601456751814112,0.0002680930192582309,0.0006448149215430021,0.0025953769218176603,0.017516739666461945
974,0.0002141024306183681,0.000122460798593238,7.398970046779141e-05,5.599942960543558e-05,8.547252946300432e-05,0.00014042788825463504,0.00018941184680443257,0.0002881694526877254,0.0004343672189861536,0.0005446186405606568,0.0009241788648068905,0.0042572543025016785,0.023785091936588287,0.09473449736833572
975,0.0001187455200124532,6.55785042908974e-05,4.6679087972734123e-05,3.923485928680748e-05,6.767889863112941e-05,0.00012254607281647623,0.00017014445620588958,0.00028193616890348494,0.0004539708897937089,0.0006024835747666657,0.000995222246274352,0.0032740572933107615,0.015032025054097176,0.06628087908029556
976,0.00025449541863054037,0.00014323265349958092,8.678963058628142e-05,6.485551421064883e-05,0.00010144830594072118,0.00016761620645411313,0.00023023235553409904,0.0003353655629325658,0.00047199163236655295,0.0005916908849030733,0.0008596420520916581,0.003076238324865699,0.014548664912581444,0.0627213642001152
977,0.00015337426157202572,8.36436593090184e-05,4.709633140009828e-05,3.114714490948245e-05,4.91091086587403e-05,7.059295603539795e-05,8.999674173537642e-05,0.00012467954366002232,0.00016693148063495755,0.0002807829005178064,0.00047860940685495734,0.0020252596586942673,0.01053058821707964,0.05557774379849434
978,0.00017411512089893222,0.0001008641702355817,5.775504178018309e-05,3.7063549825688824e-05,4.968532084603794e-05,5.886533108423464e-05,6.797241076128557e-05,8.096852252492681e-05,0.00010247684258501977,0.00019741208234336227,0.00032878314959816635,0.0011694164713844657,0.0059424093924462795,0.026184547692537308
979,0.00045990198850631714,0.00020897708600386977,0.00010344727343181148,5.673147097695619e-05,6.036577178747393e-05,6.088033114792779e-05,6.664815737167373e-05,8.406460256082937e-05,0.00011190078657818958,0.0001985952112590894,0.0003177232574671507,0.0009292435715906322,0.0041249836795032024,0.0219558235257864
980,0.0003513000556267798,0.00016703776782378554,8.214842819143087e-05,4.660476042772643e-05,4.9951140681514516e-05,4.928428097628057e-05,5.274045543046668e-05,6.978659803280607e-05,9.499049338046461e-05,0.00017722138727549464,0.0002872900222428143,0.0007433546707034111,0.0030311252921819687,0.018725192174315453
981,0.00018810966867022216,0.00010483084042789415,5.5163807701319456e-05,3.391204518266022e-05,4.013328725704923e-05,4.53985485364683e-05,5.095842061564326e-05,6.821403076173738e-05,9.827486064750701e-05,0.00018827088933903724,0.00032196083338931203,0.0008537127287127078,0.0037948491517454386,0.02191290073096752
982,0.0004609661118593067,0.00021932311938144267,0.00010592672333586961,5.896691436646506e-05,6.299564120126888e-05,6.286519055720419e-05,6.731301255058497e-05,8.180846634786576e-05,0.00010511635628063232,0.00018839559925254434,0.00030190739198587835,0.0009423221927136183,0.004413311369717121,0.022776354104280472
983,0.000408014195272699,0.00018216458556707948,8.766636165091768e-05,4.6274220949271694e-05,4.780320159625262e-05,4.5901851990493014e-05,4.744641046272591e-05,6.571315316250548e-05,9.094050619751215e-05,0.00016865080397110432,0.00028310788911767304,0.0006833627703599632,0.00261955289170146,0.018574340268969536
984,0.00039692517020739615,0.00017166711040772498,8.667358633829281e-05,4.510158396442421e-05,5.024909842177294e-05,4.9295631470158696e-05,5.6347173085669056e-05,7.365621422650293e-05,9.874503302853554e-05,0.0001905894750962034,0.00031550481799058616,0.0010457450989633799,0.005030596628785133,0.026256877928972244
985,0.0002572158118709922,0.00011596589320106432,6.374281656462699e-05,3.746006768778898e-05,4.714701935881749e-05,5.5450665968237445e-05,6.194497109390795e-05,8.313857688335702e-05,0.00010774436668725684,0.00018153668497689068,0.00030828433227725327,0.0007955802720971406,0.0030373656190931797,0.018577175214886665
986,0.00035651191137731075,0.00016591657185927033,9.099127055378631e-05,6.009780918247998e-05,8.39062558952719e-05,0.00011558389087440446,0.00014884026313666254,0.00020029235747642815,0.0002311396092409268,0.00025859472225420177,0.00034956156741827726,0.0011113929795101285,0.0050826286897063255,0.020904311910271645
987,0.00034344062441959977,0.00017753658175934106,8.426353451795876e-05,4.677543256548233e-05,4.834306673728861e-05,5.111547216074541e-05,5.7838424254441634e-05,7.545482367277145e-05,0.0001036837202263996,0.00019420393800828606,0.00031828953069634736,0.0010480704950168729,0.004902969114482403,0.02698417194187641
988,0.0001850875123636797,8.652757969684899e-05,5.2783132559852675e-05,3.5395296436036006e-05,4.7672387154307216e-05,6.301099347183481e-05,7.7129814599175e-05,9.413988300366327e-05,0.0001106986019294709,0.00017527042655274272,0.0002931137278210372,0.0007710997015237808,0.00303374114446342,0.025540871545672417
989,0.00027561536990106106,0.00013405382924247533,6.531253166031092e-05,3.814793308265507e-05,3.887736238539219e-05,3.9047903555911034e-05,4.0701830585021526e-05,5.746697570430115e-05,8.62919696373865e-05,0.0001626456796657294,0.0002751372812781483,0.000697776791639626,0.00292929052375257,0.019563890993595123
990,0.0005021842080168426,0.00021619463223032653,0.00010745772306108847,5.5935688578756526e-05,5.8804620493901893e-05,6.537403533002362e-05,7.54325810703449e-05,9.607436368241906e-05,0.00012556120054796338,0.0002094664960168302,0.0003268612490501255,0.0007409257814288139,0.0025983494706451893,0.018181338906288147
991,0.00044449151027947664,0.0002163838071282953,0.00010430040128994733,5.9298072301317006e-05,6.087924703024328e-05,6.097911682445556e-05,6.689474685117602e-05,8.332495781360194e-05,0.00010320376168237999,0.0002095994568662718,0.00039894547080621123,0.0010350905358791351,0.0043712882325053215,0.03879884257912636
992,0.0004264297604095191,0.00019876484293490648,9.814387158257887e-05,5.271692498354241e-05,5.566677646129392e-05,5.7515953812981024e-05,6.381353159667924e-05,8.432378672296181e-05,0.0001138044535764493,0.00018384165014140308,0.0002998069685418159,0.0010187510633841157,0.005863225553184748,0.024400603026151657
993,0.00030972962849773467,0.00013128564751241356,6.884125468786806e-05,3.9122482121456414e-05,4.6784647565800697e-05,5.374448301154189e-05,6.302224937826395e-05,9.053404210135341e-05,0.00012321476242505014,0.0001974764309125021,0.00031234408379532397,0.0007610777392983437,0.0027955458499491215,0.018915696069598198
994,0.0003473094548098743,0.00014052755432203412,7.113971514627337e-05,3.742028638953343e-05,4.3181418732274324e-05,4.2146835767198354e-05,4.417314630700275e-05,6.283753464231268e-05,8.729628461878747e-05,0.00016058629262261093,0.0002736110473051667,0.0006355025107041001,0.0023532346822321415,0.01761077530682087
995,0.0002825071569532156,0.0001624066790100187,7.763676694594324e-05,4.731712397187948e-05,4.974675175617449e-05,4.911072028335184e-05,5.231338582234457e-05,6.421084253815934e-05,9.21811952139251e-05,0.00018257068586535752,0.000319473329000175,0.0008664518827572465,0.0035071552265435457,0.023147372528910637
996,0.0006303050322458148,0.0002824346593115479,0.0001317023707088083,6.556288280989975e-05,5.487482849275693e-05,4.6561450290028006e-05,4.759197690873407e-05,6.347068847389892e-05,9.179190237773582e-05,0.00017173860396724194,0.00029108807211741805,0.0007151404279284179,0.00269313738681376,0.019748786464333534
997,0.0002513152430765331,0.00012650626013055444,7.115716289263219e-05,5.002860416425392e-05,7.671301864320412e-05,0.00012090703239664435,0.00016407477960456163,0.00022963482479099184,0.0003200927167199552,0.0004159215313848108,0.000591021089348942,0.0020186444744467735,0.008975375443696976,0.045505691319704056
998,0.0002711534616537392,0.00014412305608857423,7.245942106237635e-05,4.176753282081336e-05,4.437386814970523e-05,4.49707658845e-05,4.966201595379971e-05,6.565413059433922e-05,9.540999599266797e-05,0.00018173769058194011,0.0003036765556316823,0.0008757124305702746,0.0037257298827171326,0.022649403661489487
999,0.00032088853185996413,0.00015423087461385876,7.511633884860203e-05,4.212002022541128e-05,4.46799531346187e-05,4.321814049035311e-05,4.479139897739515e-05,6.448746717069298e-05,8.997498662211001e-05,0.0001648820034461096,0.0002781491493806243,0.0006592766148969531,0.002522470662370324,0.017948174849152565
1000,0.00019745365716516972,9.981825860450044e-05,5.515513475984335e-05,3.34401847794652e-05,4.5497505198e-05,5.4402011301135644e-05,6.09476919635199e-05,7.612663466716185e-05,0.00010649060277501121,0.00019684701692312956,0.0003319578245282173,0.0009531283867545426,0.003865347243845463,0.02417033538222313
1001,0.00017508144082967192,6.794319779146463e-05,3.9724025555187836e-05,2.534800660214387e-05,3.910685336450115e-05,4.91578430228401e-05,5.7118078984785825e-05,8.538846304873005e-05,0.00011704698408721015,0.0001891564461402595,0.0002987051266245544,0.000764036551117897,0.003080931259319186,0.019540462642908096
1002,0.00031798213603906333,0.00014794321032240987,7.700000423938036e-05,4.496287147048861e-05,5.172270903130993e-05,5.6980843510245904e-05,6.336590013233945e-05,7.621300755999982e-05,0.00010354693222325295,0.00018180943152401596,0.0003156978345941752,0.0008861957467161119,0.00397212291136384,0.02514350786805153
1003,0.00039392884355038404,0.00018824482685886323,9.440046414965764e-05,5.857185897184536e-05,6.943268817849457e-05,9.726748976390809e-05,0.00012625091767404228,0.0001962700771400705,0.00029993843054398894,0.00042735488386824727,0.0005022539990022779,0.0008447716245427728,0.0026795356534421444,0.01767868548631668
1004,0.00024521086015738547,0.00011766828538384289,6.190848216647282e-05,3.736914004548453e-05,4.5306598622119054e-05,4.902220098301768e-05,5.288491229293868e-05,7.341436867136508e-05,0.00010070318967336789,0.0001690581120783463,0.00028837702120654285,0.0007973482133820653,0.0037200814113020897,0.021083954721689224
1005,0.0002468882012180984,0.00012470484944060445,6.280051456997171e-05,3.845751052722335e-05,4.2681593185989186e-05,4.770642044604756e-05,5.501105260918848e-05,7.228839967865497e-05,9.71676709013991e-05,0.0001772725081536919,0.0003091127146035433,0.0010774191468954086,0.0057214004918932915,0.029865428805351257
1006,0.000233436468988657,0.00011137544788653031,5.7807374105323106e-05,3.3986496418947354e-05,4.076382174389437e-05,4.117283606319688e-05,4.246824391884729e-05,6.316385406535119e-05,8.923821587814018e-05,0.0001652854261919856,0.00029150297632440925,0.000677212665323168,0.0025488869287073612,0.019408054649829865
1007,0.000381833320716396,0.0001840353215811774,8.767499821260571e-05,5.015628630644642e-05,4.757185160997324e-05,4.6371114876819775e-05,4.847550735576078e-05,6.643510278081521e-05,9.691285958979279e-05,0.0001667281030677259,0.0002764755627140403,0.0006502460455521941,0.002476643305271864,0.017434056848287582
1008,0.0003909475344698876,0.0001856395829236135,9.285373380407691e-05,5.4752566938987e-05,6.312414916465059e-05,7.541544619016349e-05,9.294246410718188e-05,0.00012003177835140377,0.0001633810461498797,0.0002786818367894739,0.0004433197609614581,0.0015425954479724169,0.006986838299781084,0.0392439104616642
1009,0.0004949046415276825,0.00022324954625219107,0.00010872900020331144,5.758012048318051e-05,5.9936384786851704e-05,5.698312452295795e-05,6.276989006437361e-05,8.411097951466218e-05,0.00011605428153416142,0.00021342537365853786,0.0003547687374521047,0.000964622013270855,0.003979295492172241,0.028061356395483017
1010,0.00027987317298538983,0.00013789537479169667,6.9407258706633e-05,4.335691119194962e-05,4.908479968435131e-05,6.060513260308653e-05,7.325631304411218e-05,0.00010511230357224122,0.00014918218948878348,0.0002597843995317817,0.00042052989010699093,0.0013538911007344723,0.006094851065427065,0.03596309944987297
1011,0.0003322558768559247,0.00016676378436386585,9.528797818347812e-05,6.489494990091771e-05,9.422175935469568e-05,0.0001406427618348971,0.00019041195628233254,0.00022757623810321093,0.000272003177087754,0.0004183650016784668,0.0006112412083894014,0.002382878679782152,0.01205503661185503,0.04878630489110947
1012,0.00043751802877523005,0.0001982584217330441,9.878395940177143e-05,5.07391887367703e-05,5.335562309483066e-05,4.8768190026748925e-05,5.0681832362897694e-05,6.564013165188953e-05,8.861153764883056e-05,0.00016314185631927103,0.00028694665525108576,0.0006891007069498301,0.002785841468721628,0.01960209384560585
1013,0.0003070099337492138,0.00014894887863192707,7.461524364771321e-05,4.22666416852735e-05,4.50163206551224e-05,4.494063978199847e-05,4.61681884189602e-05,6.42613013042137e-05,9.43262639339082e-05,0.0001759001170285046,0.0002997624396812171,0.0007649045437574387,0.0031022587791085243,0.019967494532465935
1014,0.00020785944070667028,0.00010909329284913838,5.701335612684488e-05,3.571483102859929e-05,4.473710578167811e-05,5.488652459462173e-05,6.461067096097395e-05,9.09742884687148e-05,0.00013080169446766376,0.00021323274995665997,0.0003515263379085809,0.0010900306515395641,0.005002153106033802,0.027574332430958748
1015,0.00025624921545386314,0.00011997659021290019,6.041737651685253e-05,3.192844087607227e-05,3.665484473458491e-05,3.647097764769569e-05,3.786529850913212e-05,5.7037406804738566e-05,8.363673987332731e-05,0.00015650549903512,0.0002740287163760513,0.0006263905670493841,0.002318458165973425,0.017755188047885895
1016,0.00030358388903550804,0.00015074716066010296,7.279841520357877e-05,4.4769785745302215e-05,4.579779488267377e-05,5.1238093874417245e-05,5.8478020946495235e-05,8.251455437857658e-05,0.00011687567894114181,0.0001956914202310145,0.0003167733084410429,0.0009935242123901844,0.004866171628236771,0.026590993627905846
1017,0.0002522814611438662,0.00013504625530913472,6.298939842963591e-05,3.946117794839665e-05,3.759155151783489e-05,3.703972470248118e-05,4.024649751954712e-05,5.9594200138235465e-05,8.865668496582657e-05,0.00016487512039020658,0.0002800159272737801,0.0007082903757691383,0.002909756498411298,0.01911557838320732
1018,0.00042301774374209344,0.0001991807803278789,9.343796409666538e-05,5.125781171955168e-05,4.501813236856833e-05,4.0532871935283765e-05,4.075340984854847e-05,5.981674985378049e-05,8.947344758780673e-05,0.00016143161337822676,0.00027735400362871587,0.0006270998273976147,0.0022547822445631027,0.017778590321540833
1019,0.00020547289750538766,9.566911467118189e-05,5.552060611080378e-05,3.0136807254166342e-05,4.6050408855080605e-05,5.699217217625119e-05,6.992195994826034e-05,9.145095100393519e-05,0.00011610557703534141,0.0001919922506203875,0.0003190537099726498,0.0009310210007242858,0.004171774722635746,0.02209729142487049
1020,0.00017952504276763648,0.00010124818072654307,5.378734931582585e-05,3.4346892789471895e-05,3.794056101469323e-05,3.928498335881159e-05,4.364565393188968e-05,6.1577491578646e-05,9.078219591174275e-05,0.00016814285481814295,0.00028145546093583107,0.0007471080170944333,0.0033067010808736086,0.019855156540870667
1021,0.00037048643571324646,0.00017652576207183301,8.634659025119618e-05,4.587482180795632e-05,4.449298285180703e-05,4.064239692525007e-05,4.024890222353861e-05,5.839731602463871e-05,8.699172758497298e-05,0.00015513785183429718,0.00026796149904839694,0.0006101898616179824,0.0022994489409029484,0.017959702759981155
1022,0.0003199817147105932,0.0001498418569099158,7.393548003165051e-05,3.869445572490804e-05,3.851914152619429e-05,3.64622610504739e-05,3.7654674088116735e-05,5.649880040436983e-05,8.565036114305258e-05,0.00016075461462605745,0.00027732361922971904,0.0006492316606454551,0.002384441439062357,0.018536508083343506
1023,0.0002982221485581249,0.0001655793603276834,9.177073661703616e-05,5.939559196121991e-05,7.098662172211334e-05,9.496773418504745e-05,0.00012347512529231608,0.00014574325177818537,0.00017254214617423713,0.00025216551148332655,0.00035373360151425004,0.001413459423929453,0.008395081385970116,0.034701280295848846
1024,0.000348086265148595,0.00017061179096344858,8.912652265280485e-05,4.8219670134130865e-05,5.392617094912566e-05,4.901079591945745e-05,5.292609057505615e-05,6.748873420292512e-05,9.228060662280768e-05,0.00017667932843323797,0.00030128294019959867,0.001014122855849564,0.0058169253170490265,0.02489740215241909
1025,0.00024607620434835553,0.00012004157179035246,6.40029102214612e-05,3.6924262531101704e-05,4.227270619594492e-05,4.65811463072896e-05,5.237484583631158e-05,6.926929199835286e-05,9.467401105212048e-05,0.00017162699077744037,0.00029149101465009153,0.0007340802112594247,0.003092947183176875,0.01973128691315651
1026,0.00046567365643568337,0.000214725878322497,0.00010682549327611923,5.7970944908447564e-05,5.6811008107615635e-05,5.47434865438845e-05,5.907816012040712e-05,7.791531970724463e-05,0.00010521147487452254,0.00019521143985912204,0.00032430459395982325,0.0010237647220492363,0.0051571959629654884,0.02894248068332672
1027,0.00030799125670455396,0.0001394590944983065,7.586204446852207e-05,3.8534493796760216e-05,4.960746446158737e-05,5.062899072072469e-05,5.7276716688647866e-05,7.793703844072297e-05,0.00010130776354344562,0.00018821877893060446,0.0003016800037585199,0.0008220878662541509,0.0037335138767957687,0.020463507622480392
1028,0.0004735297989100218,0.00021768877923022956,0.00011021665704902261,6.0055430367356166e-05,6.71777524985373e-05,7.398693560389802e-05,8.821839583106339e-05,0.00010567826393526047,0.00012726901331916451,0.00019979249918833375,0.0003178969491273165,0.0010037411702796817,0.005030739586800337,0.026818878948688507
1029,0.0003636715409811586,0.0001676549727562815,8.708476525498554e-05,5.0203736464027315e-05,5.902905104449019e-05,7.105297117959708e-05,8.63281893543899e-05,0.00011469195305835456,0.00015057931886985898,0.00026890734443441033,0.00045304320519790053,0.001414027763530612,0.006048199720680714,0.0340857096016407
1030,0.0004047327383887023,0.0001920896174851805,0.00010579855006653816,6.341221160255373e-05,8.452524343738332e-05,0.00012097867875127122,0.00016158836660906672,0.00020708907686639577,0.00024904313613660634,0.0003244989784434438,0.0004519268695730716,0.0016039925394579768,0.007960891351103783,0.0379432812333107
1031,0.00011909765453310683,5.923892604187131e-05,3.569610635167919e-05,1.940900256158784e-05,3.0852999771013856e-05,3.474198456387967e-05,3.679864312289283e-05,5.7841298257699236e-05,8.319736662087962e-05,0.0001507701090304181,0.0002630612871143967,0.0005877488874830306,0.0022818429861217737,0.016777273267507553
1032,0.00031578371999785304,0.00016527938714716583,9.347345621790737e-05,6.772078631911427e-05,9.58520540734753e-05,0.00016292519285343587,0.0002323477965546772,0.0003362979623489082,0.00047847480163909495,0.000824312272015959,0.0013135047629475594,0.004476102069020271,0.018079964444041252,0.11475344747304916
1033,0.00032798791653476655,0.00015533347323071212,8.956316014518961e-05,5.685197174898349e-05,8.791295113041997e-05,0.00013520718493964523,0.00018762864056043327,0.00026614946546033025,0.00037240152596496046,0.0005913491477258503,0.0008345263777300715,0.0030547233764082193,0.013911495916545391,0.07260739058256149
1034,0.000381416262825951,0.00017822333029471338,8.681120380060747e-05,4.598338273353875e-05,4.132263347855769e-05,3.833279333775863e-05,3.815103627857752e-05,5.431710451375693e-05,8.230384992202744e-05,0.0001500663347542286,0.0002617395657580346,0.0006049586227163672,0.002338916528970003,0.017113812267780304
1035,0.00023768447863403708,0.00011253567936364561,5.836737545905635e-05,3.0113729735603556e-05,3.527700391714461e-05,3.6325116525404155e-05,3.8488713471451774e-05,5.710609912057407e-05,8.264980715466663e-05,0.00015225792594719678,0.00026936433278024197,0.0006095351418480277,0.00235189963132143,0.017480194568634033
1036,0.0001737470884108916,9.235752804670483e-05,4.805521894013509e-05,2.866296927095391e-05,3.4295466321054846e-05,3.693099279189482e-05,3.903328979504295e-05,6.002763984724879e-05,8.745885861571878e-05,0.00015798518143128604,0.00027480346034280956,0.000634326133877039,0.002507268451154232,0.01778482086956501
1037,0.000298886327072978,0.00013515324098989367,7.378109148703516e-05,4.0508442907594144e-05,5.016078648623079e-05,6.086919529479928e-05,7.226494926726446e-05,0.00010041824862128124,0.0001334816770395264,0.00020627221965696663,0.0003269845328759402,0.0007842319901101291,0.002961026970297098,0.020424846559762955
1038,0.0003096151049248874,0.00014782101789023727,7.778299186611548e-05,4.3184536480112e-05,4.411888585309498e-05,4.532944512902759e-05,4.915995305054821e-05,6.279621447902173e-05,8.4858009358868e-05,0.00015189220721367747,0.0002717383613344282,0.0005860704113729298,0.0024268319830298424,0.016171308234333992
1039,0.000431293185101822,0.00019545987015590072,0.00010103004751726985,5.9276582760503516e-05,6.410778587451205e-05,8.623863686807454e-05,0.00011262053158134222,0.0001654146471992135,0.00023834698367863894,0.0003323672281112522,0.0004502725787460804,0.00129755400121212,0.006034001708030701,0.030080804601311684
1040,0.0003196262405253947,0.0001456646277802065,7.929005369078368e-05,4.3467171053634956e-05,5.165040784049779e-05,5.861377576366067e-05,6.88368672854267e-05,9.520223829895258e-05,0.00013606881839223206,0.0002278551837662235,0.0003477251739241183,0.0009520761668682098,0.00429026922211051,0.023471474647521973
1041,0.00017542413843329996,9.723097900860012e-05,5.578319542109966e-05,3.76946190954186e-05,5.468188464874402e-05,7.893104339018464e-05,0.0001052112493198365,0.00015034172974992543,0.00020322522323112935,0.0002986231120303273,0.00040751707274466753,0.0012052495731040835,0.005778450984507799,0.028599265962839127
1042,0.00043932770495302975,0.0001977416395675391,0.0001011285639833659,5.467531445901841e-05,6.129889516159892e-05,6.645795656368136e-05,7.44584176572971e-05,9.037748532136902e-05,0.00011623270984273404,0.00019947871624026448,0.00032708386424928904,0.000835132843349129,0.0032655070535838604,0.020385311916470528
1043,0.00028628218569792807,0.00014418421778827906,7.40739778848365e-05,4.457113755051978e-05,4.714484384749085e-05,4.616131991497241e-05,4.880679625784978e-05,6.241141090868041e-05,8.895829523680732e-05,0.00015922549937386066,0.0002804058894980699,0.000653646478895098,0.0025460398755967617,0.01943281479179859
1044,0.00016148311260621995,0.00010513042798265815,5.680590038537048e-05,4.2020466935355216e-05,4.411536792758852e-05,5.738092659157701e-05,6.963232590351254e-05,7.873296272009611e-05,9.768664313014597e-05,0.00016291975043714046,0.00027382042026147246,0.0006856261752545834,0.002821684116497636,0.019317178055644035
1045,0.00034029895323328674,0.00015663243539165705,8.354292367585003e-05,4.6487020881613716e-05,4.954541873303242e-05,5.08256780449301e-05,6.013411984895356e-05,7.364834164036438e-05,0.00010349907825002447,0.0002163843746529892,0.00039732950972393155,0.0011697083245962858,0.0053349873051047325,0.036130502820014954
1046,0.0002688131935428828,0.00013332150410860777,7.306703628273681e-05,4.684832310886122e-05,6.34367679595016e-05,9.006272011902183e-05,0.00011690694373100996,0.00016796041745692492,0.00023502482508774847,0.0003139293985441327,0.00040712874033488333,0.0013388636289164424,0.007530449889600277,0.03178369253873825
1047,0.0003087354707531631,0.00015112970140762627,7.778619328746572e-05,4.5635635615326464e-05,4.508655911195092e-05,4.2563948227325454e-05,4.628403257811442e-05,5.927532765781507e-05,8.448842709185556e-05,0.00015331989561673254,0.0002592586970422417,0.0006397854303941131,0.0027254086453467607,0.01715480349957943
1048,0.00029060724773444235,0.00015017409168649465,7.56182344048284e-05,4.610112591763027e-05,4.6468223445117474e-05,5.129171040607616e-05,5.4423238907475024e-05,7.321743032662198e-05,0.00010542786185396835,0.0001716890837997198,0.00027977130957879126,0.0007263545994646847,0.0032937824726104736,0.019389290362596512
1049,0.00033394619822502136,0.00016045641677919775,9.059379226528108e-05,5.3105151891941205e-05,6.3649145886302e-05,7.966373959789053e-05,9.762201079865918e-05,0.0001130368109443225,0.0001386227086186409,0.0002711577108129859,0.000484512624097988,0.0015425513265654445,0.007034351583570242,0.05011406168341637
1050,0.00019675932708196342,0.0001086018091882579,5.905292709940113e-05,4.077184712514281e-05,5.095524466014467e-05,5.9966754633933306e-05,7.317854760913178e-05,8.819421782391146e-05,0.00011361952783772722,0.00020003900863230228,0.00030704171513207257,0.0008705990621820092,0.004028333816677332,0.02194971777498722
1051,0.0004330973024480045,0.0001816249277908355,9.363819845020771e-05,5.0871531129814684e-05,5.2537005103658885e-05,5.7582627050578594e-05,6.612457218579948e-05,8.418437937507406e-05,0.00011091471969848499,0.00019410035747569054,0.0002973194350488484,0.0008467010338790715,0.003816151525825262,0.02143452875316143
1052,0.0002589611685834825,0.00013001420302316546,7.306577026611194e-05,5.068100290372968e-05,7.2860399086494e-05,0.00011254347919020802,0.00014600357098970562,0.00018654462473932654,0.00023832677106838673,0.0003407277981750667,0.0005080570699647069,0.002045509172603488,0.010757087729871273,0.053107850253582
1053,0.0003070874372497201,0.00016615282220300287,8.196401176974177e-05,5.009107189835049e-05,4.468202678253874e-05,4.3357413233025e-05,4.701758734881878e-05,6.128258246462792e-05,8.638511644676328e-05,0.0001629472681088373,0.0002640745369717479,0.0007443236536346376,0.0035526042338460684,0.020157407969236374
1054,0.00022679608082398772,0.00010869790276046842,5.627009886666201e-05,3.274893606430851e-05,3.9996950363274664e-05,4.210010956740007e-05,4.655568045563996e-05,6.409512570826337e-05,8.725006773602217e-05,0.00016287779726553708,0.00027329145814292133,0.0007159855449572206,0.0030743698589503765,0.01900586299598217
1055,0.00018228274711873382,8.602035086369142e-05,4.828491364605725e-05,2.7689757189364173e-05,4.0853741666069254e-05,4.867011011810973e-05,5.009592496207915e-05,7.231429481180385e-05,0.00010127693531103432,0.00018130552780348808,0.00033872536732815206,0.0007971448940224946,0.002652163617312908,0.02175612561404705
1056,0.0004148875887040049,0.00018540490418672562,9.829066402744502e-05,5.9630827308865264e-05,6.682733510388061e-05,8.513913780916482e-05,0.00010098981874762103,0.00011744430230464786,0.00015088965301401913,0.0002334403106942773,0.0003450827207416296,0.001351864542812109,0.008125213906168938,0.04137739539146423
1057,0.00035154682700522244,0.00015481834998354316,7.733840175205842e-05,4.21332151745446e-05,4.465539677767083e-05,4.58282302133739e-05,5.0533963076304644e-05,6.994810973992571e-05,9.387699537910521e-05,0.0001615822548046708,0.00026904995320364833,0.0006481880554929376,0.002902292413637042,0.017636191099882126
1058,4.793063999386504e-05,4.252133294357918e-05,2.3383643565466627e-05,2.071031485684216e-05,3.259815275669098e-05,3.992914207628928e-05,4.424441067385487e-05,6.602532812394202e-05,9.170905104838312e-05,0.00015447956684511155,0.0002620801969897002,0.0005607953062281013,0.00211281212978065,0.015130851417779922
1059,0.0002776167821139097,0.00014456853386946023,7.325626938836649e-05,4.7630357585148886e-05,5.066422454547137e-05,6.04988235863857e-05,7.014290167717263e-05,8.722037455299869e-05,0.00011804945097537711,0.00018551702669356018,0.0002814121835399419,0.0008135151583701372,0.004009070340543985,0.019556941464543343
1060,0.0002850361343007535,0.0001394568826071918,6.971388211240992e-05,4.06951476179529e-05,4.574048216454685e-05,4.716351395472884e-05,5.300945122144185e-05,7.486977119697258e-05,0.00010087773262057453,0.0001842184574343264,0.0002903528220485896,0.0007164577837102115,0.002926457906141877,0.018156623467803
1061,0.0002777418994810432,0.00012998971214983612,6.957241566851735e-05,4.281546353013255e-05,5.032672197557986e-05,6.457231938838959e-05,7.823685155017301e-05,0.0001041803479893133,0.00014458471559919417,0.00023801489442121238,0.00038037702324800193,0.001413970603607595,0.008049889467656612,0.04258212819695473
1062,0.0002835395571310073,0.00012691767187789083,6.375817611115053e-05,3.051835301448591e-05,3.8664577004965395e-05,3.782688145292923e-05,4.257816181052476e-05,6.151002162368968e-05,8.108749170787632e-05,0.00015681616787333041,0.00025710478075779974,0.0007557181525044143,0.0037226693239063025,0.020764736458659172
1063,0.0003908898797817528,0.00017840585496742278,8.732407877687365e-05,5.099168629385531e-05,4.8317968321498483e-05,4.537857967079617e-05,4.816161163034849e-05,6.741703691659495e-05,9.147733362624422e-05,0.00016077228065114468,0.0002621751045808196,0.0006180785712786019,0.0024380406830459833,0.016299868002533913
1064,0.000276413542451337,0.00013258248509373516,6.661612133029848e-05,3.9175756683107466e-05,4.448087202035822e-05,4.871871351497248e-05,5.650108141708188e-05,7.753125100862235e-05,0.00010555632616160437,0.00018655991880223155,0.0002979932469315827,0.0008761086501181126,0.0041892314329743385,0.023145705461502075
1065,0.00044378492748364806,0.00021540392481256276,0.0001112520185415633,6.950291572138667e-05,7.56088993512094e-05,7.802435720805079e-05,8.780443749856204e-05,9.496141865383834e-05,0.00011600903235375881,0.00022525442182086408,0.00032788896351121366,0.0013146522687748075,0.007117518223822117,0.034078389406204224
1066,0.0003724583948496729,0.00017373159062117338,8.95177508937195e-05,5.395237167249434e-05,5.499530743691139e-05,5.617109127342701e-05,6.370071059791371e-05,8.204566256608814e-05,0.00010580816160654649,0.00020203176245559007,0.0003244706604164094,0.000900662038475275,0.004003527574241161,0.024627581238746643
1067,0.0004607657028827816,0.00020293652778491378,0.00010036322055384517,5.3687334002461284e-05,5.1972736400784925e-05,4.7197096137097105e-05,4.857673411606811e-05,6.879529973957688e-05,9.71058034338057e-05,0.00018755138444248587,0.00033320672810077667,0.0010405236389487982,0.00555439293384552,0.031050950288772583
1068,0.0001220943668158725,7.615228969370946e-05,4.3108328100061044e-05,2.86302365566371e-05,4.8374680773122236e-05,5.9877504099858925e-05,7.294966781046242e-05,9.355653310194612e-05,0.00012029344361508265,0.00020508948364295065,0.00033092047669924796,0.0010428020032122731,0.005228807218372822,0.029744243249297142
1069,0.0004892141441814601,0.00021070012007839978,0.00010332150850445032,5.217575017013587e-05,5.04949530295562e-05,4.439356052898802e-05,4.5414326450554654e-05,6.469599611591548e-05,8.77441925695166e-05,0.00015628631808795035,0.0002649957314133644,0.0006627819966524839,0.0028995077591389418,0.017859240993857384
1070,0.00014830255531705916,0.00010009807738242671,6.23018859187141e-05,5.46459159522783e-05,8.04159717517905e-05,0.00012799682735931128,0.00017432878667023033,0.00020888634026050568,0.0002566503535490483,0.000304611399769783,0.00033832219196483493,0.001161340856924653,0.006533425766974688,0.027858534827828407
1071,0.00023714966664556414,0.00012499716831371188,6.609923002542928e-05,4.75830165669322e-05,5.731983037549071e-05,8.098681428236887e-05,9.95203445199877e-05,0.00011749981786124408,0.00014559504052158445,0.00019617129873950034,0.000303601729683578,0.000869630603119731,0.0037689784076064825,0.02421058714389801
1072,0.00025329701020382345,0.0001267188199562952,6.734213820891455e-05,4.165673817624338e-05,5.4387714044423774e-05,7.093294698279351e-05,8.814512693788856e-05,0.00011765986710088328,0.00015837560931686312,0.00026343532954342663,0.0004131541936658323,0.0015136690344661474,0.007841113954782486,0.0435856431722641
1073,0.00028433019178919494,0.00012532694381661713,6.389644113369286e-05,3.5441204090602696e-05,4.323042958276346e-05,5.1798659114865586e-05,6.193784065544605e-05,9.357560338685289e-05,0.0001370034588035196,0.0002188265643781051,0.00034431691165082157,0.000907821289729327,0.0044089206494390965,0.023316044360399246
1074,0.0002889782772399485,0.00013073541049379855,6.685178232146427e-05,3.6486115277512e-05,4.504056414589286e-05,4.608506060321815e-05,4.975476622348651e-05,6.733548798365518e-05,8.838444773573428e-05,0.00016226286243181676,0.0002753320150077343,0.0007523091044276953,0.003627446247264743,0.021029222756624222
1075,0.0002399247168796137,0.00011740552145056427,6.111941183917224e-05,3.81228092010133e-05,4.24447534896899e-05,4.142248508287594e-05,4.423892096383497e-05,6.158741598483175e-05,8.71310185175389e-05,0.000159087881911546,0.0002755901659838855,0.0006505089695565403,0.002826443174853921,0.01781006157398224
1076,0.00031692223274149,0.00014299165923148394,7.105213444447145e-05,4.091196751687676e-05,3.981958070653491e-05,3.961789116146974e-05,4.083932435605675e-05,6.10143797530327e-05,8.755228918744251e-05,0.00015455391258001328,0.00026208668714389205,0.0005980631103739142,0.002296715509146452,0.016307707875967026
1077,0.00014957164239604026,8.848555444274098e-05,4.573677506414242e-05,2.9409269700408913e-05,3.68618311767932e-05,4.0766200982034206e-05,4.397811062517576e-05,5.993265222059563e-05,8.538711699657142e-05,0.00016342835442628711,0.00027332702302373946,0.0007244201842695475,0.0030582924373447895,0.020251227542757988
1078,9.599451732356101e-05,6.661951192654669e-05,3.539926910889335e-05,2.60347624134738e-05,3.484373519313522e-05,4.004386573797092e-05,4.653342330129817e-05,6.794356158934534e-05,9.459783905185759e-05,0.00019796169362962246,0.00032720898161642253,0.0009764261776581407,0.00438607158139348,0.026475191116333008
1079,0.00027895020321011543,0.00015009297931101173,8.122631697915494e-05,5.9244608564767987e-05,7.644926517968997e-05,0.00010866818047361448,0.00014334594015963376,0.0001820379839045927,0.00024028136976994574,0.0002870354801416397,0.0003878544666804373,0.0012018377892673016,0.0063811782747507095,0.031672969460487366
1080,0.00016108524869196117,9.724387200549245e-05,5.099352347315289e-05,3.6232326237950474e-05,4.958760837325826e-05,7.139940862543881e-05,9.144386422121897e-05,0.00012907407653983682,0.00019382560276426375,0.0002449757303111255,0.0003507477231323719,0.0009949825471267104,0.005908422637730837,0.02366815321147442
1081,0.00011876535427290946,7.003244536463171e-05,3.597864997573197e-05,2.361486986046657e-05,2.96164089377271e-05,3.261556412326172e-05,3.50468180840835e-05,5.4082542192190886e-05,7.872799324104562e-05,0.00014728719543199986,0.00024924063473008573,0.0006057947175577283,0.002714850939810276,0.016794005408883095
1082,0.0003406542236916721,0.00015726192214060575,7.779248699080199e-05,4.4739612349076197e-05,4.587726652971469e-05,4.244446608936414e-05,4.357187572168186e-05,6.03344124101568e-05,8.609879296272993e-05,0.00015491257363464683,0.0002633616386447102,0.0006071921088732779,0.002478793729096651,0.016609758138656616
1083,0.00032485462725162506,0.0001426816452294588,7.113174797268584e-05,3.734916026587598e-05,3.7130434066057205e-05,3.6537519918056205e-05,3.7904002965660766e-05,5.695863364962861e-05,8.253433770732954e-05,0.0001620817492948845,0.00028060897602699697,0.0006931283278390765,0.002798760076984763,0.019680814817547798
1084,0.0003247935965191573,0.00015228227130137384,7.689861377002671e-05,4.316396007197909e-05,4.837014421354979e-05,5.4619442380499095e-05,5.724397851736285e-05,6.359548569889739e-05,7.525078399339691e-05,0.00015176733722910285,0.0002794917090795934,0.0008856919012032449,0.004409114830195904,0.029769975692033768
1085,0.00020868425781372935,0.00010882705100812018,5.9787289501400664e-05,3.947371442336589e-05,5.811380469822325e-05,8.354229794349521e-05,0.00010842103802133352,0.00015845673624426126,0.0002330483985133469,0.00033932345104403794,0.0005223856423981488,0.0015861636493355036,0.007844125851988792,0.043728362768888474
1086,0.0001623190619284287,9.32029215618968e-05,5.05241951032076e-05,3.3461230486864224e-05,4.3040516175096855e-05,4.7684123273938894e-05,5.3981832024874166e-05,6.919471343280748e-05,8.640109444968402e-05,0.00017450880841352046,0.00028303233557380736,0.0008298634202219546,0.004224845208227634,0.02242187038064003
1087,0.00016886083176359534,8.886993600754067e-05,5.032759145251475e-05,3.0507957490044646e-05,4.2828163714148104e-05,4.6595112507930025e-05,5.0707589252851903e-05,7.280416321009398e-05,9.575272997608408e-05,0.00017756647139322013,0.0003040019073523581,0.0007395812426693738,0.002991564106196165,0.019692935049533844
1088,0.0003796120872721076,0.00016972285811789334,8.370525029022247e-05,4.614109639078379e-05,4.505587639869191e-05,4.174187051830813e-05,4.4539283408084884e-05,6.600816413993016e-05,9.509450319455937e-05,0.00017132946231868118,0.0002910222392529249,0.0007101625087670982,0.0028979952912777662,0.020267585292458534
1089,0.00021661017672158778,0.00010241661948384717,5.243344639893621e-05,3.0221661290852353e-05,3.1668740120949224e-05,3.2712450774852186e-05,3.488032962195575e-05,5.214287739363499e-05,7.727237971266732e-05,0.0001460668136132881,0.0002430253807688132,0.0005763996741734445,0.0023185161408036947,0.015879685059189796
1090,0.00016825483180582523,8.354338206117973e-05,4.923399319523014e-05,2.871958349714987e-05,3.83962360501755e-05,4.226887540426105e-05,4.613457713276148e-05,6.723964179400355e-05,9.217976912623271e-05,0.00016038493777159601,0.00027431847411207855,0.0007082403753884137,0.0033106522168964148,0.022109441459178925
1091,0.00021661404753103852,0.00011294995783828199,6.223146920092404e-05,4.217385139781982e-05,5.6483982916688547e-05,7.163995178416371e-05,8.991874346975237e-05,0.00011245746281929314,0.00014245689089875668,0.0002520684793125838,0.00037283351412042975,0.001325514866039157,0.007476169150322676,0.03742776811122894
1092,0.00022975947649683803,0.00012802127457689494,6.790153565816581e-05,4.9453657993581146e-05,6.787071470171213e-05,0.00010016364103648812,0.00012984915520064533,0.00015670130960643291,0.0001969742588698864,0.00025669930619187653,0.00037941616028547287,0.0010700729908421636,0.005307086743414402,0.02396688051521778
1093,0.00011275311408098787,7.14031993993558e-05,4.326026828493923e-05,3.171169009874575e-05,4.883470319327898e-05,6.013703750795685e-05,7.078110502334312e-05,8.965490269474685e-05,0.00011827314301626757,0.00020781827333848923,0.00034738797694444656,0.0009853923693299294,0.004982179030776024,0.028075335547327995
1094,0.00029599727713502944,0.00014522878336720169,7.829550304450095e-05,5.024986603530124e-05,6.391134957084432e-05,7.842297782190144e-05,9.64735954767093e-05,0.00011920854012714699,0.00015358977543655783,0.0002672979608178139,0.0004022704088129103,0.0013864978682249784,0.006796396803110838,0.03913598880171776
1095,0.0002815216139424592,0.0001426931848982349,7.174201891757548e-05,4.5549499191110954e-05,5.19731329404749e-05,5.998997949063778e-05,7.467946852557361e-05,8.550722122890875e-05,0.00010454905714141205,0.00018302923126611859,0.00026793102733790874,0.000765606586355716,0.0037772611249238253,0.01964772492647171
1096,0.00026162900030612946,0.0001258687989320606,7.985667616594583e-05,5.603441968560219e-05,9.01083622011356e-05,0.00013608575682155788,0.0001829197717597708,0.00022984859242569655,0.0002933609939645976,0.00040001276647672057,0.0005416008643805981,0.001432032440789044,0.005727703217417002,0.032288260757923126
1097,0.00030702611547894776,0.00013907764514442533,7.460356573574245e-05,4.402317790663801e-05,4.989246008335613e-05,5.123025403008796e-05,5.6873854191508144e-05,7.179639214882627e-05,9.307997243013233e-05,0.00018968110089190304,0.00028369470965117216,0.0009414188680239022,0.0046531930565834045,0.026927921921014786
1098,0.00039225973887369037,0.00019246152078267187,9.292992035625502e-05,5.760651038144715e-05,6.096079960116185e-05,6.700086669297889e-05,7.810775423422456e-05,8.946549496613443e-05,0.0001157033839263022,0.0001973091857507825,0.00030188000528141856,0.0008952816715463996,0.004329736810177565,0.024392075836658478
1099,0.0003113616839982569,0.0001442135835532099,7.492448639823124e-05,4.098283898201771e-05,4.672882641898468e-05,4.4019256165483966e-05,4.864532456849702e-05,6.467074854299426e-05,8.546742901671678e-05,0.0001681366265984252,0.0002734567678999156,0.0007659472757950425,0.003723628120496869,0.02307433821260929
1100,0.000348259782185778,0.00017452717293053865,0.00010251301864627749,7.065202225930989e-05,0.00010461547935847193,0.0001573828631080687,0.00021225553064141423,0.0002579203573986888,0.00033596126013435423,0.00045441987458616495,0.0006819537375122309,0.002406493527814746,0.013179798610508442,0.0644257664680481
1101,0.00025499335606582463,0.0001235779927810654,6.0774575104005635e-05,3.377045504748821e-05,3.471066156635061e-05,3.5938599467044696e-05,3.592776556615718e-05,5.3065559768583626e-05,8.069790055742487e-05,0.00015204158262349665,0.0002702742349356413,0.000644250656478107,0.0026768462266772985,0.019000230357050896
1102,0.0003327826561871916,0.00015997559239622205,8.630076627014205e-05,5.626738493447192e-05,6.545367796206847e-05,9.387807222083211e-05,0.0001241615100298077,0.00017539534019306302,0.0002471721963956952,0.00031161023071035743,0.000428503641160205,0.0011438705259934068,0.006043206434696913,0.029350193217396736
1103,0.00041702151065692306,0.00019106939726043493,9.854706877376884e-05,5.713734572054818e-05,5.8552697737468407e-05,6.034293619450182e-05,6.48515488137491e-05,7.661100971745327e-05,9.54454080783762e-05,0.00016935159510467201,0.00026382331270724535,0.0006947435322217643,0.002930341986939311,0.018188469111919403
1104,0.00018127754447050393,9.166401287075132e-05,4.920562787447125e-05,2.678868440852966e-05,3.2692401873646304e-05,3.217349149053916e-05,3.373526851646602e-05,5.3505591495195404e-05,7.51681363908574e-05,0.0001502413215348497,0.0002497683744877577,0.0006144291837699711,0.002652772469446063,0.01688542030751705
1105,0.00015030326903797686,8.196651469916105e-05,4.4131615140940994e-05,2.567083174653817e-05,3.0539213184965774e-05,3.181423380738124e-05,3.279715747339651e-05,5.1678300224011764e-05,7.517400808865204e-05,0.00013970606960356236,0.00023950303148012608,0.0005611384403891861,0.002362692728638649,0.01590016484260559
1106,0.00038012376171536744,0.0001848693791544065,0.00010078331979457289,6.873771053506061e-05,9.162622154690325e-05,0.00011678819282678887,0.0001465818495489657,0.0001424352522008121,0.00015366607112810016,0.0002594585530459881,0.00038539181696251035,0.001131722005084157,0.005322903394699097,0.029936106875538826
1107,0.00027510084328241646,0.00014269680832512677,7.853029092075303e-05,5.201097883400507e-05,6.737322837579995e-05,7.847706729080528e-05,9.04133848962374e-05,8.46079783514142e-05,9.174412116408348e-05,0.00015983398770913482,0.00025052446289919317,0.0007289533969014883,0.003838346805423498,0.01951098069548607
1108,0.000176532324985601,9.610362758394331e-05,5.378904097597115e-05,3.254522744100541e-05,4.315946716815233e-05,5.160235377843492e-05,6.400024722097442e-05,8.384144166484475e-05,0.00010866753291338682,0.00020316222799010575,0.00032901958911679685,0.0010075628524646163,0.0059435321018099785,0.02954394929111004
1109,0.00017012505850289017,9.448073979001492e-05,4.5475630031432956e-05,2.88846786133945e-05,2.8485021175583825e-05,3.0482393412967212e-05,3.177877442794852e-05,5.189962757867761e-05,7.800451567163691e-05,0.0001423934882041067,0.00024339010997209698,0.0005660275346599519,0.00242874538525939,0.016560465097427368
1110,1.1574012205528561e-05,2.4911418222473003e-05,1.8442260625306517e-05,1.3161503375158645e-05,2.2173364413902164e-05,2.800058609864209e-05,2.947635221062228e-05,5.305978993419558e-05,7.778871076880023e-05,0.00014475552598014474,0.00025102568906731904,0.0005678319721482694,0.0024806743022054434,0.016361115500330925
1111,0.0002911845804192126,0.00013609712186735123,6.985878280829638e-05,3.998135434812866e-05,4.308729330659844e-05,4.3694035412045196e-05,4.709677159553394e-05,6.519971793750301e-05,8.739771146792918e-05,0.00017356887110508978,0.00028201949317008257,0.0007582834805361927,0.003555652219802141,0.0204946156591177
1112,0.00020296317234169692,0.00010509601997910067,5.739017069572583e-05,3.437295890762471e-05,4.0210816223407164e-05,4.1699899156810716e-05,4.367049768916331e-05,5.9663823776645586e-05,8.116330718621612e-05,0.00014409645518753678,0.00024201451742555946,0.0005605461774393916,0.002557708416134119,0.01604578085243702
1113,0.00025765429018065333,0.00012468268687371165,6.433466478483751e-05,3.6682726204162464e-05,4.07735860790126e-05,4.161802280577831e-05,4.547335265669972e-05,6.351280171656981e-05,8.496053487760946e-05,0.00015583704225718975,0.0002554681268520653,0.000604384986218065,0.0026937571819871664,0.01748286746442318
1114,0.0005276074516586959,0.00026128211175091565,0.00015151494881138206,0.00010853873391170055,0.00014970901247579604,0.00024241955543402582,0.00033774154144339263,0.00044755981070920825,0.0006521989707835019,0.0007828171364963055,0.0010337437270209193,0.002644697669893503,0.014427786692976952,0.06772533804178238
1115,0.00031783845042809844,0.00014446154818870127,7.294020906556398e-05,4.0513481508241966e-05,3.944939453504048e-05,3.906495840055868e-05,3.897432907251641e-05,5.8747089497046545e-05,8.191408414859325e-05,0.00014416461635846645,0.00024498856510035694,0.000544195354450494,0.002445205580443144,0.015378576703369617
1116,0.00035767548251897097,0.00017090736946556717,8.68071656441316e-05,5.190191586734727e-05,5.553335722652264e-05,6.286153802648187e-05,7.100362563505769e-05,9.017003321787342e-05,0.00012450911162886769,0.00023044976114761084,0.00040393570088781416,0.001136923674494028,0.005782315973192453,0.03465207666158676
1117,0.000472104933578521,0.00022038660245016217,0.00011892406473634765,7.953675230965018e-05,0.00010955757170449942,0.00017772325372789055,0.0002454546629451215,0.00031782654696144164,0.0004423976060934365,0.0004559181979857385,0.0005969424382783473,0.0016514162998646498,0.00865144468843937,0.04042518883943558
1118,0.0003981089685112238,0.0001807629450922832,9.399070404469967e-05,5.40067303518299e-05,6.247921555768698e-05,7.440756598953158e-05,8.338455518241972e-05,9.424898598808795e-05,0.00011341860226821154,0.0001730101794237271,0.0002853664627764374,0.000694076472427696,0.0034843869507312775,0.019251450896263123
1119,0.00031748058972880244,0.00015802898269612342,8.233785047195852e-05,4.882863140664995e-05,5.682216942659579e-05,6.601912900805473e-05,8.163841994246468e-05,9.866469918051735e-05,0.00012669684656430036,0.00025551457656547427,0.0003864752361550927,0.001355301938019693,0.00835334975272417,0.037560440599918365
1120,0.0002520103589631617,0.0001209435286000371,5.753212462877855e-05,3.306150028947741e-05,3.1694820791017264e-05,3.3368225558660924e-05,3.499257218209095e-05,5.488832539413124e-05,7.885148806963116e-05,0.0001432369463145733,0.0002447637962177396,0.0005506865563802421,0.0025567244738340378,0.015720589086413383
1121,0.0003291494504082948,0.0001562121615279466,8.82307649590075e-05,5.146482726559043e-05,6.397366087185219e-05,7.711998478043824e-05,9.220116044161841e-05,0.00011171540973009542,0.0001456054742448032,0.00023392470029648393,0.00035294279223307967,0.0011416217312216759,0.006394919939339161,0.03236065432429314
1122,0.00043490019743330777,0.00018760430975817144,9.755340579431504e-05,5.0730151997413486e-05,5.160031287232414e-05,4.940102735417895e-05,5.2290328312665224e-05,7.07873041392304e-05,9.332816989626735e-05,0.00017130239575635642,0.00027677076286636293,0.0006950976676307619,0.003262969898059964,0.018898893147706985
1123,0.000273771962383762,0.00014102953718975186,7.638409442733973e-05,5.123454684508033e-05,6.905377085786313e-05,0.00010797389404615387,0.00014690250100102276,0.00021268344426061958,0.00033102516317740083,0.0003623662341851741,0.0004644968721549958,0.0011084580328315496,0.006637771613895893,0.024092335253953934
1124,0.00033659799373708665,0.00016723295266274363,8.945615263655782e-05,5.3731451771454886e-05,7.079518400132656e-05,8.553984662285075e-05,9.832747309701517e-05,9.76304363575764e-05,0.00011908845044672489,0.0002204084157710895,0.00037143530789762735,0.001209038426168263,0.0068586356937885284,0.03757829964160919
1125,0.0004046826215926558,0.00019673486531246454,0.00011079022806370631,6.843585288152099e-05,8.922215783968568e-05,0.0001224881416419521,0.00015869972412474453,0.0001783803745638579,0.00021613096760120243,0.0003408978518564254,0.0004999145749025047,0.0015549431554973125,0.007839065976440907,0.040431685745716095
1126,0.0003290657768957317,0.0001657630200497806,8.440977399004623e-05,5.3499072237173095e-05,6.250983278732747e-05,7.624206045875326e-05,9.980687900679186e-05,0.00011516481754370034,0.000143564902828075,0.0002564655151218176,0.0003615599707700312,0.0010159225203096867,0.0047582280822098255,0.023399213328957558
1127,0.00031766638858243823,0.00015074455586727709,7.523355452576652e-05,4.0341798012377694e-05,4.114224429940805e-05,4.0518960304325446e-05,4.139789962209761e-05,5.8969413657905534e-05,9.030916407937184e-05,0.00015310793241951615,0.0002655457938089967,0.0006668359856121242,0.003239149460569024,0.020455053076148033
1128,0.00036925048334524035,0.00018681347137317061,0.00010856900917133316,7.994165935087949e-05,0.00011313914001220837,0.00019027269445359707,0.00027443538419902325,0.0004523925017565489,0.0008027824806049466,0.0015238506020978093,0.0025799423456192017,0.006062736734747887,0.023177165538072586,0.13341262936592102
1129,0.00030024792067706585,0.0001442722714273259,7.331902452278882e-05,4.205443474347703e-05,4.892358265351504e-05,5.776611578767188e-05,6.891632074257359e-05,8.55509570101276e-05,0.00011365779937477782,0.00020572534413076937,0.0003529912210069597,0.0009173642029054463,0.0043534282594919205,0.026440806686878204
1130,0.0003036947746295482,0.00015094464470166713,8.390680159209296e-05,5.303649595589377e-05,6.654165918007493e-05,8.668139344081283e-05,0.00011198309948667884,0.00014909428136888891,0.0002190418163081631,0.0002895088109653443,0.0004403205821290612,0.0010272521758452058,0.004494050983339548,0.027993138879537582
1131,0.00022229450405575335,0.00010792197281261906,5.953741856501438e-05,3.355884473421611e-05,3.9450686017517e-05,4.1238479752792045e-05,4.131547029828653e-05,6.192587898112833e-05,8.186817285604775e-05,0.00015021835861261934,0.00026064334088005126,0.0005970603669993579,0.0027576005086302757,0.01733795739710331
1132,0.00039591288077645004,0.0001754914701450616,8.899518434191123e-05,4.701978832599707e-05,4.8406654968857765e-05,4.861839988734573e-05,5.107797187520191e-05,6.470294465543702e-05,7.909411215223372e-05,0.00014248074148781598,0.0002556255494710058,0.0005453199846670032,0.0028661717660725117,0.015794619917869568
1133,0.00016758337733335793,8.784695819485933e-05,4.599233216140419e-05,2.854583362932317e-05,3.902579555870034e-05,4.545522097032517e-05,5.398157372837886e-05,6.437752017518505e-05,8.125964814098552e-05,0.0001676658575888723,0.00030856591183692217,0.0007702964940108359,0.003322043688967824,0.02524726465344429
1134,0.00015521167370025069,8.543286094209179e-05,4.603444904205389e-05,3.1649848097003996e-05,4.1238316043745726e-05,4.764444747706875e-05,5.68674695387017e-05,7.1110793214757e-05,9.538618905935436e-05,0.0001829539251048118,0.00030330943991430104,0.0007962533854879439,0.0038331751711666584,0.022363871335983276
1135,0.0003507603832986206,0.00016624170530121773,8.411932503804564e-05,4.876992534263991e-05,4.8923604481387883e-05,5.010146560380235e-05,5.5769934988347813e-05,6.648786074947566e-05,8.545530727133155e-05,0.00014603356248699129,0.00025260570691898465,0.0006138735334388912,0.0037366319447755814,0.017440037801861763
1136,0.0003930457169190049,0.0001755931443767622,8.506577432854101e-05,4.593409539666027e-05,4.389746391098015e-05,4.054300734424032e-05,4.150403765379451e-05,5.9467856772243977e-05,8.258804882643744e-05,0.00015616693417541683,0.0002664169005583972,0.0006291813915595412,0.002933842595666647,0.018026545643806458
1137,0.00017082001431845129,9.649394633015618e-05,4.94299856654834e-05,3.319789175293408e-05,3.762275810004212e-05,4.021861241199076e-05,4.8531295760767534e-05,6.259587098611519e-05,8.269843237940222e-05,0.0001610531035112217,0.00025985806132666767,0.0006302014226093888,0.002793866442516446,0.017851537093520164
1138,0.0002832174941431731,0.00013532201410271227,7.675333472434431e-05,4.5918011892354116e-05,5.8188175898976624e-05,7.258176628965884e-05,8.919833635445684e-05,0.00011098824325017631,0.0001420966727891937,0.00021925482724327594,0.0003401962458156049,0.0009392732172273099,0.005262322723865509,0.026804279536008835
1139,0.0001640540431253612,0.0001006712336675264,6.13423835602589e-05,4.805771095561795e-05,7.301001460291445e-05,0.00011850037117255852,0.00016566997510381043,0.00023484193661715835,0.0003380061243660748,0.0004451443091966212,0.0005886576254852116,0.0010718577541410923,0.0044630239717662334,0.022377634420990944
1140,0.00042606270289979875,0.0001967298740055412,0.00010850276157725602,6.98022631695494e-05,9.312757902080193e-05,0.00014583570009563118,0.0002034228527918458,0.00028147955890744925,0.00039195563294924796,0.0005378769128583372,0.0009071166277863085,0.0027309409342706203,0.012450373731553555,0.08545683324337006
1141,0.00018572446424514055,0.0001027602847898379,5.4872885812073946e-05,3.2719472073949873e-05,4.0188911953009665e-05,4.213424472254701e-05,5.096926906844601e-05,6.318225496215746e-05,8.06594398454763e-05,0.00017550864140503109,0.00027928256895393133,0.0007870118133723736,0.0037063544150441885,0.02129126898944378
1142,0.0003630027349572629,0.00016862983466126025,8.490057371091098e-05,4.831500700674951e-05,5.016440263716504e-05,5.35776634933427e-05,6.0595983086386696e-05,8.845561387715861e-05,0.00013268888869788498,0.00021284194372128695,0.0003356536035425961,0.0007657003588974476,0.0036834096536040306,0.020841794088482857
1143,0.00042735369061119854,0.00020397834305185825,0.00011008405272150412,6.894831312820315e-05,8.655694546177983e-05,0.00011315933079458773,0.0001515531330369413,0.0001762675092322752,0.0002068040193989873,0.00024290183500852436,0.00036242714850232005,0.0010204605059698224,0.005028170999139547,0.02682945318520069
1144,0.00025899591855704784,0.00013347614731173962,6.858766573714092e-05,4.144735066802241e-05,4.4802822230849415e-05,4.541821908787824e-05,5.342444637790322e-05,6.347349699353799e-05,8.626923954579979e-05,0.00016902967763599008,0.0002937105018645525,0.0007791519165039062,0.0036545894108712673,0.023348603397607803
1145,0.00014110186020843685,9.330883767688647e-05,4.900161366094835e-05,3.721257235156372e-05,5.038126255385578e-05,7.415270374622196e-05,9.98596879071556e-05,0.0001321586751146242,0.00016886310186237097,0.00019445926591288298,0.00027844085707329214,0.0007155819912441075,0.003219709498807788,0.0183099452406168
1146,0.00044569498277269304,0.00020468642469495535,0.00010863801435334608,6.429449422284961e-05,7.630032632732764e-05,0.00010334549006074667,0.00014072500925976783,0.00019964197417721152,0.0002904651337303221,0.0004296856059227139,0.0006649644346907735,0.002247938420623541,0.011885091662406921,0.06676873564720154
1147,2.730784035520628e-05,5.6575088819954544e-05,4.4269301724852994e-05,4.470070416573435e-05,9.07841240405105e-05,0.00017209934594575316,0.00025819215807132423,0.0003783464489970356,0.0005750812706537545,0.0008957588579505682,0.0015069463988766074,0.005110806319862604,0.02505924552679062,0.14986000955104828
1148,0.0003257847565691918,0.00016010346007533371,8.663694461574778e-05,5.6455563026247546e-05,7.279472629306838e-05,9.380254778079689e-05,0.00013210269389674067,0.000155979476403445,0.00019269385666120797,0.00027553318068385124,0.0003443549503572285,0.0009955851128324866,0.004494069144129753,0.02071681059896946
1149,0.00012871813669335097,8.356577018275857e-05,4.7040783101692796e-05,3.39671787514817e-05,4.8229750973405316e-05,7.006072701187804e-05,9.391354979015887e-05,0.00012242358934599906,0.00015517034626100212,0.00019173059263266623,0.00028779031708836555,0.0007941168150864542,0.004338140599429607,0.021824516355991364
1150,0.00035496975760906935,0.00016747452900744975,8.484049612889066e-05,4.471078864298761e-05,4.6541175834136084e-05,4.3894542613998055e-05,4.65241537312977e-05,6.130043766461313e-05,8.08738695923239e-05,0.0001605167635716498,0.00028188919532112777,0.0006886784103699028,0.0032599831465631723,0.020236952230334282
1151,0.0002032335032708943,0.00010619115346344188,5.432872421806678e-05,3.2671672670403495e-05,3.931800529244356e-05,4.072165029356256e-05,4.628373426385224e-05,6.007080082781613e-05,7.683256990276277e-05,0.0001465261448174715,0.00024937893613241613,0.0005888735176995397,0.0026995062362402678,0.016766147688031197
1152,0.00023469090228900313,0.00011319295299472287,5.951313141849823e-05,3.4067954402416945e-05,3.5600020055426285e-05,3.673367609735578e-05,3.4725300793070346e-05,5.3498795750783756e-05,7.868759712437168e-05,0.00014485494466498494,0.00026102710398845375,0.0005722061032429338,0.002505819546058774,0.017264971509575844
1153,0.00024400551046710461,0.00011294892465230078,6.171900895424187e-05,3.600379568524659e-05,3.968790770159103e-05,4.061029540025629e-05,4.224848817102611e-05,5.979200068395585e-05,8.527733007213101e-05,0.00016327350749634206,0.00028083566576242447,0.0006637292681261897,0.0030505526810884476,0.018955083563923836
1154,0.00035289142397232354,0.00016154743207152933,7.993845065357164e-05,4.2386680433992296e-05,4.104406980331987e-05,3.841556463157758e-05,3.6531717341858894e-05,5.2659932407550514e-05,7.597775402246043e-05,0.00013862278137821704,0.00024937212583608925,0.0005559927085414529,0.002511103404685855,0.016659200191497803
1155,0.00022221275139600039,0.00011348939733579755,6.07689653406851e-05,3.6411602195585147e-05,4.336099300417118e-05,4.557974898489192e-05,5.5221426009666175e-05,6.823515286669135e-05,8.83627071743831e-05,0.00018023655866272748,0.0002944308507721871,0.0007771789096295834,0.003545562271028757,0.020096614956855774
1156,0.00013584359840024263,8.266509394161403e-05,4.433036519913003e-05,2.8759137421729974e-05,3.836946780211292e-05,4.2670122638810426e-05,4.9411853979108855e-05,6.806916644563898e-05,9.758458327269182e-05,0.00016396655701100826,0.0002850271121133119,0.0006171563873067498,0.002633481053635478,0.017748001962900162
1157,0.00028261574334464967,0.00013744222815148532,7.043526420602575e-05,3.936817302019335e-05,3.975372601416893e-05,4.122127575101331e-05,4.8549944040132686e-05,6.261670932872221e-05,8.456563955405727e-05,0.00015991659893188626,0.00026608057669363916,0.0005902283592149615,0.002610697178170085,0.016422459855675697
1158,0.00037932058330625296,0.0001764377811923623,8.593602251494303e-05,4.673805960919708e-05,4.7283672756748274e-05,4.7835179429966956e-05,5.607407365459949e-05,7.598030788358301e-05,0.00010082715016324073,0.00017846176342573017,0.0002950868511106819,0.0007549280417151749,0.0035702334716916084,0.02178369089961052
1159,0.00023713819973636419,0.00012872547085862607,7.512944284826517e-05,5.027229417464696e-05,6.994208524702117e-05,9.850896458374336e-05,0.00014166765322443098,0.00018663967784959823,0.00025244237622246146,0.00028937190654687583,0.0003649466671049595,0.0009594569564796984,0.004653685726225376,0.02339675836265087
1160,0.00032685298356227577,0.00017197654233314097,9.979510650737211e-05,6.799020775360987e-05,9.378344111610204e-05,0.00014099851250648499,0.0002131269866367802,0.00027466844767332077,0.0002978734264615923,0.0003163644578307867,0.00037556985625997186,0.001350384671241045,0.006485250312834978,0.029441483318805695
1161,0.0002909510803874582,0.0001478581689298153,8.144717867253348e-05,4.845965304411948e-05,5.735036393161863e-05,7.072151493048295e-05,9.371648047817871e-05,0.00013861797924619168,0.0002176393027184531,0.00033431497286073864,0.00046445513726212084,0.0012074210681021214,0.006426079198718071,0.03105408512055874
1162,0.00039774173637852073,0.0001899290073197335,9.785862494027242e-05,5.552468792302534e-05,5.657618385157548e-05,6.0090180340921506e-05,8.341851935256273e-05,9.991205297410488e-05,0.00011884947161888704,0.00019569825963117182,0.0002965070598293096,0.0010429079411551356,0.006245049182325602,0.030986357480287552
1163,0.00031106689129956067,0.00015591028204653412,8.62463639350608e-05,5.415279883891344e-05,7.28220766177401e-05,0.00010517496411921456,0.00014802260557189584,0.00022601839737035334,0.00032912063761614263,0.0004085784894414246,0.0005654458655044436,0.0018233919981867075,0.010510611347854137,0.05254944786429405
1164,0.00019812569371424615,0.00011161022121086717,6.933586701052263e-05,5.118730041431263e-05,7.881808414822444e-05,0.00013653424684889615,0.0002031626645475626,0.0003215845790691674,0.0004863914509769529,0.0007157361833378673,0.0010988028952851892,0.0037554865702986717,0.017596064135432243,0.11127917468547821
1165,0.0004161965334787965,0.0001941113587236032,0.00010226295853499323,5.872304973308928e-05,6.422924343496561e-05,6.105825741542503e-05,7.697324326727539e-05,7.86500095273368e-05,8.971974602900445e-05,0.00018371845362707973,0.0002956459065899253,0.0008722979109734297,0.0043815248645842075,0.023784402757883072
1166,0.00022092672588769346,0.00011593771341722459,6.424067396437749e-05,3.4885928471339867e-05,3.8462269003503025e-05,3.787681635003537e-05,4.357480793260038e-05,5.511167546501383e-05,7.494163583032787e-05,0.000150388092151843,0.00025776217808015645,0.0006152354762889445,0.003046938683837652,0.017619924619793892
1167,0.00040770074701868,0.00018350979371462017,9.381156996823847e-05,5.0753093091771007e-05,4.98797235195525e-05,5.275556759443134e-05,6.20548235019669e-05,8.260364847956225e-05,0.00011611275840550661,0.00021940647275187075,0.0003865043690893799,0.0009709722944535315,0.004224082920700312,0.027872227132320404
1168,0.0003330945910420269,0.0001748833165038377,9.645664249546826e-05,6.447089981520548e-05,9.006611799122766e-05,0.00014684145571663976,0.0002161981101380661,0.00032711142557673156,0.00048621540190652013,0.0005229691741988063,0.0007045161328278482,0.002156776376068592,0.010187258943915367,0.0548926517367363
1169,0.00024594031856395304,0.00012963580957148224,7.168453157646582e-05,4.3210689909756184e-05,5.014317139284685e-05,6.643103552050889e-05,8.676459401613101e-05,0.00013121428492013365,0.000197454312001355,0.0003149071417283267,0.00045904750004410744,0.0012187495594844222,0.006904367357492447,0.03494729846715927
1170,0.00020526954904198647,0.00010468781692907214,6.226246478036046e-05,3.476335041341372e-05,4.374777927296236e-05,4.745019396068528e-05,5.1477778470143676e-05,6.847768236184493e-05,8.323531073983759e-05,0.000148499253555201,0.00027650772244669497,0.0005652319523505867,0.0027249823324382305,0.01700776256620884
1171,0.0002830697922036052,0.00013339382712729275,7.00508535373956e-05,3.7307185266399756e-05,3.797612589551136e-05,3.687198113766499e-05,3.5446682886686176e-05,5.043622149969451e-05,7.20610551070422e-05,0.00013823910558130592,0.0002513400395400822,0.0005518858670257032,0.002625733846798539,0.01664052903652191
1172,0.00041046211845241487,0.00019903655629605055,0.0001107246644096449,7.13902700226754e-05,8.923216228140518e-05,0.00012389585026539862,0.0001780198945198208,0.00024713308084756136,0.00031807002960704267,0.00031172996386885643,0.00037112931022420526,0.0012522614561021328,0.007273748517036438,0.032041292637586594
1173,0.00024814423522911966,0.00013734538515564054,7.617237133672461e-05,4.6438362915068865e-05,5.6828608649084345e-05,7.498049671994522e-05,0.00010084306995850056,0.00012495565169956535,0.00015110807726159692,0.00026710168458521366,0.00046013540122658014,0.0015380372060462832,0.008441208861768246,0.04379355162382126
1174,0.00034820963628590107,0.00017881359963212162,9.523734479444101e-05,6.575537554454058e-05,8.982691360870376e-05,0.00012601552589330822,0.0001902982039609924,0.0002360197831876576,0.00029600586276501417,0.00037387493648566306,0.0004915175959467888,0.0018597582820802927,0.01036162581294775,0.04905971139669418
1175,0.00030831084586679935,0.00014969655603636056,8.298754983115941e-05,5.312006760505028e-05,6.608002149732783e-05,9.129226964432746e-05,0.0001240961573785171,0.00016753915406297892,0.0002260515611851588,0.00026225257897749543,0.0003243643441237509,0.0007482272339984775,0.0035096202045679092,0.018441269174218178
1176,0.0002818083157762885,0.00014048154116608202,7.058002665871754e-05,4.033541335957125e-05,4.00864337279927e-05,4.2630294046830386e-05,5.183660687180236e-05,6.159935583127663e-05,8.168849308276549e-05,0.00016605221026111394,0.00029054097831249237,0.0008268094388768077,0.004915527533739805,0.02543008141219616
1177,0.00036593092954717577,0.00017529187607578933,9.605260129319504e-05,5.617900751531124e-05,7.277767872437835e-05,0.0001073489329428412,0.00014766296953894198,0.00022259105753619224,0.0003398509288672358,0.00039958811248652637,0.0005220320890657604,0.001390922348946333,0.007034861948341131,0.03548966348171234
1178,0.00024927916820161045,0.00012879609130322933,7.368382648564875e-05,4.2778188799275085e-05,5.089045225759037e-05,5.526670429389924e-05,6.97643481544219e-05,7.548987196059898e-05,9.022012818604708e-05,0.00016875971050467342,0.0002935186494141817,0.0008427219581790268,0.0049935635179281235,0.026331210508942604
1179,0.00022905597870703787,0.00011717272718669847,6.861211295472458e-05,3.99236632802058e-05,4.7904632083373144e-05,5.110791971674189e-05,5.838329889229499e-05,6.780348485335708e-05,8.545178570784628e-05,0.00014676115824840963,0.00026808123220689595,0.0006021807203069329,0.002978141652420163,0.017855146899819374
1180,0.0003142018395010382,0.0001428480609320104,7.822404586477205e-05,4.256677129887976e-05,4.6427056076936424e-05,4.83086405438371e-05,5.258655073703267e-05,7.147202268242836e-05,9.451590449316427e-05,0.00016577268252149224,0.00027799891540780663,0.0006810833001509309,0.0033197582233697176,0.019348958507180214
1181,0.0002228191151516512,0.00011902727419510484,6.343843415379524e-05,4.2859199311351404e-05,4.82625728182029e-05,5.578469790634699e-05,6.983189814491197e-05,8.563333540223539e-05,0.0001128846051869914,0.00018222547078039497,0.00028390876832418144,0.0008011633181013167,0.0045942217111587524,0.022365860641002655
1182,0.00035736316931433976,0.00018039454880636185,0.00010045437375083566,6.442980520660058e-05,7.921373617136851e-05,0.00010474134614923969,0.00014821458898950368,0.00017473641491960734,0.00021465837198775262,0.00029276846908032894,0.00039989888318814337,0.0011972549837082624,0.0055969515815377235,0.029677802696824074
1183,0.00042799339280463755,0.00019062623323407024,0.00010683911386877298,6.081516039557755e-05,6.516035500681028e-05,7.666592136956751e-05,9.437932021683082e-05,0.00010974708129651845,0.00013120719813741744,0.00017895160999614745,0.00032813590951263905,0.0007841467158868909,0.0037582810036838055,0.02254418656229973
1184,0.0003043864853680134,0.00014723397907800972,8.30490025691688e-05,4.8297639295924455e-05,5.8088728110305965e-05,7.485068636015058e-05,9.74918802967295e-05,0.00012737256474792957,0.00015823854482732713,0.00019937420438509434,0.00029154669027775526,0.0007975909393280745,0.004332217387855053,0.021698934957385063
1185,0.0002536442771088332,0.0001272709050681442,7.281367288669571e-05,4.503316085902043e-05,5.21239016961772e-05,6.380035483743995e-05,8.108082693070173e-05,0.00010178661614190787,0.00012822001008316875,0.00023298535961657763,0.0003853100643027574,0.0012244184035807848,0.006241802591830492,0.03459171578288078
1186,0.00035912563907913864,0.00017148414917755872,9.170233533950523e-05,5.646167846862227e-05,6.072819815017283e-05,7.770042429910973e-05,9.95839000097476e-05,0.00013756772386841476,0.00020578094699885696,0.00027103666798211634,0.00038850324926897883,0.0011247462825849652,0.006333623547106981,0.03239619731903076
1187,0.00020392375881783664,0.00010882183414651081,5.841013989993371e-05,3.7060344766359776e-05,4.660256308852695e-05,6.432492227759212e-05,8.257242006948218e-05,0.0001115452396334149,0.000156648617121391,0.00020251395471859723,0.00031629035947844386,0.0008135738898999989,0.004103982355445623,0.022139405831694603
1188,0.00034667106228880584,0.00015770652680657804,7.987010758370161e-05,4.2922718421323225e-05,4.153762347414158e-05,3.993238715338521e-05,4.1602666897233576e-05,5.849147783010267e-05,7.62119161663577e-05,0.00014810638094786555,0.0002666543878149241,0.000610638118814677,0.003051583655178547,0.01785893738269806
1189,0.000321218220051378,0.0001462779036955908,7.545942207798362e-05,4.058411286678165e-05,3.960550020565279e-05,3.794943404500373e-05,3.715395723702386e-05,5.396894630393945e-05,7.445145456586033e-05,0.00014933411148376763,0.0002685064682736993,0.0006086184876039624,0.002949392655864358,0.017975015565752983
1190,0.00035564074642024934,0.00016624144336674362,9.057156421476975e-05,5.164264075574465e-05,5.677972876583226e-05,6.956732249818742e-05,8.79795552464202e-05,0.00011649548832792789,0.00014954691869206727,0.00018396855739410967,0.00028253416530787945,0.00062298693228513,0.0027720152866095304,0.017759880051016808
1191,0.0003422489680815488,0.0001533910835860297,8.191679808078334e-05,4.540546069620177e-05,4.40271724073682e-05,4.100782098248601e-05,4.013064244645648e-05,5.50354816368781e-05,7.518981146859005e-05,0.00015178427565842867,0.00026465265545994043,0.000582720385864377,0.0026176886167377234,0.017104409635066986
1192,0.00019222198170609772,0.00010271781502524391,5.750240961788222e-05,3.2629457564326e-05,3.708505391841754e-05,4.3628202547552064e-05,4.997698124498129e-05,6.381785351550207e-05,8.201835589716211e-05,0.00015523401089012623,0.0002861485700123012,0.0006677974597550929,0.003212404903024435,0.019871992990374565
1193,0.00021001086861360818,0.00011088744940934703,6.332421617116779e-05,3.9397142245434225e-05,4.630647163139656e-05,5.8102737966692075e-05,7.094972534105182e-05,8.69959476403892e-05,0.00010866094817174599,0.00015468313358724117,0.00027723092352971435,0.000636253971606493,0.0033053236547857523,0.01928701065480709
1194,0.0003658835485111922,0.00016493446310050786,8.996980614028871e-05,4.643954889615998e-05,4.654370786738582e-05,4.195465589873493e-05,4.122652535443194e-05,5.5913962569320574e-05,7.475289021385834e-05,0.0001468086411477998,0.00025795697001740336,0.0005851019523106515,0.002806072821840644,0.016985801979899406
1195,0.0002671878901310265,0.00012876618711743504,6.762400880688801e-05,3.916241985280067e-05,4.0205984987551346e-05,3.932230902137235e-05,3.945904245483689e-05,5.456220969790593e-05,7.792298856656998e-05,0.00015383136633317918,0.00026749115204438567,0.0006371619529090822,0.003104193601757288,0.018948335200548172
1196,0.00012672398588620126,8.074062498053536e-05,4.386182990856469e-05,2.998718809976708e-05,3.692205063998699e-05,4.1880517528625205e-05,4.9927650252357125e-05,6.217083864612505e-05,7.96455642557703e-05,0.0001488257694290951,0.0002539364795666188,0.0006494899280369282,0.003837375435978174,0.019678903743624687
1197,0.00037424187758006155,0.00017328669491689652,9.913516987580806e-05,6.295125058386475e-05,7.799691229593009e-05,0.00011448793520685285,0.00015493127284571528,0.0002404441765975207,0.00038176661473698914,0.0004375983262434602,0.000475379842100665,0.0010384435299783945,0.004327660892158747,0.022111475467681885
1198,0.0003814545925706625,0.00019390021043363959,0.00011020227975677699,7.562332029920071e-05,9.704027615953237e-05,0.00015416335372719914,0.00021936949633527547,0.0003402662987355143,0.000556538812816143,0.000914909178391099,0.0013982844538986683,0.003787522902712226,0.017276084050536156,0.09110994637012482
1199,0.0004498933267313987,0.00021630806440953165,0.00011970484774792567,7.396186265395954e-05,7.923526572994888e-05,0.00010313816164853051,0.0001385260547976941,0.00018013798398897052,0.0002488466561771929,0.00045255551231093705,0.0009110915125347674,0.002929318929091096,0.014144763350486755,0.10801463574171066
1200,0.0003387376491446048,0.00016249780310317874,9.237360063707456e-05,6.131194095360115e-05,7.160328095778823e-05,9.577752643963322e-05,0.00012298057845328003,0.00016332080122083426,0.00022564329265151173,0.0002350076101720333,0.0003455350233707577,0.0009547891677357256,0.004748726263642311,0.027699468657374382
1201,0.00028788353665731847,0.00013226390001364052,6.941809260752052e-05,3.9904607547214255e-05,4.145854109083302e-05,4.229541082167998e-05,4.15296817664057e-05,5.862639955012128e-05,8.009401790332049e-05,0.00015456584515050054,0.000269027630565688,0.0006038561114110053,0.0029026896227151155,0.01755995862185955
1202,0.00041325640631839633,0.00018997341976501048,0.0001034008091664873,5.893197885598056e-05,5.9096928453072906e-05,6.625712558161467e-05,8.248975063906983e-05,9.997341112466529e-05,0.00012325852003414184,0.00019527148106135428,0.0003103444178123027,0.0009366949088871479,0.005437110550701618,0.026900773867964745
1203,0.00021369839669205248,0.00011621875455603004,5.903667988604866e-05,3.115556319244206e-05,3.186300091329031e-05,3.4907985536847264e-05,3.891099913744256e-05,4.949296635459177e-05,6.575712177436799e-05,0.00015784539573360234,0.00031420442974194884,0.0005987227777950466,0.0038438618648797274,0.01890074834227562
1204,0.00044459098717197776,0.00019427365623414516,0.0001010680352919735,5.59635300305672e-05,5.380677248467691e-05,5.329883060767315e-05,5.91678217460867e-05,7.230800110846758e-05,9.023676830111071e-05,0.00015865573368500918,0.0002687707310542464,0.0006633129087276757,0.0034590372815728188,0.019258789718151093
1205,0.00032681706943549216,0.00014902098337188363,7.940472278278321e-05,4.262675793142989e-05,4.1424464143346995e-05,4.0621900552650914e-05,3.850131543003954e-05,5.397443237598054e-05,7.634572830284014e-05,0.00015094142872840166,0.0002763545489870012,0.0006077710422687232,0.0028899789322167635,0.01791580393910408
1206,0.0002828639408107847,0.00013547358685173094,6.844096060376614e-05,3.923575786757283e-05,4.1453160520177335e-05,4.480294956010766e-05,4.8181344027398154e-05,6.643401138717309e-05,9.413201041752473e-05,0.00014875311171635985,0.00025686874869279563,0.0006197355687618256,0.0031463750638067722,0.01838870719075203
1207,0.000311199837597087,0.00014674337580800056,7.695658132433891e-05,4.374531999928877e-05,4.683416409534402e-05,4.9213387683266774e-05,5.2138231694698334e-05,6.686340202577412e-05,8.540520502720028e-05,0.0001642483548494056,0.00028930744156241417,0.0006615512538701296,0.0031090094707906246,0.01947830431163311
1208,0.0003024160396307707,0.00015665676619391888,9.038028656505048e-05,6.459090946009383e-05,8.386663830606267e-05,0.00013052440772298723,0.00018455207464285195,0.0002649411908350885,0.00040317876846529543,0.00040128445834852755,0.0005402826936915517,0.001674747560173273,0.007235371507704258,0.04359662905335426
1209,0.00026969125610776246,0.00013059332559350878,7.075415487634018e-05,4.376807191874832e-05,5.1083970902254805e-05,6.7114808189217e-05,8.505838923156261e-05,0.00012605037773028016,0.00018955636187456548,0.0002588398929219693,0.0003725685237441212,0.0009683870011940598,0.004766836762428284,0.026242269203066826
1210,0.00030563733889721334,0.00014946385635994375,8.490320760756731e-05,5.2486495405901223e-05,5.573098314926028e-05,6.0812915762653574e-05,7.567380816908553e-05,0.00010154954361496493,0.0001403980713803321,0.0002749105042312294,0.0004956344491802156,0.0012922051828354597,0.005436297040432692,0.03715619072318077
1211,0.0003116254520136863,0.00014374915917869657,7.595769420731813e-05,4.108755092602223e-05,4.1457838960923254e-05,3.9152277167886496e-05,3.7627691199304536e-05,5.186102134757675e-05,6.899135041749105e-05,0.00014168091001920402,0.0002513457147870213,0.0005442385445348918,0.002466654172167182,0.01565837673842907
1212,0.0003624123055487871,0.00016793904069345444,8.89090879354626e-05,5.2127023081993684e-05,4.863425419898704e-05,4.586396971717477e-05,5.014849011786282e-05,6.111268885433674e-05,8.006700954865664e-05,0.00016265596786979586,0.0002931775525212288,0.0008114482043311,0.004650594666600227,0.02580837905406952
1213,0.0001877292525023222,0.00010018115426646546,5.0416154408594593e-05,3.0386372600332834e-05,3.302093318779953e-05,3.429534990573302e-05,3.521562030073255e-05,5.100864655105397e-05,6.837069668108597e-05,0.00014604970056097955,0.00026640662690624595,0.0006219124188646674,0.003046564059332013,0.018407009541988373
1214,0.00047600737889297307,0.00020862642850261182,0.00010982403182424605,6.38612182228826e-05,6.316405051620677e-05,7.26630023564212e-05,8.750822598813102e-05,0.00012054866965627298,0.00016026597586460412,0.00021385385480243713,0.00031911692349240184,0.0008945418521761894,0.004568528849631548,0.024305790662765503
1215,0.00028590450529009104,0.00015605470980517566,9.69740649452433e-05,7.295895193237811e-05,9.801945270737633e-05,0.00015663626254536211,0.00022170429292600602,0.00032286150963045657,0.0004777467402163893,0.000332402327330783,0.0003441838198341429,0.0010366113856434822,0.005308301188051701,0.02191484533250332
1216,0.00017556255625095218,9.604624210624024e-05,5.011818575439975e-05,3.159206607961096e-05,3.534947245498188e-05,3.913967884727754e-05,4.1675844840938225e-05,5.67161368962843e-05,7.647935126442462e-05,0.00014725573419127613,0.0002614436380099505,0.0005788240232504904,0.00280197337269783,0.016506865620613098
1217,0.00034905821667052805,0.00018493086099624634,0.00011140978313051164,8.187916682800278e-05,0.00010425968503113836,0.00016543599485885352,0.00023515583598054945,0.00035371159901842475,0.0005220972234383225,0.00047101540258154273,0.00048522671568207443,0.0012504003243520856,0.005684483330696821,0.024102849885821342
1218,0.0001777862198650837,9.680182120064273e-05,5.313050496624783e-05,3.39188554789871e-05,3.760175604838878e-05,4.364671258372255e-05,5.2950839744880795e-05,7.000861660344526e-05,8.987685578176752e-05,0.00015969775267876685,0.0002684885694179684,0.0007057031616568565,0.0039331442676484585,0.019781742244958878
1219,9.970198152586818e-05,6.454873800976202e-05,3.654275860753842e-05,2.480115472280886e-05,3.221184670110233e-05,4.0925628127297387e-05,4.778743823408149e-05,6.848043267382309e-05,9.174596198135987e-05,0.0001657402463024482,0.000284168723737821,0.0006905397749505937,0.003209603251889348,0.019377561286091805
1220,0.00030035292729735374,0.00015565507055725902,8.574027015129104e-05,5.9038800827693194e-05,6.602616485906765e-05,8.164346945704892e-05,0.00010751040827017277,0.0001530731824459508,0.0002278812462463975,0.0002882237022276968,0.0003894847759511322,0.001179015962406993,0.0063164993189275265,0.031149156391620636
1221,0.0004069159331265837,0.00019563276146072894,0.00010796567949000746,6.848129851277918e-05,7.68224272178486e-05,0.00010664099681889638,0.0001422734494553879,0.00020582819706760347,0.00028828662470914423,0.00036433120840229094,0.000539948872756213,0.002272294368594885,0.014005686156451702,0.06534939259290695
1222,0.0003893844550475478,0.00017672355170361698,9.492275421507657e-05,5.815134136355482e-05,5.8776873629540205e-05,6.630714051425457e-05,7.810974057065323e-05,0.0001119146982091479,0.000160929310368374,0.000224916118895635,0.00033876276575028896,0.0008222341421060264,0.003815329633653164,0.022650038823485374
1223,0.00036634577554650605,0.00015725003322586417,8.054441423155367e-05,4.6150918933562934e-05,4.3668682337738574e-05,4.182284101261757e-05,4.23287128796801e-05,5.5592467106180266e-05,7.665668817935511e-05,0.00015251677541527897,0.0002647125511430204,0.0005839919322170317,0.0027834465727210045,0.016689665615558624
1224,0.0002017649239860475,0.00011995682143606246,6.478992145275697e-05,4.6473011025227606e-05,5.557802796829492e-05,7.937631744425744e-05,0.00010865313379326835,0.0001575618371134624,0.0002304871304659173,0.0003225414257030934,0.0004965605912730098,0.0017367060063406825,0.008658476173877716,0.04834200441837311
1225,0.00033860531402751803,0.00015113204426597804,7.632898632436991e-05,4.375225034891628e-05,4.301511216908693e-05,4.2656352889025584e-05,4.555498162517324e-05,6.086656867410056e-05,7.850037218304351e-05,0.00015350636385846883,0.0002670862595550716,0.000595172168686986,0.0027545373886823654,0.016573036089539528
1226,0.0003513775591272861,0.00015469951904378831,8.07046890258789e-05,4.489050479605794e-05,4.179504685453139e-05,3.9425038266927004e-05,4.035695019410923e-05,5.406123091233894e-05,7.169434684328735e-05,0.00015177646127995104,0.0002717995666898787,0.0006202255608513951,0.0029771344270557165,0.01771737076342106
1227,0.00021373375784605742,0.00011547766189323738,6.993331771809608e-05,5.171158773009665e-05,7.038273906800896e-05,0.00011270779214100912,0.00015365934814326465,0.00025052978890016675,0.0004141681711189449,0.0005331964348442852,0.0006841567810624838,0.0018682521767914295,0.009615565650165081,0.048593148589134216
1228,0.00038290044176392257,0.00017497074441052973,9.095893619814888e-05,5.1754865125985816e-05,4.8358171625295654e-05,4.6965004003141075e-05,4.929521310259588e-05,6.277873035287485e-05,8.124647865770385e-05,0.0001542999380035326,0.0002693042333703488,0.0006158794276416302,0.00296246400102973,0.01799941621720791
1229,0.00012982131738681346,7.703487062826753e-05,3.998598549515009e-05,2.5634377379901707e-05,2.956814569188282e-05,3.5182169085601345e-05,3.812514478340745e-05,5.160260479897261e-05,6.928190850885585e-05,0.00014402810484170914,0.00026880009681917727,0.0005903631099499762,0.0029517486691474915,0.018268676474690437
1230,0.0004010567208752036,0.00018986752547789365,0.00010620426473906264,6.845603638794273e-05,7.812870171619579e-05,0.00010878820467041805,0.00014011815073899925,0.00020318463793955743,0.00029991960036568344,0.0004148048465140164,0.0007697301916778088,0.003273552982136607,0.018870173022150993,0.12029185146093369
1231,0.00036377241485752165,0.00017517637752462178,8.960960258264095e-05,5.416540807345882e-05,5.564087405218743e-05,6.284464325290173e-05,7.467800605809316e-05,9.42896876949817e-05,0.00012009934289380908,0.00015051104128360748,0.0002684495993889868,0.0006017458508722484,0.002987092826515436,0.01791931688785553
1232,0.00011826149420812726,7.130559242796153e-05,3.5500874218996614e-05,2.4188417228288017e-05,2.962802318506874e-05,3.391139398445375e-05,3.8559101085411385e-05,5.269579196465202e-05,7.222893327707425e-05,0.0001512952003395185,0.00026176930987276137,0.000636317883618176,0.0033865561708807945,0.018243297934532166
1233,0.00012484495528042316,7.622861448908225e-05,4.4864267692901194e-05,3.0792056350037456e-05,3.854004535241984e-05,4.503157833823934e-05,5.241354301688261e-05,6.965335342101753e-05,9.178560867439955e-05,0.0002101731370203197,0.00037599363713525236,0.0011218121508136392,0.005611325614154339,0.03347037360072136
1234,0.000329368282109499,0.00016498415789101273,8.867916039889678e-05,5.893164416193031e-05,6.732201291015372e-05,8.683207852300256e-05,0.00011085876758443192,0.00014635139086749405,0.00019673276983667165,0.00017710833344608545,0.00027279657660983503,0.0006578799220733345,0.0036702563520520926,0.019407659769058228
1235,0.0004383584891911596,0.00019671641348395497,0.00010749865759862587,6.39827485429123e-05,6.19280181126669e-05,6.196784670464694e-05,7.0268361014314e-05,8.187142520910129e-05,0.00010470346751390025,0.0001993999321712181,0.00032352478592656553,0.0009773795027285814,0.004960557911545038,0.026360386982560158
1236,0.000275298923952505,0.00014459795784205198,7.630472828168422e-05,5.42190064152237e-05,6.56875126878731e-05,8.409989823121578e-05,0.00010732442751759663,0.00013273888907860965,0.00016637929365970194,0.0002666087239049375,0.00040520369657315314,0.0014699650928378105,0.007133500650525093,0.03627391904592514
1237,0.00031799881253391504,0.00014734212891198695,7.801307219779119e-05,4.519747744780034e-05,4.438434189069085e-05,4.319964864407666e-05,4.665346205001697e-05,5.925784716964699e-05,7.845593790989369e-05,0.0001456876052543521,0.0002570061478763819,0.0005564872408285737,0.002665325067937374,0.015879256650805473
1238,0.0003697365755215287,0.00015978800365701318,8.249190432252362e-05,4.968533539795317e-05,4.8255649744533e-05,4.896469181403518e-05,5.265188156045042e-05,6.85525665176101e-05,8.80737861734815e-05,0.00016889812832232565,0.0002882553671952337,0.0006707271677441895,0.0030855981167405844,0.018643628805875778
1239,0.00014035942149348557,8.150051144184545e-05,4.26103979407344e-05,2.57899118878413e-05,2.9125742003088817e-05,2.9926524803158827e-05,3.1034556741360575e-05,4.434124639374204e-05,6.275349733186886e-05,0.00013999837392475456,0.00025448721135035157,0.0005451892502605915,0.0023749214597046375,0.015774447470903397
1240,0.0003520571917761117,0.00016224163118749857,8.176609117072076e-05,4.73419604531955e-05,4.25233956775628e-05,3.9233673305716366e-05,3.941777686122805e-05,5.6092590966727585e-05,7.929717685328797e-05,0.0001527876011095941,0.0002801400260068476,0.0006106998189352453,0.002747619990259409,0.018552763387560844
1241,0.00013508232950698584,8.821995288599283e-05,4.5034488721285015e-05,3.4041811886709183e-05,4.4863791117677465e-05,5.7024288253160194e-05,6.754250352969393e-05,9.135247819358483e-05,0.0001261674042325467,0.0001930259313667193,0.0003080465248785913,0.0008310123230330646,0.003824996529147029,0.021874912083148956
1242,0.0005407159915193915,0.00024156544532161206,0.00012862250150647014,7.97915126895532e-05,8.6678919615224e-05,0.00011552593787200749,0.00014410691801458597,0.00018725327390711755,0.0002636390854604542,0.00020166501053608954,0.0002866677241399884,0.0009678038768470287,0.005919384304434061,0.026701603084802628
1243,0.0002018922969000414,0.0001039955677697435,5.176894410396926e-05,3.187353286193684e-05,3.6909463233314455e-05,4.582927067531273e-05,5.5248256103368476e-05,7.992556493263692e-05,0.0001176571604446508,0.00017418678908143193,0.000283334928099066,0.0006844740128144622,0.0031504244543612003,0.017710071057081223
1244,0.0002832937170751393,0.00014600492431782186,8.024950511753559e-05,5.546823376789689e-05,6.6196866100654e-05,8.660014282213524e-05,0.00010751515219453722,0.00013233335630502552,0.00016914364823605865,0.0002230629906989634,0.0003180036728736013,0.0010210962500423193,0.004950955044478178,0.023847151547670364
1245,0.0002500117989256978,0.00012376773520372808,6.559137545991689e-05,3.924651173292659e-05,4.1294570110039786e-05,4.699416604125872e-05,5.3172901971265674e-05,6.944147025933489e-05,8.89496659510769e-05,0.00014103230205364525,0.00028186829877085984,0.0005394866457208991,0.0024765299167484045,0.01767941378057003
1246,0.0002726281527429819,0.00014218324213288724,7.478166662622243e-05,4.5385142584564164e-05,4.787654324900359e-05,5.3442894568433985e-05,6.370463233906776e-05,8.56523183756508e-05,0.00011833065218525007,0.0001589468156453222,0.00024925460456870496,0.0006118509918451309,0.0032865924295037985,0.017496362328529358
1247,0.00035034242318943143,0.00016930866695474833,9.178993059322238e-05,6.146205851109698e-05,7.033177826087922e-05,9.857927943812683e-05,0.0001264921302208677,0.00017446090350858867,0.0002467719605192542,0.00021869705233257264,0.00028539716731756926,0.0007410888210870326,0.0034458173904567957,0.017188291996717453
1248,0.00021864441805519164,0.0001231520582223311,6.686148117296398e-05,4.6029857912799343e-05,5.522062201634981e-05,7.309080683626235e-05,8.960741979535669e-05,0.00012464186875149608,0.0001804772618925199,0.00021312545868568122,0.0002998748968821019,0.0007691652281209826,0.0036759632639586926,0.02078894153237343
1249,0.0002077519748127088,0.00011424751573940739,6.347784801619127e-05,4.0048998926067725e-05,4.794846609001979e-05,5.7446392020210624e-05,6.599713378818706e-05,8.124284067889675e-05,0.00010935984028037637,0.00017084236606024206,0.00030431884806603193,0.000863183056935668,0.004813852719962597,0.026726050302386284
1250,0.00024271963047794998,0.00012631840945687145,7.16654903953895e-05,4.6218567149480805e-05,5.7205830671591684e-05,7.713245577178895e-05,9.684117685537785e-05,0.00014439951337408274,0.00023781332129146904,0.00039792683674022555,0.0006153767462819815,0.0015576803125441074,0.006993748247623444,0.039357252418994904
1251,0.00031876395223662257,0.00015956615970935673,8.777944458415732e-05,5.483601853484288e-05,6.133029819466174e-05,7.555905176559463e-05,9.100766328629106e-05,0.0001263171579921618,0.00019281901768408716,0.000239457018324174,0.0003491394454613328,0.0010035980958491564,0.004708407912403345,0.024727657437324524
1252,0.0002076178789138794,0.00012114211858715862,7.029897824395448e-05,5.21308284078259e-05,7.031569839455187e-05,0.000104498554719612,0.00013710699568036944,0.00018746484420262277,0.00028564411331899464,0.0002814123872667551,0.000351503404090181,0.0012054144171997905,0.006124419625848532,0.026846159249544144
1253,0.00021502365416381508,0.00011075814109062776,5.695298023056239e-05,3.6995763366576284e-05,3.969886165577918e-05,4.130908564548008e-05,4.38665556430351e-05,5.849941589985974e-05,7.968747377162799e-05,0.00015347563021350652,0.0002706530212890357,0.000662490725517273,0.0032035643234848976,0.019040590152144432
1254,0.0002093594375764951,0.00011062806152040139,5.751299249823205e-05,3.445483889663592e-05,3.75794006686192e-05,3.7006146158091724e-05,3.965294672525488e-05,5.308708568918519e-05,7.174247730290517e-05,0.00014826937695033848,0.00026103397249244153,0.0006518946611322463,0.003139989683404565,0.01905829831957817
1255,0.0001503844396211207,8.991200593300164e-05,5.0386304792482406e-05,3.6824327253270894e-05,4.6356242819456384e-05,5.634126500808634e-05,6.819944246672094e-05,8.483812416670844e-05,0.00011162609735038131,0.00018737946811597794,0.0002943884173873812,0.0009025604231283069,0.0049157221801579,0.02541537955403328
1256,0.00030011104536242783,0.00014666523202322423,7.997795910341665e-05,4.785168857779354e-05,5.320956915966235e-05,6.653416494373232e-05,8.120352867990732e-05,0.00011517566599650308,0.0001687996555119753,0.00024046149337664247,0.000378934113541618,0.0011241158936172724,0.005031050182878971,0.028951173648238182
1257,0.0002785103861242533,0.0001392267586197704,7.19051095074974e-05,4.376778088044375e-05,4.4798020098824054e-05,4.7304762119892985e-05,5.2682709792861715e-05,6.817846588091925e-05,8.904722199076787e-05,0.00015573906421195716,0.0002677439770195633,0.000611464842222631,0.0027235993184149265,0.017323698848485947
1258,0.00022388955403584987,0.00011887107393704355,6.433771341107786e-05,3.933733387384564e-05,4.3320353142917156e-05,4.909842027700506e-05,4.9715297791408375e-05,6.250650767469779e-05,8.617358980700374e-05,0.00015235249884426594,0.0002755614696070552,0.0007744344184175134,0.0036440067924559116,0.021284781396389008
1259,0.00025493200519122183,0.00013472027785610408,7.75762673583813e-05,5.495312507264316e-05,7.224667933769524e-05,0.00010609001765260473,0.0001343144685961306,0.00018136318249162287,0.0002697213494684547,0.00033374683698639274,0.0005522149731405079,0.0023869494907557964,0.012926938012242317,0.07768336683511734
1260,0.00021274204482324421,0.00011118358816020191,5.80646883463487e-05,3.757284866878763e-05,4.170432293904014e-05,4.524992618826218e-05,4.715601971838623e-05,5.8627254475140944e-05,7.999851368367672e-05,0.00016042969946283847,0.0002846558054443449,0.0007915781461633742,0.004172787070274353,0.023400265723466873
1261,0.0001549793960293755,8.633823017589748e-05,4.867356983595528e-05,3.249666406190954e-05,3.568061219993979e-05,3.858578929794021e-05,4.036480459035374e-05,5.658220106852241e-05,7.772979006404057e-05,0.00015602873463649303,0.00027757073985412717,0.000654825649689883,0.0030478904955089092,0.019144175574183464
1262,6.40950893284753e-05,5.163115929462947e-05,3.089023084612563e-05,2.4400787879130803e-05,3.286185165052302e-05,3.67895991075784e-05,4.1755050915526226e-05,5.3368279623100534e-05,7.216505764517933e-05,0.0001503032399341464,0.0002601752639748156,0.0006468408391810954,0.003001866629347205,0.017930880188941956
1263,0.00036149800871498883,0.00017538064275868237,9.2896050773561e-05,5.9291207435308024e-05,6.198656046763062e-05,6.932613177923486e-05,8.247796358773485e-05,0.00010132385068573058,0.00012768505257554352,0.00018849462503567338,0.00028344750171527267,0.0007835393189452589,0.0034595702309161425,0.01936335302889347
1264,0.0003558285825420171,0.00017217131971847266,9.678899368736893e-05,6.323996785795316e-05,7.546702545369044e-05,0.00010800175368785858,0.00014116258535068482,0.0002169417857658118,0.0003568032116163522,0.00046318990644067526,0.0005565780447795987,0.0012356339721009135,0.005529106594622135,0.025228120386600494
1265,0.0002086497115669772,0.00011728830577339977,6.713067705277354e-05,4.8432812036480755e-05,5.67394781683106e-05,6.562122143805027e-05,7.856327283661813e-05,9.84960570349358e-05,0.00012202910147607327,0.0002030263131018728,0.0003052022948395461,0.0009337170631624758,0.004393416456878185,0.023107115179300308
1266,0.00035435662721283734,0.0001660343841649592,8.689013338880613e-05,5.178345963940956e-05,5.2080602472415194e-05,5.310804772307165e-05,5.921281626797281e-05,7.262471626745537e-05,9.034691174747422e-05,0.0001638373068999499,0.0002756556496024132,0.0009159063338302076,0.005467128474265337,0.025673119351267815
1267,0.00017502573609817773,0.0001016746973618865,5.47163472219836e-05,3.269769513281062e-05,3.6381257814355195e-05,4.208332029520534e-05,5.01153408549726e-05,6.959382153581828e-05,9.160191984847188e-05,0.000152613123646006,0.00024914112873375416,0.0006270717130973935,0.003132154932245612,0.01607397571206093
1268,0.0003640884533524513,0.000178102680365555,9.183317160932347e-05,5.761828651884571e-05,5.843599865329452e-05,6.183730874909088e-05,6.914971891092137e-05,8.105193410301581e-05,9.952246909961104e-05,0.00017279581516049802,0.00028155234758742154,0.0008420789381489158,0.003983562812209129,0.022102350369095802
1269,0.00024028634652495384,0.00012647348921746016,6.544826464960352e-05,3.739550447789952e-05,3.6019860999658704e-05,3.3214051654795185e-05,3.472310345387086e-05,4.803468982572667e-05,6.773622590117157e-05,0.00014227506471797824,0.0002516750246286392,0.000576735008507967,0.0027399263344705105,0.016508115455508232
1270,0.0002501046983525157,0.0001392226986354217,7.34367422410287e-05,4.962113598594442e-05,5.9167490690015256e-05,8.054487989284098e-05,0.00010266886238241568,0.00015101770986802876,0.00023449453874491155,0.00027464187587611377,0.0003564239596016705,0.0010180070530623198,0.005105750169605017,0.02397152967751026
1271,0.0001441652566427365,9.552686242386699e-05,4.8937010433292016e-05,3.1277129892259836e-05,3.735549034900032e-05,4.5211130782263353e-05,5.428283475339413e-05,7.7503063948825e-05,0.0001127976574935019,0.00019094772869721055,0.00030007929308339953,0.000804430281277746,0.0035172838252037764,0.0210336335003376
1272,0.0002622427709866315,0.00013176519132684916,7.242777064675465e-05,4.169811654719524e-05,4.269837154424749e-05,4.1780895116971806e-05,4.43778008047957e-05,6.018105705152266e-05,8.042702393140644e-05,0.00015109479136299342,0.0002656867145560682,0.0005779335624538362,0.002683941973373294,0.01641969382762909
1273,0.00032249026116915047,0.00018352118786424398,0.00010703981388360262,7.642570562893525e-05,0.00010204506543232128,0.00016403508197981864,0.00021435444068629295,0.00029259559232741594,0.00041454561869613826,0.0003826043684966862,0.0004870298143941909,0.001903795637190342,0.00992774497717619,0.05071248486638069
1274,0.00013965065591037273,8.566649921704084e-05,4.363262269180268e-05,3.0411303669097833e-05,3.517005097819492e-05,4.225847442285158e-05,5.129160126671195e-05,6.983688217587769e-05,9.495156700722873e-05,0.00017781779752112925,0.00029701381572522223,0.0007735865074209869,0.0035630303900688887,0.021206248551607132
1275,0.00015717610949650407,9.77833042270504e-05,5.4526652093045413e-05,3.6094686947762966e-05,4.246005482855253e-05,5.13193299411796e-05,6.177031173137948e-05,8.011585305212066e-05,0.0001012595821521245,0.00016292418877128512,0.00024842304992489517,0.0006781785050407052,0.0032672048546373844,0.017285818234086037
1276,0.0002597944112494588,0.0001355733984382823,7.236016244860366e-05,4.8230253014480695e-05,5.490873081726022e-05,6.772893539164215e-05,8.293220889754593e-05,0.00011064574937336147,0.00015559844905510545,0.0002604559122119099,0.00038138715899549425,0.00107597338501364,0.004453694447875023,0.02419901266694069
1277,0.00031095329904928803,0.00017191028746310622,9.913112444337457e-05,7.458061736542732e-05,0.00010225901496596634,0.0001669566408963874,0.00021665191161446273,0.00030261639039963484,0.0004405607469379902,0.0004731987719424069,0.0006501802708953619,0.0023505387362092733,0.011763591319322586,0.06219848245382309
1278,0.000258960499195382,0.00012815769878216088,6.822497380198911e-05,4.2664607462938875e-05,5.327437975211069e-05,6.939471495570615e-05,8.707224333193153e-05,0.00013027396926190704,0.0002015907666645944,0.00033070656354539096,0.000518812274094671,0.0016581047093495727,0.007530015427619219,0.047246046364307404
1279,0.0002769857819657773,0.0001384912757202983,7.251635543070734e-05,4.708225606009364e-05,4.773806358571164e-05,5.7863140682457015e-05,6.698456854792312e-05,8.273005369119346e-05,0.0001069850695785135,0.00019494314619805664,0.000334337935782969,0.0009903478203341365,0.004716332536190748,0.028963787481188774
1280,0.0002426636783638969,0.00011922117846552283,6.254536128835753e-05,3.789089896599762e-05,3.958664456149563e-05,4.047189941047691e-05,4.398853343445808e-05,5.992200385662727e-05,8.159936260199174e-05,0.00015497869753744453,0.00025814067339524627,0.0005978220724500716,0.0025720871053636074,0.016092130914330482
1281,0.0002966569154523313,0.00014313971041701734,7.608692249050364e-05,5.047991726314649e-05,4.767889913637191e-05,5.6921388022601604e-05,5.89196351938881e-05,7.7304124715738e-05,0.00010827947698999196,0.00018779888341668993,0.0003614927118178457,0.0009571639820933342,0.00451286556199193,0.03129951283335686
1282,8.483856072416529e-05,6.720213423250243e-05,3.5667417250806466e-05,2.3997623429750092e-05,3.3313848689431325e-05,4.037919279653579e-05,4.638671089196578e-05,6.468576611950994e-05,9.09562295419164e-05,0.0001612403430044651,0.0002721920027397573,0.0006336703663691878,0.0027620603796094656,0.016196275129914284
1283,0.00033431401243433356,0.00017078162636607885,9.620239870855585e-05,6.762362318113446e-05,7.917005132185295e-05,0.0001205854132422246,0.000148624530993402,0.00020168308401480317,0.0002945438609458506,0.0003499603772070259,0.00055267836432904,0.0019143519457429647,0.01058024913072586,0.0638313814997673
1284,0.0003371802740730345,0.00016089148994069546,8.763736695982516e-05,5.812603558297269e-05,7.026002276688814e-05,9.836754179559648e-05,0.00012521092139650136,0.0001711376098683104,0.00023334707657340914,0.00023165465972851962,0.00028249379829503596,0.0006672277813777328,0.003639530623331666,0.01741183176636696
1285,0.0002668843080755323,0.00012483836326282471,6.090368697186932e-05,3.600866693886928e-05,3.668533099698834e-05,3.571491106413305e-05,3.877777999150567e-05,5.683669587597251e-05,7.872629794292152e-05,0.00014968439063522965,0.0002621732128318399,0.0005858662188984454,0.0026262947358191013,0.01644952781498432
1286,0.00029944226844236255,0.0001429620460839942,7.196486694738269e-05,4.2551298975013196e-05,4.383734994917177e-05,4.43210665252991e-05,4.8095269448822364e-05,6.256902997847646e-05,8.124277519527823e-05,0.00013960286742076278,0.00025760690914466977,0.0005406275158748031,0.002784608630463481,0.015325862914323807
1287,0.00031814922112971544,0.0001504057872807607,7.879634358687326e-05,4.412939597386867e-05,4.062355219502933e-05,3.85045277653262e-05,3.859985008602962e-05,5.2713894547196105e-05,7.453129364876077e-05,0.00014778222248423845,0.0002741733624134213,0.000676653697155416,0.003198646241798997,0.021469324827194214
1288,0.00031221788958646357,0.00016420305473729968,8.684552449267358e-05,6.286695861490443e-05,6.636299804085866e-05,9.621544450055808e-05,0.00011141321738250554,0.0001324403565376997,0.000180148592335172,0.0002752480504568666,0.0004577402723953128,0.001596268848516047,0.008144741877913475,0.04547649621963501
1289,0.00038764066994190216,0.00018391164485365152,9.974702697945759e-05,6.577700696652755e-05,6.412582297343761e-05,8.367390546482056e-05,0.00010513279266888276,0.00013881069025956094,0.00018092183745466173,0.00023983829305507243,0.00036452271160669625,0.0011743177892640233,0.005934529472142458,0.0319393053650856
1290,0.0003474112309049815,0.00017284134810324758,9.010868234327063e-05,5.7525747251929715e-05,6.070574090699665e-05,7.628712774021551e-05,9.474094986217096e-05,0.00011324094521114603,0.00014057305816095322,0.0001915683242259547,0.000293195917038247,0.0008430767920799553,0.00403927406296134,0.025579527020454407
1291,0.00024265183310490102,0.00012926329509355128,6.699641380691901e-05,4.525834083324298e-05,5.116537431604229e-05,6.544218194903806e-05,7.934284076327458e-05,0.00010076603211928159,0.0001266497711185366,0.0001565012353239581,0.0002445511636324227,0.000598807935602963,0.0030867618042975664,0.01740432158112526
1292,0.000220971938688308,0.00011304412328172475,6.447359191952273e-05,4.61100680695381e-05,5.365513789001852e-05,7.880035991547629e-05,0.0001051666695275344,0.00017096972442232072,0.0002757880138233304,0.00044614612124860287,0.0006204614765010774,0.0011075233342126012,0.0038039027713239193,0.018683921545743942
1293,0.00029840500792488456,0.0001471736322855577,7.911309512564912e-05,4.996126517653465e-05,5.1121071010129526e-05,6.189128907863051e-05,7.553607429144904e-05,0.00010171344911213964,0.00014112780627328902,0.0002525194431655109,0.0004104512627236545,0.0013382016913965344,0.007009752094745636,0.03556302189826965
1294,0.00031826001941226423,0.0001515965414000675,7.815269054844975e-05,4.6653756726300344e-05,4.316382182878442e-05,3.988024400314316e-05,4.0997769247042015e-05,5.4962802096270025e-05,7.74845975684002e-05,0.0001574113848619163,0.00027648478862829506,0.0007052124128676951,0.003279385855421424,0.02024269662797451
1295,0.0003449261421337724,0.00016571543528698385,8.93386677489616e-05,6.015925100655295e-05,6.768185266992077e-05,9.387622412759811e-05,0.00011599492427194491,0.00016082472575362772,0.00023817607143428177,0.00028186687268316746,0.00040399207500740886,0.0010498752817511559,0.005110844038426876,0.028755120933055878
1296,0.0004060324572492391,0.00019372696988284588,0.00011045563587686047,7.55593428038992e-05,8.25815659482032e-05,0.00011403609096305445,0.00014643951726611704,0.00019832924590446055,0.00028194166952744126,0.00033770379377529025,0.0004785180790349841,0.0014203254831954837,0.006989260669797659,0.036884646862745285
1297,0.000260474334936589,0.00013175314234104007,7.244763401104137e-05,4.985256236977875e-05,5.9046804381068796e-05,8.105457527562976e-05,0.0001001265409286134,0.00013721374853048474,0.00019317078113090247,0.00026288305525667965,0.0004132185422349721,0.0013109066057950258,0.006892000325024128,0.03643308952450752
1298,1.330276245425921e-05,3.1713960197521374e-05,2.4426874006167054e-05,2.577460509201046e-05,3.738372106454335e-05,5.9946676628896967e-05,7.629304309375584e-05,0.00010849480167962611,0.00014169354108162224,0.00018267615814693272,0.0002891312469728291,0.0006942362524569035,0.0035296613350510597,0.019194671884179115
1299,0.0004178888921160251,0.000185665805474855,9.8047086794395e-05,6.109800597187132e-05,5.8743149565998465e-05,6.372437201207504e-05,6.940502498764545e-05,8.85317858774215e-05,0.0001244783925358206,0.0001915196917252615,0.00030795091879554093,0.0008153824019245803,0.004092089831829071,0.02198868803679943
1300,0.00020948186283931136,0.00011115231609437615,6.084026608732529e-05,4.5897824747953564e-05,5.560556019190699e-05,8.077407983364537e-05,9.905920160235837e-05,0.00012811951455660164,0.00018403209105599672,0.0002741955977398902,0.0004689390189014375,0.0017380836652591825,0.010068781673908234,0.05174417421221733
1301,0.00020364188821986318,0.00010360541637055576,6.517092697322369e-05,5.0295791879761964e-05,5.6522338127251714e-05,8.625740883871913e-05,0.00010888085671467707,0.00015567513764835894,0.0002203926705988124,0.00026013501337729394,0.00040110552799887955,0.0009499085135757923,0.004805630072951317,0.029181109741330147
1302,0.00023959417012520134,0.00011686260404530913,5.6466484238626435e-05,3.3996839192695916e-05,3.525552892824635e-05,3.549786561052315e-05,3.708627264131792e-05,5.19873938173987e-05,7.499977800762281e-05,0.00014825354446657002,0.00026263389736413956,0.0006134934374131262,0.0028315570671111345,0.017847469076514244
1303,0.00019611191237345338,9.414347732672468e-05,5.3481820941669866e-05,3.3718941267579794e-05,3.366897362866439e-05,3.54875810444355e-05,3.7498037272598594e-05,5.5395099479937926e-05,7.381026080111042e-05,0.00014028747682459652,0.0002487151650711894,0.0005621322197839618,0.002607050584629178,0.01619035005569458
1304,0.00041672849329188466,0.00018241233192384243,9.710460290079936e-05,5.7762594224186614e-05,5.29596654814668e-05,5.158062049304135e-05,5.5146145314211026e-05,6.963875057408586e-05,8.942134445533156e-05,0.0001582722761668265,0.0002619833976496011,0.0006570719997398555,0.003093548584729433,0.017681963741779327
1305,0.0002805724216159433,0.00015176075976341963,8.62412343849428e-05,6.676308112218976e-05,8.632130629848689e-05,0.00014055617793928832,0.00018474423268344253,0.000257961917668581,0.0003721846442203969,0.0005049376050010324,0.0007410013931803405,0.0026679476723074913,0.013615746982395649,0.0813903734087944
1306,0.0002654133131727576,0.00012964647612534463,6.916309939697385e-05,4.4255692046135664e-05,4.520390575635247e-05,4.544269177131355e-05,4.608262679539621e-05,5.682120900019072e-05,7.684138836339116e-05,0.0001524581603007391,0.00027120442246086895,0.0007817383157089353,0.004130331799387932,0.023099342361092567
1307,0.000298141036182642,0.00014381928485818207,7.703250594204292e-05,5.063545177108608e-05,5.026270810049027e-05,5.724342554458417e-05,6.584832590306178e-05,8.77595302881673e-05,0.00011523568537086248,0.00018369451572652906,0.000313219876261428,0.0008786601247265935,0.004292632453143597,0.022865859791636467
1308,0.0002658205048646778,0.00012780717224813998,6.430692883441225e-05,3.870696309604682e-05,3.920498056686483e-05,3.7343561416491866e-05,3.907308928319253e-05,5.2987328672315925e-05,7.406865188386291e-05,0.00014263643242884427,0.0002501595881767571,0.0005867053405381739,0.0027232563588768244,0.01656290702521801
1309,0.00018310558516532183,0.00010826472862390801,6.05880850343965e-05,4.694663221016526e-05,5.933104330324568e-05,8.571650687372312e-05,0.00010781217861222103,0.00014788001135457307,0.00020315706206019968,0.0002347239787923172,0.00030211094417609274,0.0006404730957001448,0.0029697183053940535,0.01638628914952278
1310,0.0002834335609804839,0.00013497583859134465,7.386481593130156e-05,4.815001739189029e-05,4.902924774796702e-05,5.957268876954913e-05,7.109124271664768e-05,0.00010077192564494908,0.00014374816964846104,0.0002349770802538842,0.00039474209188483655,0.001159390201792121,0.005725319031625986,0.03616735711693764
1311,0.0002043090498773381,0.00010867835226235911,5.961106580798514e-05,3.907135032932274e-05,4.23638557549566e-05,5.0201386329717934e-05,5.386731936596334e-05,7.347040082095191e-05,0.00010011921403929591,0.00016428434173576534,0.0003162778739351779,0.0007701711729168892,0.003885178593918681,0.025877978652715683
1312,0.0002621782186906785,0.00012706634879577905,6.750485772499815e-05,4.283372618374415e-05,4.013126454083249e-05,4.051693031215109e-05,4.321321830502711e-05,6.03738590143621e-05,8.044256537687033e-05,0.00014903195551596582,0.00026667388738133013,0.0006417310214601457,0.003152653342112899,0.019020963460206985
1313,0.0003214435128029436,0.00015227525727823377,7.767570059513673e-05,4.8212688852800056e-05,4.88231708004605e-05,4.911204814561643e-05,5.3737832786282524e-05,6.898793799337e-05,9.253825555788353e-05,0.00018509943038225174,0.0003181159554515034,0.000943042803555727,0.004958833567798138,0.027530234307050705
1314,0.00014287115482147783,8.358347986359149e-05,4.391556285554543e-05,3.260989615228027e-05,3.6395140341483057e-05,4.2669988033594564e-05,5.086535747977905e-05,6.961890903767198e-05,9.841554856393486e-05,0.0002500111877452582,0.0004963959218002856,0.0012548025697469711,0.005024980287998915,0.0387655608355999
1315,0.000250839366344735,0.00013177307846490294,6.870671495562419e-05,4.715920294984244e-05,5.253063500276767e-05,6.66119740344584e-05,7.885343075031415e-05,0.00010331138764740899,0.0001376679865643382,0.00021093040413688868,0.00034095291630364954,0.0010024594375863671,0.005307281855493784,0.03256164491176605
1316,0.00033927595359273255,0.00016012649575714022,8.463492849841714e-05,5.492654599947855e-05,5.6140161177609116e-05,6.75684932502918e-05,8.138172415783629e-05,0.00011298448225716129,0.00015065133629832417,0.0002297076425747946,0.0003455967816989869,0.0009732880862429738,0.0049897171556949615,0.026233438402414322
1317,0.00035980413667857647,0.00016455017612315714,8.489700121572241e-05,4.928726048092358e-05,4.779414302902296e-05,5.014408452552743e-05,5.447295552585274e-05,6.935810233699158e-05,9.149807738140225e-05,0.0001629410544410348,0.00028248477610759437,0.0008110571070574224,0.004259022418409586,0.023997532203793526
1318,0.00029519599047489464,0.00014418343198485672,6.65445695631206e-05,4.1458450141362846e-05,4.428737156558782e-05,5.087232420919463e-05,6.042345557943918e-05,8.188439824152738e-05,0.00011084954894613475,0.00018147772061638534,0.0002894733042921871,0.0009032296948134899,0.005256560631096363,0.02524224855005741
1319,0.00020715928985737264,0.00010601450776448473,5.390889054979198e-05,3.4297845559194684e-05,3.8471636798931286e-05,4.311965676606633e-05,4.7682508011348546e-05,6.37431803625077e-05,8.424661064054817e-05,0.0001380542671540752,0.0002443862322252244,0.0005531692295335233,0.002851244993507862,0.015652231872081757
1320,0.00015971658285707235,9.496723214397207e-05,4.496233304962516e-05,2.9057981009827927e-05,3.0025026717339642e-05,3.285760976723395e-05,3.733806443051435e-05,4.874218939221464e-05,6.65657571516931e-05,0.0001328231446677819,0.0002343494415981695,0.000598694896325469,0.003298284253105521,0.01639549992978573
1321,0.00028317468240857124,0.0001400000328430906,6.799790571676567e-05,4.20857104472816e-05,4.48385180789046e-05,5.065671939519234e-05,5.643370241159573e-05,7.422955241054296e-05,0.00010246954479953274,0.0001721178414300084,0.00029513382469303906,0.0007146123680286109,0.003325034398585558,0.019828494638204575
1322,0.00033704115776345134,0.0001616709923837334,7.895669114077464e-05,4.856198574998416e-05,5.017242438043468e-05,5.483383938553743e-05,5.854753908351995e-05,7.749461656203493e-05,0.00011017917131539434,0.0002051599440164864,0.0003793859505094588,0.0010151911992579699,0.005036132410168648,0.03375231474637985
1323,0.0002675004943739623,0.0001333945692749694,7.637964881723747e-05,5.256298027234152e-05,5.728998075937852e-05,7.141588866943493e-05,7.692260987823829e-05,9.127869998337701e-05,0.00011344083759468049,0.00021000822016503662,0.00035806995583698153,0.0011322532081976533,0.005739492829889059,0.030314479023218155
1324,0.00016933852748479694,9.614547161618248e-05,4.29952924605459e-05,2.85852474917192e-05,3.610842031775974e-05,3.781186751439236e-05,4.083753447048366e-05,5.3756597480969504e-05,7.710658246651292e-05,0.00015126461221370846,0.00026662120944820344,0.0006646229885518551,0.003066498786211014,0.018275856971740723
1325,0.00027232684078626335,0.00013222399866208434,6.660530198132619e-05,4.13031957577914e-05,4.3641022784868255e-05,4.9530364776728675e-05,5.464417699840851e-05,7.335581904044375e-05,0.0001015639427350834,0.00017972607747651637,0.00031003094045445323,0.0007677641115151346,0.0037405057810246944,0.022466950118541718
1326,0.00015393174544442445,8.926312148105353e-05,4.7700370487291366e-05,3.207751069567166e-05,3.3436084777349606e-05,3.4943972423207015e-05,3.864401878672652e-05,5.302187128108926e-05,7.29094899725169e-05,0.0001393418206134811,0.0002524589654058218,0.0006238268106244504,0.0032037950586527586,0.019012922421097755
1327,0.00031183697865344584,0.00015041934966575354,7.674949301872402e-05,4.672554860007949e-05,5.091337880003266e-05,6.34195312159136e-05,7.677515532122925e-05,0.00010519763600314036,0.00015036934928502887,0.0002390111912973225,0.00036986268241889775,0.0011640535667538643,0.006783332675695419,0.034122779965400696
1328,0.00015714229084551334,0.00010403699707239866,6.386810127878562e-05,5.547785622184165e-05,7.146837015170604e-05,0.00010808026127051562,0.000127908555441536,0.00015639676712453365,0.0002006439899560064,0.00029084610287100077,0.000455692847026512,0.001574867870658636,0.008990924805402756,0.04836316406726837
1329,0.00021270896831993014,0.00012795045040547848,6.61588492221199e-05,5.252265327726491e-05,7.192368502728641e-05,0.00011715357686625794,0.0001455009332858026,0.00019146937120240182,0.0002506027230992913,0.00028772439691238105,0.0004068258567713201,0.00113582331687212,0.005948386620730162,0.030937116593122482
1330,0.00031154119642451406,0.00014458043733611703,7.320956501644105e-05,4.175071808276698e-05,4.0207636629929766e-05,3.890044172294438e-05,4.272929800208658e-05,5.880756361875683e-05,8.162172161974013e-05,0.00014911562902852893,0.00026033297763206065,0.0006046883063390851,0.0029921410605311394,0.017745980992913246
1331,0.0002542354050092399,0.00012278102803975344,6.37771881883964e-05,3.794274743995629e-05,3.841951911454089e-05,3.8537560612894595e-05,4.253333099768497e-05,5.864669583388604e-05,8.215840352931991e-05,0.00015855461242608726,0.00027630949625745416,0.0007640987751074135,0.004406214691698551,0.022824985906481743
1332,0.00010108350397786126,6.958606536500156e-05,4.334117693360895e-05,3.113921411568299e-05,3.8338555896189064e-05,4.629817703971639e-05,5.125640018377453e-05,6.682572711724788e-05,8.933802018873394e-05,0.00015841933782212436,0.00026352054555900395,0.0006645384128205478,0.003780760569497943,0.018218200653791428
1333,0.00021850861958228052,0.00010235710942652076,5.364223034121096e-05,3.2886615372262895e-05,3.583828583941795e-05,3.584450314519927e-05,4.0343358705285937e-05,5.924288052483462e-05,8.237692236434668e-05,0.0001457069447496906,0.0002516320673748851,0.0005503841093741357,0.00260875653475523,0.01596122793853283
1334,0.00024140231835190207,0.00012407753092702478,7.08764637238346e-05,5.0000289775198326e-05,5.619056537398137e-05,7.190152973635122e-05,8.340468775713816e-05,0.00010335341357858852,0.00013092464359942824,0.0002195656852563843,0.0003379638073965907,0.0012640927452594042,0.007698824163526297,0.038228776305913925
1335,0.00026741475448943675,0.000125343503896147,6.771981861675158e-05,4.057424303027801e-05,4.1833234718069434e-05,4.450524284038693e-05,4.6958735765656456e-05,6.47749548079446e-05,9.234478056896478e-05,0.0001636033848626539,0.00027833294006995857,0.0006888860953040421,0.003439790103584528,0.020229367539286613
1336,0.00044272790546528995,0.00021547061624005437,0.0001178541497210972,8.407302084378898e-05,0.00010416887380415574,0.00016940725618042052,0.0002123656013282016,0.00028324045706540346,0.0003976425505243242,0.0005231120740063488,0.0007599235977977514,0.002417683368548751,0.014334491454064846,0.07332019507884979
1337,0.0002406909770797938,0.00012070898083038628,6.348745955619961e-05,4.113114482606761e-05,4.678277764469385e-05,6.303723785094917e-05,7.941293733892962e-05,0.0001148846567957662,0.00016391638200730085,0.0002386628184467554,0.0003587530227378011,0.0009896050905808806,0.00623090798035264,0.03175506740808487
1338,0.0003640130744315684,0.00017411693988833576,9.730710735311732e-05,5.987452095723711e-05,5.751525895902887e-05,6.147846579551697e-05,6.824419688200578e-05,8.667851216159761e-05,0.00011228680523345247,0.0001822542690206319,0.00031395783298648894,0.0008492367924191058,0.005181849934160709,0.026735125109553337
1339,0.0003296330396551639,0.00017445867706555873,9.79179167188704e-05,7.169167656684294e-05,8.697359589859843e-05,0.0001379959430778399,0.00017030499293468893,0.00021870984346605837,0.00030385045101866126,0.00040854746475815773,0.0005102247232571244,0.0011913984781131148,0.006613077130168676,0.030636444687843323
1340,0.00034167259582318366,0.00016056111780926585,7.508412818424404e-05,4.276842446415685e-05,4.1190407500835136e-05,3.892614404321648e-05,4.159270247328095e-05,5.776976468041539e-05,7.978419307619333e-05,0.00013936319737695158,0.00023837243497837335,0.0005115920212119818,0.0024389135651290417,0.014734040945768356
1341,0.00017976727394852787,9.534293349133804e-05,5.328070983523503e-05,3.4351822250755504e-05,3.838900738628581e-05,4.1593273635953665e-05,4.8714762669987977e-05,6.866420153528452e-05,9.501913882559165e-05,0.000169215229107067,0.0002752243890427053,0.0006482730968855321,0.0030917597468942404,0.01797962747514248
1342,0.00029876522603444755,0.0001624217111384496,8.887681906344369e-05,6.41993319732137e-05,7.664904114790261e-05,0.00010738198761828244,0.00012710980081465095,0.0001564650156069547,0.00021347819711081684,0.0002915954974014312,0.0004175723297521472,0.001246056635864079,0.007580464705824852,0.0337410643696785
1343,0.0003983419737778604,0.00018300104420632124,9.446776675758883e-05,5.806678382214159e-05,5.777318074251525e-05,6.177846807986498e-05,6.697965727653354e-05,8.171105582732707e-05,0.00011022454418707639,0.00019919205806218088,0.00033655131119303405,0.0009593661525286734,0.005182718858122826,0.029311444610357285
1344,0.0002728569379542023,0.00013388198567554355,7.607338920934126e-05,5.287288149702363e-05,6.567244417965412e-05,9.309418965131044e-05,0.00011648950749076903,0.00016220854013226926,0.00022692172206006944,0.0003300463140476495,0.0004721487930510193,0.0013101054355502129,0.007512032054364681,0.038819070905447006
1345,0.00034464886994101107,0.00017079003737308085,9.425499592907727e-05,6.600179767701775e-05,7.979500514920801e-05,0.00011565780005184934,0.0001431715936632827,0.00017875881167128682,0.00024315279733855277,0.00038909647264517844,0.0005857185460627079,0.0019265813753008842,0.009950755164027214,0.055107392370700836
1346,0.000194916341570206,0.00010104782995767891,5.259750832919963e-05,3.3856849768199027e-05,3.724873749888502e-05,4.240975613356568e-05,4.864140646532178e-05,6.72445967211388e-05,9.247411071555689e-05,0.0001740687439450994,0.0002931952476501465,0.0007940874784253538,0.004169382154941559,0.022314826026558876
1347,0.0001933267485583201,9.631853026803583e-05,5.4286039812723175e-05,3.5953773476649076e-05,3.952540646423586e-05,4.4257205445319414e-05,5.182502718525939e-05,7.25867721484974e-05,9.860702266450971e-05,0.00017900171224027872,0.00028703248244710267,0.0007431355188600719,0.0036419867537915707,0.02059546299278736
1348,0.00034082328784279525,0.00016713517834432423,7.808488589944318e-05,5.08774392073974e-05,6.276659405557439e-05,8.733162394491956e-05,0.00010671774361981079,0.00013836537254974246,0.00019842732581309974,0.00031045940704643726,0.00047516802442260087,0.001583066419698298,0.009242400527000427,0.04630390927195549
1349,0.0002109158376697451,0.00011424388503655791,5.919699469814077e-05,4.235089727444574e-05,5.313482688507065e-05,8.125013846438378e-05,9.181084897136316e-05,0.00012083267938578501,0.0001849500258686021,0.00035773974377661943,0.0006467442726716399,0.0021039352286607027,0.010377218946814537,0.0677885189652443
1350,0.0004050492134410888,0.00019303555018268526,0.00010120132355950773,6.63967730361037e-05,7.749009819235653e-05,0.0001110914017772302,0.00014424983237404376,0.00020715928985737264,0.0003156354941893369,0.0004752195382025093,0.0006418535485863686,0.001621148781850934,0.009597696363925934,0.04251651093363762
1351,0.00039645240758545697,0.0001729166688164696,8.930290641728789e-05,5.039780808147043e-05,4.6851935621816665e-05,4.3914493289776146e-05,4.7599485696991906e-05,6.706691783620045e-05,8.934854849940166e-05,0.00015369063476100564,0.00025800109142437577,0.0006023141322657466,0.003026343882083893,0.016974911093711853
1352,0.00030521361622959375,0.00017405101971235126,9.829560440266505e-05,7.508172711823136e-05,9.811425115913153e-05,0.0001567248982610181,0.0001913845626404509,0.00021684552484657615,0.0002821950474753976,0.0004091792507097125,0.0005836539203301072,0.0018747367430478334,0.01111652422696352,0.044005297124385834
1353,0.0002925225708168,0.0001465685636503622,7.543324318248779e-05,4.968143184669316e-05,6.330127507681027e-05,9.176646562991664e-05,0.00010770533845061436,0.00012435879034455866,0.0001610186736797914,0.000248499505687505,0.00035564013523980975,0.0011507866438478231,0.006474107038229704,0.030423011630773544
1354,0.00023232350940816104,0.00011028476728824899,6.181934440974146e-05,3.8499671063618734e-05,4.246849857736379e-05,4.910033385385759e-05,5.734062142437324e-05,7.907288090791553e-05,0.0001055593165801838,0.0001728729548631236,0.00027878579567186534,0.0006654928438365459,0.003401173045858741,0.018111687153577805
1355,0.0002738378825597465,0.00013299068086780608,7.266398461069912e-05,4.814457497559488e-05,5.587716441368684e-05,6.226888217497617e-05,6.92919857101515e-05,8.068622992141172e-05,0.00010294031380908564,0.0001732288219500333,0.00026186706963926554,0.0006547168013639748,0.0033384463749825954,0.017261464148759842
1356,0.00014503425336442888,8.740921475691721e-05,4.456637179828249e-05,2.6729472665465437e-05,2.9064936825307086e-05,3.210498471162282e-05,3.816987737081945e-05,5.9964291722280905e-05,8.384200918953866e-05,0.00014513832866214216,0.00025168125284835696,0.0005728437099605799,0.0029418577905744314,0.017808698117733
1357,0.00028995872708037496,0.00014019598893355578,7.89438490755856e-05,4.787027137354016e-05,4.658685429603793e-05,4.658750185626559e-05,5.030878310208209e-05,6.842623406555504e-05,8.935013465816155e-05,0.00014786601241212338,0.0002489740727469325,0.0006325651193037629,0.003951231949031353,0.019159654155373573
1358,0.0001757464779075235,0.00010404064232716337,5.6237058743136004e-05,3.807157190749422e-05,4.348257425590418e-05,5.242767292656936e-05,5.721968409488909e-05,7.257429388118908e-05,9.701071394374594e-05,0.0001570127933518961,0.0003002368612214923,0.0007045941310934722,0.004602933302521706,0.02389608696103096
1359,0.00011278376769041643,7.912221917649731e-05,4.5706849050475284e-05,3.013391869899351e-05,3.549776738509536e-05,4.1102270188275725e-05,4.567340147332288e-05,6.847716576885432e-05,9.577425225870684e-05,0.00016229413449764252,0.000291656848276034,0.0007243515574373305,0.00451961113139987,0.02234877459704876
1360,0.0002701960620470345,0.00014788746193517,8.525679731974378e-05,6.370987102854997e-05,8.20374843897298e-05,0.00011864782572956756,0.00014526302402373403,0.0001746386114973575,0.00024042792210821062,0.00036816790816374123,0.0004792655527126044,0.0012015716638416052,0.006167995277792215,0.025409700348973274
1361,0.00021713953174185008,0.00012390305346343666,5.9677684475900605e-05,3.870458385790698e-05,4.7259029088309035e-05,5.8120000176131725e-05,6.329179450403899e-05,7.423847273457795e-05,0.00010359067528042942,0.00019096343021374196,0.00034184588002972305,0.00100601464509964,0.006089802365750074,0.03068510815501213
1362,0.000152248190715909,9.03266845853068e-05,4.921725485473871e-05,3.066194040002301e-05,3.7810674257343635e-05,4.511179940891452e-05,4.956060365657322e-05,6.812853825977072e-05,8.979713311418891e-05,0.0001463047374272719,0.0002653230039868504,0.0005774247110821307,0.0024860622361302376,0.019240451976656914
1363,0.00013973961176816374,8.388768037548289e-05,4.6730423491680995e-05,3.054095577681437e-05,3.893259054166265e-05,4.8503236030228436e-05,5.4078140237834305e-05,7.381321483990178e-05,0.00010920540808001533,0.00021857430692762136,0.00039720223867334425,0.001058801426552236,0.004834688734263182,0.028283583000302315
1364,0.0002145367325283587,0.00012065270857419819,6.105729698901996e-05,3.845264654955827e-05,4.7736684791743755e-05,6.033745012246072e-05,6.693036993965507e-05,8.31027064123191e-05,0.00011968210310442373,0.00020501534163486212,0.0004206584417261183,0.0011304202489554882,0.006902383640408516,0.04110053554177284
1365,0.00032584182918071747,0.00015634160081390291,8.089796756394207e-05,4.8235506255878136e-05,4.938886559102684e-05,5.360513023333624e-05,5.547428736463189e-05,6.819804548285902e-05,8.77689162734896e-05,0.0001425891532562673,0.00024692207807675004,0.000550521828699857,0.0030109970830380917,0.01698543131351471
1366,0.0002603170578368008,0.00013340629811864346,7.143180846469477e-05,4.030341369798407e-05,4.069344140589237e-05,4.005003938800655e-05,4.306752816773951e-05,6.115686846897006e-05,8.321859786519781e-05,0.0001429073017789051,0.00024725208641029894,0.000569176918361336,0.002859740983694792,0.016799381002783775
1367,0.000180002287379466,0.00011096573871327564,6.433247472159564e-05,4.0280952816829085e-05,4.681075006374158e-05,5.568077904172242e-05,6.41589576844126e-05,8.057642116909847e-05,0.00010407489025965333,0.00016696557577233762,0.0002766213729046285,0.0007125036208890378,0.004130592569708824,0.01915968768298626
1368,9.352730558020994e-05,5.943757059867494e-05,3.226970511605032e-05,2.375471558480058e-05,3.277995347161777e-05,4.049112249049358e-05,4.6275446948129684e-05,6.679804209852591e-05,9.206194226862863e-05,0.0001602485281182453,0.0002667743538040668,0.0006533623090945184,0.003419490996748209,0.0186696108430624
1369,0.0001510165020590648,0.0001086284828488715,6.910398224135861e-05,5.490817056852393e-05,8.33013400551863e-05,0.0001391344121657312,0.00017393473535776138,0.0002047159941866994,0.00025572985759936273,0.00033288696431554854,0.0005093123763799667,0.0016011347761377692,0.011100907810032368,0.04891915246844292
1370,0.00024309293075930327,0.00012014245294267312,6.168053369037807e-05,4.0588151023257524e-05,4.640541010303423e-05,5.2207742555765435e-05,5.811906885355711e-05,7.827065564924851e-05,0.00010575458873063326,0.00017897869111038744,0.0002988437772728503,0.0007651651394553483,0.004108747001737356,0.021786335855722427
1371,0.00019745802273973823,0.0001080736838048324,5.424657865660265e-05,3.903263495885767e-05,5.756952305091545e-05,9.096034045796841e-05,0.00012213583977427334,0.00020188785856589675,0.0003223518142476678,0.0005502703716047108,0.0008588372729718685,0.002268108306452632,0.014346824027597904,0.07627680152654648
1372,8.12232683529146e-05,6.449447391787544e-05,3.732980621862225e-05,2.5760729840840213e-05,3.2968113373499364e-05,3.8024463719921187e-05,4.315721889724955e-05,6.289927114266902e-05,8.776642789598554e-05,0.0001522378297522664,0.0002619252190925181,0.0006268051802180707,0.0032436137553304434,0.018555551767349243
1373,0.00028067314997315407,0.00014310481492429972,8.200668526114896e-05,5.408441575127654e-05,6.030155054759234e-05,7.483954686904326e-05,8.759838237892836e-05,0.0001137934232247062,0.0001403648202540353,0.0001870671840151772,0.00028697759262286127,0.0006878316053189337,0.004876586142927408,0.02289615012705326
1374,0.00017183103773277253,9.183782822219655e-05,4.373179763206281e-05,2.4171567929442972e-05,2.8982227377127856e-05,3.18555066769477e-05,3.541766636772081e-05,5.5419332056771964e-05,8.007932046893984e-05,0.0001396236038999632,0.00024312245659530163,0.0005452529876492918,0.002630992326885462,0.015864480286836624
1375,8.437686483375728e-05,6.571596895810217e-05,4.265529423719272e-05,3.429014759603888e-05,4.334133700467646e-05,5.654441338265315e-05,6.359948019962758e-05,8.504130528308451e-05,0.00011989423364866525,0.00020392672740854323,0.0003807902685366571,0.0009929457446560264,0.005605995189398527,0.03191567584872246
1376,0.000373851420590654,0.0001820881007006392,8.964297012425959e-05,5.4146177717484534e-05,5.4887987062102184e-05,6.146828673081473e-05,6.859393033664674e-05,8.04059236543253e-05,0.00010236264643026516,0.00016730058996472508,0.00028942039352841675,0.0007588533335365355,0.004549869801849127,0.021639972925186157
1377,0.0002227557124570012,0.0001279548741877079,6.930064409971237e-05,5.0187900342280045e-05,7.078191265463829e-05,0.0001220533304149285,0.0001737248821882531,0.00029601037385873497,0.00052359834080562,0.0011141895083710551,0.001903230557218194,0.004820006433874369,0.020772000774741173,0.1300293207168579
1378,0.0001119666630984284,8.274805441033095e-05,5.8427496696822345e-05,4.293723395676352e-05,5.099176269141026e-05,6.531171675305814e-05,7.788088987581432e-05,0.00010282125003868714,0.0001354988489765674,0.00022343185264617205,0.00037942526978440583,0.0010329311480745673,0.005985179916024208,0.03144349157810211
1379,0.00015976495342329144,9.042854799190536e-05,4.4639127736445516e-05,3.187430775142275e-05,4.31862281402573e-05,5.867128129466437e-05,7.141987589420751e-05,9.932917600963265e-05,0.00013243361900094897,0.0002111050416715443,0.0003436626575421542,0.0009209185955114663,0.0050719622522592545,0.028489544987678528
1380,8.916642400436103e-05,5.31178702658508e-05,3.0457571483566426e-05,2.052300624200143e-05,2.8009453671984375e-05,3.501012542983517e-05,3.9943071897141635e-05,6.232647865545005e-05,8.860019443091005e-05,0.00015213416190817952,0.000268450821749866,0.0006240883958525956,0.0031945453956723213,0.018325502052903175
1381,0.00022315839305520058,0.00011873570474563166,6.835720705566928e-05,4.4763419282389805e-05,5.0053429731633514e-05,5.664287164108828e-05,6.648869748460129e-05,8.152702503139153e-05,0.00010598234803183004,0.00018581874610390514,0.00028626617859117687,0.0008388305432163179,0.0053558689542114735,0.02291353978216648
1382,0.0002599562576506287,0.00013465012307278812,6.664600368821993e-05,4.4216048991074786e-05,5.526043241843581e-05,7.244773587444797e-05,8.661254105390981e-05,0.00011328962136758491,0.00014904151612427086,0.00020607991609722376,0.0003118798485957086,0.0007159746601246297,0.004128726199269295,0.021705439314246178
1383,0.00012848111509811133,8.260929462267086e-05,4.2706273234216496e-05,3.3476626413175836e-05,4.914680903311819e-05,6.631309224758297e-05,7.812211697455496e-05,9.648752165958285e-05,0.0001247636100742966,0.00019926379900425673,0.00033509673085063696,0.0009777391096577048,0.00621368084102869,0.030055873095989227
1384,0.00016153350588865578,9.105465869652107e-05,5.039659299654886e-05,3.371165439602919e-05,4.032545257359743e-05,4.678703407989815e-05,5.202726970310323e-05,6.863805174361914e-05,9.422162838745862e-05,0.00016116866027005017,0.0002778103807941079,0.0006991180125623941,0.0039652930572628975,0.02112196758389473
1385,0.000346152315614745,0.0001604223216418177,7.758681749692187e-05,4.425847146194428e-05,4.666435779654421e-05,5.0918937631649897e-05,5.425286872196011e-05,6.926079367985949e-05,9.810369374463335e-05,0.0001711116055957973,0.0003269141889177263,0.0008226012578234076,0.004577307961881161,0.024897044524550438
1386,0.00022789798094891012,0.00011832408199552447,5.837808930664323e-05,3.633077722042799e-05,4.171635373495519e-05,4.52428066637367e-05,4.9216840125154704e-05,6.656593905063346e-05,9.299344674218446e-05,0.00015368880121968687,0.0002686621737666428,0.0006101868348196149,0.0032532152254134417,0.01807180978357792
1387,0.00021590065443888307,0.00011648792133200914,6.624425441259518e-05,3.994291910203174e-05,4.4559270463651046e-05,5.6056200264720246e-05,6.745378050254658e-05,9.790018521016464e-05,0.00013405605568550527,0.00020543298160191625,0.00031176774064078927,0.0007118748617358506,0.0037434629630297422,0.020591920241713524
1388,0.00024642838980071247,0.00012715946650132537,7.169765012804419e-05,4.4210293708601967e-05,4.799584348802455e-05,5.369817154132761e-05,6.03568805672694e-05,7.384558557532728e-05,9.743540431372821e-05,0.00016846130893100053,0.000271947676083073,0.0006772761698812246,0.0033826373983174562,0.018407482653856277
1389,0.0002655449789017439,0.00013048194523435086,6.232125451788306e-05,3.8254682294791564e-05,4.814478597836569e-05,6.433517410187051e-05,7.73140272940509e-05,9.80106124188751e-05,0.00012476311530917883,0.0001903708907775581,0.0002924202708527446,0.0007971528102643788,0.004959312733262777,0.02351319044828415
1390,0.00032607311732135713,0.00015276465273927897,7.567480497527868e-05,4.233071013004519e-05,4.421182529767975e-05,4.415381044964306e-05,4.5018728997092694e-05,6.067593494663015e-05,9.100864554056898e-05,0.00015757803339511156,0.0003007067716680467,0.0006309754680842161,0.0033985066693276167,0.020337289199233055
1391,0.0002503381110727787,0.00013185494753997773,6.740591925336048e-05,4.085528780706227e-05,4.623612403520383e-05,5.543003135244362e-05,6.56780757708475e-05,8.927602902986109e-05,0.00012237916234880686,0.00019393362163100392,0.0002939299156423658,0.0007233659853227437,0.004434478003531694,0.021122122183442116
1392,0.00032297082361765206,0.000162842872668989,8.563705341657624e-05,5.60306798433885e-05,6.500793824670836e-05,8.369189890800044e-05,0.00010137385834241286,0.00012762089318130165,0.00016601276001892984,0.0002765853132586926,0.000470182130811736,0.0015013747615739703,0.00912385992705822,0.044138502329587936
1393,0.0003690634621307254,0.00016865073121152818,9.164863149635494e-05,5.388653153204359e-05,5.188184150028974e-05,4.9755864893086255e-05,5.007804065826349e-05,6.943327025510371e-05,9.675753972260281e-05,0.00015328198787756264,0.00026399869238957763,0.000557903025764972,0.002719753421843052,0.016691669821739197
1394,0.00031921931076794863,0.00015717919450253248,8.645377238281071e-05,5.2548726671375334e-05,5.551736103370786e-05,5.772643999080174e-05,6.341340485960245e-05,7.365721830865368e-05,9.66962325037457e-05,0.00015884141612332314,0.0002677936863619834,0.0006432007066905499,0.004123057704418898,0.01877615973353386
1395,0.00030953000532463193,0.00014597538392990828,6.949406088097021e-05,4.273737795301713e-05,4.7279194404836744e-05,5.593758396571502e-05,6.594962906092405e-05,9.08292131498456e-05,0.00012326912838034332,0.00020247077918611467,0.0003314656496513635,0.0009207926923409104,0.0049096569418907166,0.028357138857245445
1396,0.000359562982339412,0.0001721183944027871,8.494301437167451e-05,5.179442450753413e-05,5.267631058814004e-05,5.293831418384798e-05,5.580109791480936e-05,7.084763637976721e-05,9.964439232135192e-05,0.00016553912428207695,0.00028722124989144504,0.0007292405352927744,0.00465121166780591,0.022271759808063507
1397,0.00025243969867005944,0.0001308591163251549,7.359666051343083e-05,4.665323649533093e-05,5.485569272423163e-05,7.307712803594768e-05,8.98416546988301e-05,0.00011879289377247915,0.00015554750279989094,0.0002501213748473674,0.0003891039523296058,0.0010525768157094717,0.005448481068015099,0.0274516511708498
1398,0.0003103386552538723,0.00015533689293079078,8.82073727552779e-05,5.5440497817471623e-05,5.8987414377043024e-05,6.511684478027746e-05,7.688684127060696e-05,8.487423474434763e-05,0.00010459184704814106,0.00017592092626728117,0.0002691806002985686,0.0007129014120437205,0.004181354772299528,0.018506918102502823
1399,0.0002760608331300318,0.00014299283793661743,8.04095107014291e-05,4.690909190685488e-05,4.830552279599942e-05,5.5992943089222535e-05,6.333050259854645e-05,7.88725956226699e-05,9.927198698278517e-05,0.00016001774929463863,0.00029103070846758783,0.0007488387636840343,0.005276485346257687,0.02246524952352047
1400,0.0003370568447280675,0.0001622885902179405,8.208210056181997e-05,5.166778282728046e-05,5.820508158649318e-05,7.248383917612955e-05,8.852528844727203e-05,0.00010892222780967131,0.00012856494868174195,0.00018581545737106353,0.00027626194059848785,0.0007231144118122756,0.004449139814823866,0.019990937784314156
1401,0.0002570167707744986,0.00013080313510727137,6.71783636789769e-05,3.660722359200008e-05,3.764115535886958e-05,4.017473474959843e-05,4.593600533553399e-05,6.886393384775147e-05,0.00010756662959465757,0.00021033774828538299,0.0003838967822957784,0.0010158028453588486,0.004843257367610931,0.032115135341882706
1402,0.0003033378452528268,0.00015502850874327123,7.746590563328937e-05,5.295957453199662e-05,6.334553472697735e-05,7.48035017750226e-05,8.78321734489873e-05,9.281214443035424e-05,0.00011656863352982327,0.00022123049711808562,0.00034622297971509397,0.0013405680656433105,0.009054684080183506,0.03759827837347984
1403,0.00011441585229476914,7.31499312678352e-05,4.4577511289389804e-05,3.273396214353852e-05,4.695731695392169e-05,7.19853924238123e-05,9.483988833380863e-05,0.00014208721404429525,0.00020498086814768612,0.00033570846426300704,0.00048388622235506773,0.0012814727379009128,0.006493016611784697,0.03267241269350052
1404,0.00023494113702327013,0.00013463382492773235,7.857453601900488e-05,5.666158176609315e-05,7.619790994795039e-05,0.00011800791980931535,0.00015371291374322027,0.00017892601317726076,0.00022156401246320456,0.00037187713314779103,0.0006102897459641099,0.0025493502616882324,0.017592398449778557,0.0900697335600853
1405,0.0003012912056874484,0.0001435069425497204,7.283090963028371e-05,4.168465966358781e-05,4.132016692892648e-05,3.967953671235591e-05,4.153408735874109e-05,6.0690177633659914e-05,8.756134775467217e-05,0.0001464389788452536,0.0002558215637691319,0.0005570369539782405,0.0027645325753837824,0.016621017828583717
1406,0.00026429572608321905,0.00013520442007575184,6.599323387490585e-05,4.272465957910754e-05,5.2613897423725575e-05,6.996418233029544e-05,8.589313802076504e-05,0.0001170474715763703,0.00015430095663759857,0.0002222351758973673,0.00031849683728069067,0.0008180835284292698,0.005512871313840151,0.024471959099173546
1407,0.00020270310051273555,0.00011759242624975741,7.586953870486468e-05,5.067764504929073e-05,6.85855993651785e-05,0.0001010068881441839,0.00013186018622945994,0.00016298699483741075,0.0002226823999080807,0.00042597390711307526,0.0006980672478675842,0.002425660379230976,0.013901211321353912,0.07308945059776306
1408,0.00011234014527872205,7.611761247972026e-05,4.8024168791016564e-05,3.0097373382886872e-05,3.8861442590132356e-05,5.1557850383687764e-05,5.922056516283192e-05,7.555710180895403e-05,0.00011174706014571711,0.00022346405603457242,0.0004028399707749486,0.0011929386528208852,0.006773186381906271,0.03694813698530197
1409,0.00018749725131783634,0.0001040219867718406,6.49838475510478e-05,4.084367537871003e-05,4.665116284741089e-05,5.851841706316918e-05,6.947796646272764e-05,9.834355296334252e-05,0.0001262961159227416,0.0001751477102516219,0.0002644155465532094,0.0005703750066459179,0.0032935410272330046,0.016485311090946198
1410,9.061501623364165e-05,6.228339771041647e-05,4.4727967178914696e-05,2.7823765776702203e-05,3.3595188142498955e-05,4.684373925556429e-05,5.3857103921473026e-05,7.589938468299806e-05,0.0001104317998397164,0.00018883425218518823,0.0003622652147896588,0.0009694282780401409,0.00654863566160202,0.03697675094008446
1411,0.0003173733130097389,0.00014958545216359198,7.514424214605242e-05,4.2792824388016015e-05,4.103752871742472e-05,3.856745024677366e-05,3.937300789402798e-05,5.798924030386843e-05,8.462733967462555e-05,0.00014033171464689076,0.0002510540361981839,0.0005573319504037499,0.0031952043063938618,0.017656072974205017
1412,0.00021943192405160517,0.0001187546004075557,5.468349627335556e-05,3.550320252543315e-05,4.102180537302047e-05,4.621885818778537e-05,5.27440060977824e-05,6.446467159548774e-05,8.584231545682997e-05,0.00014711081166751683,0.000253876147326082,0.0006556340376846492,0.004125012084841728,0.01792561449110508
1413,0.00032668086350895464,0.0001539727090857923,7.486931281164289e-05,4.04318816435989e-05,4.153671761741862e-05,4.702085061580874e-05,5.536661046789959e-05,7.523425301769748e-05,0.00010090065188705921,0.0001737624261295423,0.0003016620466951281,0.0010269819758832455,0.006668555550277233,0.03306024894118309
1414,0.00026790928677655756,0.0001356541906716302,6.673859752481803e-05,4.006873132311739e-05,4.353742770035751e-05,4.761171294376254e-05,5.4186504712561145e-05,7.00608579791151e-05,9.393294021720067e-05,0.00017334221047349274,0.00029142823768779635,0.0010362323373556137,0.007202450186014175,0.028353501111268997
1415,0.0001168722883448936,8.665634959470481e-05,5.5106003856053576e-05,4.143511978327297e-05,5.5920190789038315e-05,7.888452819315717e-05,9.802333079278469e-05,0.00011799440835602582,0.00015048465866129845,0.00024380387912970036,0.00039069977356120944,0.0012242484372109175,0.009358115494251251,0.03431660681962967
1416,0.00019456255540717393,0.00011553274816833436,6.61508966004476e-05,4.8207788495346904e-05,6.216290785232559e-05,8.611132216174155e-05,0.00010706416651373729,0.00011892033944604918,0.00014641373127233237,0.0002482278796378523,0.00038865659735165536,0.0012927067000418901,0.00872716959565878,0.03718515858054161
1417,0.00030961932498030365,0.00014990169438533485,6.933993427082896e-05,4.3900334276258945e-05,5.106008393340744e-05,5.811191294924356e-05,6.780480907764286e-05,7.686627941438928e-05,0.00010085182293551043,0.00019667547894641757,0.00030434102518483996,0.0009750872268341482,0.005489073693752289,0.025255480781197548
1418,0.0002711437700781971,0.00013009668327867985,6.620594649575651e-05,3.961549009545706e-05,4.343350519775413e-05,4.7295503463828936e-05,5.268865788821131e-05,6.655746256001294e-05,9.254411997972056e-05,0.00016057005268521607,0.0002742178039625287,0.0006619776831939816,0.003945323638617992,0.019997427240014076
1419,0.0002552657970227301,0.00013717552064917982,7.265024032676592e-05,5.176740523893386e-05,6.997140735620633e-05,9.991644037654623e-05,0.00012515098205767572,0.00015410447667818516,0.00018356383952777833,0.00023831718135625124,0.0003366903983987868,0.0009587887325324118,0.006193150766193867,0.024490226060152054
1420,0.0002468604070600122,0.000125128761283122,6.43222447251901e-05,4.288359923521057e-05,5.254139978205785e-05,7.057777111185715e-05,8.816656190901995e-05,0.00011676136637106538,0.00015032195369713008,0.00023895924095995724,0.00037116307066753507,0.0012172161368653178,0.007219111081212759,0.033088043332099915
1421,0.00014393283345270902,8.939665713114664e-05,3.6120643926551566e-05,3.199067577952519e-05,4.664410516852513e-05,5.8241173974238336e-05,6.758174276910722e-05,8.20494897197932e-05,0.00011411390732973814,0.00020225023035891354,0.0003387753095012158,0.001016496098600328,0.006464511156082153,0.03177937492728233
1422,0.00017987302271649241,0.00010695435048546642,5.707813397748396e-05,3.878000643453561e-05,4.9501468311063945e-05,6.797572859795764e-05,8.610629447503015e-05,0.00011948779865633696,0.00017046608263626695,0.00026717130094766617,0.00038298266008496284,0.0010598639491945505,0.007236828096210957,0.026968933641910553
1423,0.0002229531528428197,0.0001140369349741377,5.7769597333390266e-05,4.2463310819584876e-05,5.934107684879564e-05,9.421932918485254e-05,0.00012588653771672398,0.00019057121244259179,0.0002891224285122007,0.0004567961732391268,0.000693497946485877,0.0020548535976558924,0.013051381334662437,0.06159031391143799
1424,0.0001193841453641653,8.262672054115683e-05,4.304271351429634e-05,3.902579555870034e-05,5.8632282161852345e-05,8.294079452753067e-05,0.00010293169907527044,0.00012401846470311284,0.00015514451661147177,0.00022274778166320175,0.0003013704845216125,0.0009195537422783673,0.00533378217369318,0.027484968304634094
1425,9.637025505071506e-05,6.583748472621664e-05,3.878744610119611e-05,2.4141845642589033e-05,2.8969834602321498e-05,3.158873369102366e-05,3.517834556987509e-05,5.407976277638227e-05,7.93255094322376e-05,0.00014075804210733622,0.0002512953360565007,0.0005899698007851839,0.0032786151859909296,0.01808171533048153
1426,0.00038456928450614214,0.00016947620315477252,8.840180089464411e-05,4.870131306233816e-05,4.496528345043771e-05,4.461461867322214e-05,4.761801756103523e-05,6.45067630102858e-05,8.94509139470756e-05,0.0001604415592737496,0.00028044471400789917,0.0007080293726176023,0.00429894682019949,0.021650874987244606
1427,0.0002447857114020735,0.00012085885828128085,5.6899109040386975e-05,3.381524220458232e-05,3.510976966936141e-05,3.42040293617174e-05,3.622378426371142e-05,5.5481312301708385e-05,7.862744678277522e-05,0.0001341897004749626,0.0002389466535532847,0.0005403424147516489,0.0031931817065924406,0.017225030809640884
1428,0.00022185989655554295,0.00011524048750288785,5.4962714784778655e-05,3.8711099477950484e-05,4.8138186684809625e-05,6.506172940135002e-05,7.74426298448816e-05,9.815472003538162e-05,0.00013076767208985984,0.00019786630582530051,0.00033220931072719395,0.0010338255669921637,0.008524030447006226,0.03695927560329437
1429,0.00020216937991790473,0.00010909815318882465,5.608069113804959e-05,3.933160041924566e-05,4.627848829841241e-05,5.571352085098624e-05,6.37702687527053e-05,8.023178816074505e-05,0.00010902562644332647,0.0001938851928571239,0.00032389143598265946,0.0009659445495344698,0.00569997588172555,0.02829526923596859
1430,0.0001341721072094515,8.963212167145684e-05,5.3584546549245715e-05,4.3792981159640476e-05,6.944320921320468e-05,0.00012188230903120711,0.0001661359128775075,0.000230862497119233,0.0003382588620297611,0.00047778309090062976,0.0007313837413676083,0.0025359787978231907,0.017929254099726677,0.08533130586147308
1431,0.00031553790904581547,0.00014961014676373452,7.395627471851185e-05,4.4906984840054065e-05,4.603202614816837e-05,4.812467159354128e-05,5.418031651061028e-05,7.042181096039712e-05,9.821284766076133e-05,0.00018498089048080146,0.000303856679238379,0.0009077250142581761,0.005612990353256464,0.02471577189862728
1432,0.00027812228654511273,0.0001373379200231284,6.801974086556584e-05,4.40690855612047e-05,4.810844620806165e-05,5.412874452304095e-05,6.103447958594188e-05,7.451589044649154e-05,0.00010534830653341487,0.0001905652752611786,0.000318861857522279,0.0009267798741348088,0.005827273242175579,0.02605665847659111
1433,0.00020203992608003318,0.00012136789882788435,6.193985609570518e-05,4.7299083234975114e-05,6.131482950877398e-05,8.375156176043674e-05,0.00010333977115806192,0.00011206776252947748,0.00013569426664616913,0.0002078375400742516,0.0002926040324382484,0.0009432059014216065,0.0064711724407970905,0.022272566333413124
1434,0.00025003377231769264,0.00013947742991149426,7.909977284725755e-05,6.513442349387333e-05,9.514021803624928e-05,0.00015833771612960845,0.00021033600205555558,0.0002794457250274718,0.0003831852227449417,0.000506434531416744,0.0007137220236472785,0.0024983130861073732,0.01635260134935379,0.07176680862903595
1435,0.00019620275998022407,0.00011024684499716386,5.6220844271592796e-05,3.765411383938044e-05,4.496073233895004e-05,5.429642624221742e-05,6.222667434485629e-05,7.283272861968726e-05,8.819901995593682e-05,0.00013822481560055166,0.0002800291695166379,0.0005922343116253614,0.003166602225974202,0.02426503226161003
1436,0.00034327030880376697,0.00018330680904909968,9.926279744831845e-05,7.857359014451504e-05,0.00010938378545688465,0.0001857852766988799,0.0002542324655223638,0.00035487458808347583,0.0005243159248493612,0.0007738729473203421,0.0009834630182012916,0.0027756348717957735,0.016972629353404045,0.06098019331693649
1437,0.0002847340365406126,0.0001371249818475917,6.886191840749234e-05,4.1813906136667356e-05,4.276010440662503e-05,4.0952185372589156e-05,4.355671990197152e-05,6.40837024548091e-05,8.518818503944203e-05,0.00014249648666009307,0.00025447961525060236,0.0005685994983650744,0.003156427526846528,0.017851948738098145
1438,0.00023086190049070865,0.00011859030200866982,6.368115282384679e-05,4.493724190979265e-05,5.577856791205704e-05,8.011134195839986e-05,0.00010227785969618708,0.000143194425618276,0.00020689648226834834,0.0003409103082958609,0.0005283462814986706,0.0014028946170583367,0.007133448030799627,0.03293168544769287
1439,0.0003224474494345486,0.00015238062769640237,7.521280349465087e-05,4.8918413085630164e-05,5.252228584140539e-05,5.675141801475547e-05,6.303092231974006e-05,8.113974035950378e-05,0.00010831512918230146,0.0001886528480099514,0.00030479326960630715,0.0009473462705500424,0.006143143400549889,0.025785023346543312
1440,0.00021951599046587944,0.00011628009815467522,6.335935177048668e-05,4.2920553823933005e-05,5.0661841669352725e-05,6.493891851278022e-05,7.612857007188722e-05,9.10787857719697e-05,0.00010970413859467953,0.00015845484449528158,0.0002562087611295283,0.0006427854532375932,0.004836179781705141,0.018407855182886124
1441,0.00018956896383315325,0.00010463791113579646,5.714947110391222e-05,3.8878006307641044e-05,4.4723990868078545e-05,5.154739483259618e-05,5.3150757594266906e-05,6.543254858115688e-05,8.483084820909426e-05,0.0001373078703181818,0.00023740339383948594,0.000539895670954138,0.0031722099520266056,0.016060136258602142
1442,0.0002168094360968098,0.00011047927546314895,5.456178041640669e-05,3.639527494669892e-05,4.175302092335187e-05,4.790417369804345e-05,5.163256355444901e-05,6.83643520460464e-05,9.49626337387599e-05,0.00016210747708100826,0.00029145641019567847,0.0006928369984962046,0.0040443032048642635,0.02083878219127655
1443,0.00015016274119261652,8.37834959384054e-05,4.538181747193448e-05,3.067892248509452e-05,4.0732789784669876e-05,5.636614514514804e-05,7.016224844846874e-05,9.445549949305132e-05,0.00012658382183872163,0.00022251915652304888,0.0003393423685338348,0.0011255454737693071,0.006691855378448963,0.031967371702194214
1444,0.00034210324520245194,0.0001761278253979981,9.542368934489787e-05,7.261227437993512e-05,9.585536463418975e-05,0.00014896795619279146,0.0001945689582498744,0.0002410871093161404,0.00030941813020035625,0.00041055885958485305,0.0005203105974942446,0.0017846781993284822,0.013034542091190815,0.05034717172384262
1445,0.00023528555175289512,0.00013022858183830976,7.845278742024675e-05,5.373088424676098e-05,6.514001870527864e-05,9.216582111548632e-05,0.0001152481054305099,0.00014674835256300867,0.00018895200628321618,0.0002709538966882974,0.0003937317815143615,0.0012743984116241336,0.009009263478219509,0.03799230232834816
1446,0.00023179245181381702,0.00011727999662980437,6.114933057688177e-05,3.614214438130148e-05,3.7629270082106814e-05,3.857150659314357e-05,4.18001291109249e-05,6.272647442528978e-05,8.713758870726451e-05,0.0001422080968040973,0.00025699406978674233,0.0005693916464224458,0.003320604097098112,0.019543560221791267
1447,0.0003182251239195466,0.00014588522026315331,7.333025860134512e-05,4.706015170086175e-05,4.9700400268193334e-05,5.173909812583588e-05,5.6604709243401885e-05,7.45480865589343e-05,9.504776244284585e-05,0.00014609366189688444,0.00024083028256427497,0.0005507224705070257,0.0035460235085338354,0.016020793467760086
1448,0.00015741008974146098,8.832978346617892e-05,4.55845074611716e-05,3.188754999428056e-05,3.782972271437757e-05,4.028295006719418e-05,4.3360119889257476e-05,6.16400211583823e-05,8.924041321733966e-05,0.00014893936167936772,0.00025742684374563396,0.0005823232932016253,0.0037185733672231436,0.01779301092028618
1449,0.0002730428532231599,0.0001394719583913684,8.096529927570373e-05,5.983825758448802e-05,8.085503941401839e-05,0.00012211500143166631,0.00015734137559775263,0.0001860457268776372,0.00023669633083045483,0.0003833810333162546,0.0005093641229905188,0.0017379304626956582,0.010082765482366085,0.03638693317770958
1450,9.433967352379113e-05,6.140967161627486e-05,3.068664955208078e-05,2.2501326384372078e-05,3.0310333386296406e-05,3.577597453841008e-05,4.0956616430776194e-05,6.359457620419562e-05,9.042783494805917e-05,0.00015947653446346521,0.0002682527410797775,0.0006582441856153309,0.004089587368071079,0.01901269517838955
1451,0.0002512686769478023,0.00011655768321361393,5.797965422971174e-05,3.77988581021782e-05,4.228204124956392e-05,4.469849227461964e-05,4.8365389375248924e-05,6.937669240869582e-05,9.946717909770086e-05,0.00016903172945603728,0.0003076432039961219,0.000654065515846014,0.0035008888226002455,0.02126331627368927
1452,0.0003264182305429131,0.00015224888920783997,7.897873729234561e-05,5.305068043526262e-05,6.22193401795812e-05,8.34055244922638e-05,0.00010200577526120469,0.0001277865667361766,0.00016726020839996636,0.00024985894560813904,0.00037465975037775934,0.001207920373417437,0.008122408762574196,0.03361726924777031
1453,0.00012911154772154987,9.319175296695903e-05,5.6541426602052525e-05,4.388231900520623e-05,5.7511711929691955e-05,8.672473632032052e-05,0.00011066174192819744,0.00016963257803581655,0.00027849950129166245,0.0005405254196375608,0.0009451432852074504,0.002375130308791995,0.011806788854300976,0.062328167259693146
1454,0.0002204605407314375,0.00011581146100070328,6.334870704449713e-05,3.785551234614104e-05,3.8261034205788746e-05,3.927661964553408e-05,4.309749056119472e-05,6.459189899032936e-05,8.837631321512163e-05,0.00014415568148251623,0.0002508136967662722,0.000544246518984437,0.00315673160366714,0.016691889613866806
1455,0.00027729151770472527,0.00013766570191364735,7.575718336738646e-05,4.522746166912839e-05,4.3066534999525174e-05,4.2848150769714266e-05,4.6724606363568455e-05,6.863522867206484e-05,9.148914978140965e-05,0.00014777437900193036,0.0002531391801312566,0.0005462632398121059,0.0029543591663241386,0.016503071412444115
1456,0.00021512106468435377,0.00011101223208243027,6.111999391578138e-05,4.216253000777215e-05,5.709758625016548e-05,8.2820923125837e-05,0.00010539906361373141,0.00014326519158203155,0.0002036315418081358,0.0003268210275564343,0.00047327348147518933,0.001545447506941855,0.010948370210826397,0.04492270573973656
1457,0.00033333702594973147,0.00016151729505509138,8.75928599270992e-05,5.194309778744355e-05,5.4945125157246366e-05,5.865468847332522e-05,6.315825885394588e-05,7.509761780966073e-05,9.86196318990551e-05,0.00016428736853413284,0.0002762631338555366,0.0007049826090224087,0.004939517471939325,0.019582636654376984
1458,0.0003175413585267961,0.00014657386054750532,7.38496528356336e-05,4.5772434532409534e-05,5.2709066949319094e-05,6.226106779649854e-05,7.379161979770288e-05,9.752417827257887e-05,0.00013430560647975653,0.00023057569342199713,0.0003677773929666728,0.0011263717897236347,0.007434183731675148,0.03479958698153496
1459,0.00022857447038404644,0.00012258731294423342,6.841920549049973e-05,5.0825161451939493e-05,7.282252045115456e-05,0.00011616780830081552,0.00014857947826385498,0.00017222198948729783,0.00022905963123776019,0.00039324851240962744,0.0006305411807261407,0.002363959327340126,0.01620548963546753,0.06865441054105759
1460,0.00010822100011864677,7.564621046185493e-05,4.604078640113585e-05,3.193335942341946e-05,3.8660935388179496e-05,4.667154644266702e-05,5.2225506806280464e-05,6.724446575390175e-05,8.807345147943124e-05,0.00014795961033087224,0.00024659177870489657,0.000587344984523952,0.003717173123732209,0.016747156158089638
1461,0.00031348271295428276,0.00014704267960041761,7.813139382051304e-05,4.632326090359129e-05,4.780309245688841e-05,5.296913514030166e-05,5.9840927860932425e-05,7.705959433224052e-05,0.00010004959040088579,0.00015560501196887344,0.0002521122805774212,0.0005811926675960422,0.003654275555163622,0.016896311193704605
1462,0.00019706522289197892,9.822945867199451e-05,4.562664616969414e-05,3.066994759137742e-05,3.963669223594479e-05,4.945191176375374e-05,5.843852704856545e-05,7.660099799977615e-05,9.906831110129133e-05,0.0001601181720616296,0.0002624040062073618,0.0007169038290157914,0.00539384875446558,0.021309681236743927
1463,0.00022883100609760731,0.00010928737174253911,5.247301305644214e-05,3.290193126304075e-05,3.6567453207680956e-05,3.6993722460465506e-05,3.944761920138262e-05,6.157052848720923e-05,8.517776586813852e-05,0.00014101310807745904,0.00024861135170795023,0.0005397957284003496,0.0030716904439032078,0.017006509006023407
1464,0.00041573462658561766,0.0001839534379541874,9.194968151859939e-05,5.661813702317886e-05,6.386321183526888e-05,7.400770846288651e-05,8.711584814591333e-05,8.9306449808646e-05,0.00010570396261755377,0.00017164376913569868,0.0002581413136795163,0.0007160017848946154,0.0051604812033474445,0.018254639580845833
1465,0.00023627394693903625,0.00012486481864470989,6.819468399044126e-05,4.07258776249364e-05,4.487238038564101e-05,4.960540900356136e-05,5.462976696435362e-05,7.04150297679007e-05,9.075066191144288e-05,0.00014798059419263154,0.00025507647660560906,0.0006791917840018868,0.005283699370920658,0.020611576735973358
1466,0.0002701031626202166,0.00014569723862223327,8.469173189951107e-05,5.7115965319098905e-05,7.069421553751454e-05,9.560379112372175e-05,0.0001098126158467494,0.000114732094516512,0.00014849143917672336,0.00028504832880571485,0.0004875266458839178,0.0017977780662477016,0.012895090505480766,0.0573006309568882
1467,0.0003315007488708943,0.000150447289342992,7.432120037265122e-05,4.424725193530321e-05,4.77553294331301e-05,5.327137841959484e-05,5.9122896345797926e-05,7.650715269846842e-05,0.00010880947229452431,0.00020084509742446244,0.00034022951149381697,0.0009966519428417087,0.006445936392992735,0.0308005940169096
1468,0.00023340496409218758,0.00012628399417735636,7.328594074351713e-05,5.109259291202761e-05,6.758891686331481e-05,9.544508066028357e-05,0.00011987350444542244,0.00013472887803800404,0.00018164273933507502,0.0003658842761069536,0.0006279144436120987,0.0026561543345451355,0.019545145332813263,0.08850018680095673
1469,0.00020614097593352199,0.00010569767619017512,5.723386493627913e-05,3.3083146263379604e-05,3.436285987845622e-05,3.6887147871311754e-05,4.045744935865514e-05,5.7732948334887624e-05,8.409913425566629e-05,0.00015798720414750278,0.0003223326348233968,0.0006813214276917279,0.0030308731365948915,0.024262873455882072
1470,0.00012823910219594836,7.328200445044786e-05,3.906718120560981e-05,2.396743730059825e-05,3.088588346145116e-05,3.5089378798147663e-05,3.908669532393105e-05,6.12269141129218e-05,8.995686948765069e-05,0.00016480693011544645,0.0002736780443228781,0.0007017587777227163,0.004837941378355026,0.021155737340450287
1471,0.00020402250811457634,0.00011224072659388185,6.3823870732449e-05,3.649243444669992e-05,3.864811878884211e-05,4.229043042869307e-05,4.6861077862558886e-05,5.8208701375406235e-05,7.954925240483135e-05,0.00014473478950094432,0.0002987970656249672,0.0006235679611563683,0.003309884574264288,0.02612306736409664
1472,0.0002692025154829025,0.00013607782602775842,7.520327199017629e-05,4.3130654376000166e-05,4.065261236974038e-05,4.015456579509191e-05,4.33907589467708e-05,6.214289896888658e-05,8.64759786054492e-05,0.0001462757063563913,0.00024941013543866575,0.0005740108317695558,0.0035183767322450876,0.01735147275030613
1473,0.0003038423019461334,0.0001487101981183514,8.39388303575106e-05,5.281252379063517e-05,5.846573185408488e-05,6.83494727127254e-05,7.691062637604773e-05,9.647511615185067e-05,0.00013465690426528454,0.0002484265132807195,0.00042883638525381684,0.001366783631965518,0.008535990491509438,0.04257361590862274
1474,0.00015889763017185032,7.784180343151093e-05,3.532648042892106e-05,2.2548536435351707e-05,3.073990228585899e-05,3.4617813071236014e-05,3.786935849348083e-05,5.6926965044112876e-05,8.393194730160758e-05,0.00014121696585789323,0.0002469289756845683,0.0006417993572540581,0.004999428056180477,0.019716892391443253
1475,0.0003571879933588207,0.00017190717335324734,8.622346649644896e-05,5.437725849333219e-05,6.0739461332559586e-05,6.892040255479515e-05,7.988241850398481e-05,9.323718404630199e-05,0.00011642270692391321,0.00020145140297245234,0.00031215831404551864,0.000999056501314044,0.006353133358061314,0.027919791638851166
1476,0.00040630990406498313,0.00018664261733647436,9.705030970508233e-05,6.40834987279959e-05,7.745384209556505e-05,0.00011062851990573108,0.00014391069998964667,0.00018232240108773112,0.0002174216933781281,0.0002536312968004495,0.0003156239108648151,0.000855045102071017,0.007091319654136896,0.022320527583360672
1477,0.0003418136911932379,0.00014085952716413885,6.512526306323707e-05,3.764570283237845e-05,3.891353844664991e-05,3.603529330575839e-05,3.7996509490767494e-05,5.8710513258120045e-05,8.669142698636279e-05,0.0001454214652767405,0.0002508664911147207,0.000536939303856343,0.002907317830249667,0.016670428216457367
1478,0.00016333273379132152,8.637276914669201e-05,4.4619791879085824e-05,2.7740154109778814e-05,3.288872539997101e-05,3.42659986927174e-05,3.704154732986353e-05,5.406466152635403e-05,8.070532203419134e-05,0.0001399628381477669,0.00023889676958788186,0.000552487384993583,0.003371119499206543,0.016263233497738838
1479,0.00018417045066598803,0.00011303316568955779,6.256738561205566e-05,4.9048769142245874e-05,7.409879617625847e-05,0.0001228776527568698,0.0001619253307580948,0.00019051137496717274,0.00022188779257703573,0.0003377814427949488,0.0005116646061651409,0.001764734392054379,0.012619802728295326,0.05154344066977501
1480,0.0003513293922878802,0.00016203103587031364,8.039221575018018e-05,4.997825817554258e-05,5.73721517866943e-05,6.960213795537129e-05,8.194588008336723e-05,9.480510198045522e-05,0.00010880347690545022,0.00016570964362472296,0.00026201221044175327,0.0007687871693633497,0.0073336330242455006,0.02187076024711132
1481,0.0003120281617157161,0.0001439905900042504,6.509533704956993e-05,3.891824235324748e-05,4.3382111471146345e-05,3.777158781304024e-05,3.808481415035203e-05,5.714195140171796e-05,8.491676999256015e-05,0.0001425860245944932,0.00024894700618460774,0.0005414731567725539,0.0030361374374479055,0.017269739881157875
1482,0.0001943794050021097,9.823943400988355e-05,4.547288699541241e-05,2.7921085347770713e-05,3.5310175007907674e-05,4.2768908315338194e-05,5.027341831009835e-05,7.270535570569336e-05,0.00010160994861507788,0.00017487957666162401,0.0003168505209032446,0.0009122885530814528,0.006933697499334812,0.031144708395004272
1483,0.0001996128266910091,0.00010757859126897529,5.782560765510425e-05,4.0508162783226e-05,5.1963328587589785e-05,7.382545300060883e-05,9.774069621926174e-05,0.00016650617180857807,0.00028327657491900027,0.0005296379677020013,0.0008745556697249413,0.0018855426460504532,0.008192986249923706,0.042255792766809464
1484,0.00030751540907658637,0.00014848908176645637,7.511260628234595e-05,4.721101140603423e-05,5.672681436408311e-05,7.812974217813462e-05,9.822585707297549e-05,0.00013003009371459484,0.0001662782160565257,0.00025089256814680994,0.00039024860598146915,0.0012368435272946954,0.0092823700979352,0.03871219977736473
1485,0.00015526382776442915,9.942469478119165e-05,5.9246798628009856e-05,4.724173777503893e-05,6.350760668283328e-05,9.614231385057792e-05,0.00011705545330187306,0.0001359828165732324,0.00016075943130999804,0.00025873249978758395,0.0004161489778198302,0.0012476335978135467,0.008004949428141117,0.03311074525117874
1486,0.00014393827586900443,8.67041599121876e-05,4.542119495454244e-05,2.766210491245147e-05,3.1025199859868735e-05,3.3298711059615016e-05,3.4635144402273e-05,5.753540972364135e-05,9.637285256758332e-05,0.0001852852146839723,0.00034156820038333535,0.0008852258324623108,0.0037853254470974207,0.03246346116065979
1487,0.00023432832676917315,0.00012324692215770483,5.865664206794463e-05,3.6809629818890244e-05,4.7907597036100924e-05,5.826159394928254e-05,7.000269397394732e-05,8.1486432463862e-05,0.0001051489234669134,0.00019854484708048403,0.0003081335162278265,0.0009672825690358877,0.006504520773887634,0.026860516518354416
1488,0.00019679234537761658,0.00010822586045833305,5.660741953761317e-05,3.8508864236064255e-05,4.5751581637887284e-05,5.877373769180849e-05,7.088034908520058e-05,0.00010019612091127783,0.00014049724268261343,0.00021490146173164248,0.0003447441849857569,0.0006191084394231439,0.004588454030454159,0.017878547310829163
1489,0.00035364372888579965,0.00016598655201960355,8.273275307146832e-05,5.8355857618153095e-05,8.113166404655203e-05,0.00012630246055778116,0.00016923373914323747,0.0002369653811911121,0.00032369294785894454,0.0005263988859951496,0.0008817780762910843,0.0029295149724930525,0.01651935651898384,0.08936768770217896
1490,0.00026343975332565606,0.0001273254310945049,6.8039218604099e-05,3.9986403862712905e-05,3.9369573642034084e-05,3.978445238317363e-05,4.2615396523615345e-05,5.783847882412374e-05,8.121068094624206e-05,0.00015449115016963333,0.0002741435600910336,0.000776495726313442,0.00617239298298955,0.025910111144185066
1491,0.00029898298089392483,0.0001318455906584859,7.341468153754249e-05,4.267848635208793e-05,4.390739923110232e-05,5.361487274058163e-05,6.432011286960915e-05,9.4382899987977e-05,0.00012823300494346768,0.00017578747065272182,0.00025985884713009,0.0005807647830806673,0.004138462711125612,0.01687861979007721
1492,0.0003427760093472898,0.0001759482256602496,9.929115185514092e-05,6.730106542818248e-05,8.904575952328742e-05,0.00013166975986678153,0.00017294948338530958,0.00019278583931736648,0.0002223015035269782,0.0003446923801675439,0.00044613180216401815,0.001383571419864893,0.010094870813190937,0.030236531049013138
1493,0.00020535766088869423,0.00010415439464850351,4.914858436677605e-05,2.968499029520899e-05,3.4105130907846615e-05,3.2400752388639376e-05,3.239679062971845e-05,4.9261470849160105e-05,7.467698742402717e-05,0.00013580088852904737,0.0002426556748105213,0.0005256462027318776,0.0028103352524340153,0.015989987179636955
1494,0.00013401963224168867,8.39025669847615e-05,5.305286686052568e-05,3.964411371271126e-05,5.3589537856169045e-05,8.36825420265086e-05,0.00011215035192435607,0.00017567214672453701,0.0002735439338721335,0.00040571735007688403,0.0006068789516575634,0.0017431034939363599,0.010899714194238186,0.050214920192956924
1495,0.00017209298675879836,9.664890239946544e-05,5.64381989534013e-05,3.672951788757928e-05,4.076711047673598e-05,4.199724207865074e-05,4.422114943736233e-05,6.025702168699354e-05,8.359192725038156e-05,0.00015413131040986627,0.0002577782142907381,0.000635078817140311,0.0038031998556107283,0.01786857470870018
1496,0.00029297423316165805,0.0001450603740522638,7.305660255951807e-05,4.814908606931567e-05,5.987244730931707e-05,8.23495356598869e-05,0.00010532270971452817,0.0001270893117180094,0.00016085561946965754,0.00025702465791255236,0.0003749443858396262,0.0012472951784729958,0.009146942757070065,0.033416565507650375
1497,0.00018586512305773795,9.870782378129661e-05,4.973149407305755e-05,3.080905298702419e-05,3.3368964068358764e-05,3.3380070817656815e-05,3.5000262869289145e-05,5.2468167268671095e-05,7.534884207416326e-05,0.0001411404082318768,0.0002511256607249379,0.0005528748733922839,0.002899524988606572,0.016624759882688522
1498,0.00010299306450178847,7.884964725235477e-05,4.284417809685692e-05,3.4583099477458745e-05,5.150797369424254e-05,8.168706699507311e-05,0.00010964166722260416,0.0001504462125012651,0.00020622607553377748,0.0002899736864492297,0.00039734976598992944,0.0011537191458046436,0.009396039880812168,0.03030337393283844
1499,0.00010567188292043284,7.723653106950223e-05,4.8030982725322247e-05,3.7501966289710253e-05,5.346089892555028e-05,8.678303129272535e-05,0.00011655870184767991,0.00016043819778133184,0.00021317620121408254,0.0003246889100410044,0.0004716044932138175,0.0015798836247995496,0.009975707158446312,0.04104122892022133


==> default_100bps_2cds_performance.csv <==
x_noIS;y_noIS;meta_noIS;anchor_noIS;x_IS15;y_IS15;meta_IS15;anchor_IS15;x_IS100;y_IS100;meta_IS100;anchor_IS100
8.76227571615258E-08;-0.000574767042004558;Baseline;west;8.76227571615258E-08;-0.000574767042004558;Baseline;west;8.76227571615258E-08;-0.000574767042004558;Baseline;west
;;500;north;3.43569302702543E-07;-0.000310367616552858;500;south;2.11804130862647E-07;-0.000261908838128428;500;south
3.47205306082144E-07;-0.000342810465657601;1,000;west;1.65968087917373E-07;-0.000279660663122955;1,000;south;3.30343070735012E-07;-0.000338842788506817;1,000;south
1.00122181837716E-06;-0.000346064983749145;2,000;south;1.72538241892405E-07;-0.000301043597505276;2,000;north;3.14799810224079E-07;-0.000507685979122638;2,000;north
6.08810184795989E-06;-0.000309755695574864;5,000;south;1.25880465829054E-07;-0.000307400415680233;5,000;south;3.24550859570347E-06;-0.000994786072587838;5,000;south
1.73536296155301E-06;-0.000317753922275416;10,000;south;1.32525559943852E-07;-0.000334324349625273;10,000;east;1.38123716671998E-07;-0.000412021972399816;10,000;east
6.28559985096793E-07;-0.000435235900098225;30,000;south;1.34348836364564E-07;-0.000419880327943084;30,000;west;2.59509624327927E-07;-0.000426578047736213;30,000;west
2.0009826639029E-07;-0.000363449484756765;100,000;west;1.13012793508073E-07;-0.000382755237981173;100,000;east;2.92050917084943E-07;-0.000731566785175236;100,000;east
1.31774431245493E-07;-0.000350065393581336;1,000,000;east;1.36463794676535E-07;-0.000543955573268317;1,000,000;east;9.0245846430143E-07;-0.000990003023190946;1,000,000;east


==> default_100bps_2cds_training.csv <==
x,1e4,3e4,1e5,5e2,1e3,2e3,5e3,1e6
0,196.52447509765625,589.0362548828125,1962.8275146484375,10.08137035369873,19.8941650390625,39.51975631713867,98.39652252197266,19625.857421875
10,199.8110809326172,599.10009765625,1996.022705078125,10.240087509155273,20.21816635131836,40.17327117919922,100.03958129882812,19955.0
20,1313.518310546875,3955.2734375,13149.2373046875,65.92328643798828,133.29034423828125,262.9181823730469,657.2050170898438,131514.453125
30,166.53436279296875,498.0347595214844,1661.1644287109375,8.547292709350586,16.834447860717773,33.39436340332031,83.28245544433594,16608.828125
40,465.1319580078125,1445.990966796875,4807.123046875,24.011045455932617,45.037506103515625,95.41036224365234,234.26686096191406,46564.38671875
50,180.13421630859375,541.956787109375,1800.1702880859375,9.323556900024414,18.262474060058594,36.35653305053711,90.97408294677734,18009.384765625
60,150.82223510742188,451.6606750488281,1505.1171875,7.829418182373047,15.352812767028809,30.271129608154297,75.47553253173828,15032.40234375
70,341.9719543457031,1113.6781005859375,3375.1201171875,16.549680709838867,38.59903335571289,66.82743835449219,172.24429321289062,34346.1640625
80,165.80770874023438,502.9078674316406,1664.4073486328125,8.560697555541992,16.800878524780273,33.2220344543457,82.8118896484375,16567.798828125
90,189.28567504882812,559.7166137695312,1786.6248779296875,9.495872497558594,18.92498207092285,36.341522216796875,92.01576232910156,17755.853515625
100,146.51025390625,435.4431457519531,1478.189697265625,7.5963616371154785,14.304943084716797,28.72273826599121,73.8151626586914,14718.103515625
110,119.86756896972656,359.4540710449219,1220.0135498046875,6.353176116943359,11.971786499023438,23.89851188659668,60.078189849853516,11990.400390625
120,116.20259094238281,348.4595947265625,1180.6009521484375,6.153998851776123,11.645298957824707,23.238183975219727,58.790245056152344,11589.1875
130,8822.4326171875,26738.408203125,88418.8515625,434.5469665527344,870.4608154296875,1765.4990234375,4592.865234375,899313.0625
140,96.74349975585938,293.2759094238281,979.2181396484375,5.206748008728027,9.704622268676758,19.5942325592041,48.88127517700195,9835.55859375
150,91.05408477783203,277.70697021484375,915.2551879882812,4.924676418304443,9.12250804901123,18.496875762939453,45.5759162902832,9281.7373046875
160,80.01234436035156,243.46160888671875,827.104736328125,4.3249406814575195,8.199090957641602,16.511043548583984,40.22932815551758,8235.00390625
170,79.03050994873047,243.69068908691406,811.177734375,4.274914264678955,8.17585563659668,16.297761917114258,39.58744812011719,8099.45849609375
180,2867.406005859375,8126.46484375,25361.8515625,127.25016021728516,254.90304565429688,531.5570068359375,1207.374755859375,238906.96875
190,80.32955169677734,246.64175415039062,823.3670654296875,4.3654303550720215,8.305898666381836,16.628137588500977,40.3110466003418,8308.255859375
200,73.27873992919922,225.84661865234375,749.05908203125,4.0136613845825195,7.552815914154053,15.112655639648438,36.656497955322266,7559.0947265625
210,99.75148010253906,318.4031066894531,1108.2613525390625,6.760921478271484,14.596471786499023,31.79974937438965,75.86905670166016,21921.638671875
220,5244.4619140625,17744.28125,57017.25390625,279.6147155761719,572.7777099609375,1135.330810546875,2798.1640625,504909.03125
230,894.0186157226562,3182.249755859375,8769.275390625,45.2397575378418,85.13715362548828,196.62387084960938,509.8874206542969,88779.578125
240,1547.92236328125,4674.470703125,16845.388671875,75.2347640991211,145.81060791015625,297.35400390625,714.2195434570312,139749.09375
250,813.1265869140625,2190.90234375,6858.50439453125,37.309871673583984,71.96691131591797,145.6625213623047,336.9468688964844,64298.37890625
260,88.79295349121094,279.2936096191406,978.0208740234375,4.533559799194336,9.262290000915527,18.27760124206543,45.73294448852539,9679.134765625
270,164.26358032226562,458.7269287109375,1550.26806640625,9.030322074890137,13.614851951599121,35.276695251464844,68.74462127685547,16140.1708984375
280,58.89167022705078,186.7669677734375,657.7047119140625,3.158390998840332,6.872326374053955,12.886625289916992,33.17512512207031,5883.24609375
290,44.68006896972656,138.3647003173828,456.03271484375,2.4767534732818604,4.554065704345703,9.527409553527832,21.804054260253906,4522.55908203125
300,669.408447265625,1986.2576904296875,7139.2490234375,30.723072052001953,61.908390045166016,124.90010070800781,297.1458740234375,62291.95703125
310,67.63081359863281,187.1438446044922,677.3870849609375,3.2944750785827637,6.932805061340332,14.006818771362305,32.62302017211914,6460.1923828125
320,46.80410385131836,142.38980102539062,472.22808837890625,2.5774693489074707,4.7256293296813965,9.953204154968262,23.021825790405273,4636.3564453125
330,1137.65478515625,3849.506103515625,12606.4619140625,68.05770874023438,124.12317657470703,264.2350158691406,628.54736328125,124661.984375
340,46.48405456542969,138.98663330078125,468.7361145019531,2.5182065963745117,4.665316581726074,9.686697959899902,22.454370498657227,4599.755859375
350,324.3065185546875,906.8308715820312,3017.548583984375,15.626933097839355,29.978410720825195,69.02666473388672,175.19403076171875,34447.6171875
360,44.66863250732422,135.4573974609375,470.06109619140625,2.460354804992676,4.665371417999268,9.478448867797852,22.05712890625,4578.96630859375
370,39.89956283569336,119.86239624023438,411.58563232421875,2.2260265350341797,4.127676963806152,8.423254013061523,20.63313865661621,4190.6943359375
380,35.80491256713867,106.66181182861328,355.7791748046875,1.9734714031219482,3.695747137069702,7.305405139923096,17.810745239257812,3632.5400390625
390,33.794681549072266,101.73932647705078,342.0552978515625,1.892913818359375,3.5547406673431396,7.024342060089111,17.061779022216797,3485.5712890625
400,29.388986587524414,89.85836791992188,300.44171142578125,1.6869919300079346,3.1580021381378174,6.201091289520264,14.78420352935791,3080.658447265625
410,98.63673400878906,204.7458038330078,759.8311767578125,4.0777668952941895,4.7054057121276855,11.597424507141113,28.239707946777344,6379.50390625
420,29.224607467651367,89.56861877441406,298.44439697265625,1.6742907762527466,3.123322010040283,6.158048629760742,15.281970024108887,3036.2919921875
430,40.960811614990234,143.44912719726562,446.1129455566406,2.3874502182006836,4.915903568267822,8.409686088562012,20.271493911743164,4195.79443359375
440,30.325712203979492,91.24017333984375,304.38873291015625,1.6313512325286865,3.2076969146728516,6.403317928314209,14.392837524414062,2906.850341796875
450,25.72047233581543,76.07920837402344,259.66668701171875,1.4757407903671265,2.7070229053497314,5.433945655822754,12.793307304382324,2686.484130859375
460,70.07978820800781,196.85899353027344,635.3377075195312,3.5742313861846924,6.071764945983887,11.016172409057617,39.16334533691406,6050.39208984375
470,198.78236389160156,514.8948974609375,1731.315673828125,6.440616130828857,12.23548698425293,37.589088439941406,61.06296920776367,11545.958984375
480,23.028188705444336,68.93643951416016,233.4613037109375,1.3183650970458984,2.420726776123047,4.922046661376953,11.641548156738281,2443.427978515625
490,24.8056583404541,75.4472427368164,257.13818359375,1.4376888275146484,2.621182680130005,5.389225482940674,12.6408052444458,2663.239501953125
500,310.8160095214844,1049.1654052734375,2624.759765625,10.946090698242188,32.915592193603516,56.95780944824219,152.14268493652344,26441.703125
510,81.02489471435547,195.67276000976562,600.9074096679688,3.4636073112487793,6.61976957321167,15.086706161499023,39.34092712402344,7606.55615234375
520,492.4322204589844,1591.3177490234375,4743.119140625,23.057214736938477,40.73418426513672,85.02185821533203,206.2013702392578,43978.1484375
530,186.84815979003906,736.5203857421875,2044.8922119140625,12.584601402282715,24.08755874633789,56.458003997802734,111.9053955078125,23306.103515625
540,28.25580406188965,91.71295166015625,279.0145568847656,1.779741644859314,3.3433046340942383,6.265003681182861,16.020353317260742,2948.220703125
550,17.59368324279785,53.6371955871582,179.39657592773438,1.0666155815124512,1.984082579612732,4.017913818359375,9.077737808227539,1897.6094970703125
560,15.826416015625,48.04459762573242,159.76837158203125,0.9859716296195984,1.8173598051071167,3.683526039123535,7.968624591827393,1679.6705322265625
570,390.91070556640625,1184.3157958984375,3560.70751953125,18.370256423950195,42.063472747802734,96.45671081542969,246.6071014404297,50535.8125
580,15.102869987487793,46.36729431152344,152.1407928466797,0.9355683922767639,1.7490119934082031,3.5109047889709473,7.519577980041504,1628.3394775390625
590,15.106314659118652,45.09712600708008,152.7882080078125,0.9224092364311218,1.7438849210739136,3.473353862762451,7.606100559234619,1635.18310546875
600,15.021319389343262,46.5949821472168,158.51858520507812,0.9627271890640259,1.8299307823181152,3.5794177055358887,7.617853164672852,1664.443603515625
610,51.26008987426758,170.6945037841797,685.8796997070312,4.314605712890625,7.263554096221924,11.372645378112793,20.667158126831055,6075.92626953125
620,15.706594467163086,50.76741409301758,164.71322631835938,1.0588725805282593,1.856294870376587,4.10307502746582,8.734872817993164,2143.61083984375
630,13.119404792785645,41.800331115722656,132.9668731689453,0.8665887713432312,1.609574794769287,3.1261649131774902,6.814875602722168,1419.150390625
640,12.755688667297363,40.18376922607422,128.70651245117188,0.849405825138092,1.5626890659332275,3.0563812255859375,6.6691813468933105,1382.3719482421875
650,77.18061065673828,200.7665252685547,565.4808959960938,1.915145754814148,4.422643184661865,10.8075590133667,27.58161163330078,3601.651611328125
660,13.039467811584473,106.32430267333984,115.8766098022461,2.2036497592926025,2.69584321975708,3.3049380779266357,14.683725357055664,1443.9329833984375
670,137.94483947753906,428.26690673828125,1257.8433837890625,9.900455474853516,15.516975402832031,35.60237503051758,59.32604217529297,13909.6220703125
680,10.201539039611816,33.29800033569336,105.6097640991211,0.7617087364196777,1.3907641172409058,2.705289602279663,5.615711688995361,1093.4278564453125
690,10.238848686218262,32.98603820800781,106.31123352050781,0.7553572654724121,1.390867829322815,2.6698880195617676,5.591712951660156,1107.3668212890625
700,32.76835632324219,90.30712890625,271.072509765625,2.0412943363189697,3.4970972537994385,6.259463310241699,14.713052749633789,3101.34716796875
710,9.712818145751953,31.543701171875,101.70468139648438,0.7386276125907898,1.3459638357162476,2.63348126411438,5.40681791305542,1070.1690673828125
720,12.101308822631836,44.40814208984375,152.5106658935547,1.0301012992858887,2.3735928535461426,4.548313617706299,9.211309432983398,1390.3197021484375
730,121.05036163330078,97.58179473876953,1932.555908203125,12.95486831665039,16.029016494750977,46.36741638183594,92.83814239501953,7201.41552734375
740,42.9539909362793,142.45603942871094,368.9381408691406,3.765883684158325,4.036027431488037,14.728601455688477,26.808765411376953,8176.69775390625
750,8.766104698181152,28.51163673400879,90.11671447753906,0.6886080503463745,1.246088981628418,2.4608137607574463,4.938928604125977,938.1624755859375
760,9.065896034240723,29.381113052368164,93.1037826538086,0.712537944316864,1.2843621969223022,2.5566272735595703,5.09281063079834,1003.814453125
770,8.10777473449707,26.674694061279297,84.25696563720703,0.6512143611907959,1.1949107646942139,2.30769419670105,4.683302402496338,894.8912353515625
780,11.07935905456543,34.80044174194336,120.18799591064453,0.7758840918540955,1.4103190898895264,2.8355047702789307,6.13412618637085,1275.4700927734375
790,21.288543701171875,69.795654296875,214.9614715576172,1.4185302257537842,2.5813872814178467,5.769470691680908,11.514039039611816,1772.5545654296875
800,8.106654167175293,26.61452293395996,84.97248840332031,0.6390829086303711,1.164546012878418,2.293294906616211,4.545401096343994,880.8182983398438
810,30.11009407043457,126.04615020751953,284.7671813964844,1.5639580488204956,5.109137058258057,12.238479614257812,20.408294677734375,2291.087646484375
820,7.344771862030029,25.553190231323242,81.21980285644531,0.6092662811279297,1.1184872388839722,2.138582229614258,4.301280498504639,838.98388671875
830,6.609726905822754,23.432209014892578,74.32222747802734,0.5524269342422485,1.009190320968628,1.9589697122573853,3.913393497467041,741.0673217773438
840,28.640640258789062,103.68291473388672,320.58441162109375,2.0457260608673096,3.4661083221435547,8.378338813781738,16.561498641967773,2770.40087890625
850,25.135665893554688,103.1838607788086,224.53369140625,1.549873948097229,2.8942837715148926,7.651669502258301,15.548623085021973,2347.815673828125
860,6.000621795654297,20.794858932495117,68.95247650146484,0.5112392902374268,0.9125499129295349,1.8060702085494995,3.482264995574951,655.870361328125
870,25.425506591796875,127.37718963623047,308.3813781738281,1.8123360872268677,3.762467384338379,5.502391815185547,11.956293106079102,3303.0712890625
880,764.3871459960938,2314.168701171875,9700.255859375,50.40406799316406,79.9359359741211,178.6475372314453,383.57928466796875,87640.21875
890,5.327865123748779,18.038511276245117,60.01560592651367,0.46577346324920654,0.8213339447975159,1.6447727680206299,3.117703914642334,559.4882202148438
900,6.517950534820557,26.711809158325195,81.40348052978516,0.47344502806663513,0.9814289212226868,2.005350112915039,3.61568021774292,600.4136962890625
910,7.110795497894287,29.989871978759766,87.39978790283203,0.7075396180152893,0.8490737080574036,2.219806432723999,4.383865833282471,891.6802368164062
920,5.333587646484375,18.920827865600586,59.179901123046875,0.4515528380870819,0.7819498181343079,1.6504844427108765,3.050426959991455,734.38427734375
930,5.195419788360596,18.346445083618164,61.4505615234375,0.46157315373420715,0.797075629234314,1.6569944620132446,3.1901988983154297,580.5465087890625
940,4.915909290313721,17.245830535888672,58.130550384521484,0.4462600350379944,0.7297647595405579,1.6154758930206299,2.9429540634155273,556.5853881835938
950,5.00339937210083,17.189327239990234,55.53377151489258,0.4395259618759155,0.7405239939689636,1.5786051750183105,2.8829689025878906,555.1640014648438
960,4.6963043212890625,15.791276931762695,52.15880584716797,0.4193185269832611,0.6856695413589478,1.4842196702957153,2.743361473083496,517.023193359375
970,4.252363204956055,14.233475685119629,47.22711181640625,0.389938086271286,0.6377270221710205,1.3663382530212402,2.4526314735412598,462.0148620605469
980,3.640347957611084,13.224863052368164,42.41289520263672,0.3657052516937256,0.5895110964775085,1.2572115659713745,2.163456439971924,401.47998046875
990,3.6861062049865723,12.86609172821045,40.453224182128906,0.36139342188835144,0.5706843137741089,1.227494478225708,2.0573878288269043,421.6571044921875
1000,5.68174409866333,14.755491256713867,70.56745147705078,0.37081944942474365,0.746799647808075,1.9359135627746582,2.973299026489258,836.60302734375
1010,2.7549924850463867,10.19332218170166,31.9406795501709,0.30196014046669006,0.48402878642082214,1.0681108236312866,1.6543482542037964,324.0038146972656
1020,2.98746657371521,11.060070991516113,33.681663513183594,0.3251008987426758,0.5061764717102051,1.1233378648757935,1.7585837841033936,340.3858947753906
1030,233.51312255859375,854.710693359375,2682.826171875,16.94668960571289,38.36884307861328,99.8273696899414,135.8629608154297,37088.42578125
1040,11.452402114868164,84.00572967529297,233.89952087402344,1.815492868423462,2.0496320724487305,4.890623092651367,8.915925025939941,914.5037841796875
1050,128.65966796875,365.7742919921875,1354.549072265625,5.733740329742432,14.047810554504395,36.040225982666016,70.06639862060547,8641.822265625
1060,3.2952706813812256,10.211617469787598,34.8460693359375,0.3598799407482147,0.5219866037368774,1.1888086795806885,1.8875732421875,395.3272705078125
1070,2.175675392150879,7.648533344268799,24.938247680664062,0.2596712112426758,0.40240955352783203,0.893438458442688,1.2829787731170654,253.02810668945312
1080,2.1178457736968994,7.607999324798584,24.548049926757812,0.2515868544578552,0.3913719952106476,0.8803949356079102,1.247662901878357,240.93724060058594
1090,2.1558122634887695,7.653962135314941,24.750059127807617,0.2557513415813446,0.40522974729537964,0.9011192321777344,1.2777224779129028,242.82366943359375
1100,2.618208646774292,8.922796249389648,30.116304397583008,0.2638130187988281,0.45395058393478394,0.9964643120765686,1.4517887830734253,285.2352600097656
1110,1.951979398727417,6.943673133850098,22.555179595947266,0.2378098964691162,0.3668150007724762,0.8110739588737488,1.1493834257125854,223.41970825195312
1120,1.984426498413086,6.917264938354492,22.453594207763672,0.2345973253250122,0.3753144145011902,0.8166963458061218,1.1732687950134277,223.77256774902344
1130,5.788926601409912,18.512409210205078,54.729759216308594,0.4884793162345886,0.8788526058197021,1.6360338926315308,2.8165338039398193,509.4989929199219
1140,3.3597352504730225,17.336368560791016,55.834617614746094,0.38411781191825867,0.6014835238456726,1.7395797967910767,2.3065762519836426,591.9796752929688
1150,30.62458038330078,166.65341186523438,549.8896484375,3.2397620677948,5.631673336029053,13.430906295776367,25.098295211791992,4889.21923828125
1160,4.630149841308594,13.18358039855957,36.4969367980957,0.3938198983669281,0.6206735372543335,1.2203737497329712,1.8504834175109863,402.0608215332031
1170,1.6647616624832153,5.77473258972168,18.406017303466797,0.21822687983512878,0.3403375744819641,0.7216120958328247,0.9774187207221985,190.05751037597656
1180,7.385558605194092,19.681861877441406,40.04731750488281,0.5268571376800537,1.005312442779541,1.6969691514968872,2.8451950550079346,716.7224731445312
1190,1.3930115699768066,4.857560157775879,15.245518684387207,0.190593421459198,0.29244935512542725,0.5927125811576843,0.8199445605278015,158.0156707763672
1200,1.366728663444519,4.770820617675781,22.782255172729492,0.23484452068805695,0.33375972509384155,0.8841409683227539,1.299931526184082,181.32504272460938
1210,1.1929631233215332,4.267124652862549,13.352622985839844,0.17783673107624054,0.27069181203842163,0.5370603799819946,0.731593668460846,138.59219360351562
1220,1.139996886253357,3.9553844928741455,12.687291145324707,0.1726558357477188,0.2616576850414276,0.5192150473594666,0.6840178370475769,132.05935668945312
1230,1.0609357357025146,3.633605480194092,11.447936058044434,0.16327863931655884,0.250642329454422,0.48956096172332764,0.6386380791664124,122.21761322021484
1240,1.06493079662323,3.710214853286743,11.617311477661133,0.1644148826599121,0.2499111443758011,0.4990917444229126,0.65279221534729,125.04183959960938
1250,1.07061767578125,3.64414381980896,11.660832405090332,0.164332315325737,0.2545504570007324,0.5007367134094238,0.6447367668151855,124.26293182373047
1260,1.036818504333496,3.560030460357666,11.524861335754395,0.16061663627624512,0.24560649693012238,0.49206095933914185,0.6344369053840637,121.599853515625
1270,22.3510684967041,153.64474487304688,390.3964538574219,2.8532140254974365,5.050522327423096,14.456310272216797,24.564050674438477,3438.259033203125
1280,168.83731079101562,431.0357360839844,1103.1556396484375,13.839056968688965,18.50977325439453,57.651912689208984,65.61611938476562,16815.908203125
1290,0.977215051651001,3.9777870178222656,11.74504566192627,0.15698735415935516,0.23558254539966583,0.47488918900489807,0.610723078250885,112.3070297241211
1300,14.015240669250488,52.40431213378906,86.7921142578125,1.911852478981018,4.834846496582031,6.590878486633301,3.9125287532806396,862.1040649414062
1310,25.74976921081543,70.69100952148438,147.77548217773438,2.3318662643432617,3.063148021697998,10.106771469116211,10.546313285827637,2630.611328125
1320,17.6047306060791,69.00474548339844,250.4748077392578,1.9027917385101318,3.3323652744293213,8.25221061706543,11.814628601074219,2423.39404296875
1330,2.8141822814941406,12.91413688659668,37.823524475097656,0.3372974097728729,0.6223028302192688,1.6875989437103271,2.4578773975372314,324.4947814941406
1340,1.0518449544906616,3.201251745223999,11.003190040588379,0.14839185774326324,0.24187548458576202,0.4589681029319763,0.6065753102302551,119.43022155761719
1350,1.362162470817566,3.8894197940826416,13.887831687927246,0.1983536034822464,0.3763769865036011,0.7216467261314392,0.9245850443840027,205.99676513671875
1360,1.422466516494751,5.626291275024414,49.734375,0.20774950087070465,0.28526341915130615,1.044034719467163,1.4031295776367188,256.4200744628906
1370,1.9576250314712524,4.757444381713867,8.624610900878906,0.15787480771541595,0.34963545203208923,0.38283711671829224,0.4331701695919037,111.61967468261719
1380,0.6888304352760315,3.923255205154419,14.949913024902344,0.12389573454856873,0.22527162730693817,0.3836762011051178,0.4673006534576416,119.20127868652344
1390,0.7290935516357422,2.4831442832946777,8.575373649597168,0.1292901635169983,0.1901962161064148,0.3790002763271332,0.4361281096935272,88.72012329101562
1400,1.087018609046936,3.987137794494629,14.67154598236084,0.18065035343170166,0.2748803496360779,0.6056996583938599,0.67141193151474,145.2637481689453
1410,0.6279987692832947,2.1499269008636475,7.492048740386963,0.11935887485742569,0.17392604053020477,0.34305551648139954,0.38241592049598694,77.70572662353516
1420,12.667630195617676,26.185195922851562,105.20376586914062,1.6316571235656738,2.183581829071045,3.951807737350464,5.057450771331787,1165.5028076171875
1430,0.6017004251480103,2.05349063873291,6.987625598907471,0.11640539020299911,0.17100870609283447,0.33394160866737366,0.37545540928840637,77.04747772216797
1440,0.9358440041542053,8.8908052444458,55.994651794433594,0.28165125846862793,0.18808667361736298,1.0763211250305176,1.4788223505020142,192.58346557617188
1450,0.7659144401550293,2.8317606449127197,10.9249906539917,0.16338926553726196,0.2980830669403076,0.8970680236816406,0.6160930395126343,159.80026245117188
1460,1.1400033235549927,3.447800874710083,22.649337768554688,0.20255571603775024,0.2590875029563904,0.6730607151985168,0.8434692025184631,177.6974639892578
1470,0.5694997906684875,2.0056421756744385,6.576473712921143,0.11618698388338089,0.16535963118076324,0.33136096596717834,0.356143981218338,77.69815063476562
1480,0.9422988295555115,3.9243531227111816,40.58026123046875,0.2086395025253296,0.3524300456047058,0.9794594049453735,0.9024568796157837,135.26377868652344
1490,1.4750452041625977,5.327327728271484,14.357500076293945,0.19607892632484436,0.5688982009887695,1.1090565919876099,1.1225074529647827,263.3752746582031
1500,0.5623588562011719,1.9142332077026367,6.502483367919922,0.11364590376615524,0.1661292165517807,0.3276579976081848,0.3571983873844147,78.1962890625
1510,0.5186938047409058,1.7998217344284058,6.078395843505859,0.10905331373214722,0.15642601251602173,0.30760881304740906,0.33752331137657166,74.56079864501953
1520,0.8680165410041809,3.06569242477417,7.426145076751709,0.15726296603679657,0.21337634325027466,0.4331800043582916,0.4690673053264618,105.4959945678711
1530,29.32794952392578,203.29159545898438,711.7124633789062,5.692634105682373,10.964561462402344,40.947486877441406,38.62899398803711,6495.90576171875
1540,0.5081132054328918,1.7832424640655518,5.878291130065918,0.10993879288434982,0.15606819093227386,0.2999347150325775,0.32060593366622925,69.88223266601562
1550,0.5249380469322205,1.8586924076080322,6.024569034576416,0.11316350102424622,0.15952810645103455,0.3087058663368225,0.3239366114139557,71.52606201171875
1560,2.5432069301605225,13.420105934143066,51.6401252746582,0.9393747448921204,1.0151894092559814,2.7185282707214355,2.949208974838257,681.1598510742188
1570,0.4430292844772339,3.29671049118042,15.238040924072266,0.10272155702114105,0.21984116733074188,0.6791787147521973,0.5628551244735718,157.97071838378906
1580,0.4366596043109894,1.5349243879318237,4.98687744140625,0.1013798862695694,0.141682967543602,0.27729788422584534,0.28021228313446045,62.456268310546875
1590,0.4231507182121277,1.5079652070999146,5.114590167999268,0.09474394470453262,0.13858826458454132,0.279857873916626,0.2700539827346802,59.626251220703125
1600,0.419654905796051,1.4539783000946045,5.109990119934082,0.09197667986154556,0.1390572339296341,0.2977490723133087,0.26183027029037476,59.689666748046875
1610,0.4053421914577484,1.4807559251785278,4.917431354522705,0.09189370274543762,0.13883590698242188,0.27119654417037964,0.26189401745796204,57.23307800292969
1620,0.38236185908317566,2.05901837348938,22.32710838317871,0.2355610579252243,0.624082624912262,2.119692325592041,0.2828989326953888,133.98837280273438
1630,0.4089979827404022,1.5227715969085693,4.7849273681640625,0.08985834568738937,0.13467465341091156,0.27654173970222473,0.2587369680404663,56.03451919555664
1640,0.36723262071609497,1.461106300354004,7.44748067855835,0.09811799228191376,0.14843934774398804,0.35134226083755493,0.28081536293029785,53.43146514892578
1650,0.3122203052043915,1.124884009361267,3.9284276962280273,0.07741514593362808,0.11837725341320038,0.23539885878562927,0.2185228019952774,46.81808853149414
1660,0.3101632595062256,1.1400620937347412,3.988952875137329,0.07639319449663162,0.1165282279253006,0.22827625274658203,0.2183263599872589,46.86743927001953
1670,0.3180266320705414,1.2056111097335815,4.169131755828857,0.07825735956430435,0.11733061820268631,0.22940440475940704,0.2253096103668213,48.48501968383789
1680,0.31832295656204224,1.162270426750183,4.115874767303467,0.07579006254673004,0.11173418909311295,0.22302564978599548,0.21095076203346252,46.55011749267578
1690,4.455925941467285,53.13288879394531,127.22860717773438,1.8382669687271118,2.240370273590088,6.458764553070068,5.886653900146484,1198.1324462890625
1700,0.3209346532821655,1.1905784606933594,4.092151165008545,0.07477353513240814,0.11007057875394821,0.2220185101032257,0.20782069861888885,45.90861892700195
1710,0.48223820328712463,2.8929169178009033,8.962990760803223,0.30448299646377563,0.2889192998409271,0.5866211652755737,0.9254521131515503,221.9144744873047
1720,0.32574886083602905,1.1676406860351562,3.7726173400878906,0.07502765953540802,0.10911636054515839,0.21052156388759613,0.1920260488986969,44.34326171875
1730,0.2986190617084503,1.1080050468444824,3.8167006969451904,0.07321541756391525,0.10641726106405258,0.21305087208747864,0.19739721715450287,45.618141174316406
1740,5.6724138259887695,17.94013786315918,33.996498107910156,0.9645923972129822,1.2383726835250854,2.130009889602661,2.2392728328704834,571.9530639648438
1750,0.27255281805992126,1.041382074356079,3.7941431999206543,0.07238735258579254,0.10109785944223404,0.20919911563396454,0.18719491362571716,42.11696243286133
1760,1.9350506067276,15.036972045898438,49.889305114746094,0.5964977741241455,0.9358861446380615,2.362602949142456,3.9486048221588135,776.969482421875
1770,2.3210980892181396,4.745332717895508,24.333974838256836,0.49196910858154297,0.579759955406189,0.9985291361808777,0.7209307551383972,286.50811767578125
1780,0.2451188713312149,0.8980672359466553,3.333169460296631,0.06459064781665802,0.09380070120096207,0.1917022168636322,0.15828421711921692,35.638832092285156
1790,0.25514620542526245,1.016291618347168,3.7934775352478027,0.0637625977396965,0.0965040996670723,0.20236769318580627,0.19670811295509338,40.09972381591797
1800,0.24766311049461365,0.9516705274581909,3.584852933883667,0.06497282534837723,0.09622566401958466,0.2013702690601349,0.17469023168087006,38.0229377746582
1810,0.24215854704380035,0.9290199875831604,3.435030698776245,0.06269752979278564,0.0943247452378273,0.19250209629535675,0.16571906208992004,38.061302185058594
1820,0.24341146647930145,0.9631534814834595,3.59619140625,0.06591422110795975,0.09667083621025085,0.20618338882923126,0.17888116836547852,39.7628288269043
1830,16.282838821411133,56.693504333496094,189.82264709472656,2.55354380607605,3.899508237838745,8.253287315368652,9.179399490356445,1792.156005859375
1840,0.3252500891685486,1.741104245185852,14.354093551635742,0.08605301380157471,0.12797631323337555,0.46270349621772766,0.3640310764312744,93.65973663330078
1850,0.37333038449287415,1.3884938955307007,5.855013847351074,0.11038203537464142,0.14421778917312622,0.2591724097728729,0.20942294597625732,61.81887435913086
1860,0.21499651670455933,0.8602181077003479,3.283565044403076,0.05744310840964317,0.08344510942697525,0.18942826986312866,0.16220368444919586,35.34204864501953
1870,0.20541343092918396,0.8027510643005371,3.0865774154663086,0.056315962225198746,0.08175868541002274,0.1883336454629898,0.151250958442688,33.786338806152344
1880,0.18995606899261475,0.7573005557060242,2.9637274742126465,0.05528378486633301,0.0802449882030487,0.17752107977867126,0.14415568113327026,30.288911819458008
1890,0.19714102149009705,0.8344143629074097,4.074137210845947,0.054672494530677795,0.08201570808887482,0.2212929129600525,0.17927804589271545,35.093021392822266
1900,4.513388156890869,19.213953018188477,86.03044128417969,0.5932990908622742,2.5221378803253174,9.810543060302734,2.8439481258392334,1228.1611328125
1910,0.178310826420784,0.6760264039039612,2.8679513931274414,0.05095779150724411,0.07399828732013702,0.1670585423707962,0.13685835897922516,27.964570999145508
1920,1.3537248373031616,9.340798377990723,25.456165313720703,0.22261185944080353,0.5003792643547058,2.7647833824157715,1.3987160921096802,337.5818786621094
1930,0.169048011302948,0.5961427092552185,2.572357416152954,0.0465431734919548,0.06958694010972977,0.14704538881778717,0.1275969296693802,24.44545555114746
1940,0.178192600607872,0.5840322375297546,2.631650447845459,0.04627446085214615,0.07079362869262695,0.13959136605262756,0.12740901112556458,23.07007598876953
1950,0.99129718542099,5.915504455566406,16.398052215576172,0.17369365692138672,0.5025336146354675,1.0995981693267822,0.5237208008766174,213.8598175048828
1960,9.003034591674805,80.84526062011719,406.1685485839844,2.1010401248931885,2.78913950920105,10.549209594726562,19.41850471496582,2118.440673828125
1970,0.9036328792572021,1.7762900590896606,7.795393943786621,0.11597242951393127,0.20913086831569672,0.1663823127746582,0.4574923515319824,47.226505279541016
1980,0.17111924290657043,0.5450922250747681,2.4449472427368164,0.04477062448859215,0.06846350431442261,0.1351407766342163,0.12071055918931961,20.640199661254883
1990,0.15862146019935608,0.503460168838501,2.283877372741699,0.04119729623198509,0.06311839073896408,0.12677410244941711,0.11143042147159576,19.188030242919922
2000,0.14375029504299164,0.4494892954826355,2.1498658657073975,0.038410138338804245,0.06100594624876976,0.1268211305141449,0.10898037254810333,19.682363510131836
2010,0.16779914498329163,0.5591278076171875,2.3910155296325684,0.04624563828110695,0.06423220783472061,0.14228704571723938,0.15388096868991852,23.1978702545166
2020,0.14202776551246643,0.49168363213539124,2.2527809143066406,0.039508186280727386,0.06161031872034073,0.13677914440631866,0.11293566972017288,20.61073875427246
2030,0.1691507250070572,0.7368307113647461,3.709768772125244,0.045575063675642014,0.07204288244247437,0.18173982203006744,0.12248631566762924,29.119131088256836
2040,0.14391562342643738,0.4824828803539276,2.070023775100708,0.038550641387701035,0.06195685267448425,0.134104385972023,0.10969839245080948,20.012657165527344
2050,0.2651468515396118,0.6260032057762146,2.000262498855591,0.05147247388958931,0.08449137210845947,0.12375175952911377,0.14196744561195374,20.77587127685547
2060,3.07369327545166,1.9310061931610107,38.533172607421875,0.3517976701259613,0.4827202260494232,0.7076295018196106,2.2427074909210205,272.82647705078125
2070,0.1429397165775299,0.45405951142311096,2.006920576095581,0.04012409225106239,0.06532089412212372,0.13444919884204865,0.10061139613389969,20.34096908569336
2080,0.1270989030599594,0.43040958046913147,2.0088934898376465,0.037128616124391556,0.06023788079619408,0.13248291611671448,0.1036393940448761,19.614694595336914
2090,0.18525627255439758,0.7254685163497925,3.782032012939453,0.0505690723657608,0.07640032470226288,0.16731274127960205,0.20528586208820343,28.704038619995117
2100,0.14944954216480255,0.7736251950263977,2.5166001319885254,0.04172419756650925,0.07655376940965652,0.16511975228786469,0.12985233962535858,27.72071647644043
2110,0.14328841865062714,0.6450757384300232,3.3429250717163086,0.03965628519654274,0.06377440690994263,0.17156721651554108,0.1737217903137207,33.7977294921875
2120,0.13309435546398163,0.45013248920440674,2.046060085296631,0.038004569709300995,0.060159847140312195,0.13675180077552795,0.100307397544384,19.610979080200195
2130,0.18284086883068085,0.4412077069282532,4.735901355743408,0.040290120989084244,0.34663689136505127,0.17554576694965363,0.19014476239681244,25.420482635498047
2140,0.1135280430316925,0.41755571961402893,2.1356618404388428,0.034569356590509415,0.055641189217567444,0.13032560050487518,0.09391582757234573,18.622468948364258
2150,0.10205718129873276,0.37139421701431274,1.7331209182739258,0.03152492642402649,0.0523238480091095,0.11690758913755417,0.08521705865859985,14.969049453735352
2160,0.1737828403711319,0.4098021984100342,2.1484365463256836,0.049080394208431244,0.05340906232595444,0.13717740774154663,0.11146729439496994,16.483623504638672
2170,0.09515511244535446,0.3625429570674896,1.7975215911865234,0.030854152515530586,0.051594723016023636,0.12144624441862106,0.08904294669628143,15.565202713012695
2180,0.4810977876186371,1.2904295921325684,5.05537748336792,0.03383081778883934,0.11701295524835587,0.3403431177139282,0.5046215653419495,18.368131637573242
2190,0.19304154813289642,1.1366171836853027,9.479901313781738,0.06813269853591919,0.07304686307907104,0.400094598531723,0.3995570242404938,88.28057861328125
2200,0.24453336000442505,1.177002191543579,4.083988189697266,0.07123267650604248,0.09285011887550354,0.213701069355011,0.2918170392513275,40.62984085083008
2210,0.07889073342084885,0.30649450421333313,1.4711315631866455,0.026479477062821388,0.044225845485925674,0.10724558681249619,0.07779957354068756,13.266080856323242
2220,0.23642472922801971,0.4917779564857483,1.638927936553955,0.027258675545454025,0.08875377476215363,0.12622074782848358,0.22323794662952423,26.75831413269043
2230,5.043674468994141,24.737688064575195,43.41324234008789,0.8609307408332825,2.3439507484436035,3.2636830806732178,2.6630871295928955,768.8912963867188
2240,0.08244063705205917,0.31468072533607483,1.494091272354126,0.025303464382886887,0.05054240673780441,0.10300344228744507,0.08668528497219086,13.436997413635254
2250,0.7804125547409058,0.463555246591568,13.189925193786621,0.15155372023582458,0.14962831139564514,0.10767975449562073,0.1768510341644287,72.6128921508789
2260,0.0770174115896225,0.33585259318351746,1.5236622095108032,0.02628500945866108,0.04429091140627861,0.10826760530471802,0.08345790207386017,14.771862983703613
2270,0.07111604511737823,0.3177241384983063,1.4753222465515137,0.024851471185684204,0.04378856346011162,0.10239270329475403,0.07735349982976913,13.643965721130371
2280,0.06022670492529869,0.2583645284175873,1.1910330057144165,0.022953186184167862,0.038144633173942566,0.09015744924545288,0.06434214860200882,11.03849983215332
2290,0.06495847553014755,0.26921704411506653,1.2414674758911133,0.023942869156599045,0.04004671052098274,0.08873782306909561,0.06632842868566513,11.491559982299805
2300,0.07154668867588043,0.26111888885498047,1.3763048648834229,0.022483643144369125,0.0389951728284359,0.0863608792424202,0.06578437238931656,11.416830062866211
2310,0.058918584138154984,0.23356647789478302,1.1098239421844482,0.021455030888319016,0.03693974018096924,0.08064384758472443,0.06155544891953468,10.388265609741211
2320,0.057772811502218246,0.26166650652885437,1.129809856414795,0.021543625742197037,0.0369332991540432,0.08830075711011887,0.06287818402051926,10.519673347473145
2330,4.109289646148682,10.425152778625488,32.02859115600586,0.9233293533325195,2.033935308456421,1.0925132036209106,2.1271257400512695,357.9885559082031
2340,0.2458730936050415,11.353242874145508,43.727909088134766,0.04306703433394432,0.3612481653690338,1.52822744846344,0.3919745683670044,157.5455780029297
2350,0.05228366330265999,0.21003396809101105,1.0061700344085693,0.02026023529469967,0.03499654307961464,0.07209116220474243,0.05595162883400917,9.113057136535645
2360,0.8914568424224854,1.4740720987319946,17.97335433959961,0.2261742502450943,0.323507159948349,0.48598018288612366,0.7756970524787903,113.94610595703125
2370,0.04938468337059021,0.2023707777261734,0.9404436349868774,0.018511725589632988,0.03246443718671799,0.06815052032470703,0.055505309253931046,8.701403617858887
2380,0.05411622300744057,0.21111349761486053,1.0164259672164917,0.019472578540444374,0.03511820361018181,0.07252069562673569,0.055990006774663925,9.347979545593262
2390,0.2955925762653351,3.576374053955078,29.757341384887695,0.13401411473751068,0.15251490473747253,0.7431145310401917,1.1498005390167236,195.0615692138672
2400,0.05831039324402809,0.21242760121822357,0.9943054914474487,0.019362905994057655,0.03493765369057655,0.0727972760796547,0.05871128663420677,9.169836044311523
2410,0.762879490852356,5.448659896850586,41.464141845703125,0.2231554538011551,0.3904121518135071,2.3416075706481934,0.9957354664802551,277.1246643066406
2420,2.54740309715271,5.843386650085449,64.00625610351562,0.5926223993301392,0.8280794024467468,1.0799096822738647,3.0123724937438965,290.62860107421875
2430,1.3369596004486084,12.893275260925293,30.674406051635742,0.43612536787986755,0.5454777479171753,0.7340278625488281,3.6593570709228516,194.1565399169922
2440,0.10632859915494919,0.3819164037704468,3.4704511165618896,0.07335029542446136,0.20917679369449615,0.5239743590354919,0.4243764877319336,46.37759017944336
2450,0.1794751137495041,0.2448444366455078,3.6673033237457275,0.0803462564945221,0.09687557816505432,0.2035766839981079,0.14302021265029907,18.235776901245117
2460,0.06770544499158859,0.42981404066085815,0.9708099961280823,0.01983899436891079,0.0372743122279644,0.10837432742118835,0.08202024549245834,9.52966022491455
2470,0.06325741857290268,0.1925804316997528,0.9211558699607849,0.018671616911888123,0.03279760852456093,0.06722606718540192,0.057979948818683624,8.949932098388672
2480,0.23279304802417755,0.2486249953508377,1.0903953313827515,0.052297454327344894,0.06367092579603195,0.06873045861721039,0.28588730096817017,9.174853324890137
2490,0.2786429524421692,0.8308961391448975,5.981185436248779,0.06368262320756912,0.0859103575348854,0.20090293884277344,0.2977336347103119,35.62925720214844
2500,0.5511054396629333,1.3048516511917114,6.210962295532227,0.36561140418052673,0.48404404520988464,0.06483636051416397,0.2301979660987854,74.5558853149414
2510,1.7162901163101196,16.619169235229492,91.63533782958984,0.42013269662857056,0.7091850638389587,6.029613971710205,3.589005470275879,766.1653442382812
2520,0.04708240553736687,0.15673504769802094,0.7928119897842407,0.015743162482976913,0.02843601629137993,0.06389377266168594,0.04930124804377556,7.390429496765137
2530,0.543009340763092,0.5953938364982605,4.067750930786133,0.05198550969362259,0.1905297189950943,0.09590525925159454,0.2096635103225708,38.54500961303711
2540,0.045004766434431076,0.1386614888906479,0.7546100616455078,0.014836267568171024,0.02788594923913479,0.0576305128633976,0.04301571846008301,6.758460998535156
2550,0.043056219816207886,0.13714057207107544,0.815577507019043,0.014163521118462086,0.027884135022759438,0.060455285012722015,0.05508654564619064,6.685872554779053
2560,0.03763919323682785,0.11729370057582855,0.6826189756393433,0.012933853082358837,0.026461977511644363,0.052835237234830856,0.039477281272411346,5.874270915985107
2570,0.35440751910209656,1.4579721689224243,8.995055198669434,0.17359521985054016,0.4151545763015747,0.6946623921394348,0.47379860281944275,53.92432403564453
2580,0.2860068082809448,0.3145942687988281,3.4773056507110596,0.0398530475795269,0.11843166500329971,0.08472785353660583,0.058913446962833405,22.22434425354004
2590,0.2105875164270401,0.17915882170200348,4.061666011810303,0.01268013846129179,0.10280758887529373,0.1474454253911972,0.38522425293922424,19.198253631591797
2600,1.2402445077896118,3.012277364730835,21.444782257080078,0.22870700061321259,0.7265809774398804,0.6447513699531555,0.4018261730670929,111.96214294433594
2610,0.030324246734380722,0.1002834290266037,0.574425458908081,0.012223604135215282,0.02464602328836918,0.049817103892564774,0.03350614011287689,5.126313209533691
2620,0.031040048226714134,0.09908689558506012,0.5839136838912964,0.012048968113958836,0.024447115138173103,0.04774782061576843,0.03345450013875961,5.141246795654297
2630,0.22900725901126862,0.568703293800354,4.728762626647949,0.02945496141910553,0.02843792736530304,0.24930104613304138,0.3675162196159363,37.431034088134766
2640,0.06472743302583694,0.15640422701835632,0.7243026494979858,0.032999373972415924,0.02971484512090683,0.11237446218729019,0.034760233014822006,4.820685386657715
2650,0.18889857828617096,0.4496244192123413,4.834017276763916,0.03700975701212883,0.06978391855955124,0.14432333409786224,0.31986719369888306,22.71078109741211
2660,0.043813422322273254,0.15293604135513306,0.9593111872673035,0.016432657837867737,0.03561215475201607,0.0663825049996376,0.04830339923501015,9.99773120880127
2670,0.02806142345070839,0.08434752374887466,0.5607169270515442,0.011646985076367855,0.02280956134200096,0.04329835996031761,0.030826453119516373,4.457818508148193
2680,0.023522239178419113,0.07151037454605103,0.48382145166397095,0.010824739001691341,0.02179752290248871,0.03812532126903534,0.02662482112646103,3.918938398361206
2690,0.035331081598997116,0.07741430401802063,0.5743184685707092,0.01146788988262415,0.023149462416768074,0.038581766188144684,0.029011258855462074,4.460896968841553
2700,0.03362630680203438,0.09001943469047546,0.9846122860908508,0.012581132352352142,0.0217998418956995,0.043690793216228485,0.0331912524998188,5.715981960296631
2710,0.019174935296177864,0.06800742447376251,0.4291706085205078,0.009622801095247269,0.01936948485672474,0.03621909022331238,0.02970833145081997,3.668999433517456
2720,0.08438045531511307,0.19274288415908813,1.8134797811508179,0.0195436030626297,0.052313219755887985,0.07986822724342346,0.11241468787193298,10.83154296875
2730,0.03858965262770653,0.09483787417411804,1.269881248474121,0.010224808007478714,0.02519751340150833,0.049764376133680344,0.044182997196912766,8.463443756103516
2740,0.01818140223622322,0.06079671159386635,0.40704965591430664,0.009103585034608841,0.01868431270122528,0.03382172808051109,0.022035418078303337,3.3376777172088623
2750,0.021144244819879532,0.2200336754322052,0.6358953714370728,0.008530925028026104,0.028687363490462303,0.053228165954351425,0.03356688469648361,5.351407527923584
2760,0.019943663850426674,0.07851404696702957,0.49988871812820435,0.009811228141188622,0.017944930121302605,0.050851233303546906,0.027250099927186966,4.789350509643555
2770,0.021940359845757484,0.11675797402858734,2.271583318710327,0.025683946907520294,0.16898085176944733,0.03394458815455437,0.07638607174158096,9.517106056213379
2780,0.01582769863307476,0.07766790688037872,0.3635466992855072,0.008401543833315372,0.026488466188311577,0.029484158381819725,0.018928946927189827,3.0426442623138428
2790,0.015851065516471863,0.05491847172379494,0.36058592796325684,0.008506964892148972,0.016130099073052406,0.030064143240451813,0.01931946352124214,2.905071496963501
2800,0.6574755311012268,2.222362995147705,23.634370803833008,0.08545199036598206,0.1564771980047226,0.9438357353210449,0.6941521763801575,124.66226196289062
2810,0.09397173672914505,0.2139613777399063,0.7226763367652893,0.0210526455193758,0.02728904038667679,0.08996424078941345,0.07574906200170517,10.118184089660645
2820,0.017673596739768982,0.05216386541724205,0.37227165699005127,0.009552527219057083,0.017965028062462807,0.03001079335808754,0.018878450617194176,2.709318161010742
2830,0.015221633948385715,0.05112438648939133,0.34810149669647217,0.007599343545734882,0.01432106550782919,0.031238088384270668,0.023222899064421654,3.1382577419281006
2840,0.013272047974169254,0.04505306854844093,0.328983336687088,0.007077375892549753,0.013437999412417412,0.028096985071897507,0.01814713515341282,2.5469746589660645
2850,0.012746729888021946,0.042502716183662415,0.49023041129112244,0.029926173388957977,0.03813313692808151,0.08459005504846573,0.09864306449890137,8.365768432617188
2860,0.013292391784489155,0.044135477393865585,0.31288567185401917,0.007133409846574068,0.013662121258676052,0.027292117476463318,0.017371607944369316,2.3686535358428955
2870,0.01221715472638607,0.04027876257896423,0.2787686586380005,0.006600335706025362,0.012919952161610126,0.02475089393556118,0.01592528633773327,2.1511762142181396
2880,0.12426247447729111,0.20614424347877502,3.175847053527832,0.033485472202301025,0.0790344625711441,0.12699294090270996,0.04496800899505615,8.048932075500488
2890,0.012079681269824505,0.05791362375020981,0.2356422245502472,0.005934028886258602,0.012728878296911716,0.026651205494999886,0.09482204169034958,3.4395878314971924
2900,0.011933396570384502,0.03533628582954407,0.2399672120809555,0.005844298284500837,0.012582598254084587,0.023829108104109764,0.014068236574530602,1.902538537979126
2910,0.011738509871065617,0.03614060580730438,0.2496754676103592,0.005843489430844784,0.012177294120192528,0.022713307291269302,0.016053898259997368,2.0473814010620117
2920,0.010130583308637142,0.032378848642110825,0.21422293782234192,0.005473975092172623,0.011730454862117767,0.021943870931863785,0.013059582561254501,1.706042766571045
2930,0.01864638365805149,0.09787178784608841,0.24077491462230682,0.008703134953975677,0.05773526057600975,0.02834945172071457,0.042880382388830185,2.8045334815979004
2940,0.02843330055475235,0.13431237637996674,0.7044219374656677,0.01225100178271532,0.02529202215373516,0.06699098646640778,0.05687317997217178,6.164079666137695
2950,0.08446284383535385,0.3204137682914734,5.85007905960083,0.023863354697823524,0.05166269466280937,0.4863368272781372,0.9109793305397034,57.351173400878906
2960,0.0201673936098814,0.03617531806230545,0.21297581493854523,0.013770703226327896,0.02695643901824951,0.035713016986846924,0.4237925708293915,7.490845203399658
2970,0.009987423196434975,0.03208773583173752,0.2288912981748581,0.005657519213855267,0.01188880018889904,0.02260078489780426,0.014950049109756947,2.0637409687042236
2980,0.10281717777252197,0.27098602056503296,0.3205505609512329,0.1438755989074707,0.02606910467147827,0.0771690160036087,0.17744217813014984,25.470012664794922
2990,0.037359289824962616,0.043813448399305344,0.2695932686328888,0.007751036435365677,0.011680184863507748,0.02158188633620739,0.016973033547401428,2.02374267578125
3000,0.00867235567420721,0.02652413584291935,0.18583634495735168,0.004911493975669146,0.010119802318513393,0.019289903342723846,0.011165296658873558,1.566319465637207
3010,0.02852204442024231,0.07700303196907043,0.40631112456321716,0.01132952980697155,0.023871079087257385,0.031383901834487915,0.04078935831785202,3.976339817047119
3020,0.009035289287567139,0.027199411764740944,0.19659459590911865,0.004845045041292906,0.010146310552954674,0.019466973841190338,0.010750127024948597,1.6392521858215332
3030,0.008887370117008686,0.02801251783967018,0.18563289940357208,0.004925537388771772,0.009943012148141861,0.01938672550022602,0.010907084681093693,1.678044080734253
3040,0.04623088240623474,0.31168779730796814,2.75689697265625,0.011754033155739307,0.04588382691144943,0.2396465390920639,0.021799514070153236,23.157939910888672
3050,0.007889693602919579,0.02433127537369728,0.16603700816631317,0.004312245640903711,0.009076750837266445,0.017496759071946144,0.010068465024232864,1.4516217708587646
3060,0.00779530918225646,0.024765023961663246,0.17164796590805054,0.004302104469388723,0.009280632250010967,0.01792188175022602,0.010207830928266048,1.4645036458969116
3070,0.007393647450953722,0.023431096225976944,0.1829870492219925,0.004223257303237915,0.009249337017536163,0.01775713451206684,0.01422030571848154,1.5385161638259888
3080,0.008215798996388912,0.023826321586966515,0.4266396462917328,0.03468039631843567,0.00871825311332941,0.05363340303301811,0.4579366445541382,6.288393020629883
3090,0.007056004833430052,0.0229035634547472,0.16283075511455536,0.00402397895231843,0.008530926890671253,0.01686292700469494,0.01002686470746994,1.4206562042236328
3100,0.007293217815458775,0.023268938064575195,0.16543208062648773,0.004192170221358538,0.008646083064377308,0.017137158662080765,0.010374102741479874,1.3716840744018555
3110,0.007448153104633093,0.024545207619667053,0.24786190688610077,0.010982058942317963,0.008707908913493156,0.03381068632006645,0.08354306221008301,2.4976272583007812
3120,0.006369658745825291,0.021765897050499916,0.15602031350135803,0.003920973744243383,0.007945685647428036,0.01555726770311594,0.00993751548230648,1.2048368453979492
3130,0.006944198161363602,0.023296071216464043,0.16339825093746185,0.00425816560164094,0.008463179692626,0.017144303768873215,0.01140307541936636,1.3373427391052246
3140,0.006479707546532154,0.022511016577482224,0.16066570580005646,0.005292785819619894,0.008379502221941948,0.016415923833847046,0.01288539171218872,1.3895211219787598
3150,0.0056024887599051,0.018930207937955856,0.13511542975902557,0.0036260138731449842,0.007615022361278534,0.015192966908216476,0.009251965209841728,1.075164556503296
3160,0.007379992865025997,0.034085243940353394,0.27527788281440735,0.004403079394251108,0.009255236014723778,0.03196590021252632,0.051829442381858826,2.825815439224243
3170,0.005054720211774111,0.016770409420132637,0.120047926902771,0.003385374089702964,0.007280187681317329,0.014313808642327785,0.008382032625377178,0.9391829967498779
3180,0.004941008053719997,0.016207357868552208,0.11754009872674942,0.003374252701178193,0.007275267504155636,0.013756121508777142,0.00815200712531805,0.8856281042098999
3190,0.00772913359105587,0.028109341859817505,0.20175647735595703,0.004074314143508673,0.009834645316004753,0.02376698888838291,0.014098591171205044,1.5780911445617676
3200,0.004548199009150267,0.014751595444977283,0.10484428703784943,0.003201226470991969,0.006931132171303034,0.012936001643538475,0.007813389413058758,0.860222578048706
3210,0.005034036934375763,0.015928957611322403,0.13330717384815216,0.003248579567298293,0.00743868388235569,0.014241458848118782,0.008765813894569874,0.8924225568771362
3220,0.018901729956269264,0.08607885241508484,0.3762040138244629,0.021618299186229706,0.02075512520968914,0.07417461276054382,0.12172118574380875,10.997614860534668
3230,0.008616263046860695,0.025521622970700264,0.14115357398986816,0.0034302156418561935,0.009899395518004894,0.015833310782909393,0.010301678441464901,1.0004005432128906
3240,0.004985294304788113,0.015564541332423687,0.10815054923295975,0.00289255497045815,0.006908836774528027,0.013161033391952515,0.008028659969568253,0.8483969569206238
3250,0.02705802395939827,0.14561636745929718,0.36871054768562317,0.004631835501641035,0.025923002511262894,0.020955555140972137,0.010889638215303421,5.610564708709717
3260,0.004274038132280111,0.013438617810606956,0.10153370350599289,0.0028224685229361057,0.0069086565636098385,0.012728787027299404,0.008476221933960915,0.7879564166069031
3270,0.004432028625160456,0.014023786410689354,0.1059446707367897,0.0028429217636585236,0.007103217300027609,0.01309651043266058,0.009387177415192127,0.7982136011123657
3280,0.0048041557893157005,0.014959772117435932,0.11557032912969589,0.0030804029665887356,0.007612816523760557,0.014402342960238457,0.00953602697700262,0.8275645971298218
3290,0.004461863078176975,0.013653513975441456,0.09830859303474426,0.002893086988478899,0.007221036124974489,0.013432903215289116,0.008852850645780563,0.8125059604644775
3300,0.058384381234645844,0.1808563768863678,1.0092166662216187,0.010542375966906548,0.03787056729197502,0.08851601183414459,0.2312224954366684,10.860342025756836
3310,0.013712393119931221,0.05401469022035599,0.6915207505226135,0.005364950746297836,0.013731920160353184,0.11885090917348862,0.03063921257853508,6.487560749053955
3320,0.0036730393767356873,0.011435765773057938,0.08435114473104477,0.002544607035815716,0.006141490302979946,0.011786933057010174,0.00746774859726429,0.6833447813987732
3330,0.0077015096321702,0.011636124923825264,0.08946547657251358,0.0025183174293488264,0.013088414445519447,0.011861251667141914,0.00924398098140955,0.7298162579536438
3340,0.013127467595040798,0.06393831223249435,0.3267727494239807,0.009468644857406616,0.01082176249474287,0.036499422043561935,0.11848818510770798,5.180073261260986
3350,0.029522202908992767,0.11857619881629944,0.49341511726379395,0.013515910133719444,0.03068380244076252,0.07764023542404175,0.09931711852550507,8.133191108703613
3360,0.056597549468278885,0.21151334047317505,2.0226378440856934,0.02266872674226761,0.053307123482227325,0.12669330835342407,0.10406872630119324,14.851631164550781
3370,0.004256316460669041,0.013299337588250637,0.13223795592784882,0.003193239215761423,0.006923822220414877,0.016458718106150627,0.013715237379074097,1.0567017793655396
3380,0.0672268345952034,0.25384756922721863,2.038511276245117,0.02763320691883564,0.10395599156618118,0.14768937230110168,0.3499727249145508,22.21579360961914
3390,0.002706981962546706,0.008471797220408916,0.06462077796459198,0.002221980830654502,0.00497116195037961,0.009092863649129868,0.0055900742299854755,0.511915385723114
3400,0.0031221553217619658,0.008302782662212849,0.07265406847000122,0.0021957478020340204,0.006718160584568977,0.00866610649973154,0.005457029212266207,0.49004456400871277
3410,0.13704365491867065,0.5515314340591431,4.28661584854126,0.051934488117694855,0.14286595582962036,0.278307169675827,0.28352510929107666,37.240692138671875
3420,0.0025115881580859423,0.008097441866993904,0.05591212585568428,0.0019901725463569164,0.004585134796798229,0.008382079191505909,0.00524202361702919,0.4765672981739044
3430,0.0023372508585453033,0.007473519071936607,0.05164609104394913,0.0019369007786735892,0.004426516126841307,0.0077650537714362144,0.0057413880713284016,0.42302387952804565
3440,0.02172432467341423,0.027266373857855797,0.43301305174827576,0.0026345322839915752,0.036787036806344986,0.012260100804269314,0.10808974504470825,2.9603254795074463
3450,0.002309531206265092,0.007286607287824154,0.050428442656993866,0.0019656301010400057,0.004328765906393528,0.007568075321614742,0.004874748177826405,0.40449222922325134
3460,0.0022819372825324535,0.007489352952688932,0.0514470674097538,0.0024281167425215244,0.004497958812862635,0.009614490903913975,0.0048142182640731335,0.42421072721481323
3470,0.053755439817905426,0.206232950091362,1.2149766683578491,0.019560489803552628,0.05378833785653114,0.18038980662822723,0.14132976531982422,16.717958450317383
3480,0.002486329758539796,0.007722305133938789,0.05049404874444008,0.0019169732695445418,0.004913292359560728,0.007724903989583254,0.004884909838438034,0.5074170827865601
3490,0.004698887001723051,0.017454134300351143,0.2568512260913849,0.0021409825421869755,0.007801917381584644,0.008924202993512154,0.05853605642914772,2.093066453933716
3500,0.002185239689424634,0.007484113331884146,0.05006466060876846,0.0019641106482595205,0.004779566079378128,0.00758112920448184,0.005165858659893274,0.40869536995887756
3510,0.005392884369939566,0.022934546694159508,0.1423330157995224,0.002244232688099146,0.008002148941159248,0.01010864693671465,0.0052335988730192184,1.2280876636505127
3520,0.01972108706831932,0.07418331503868103,0.4198518991470337,0.008382001891732216,0.023331189528107643,0.06470755487680435,0.0695243626832962,4.369928359985352
3530,0.0019533399026840925,0.0071533843874931335,0.04485003277659416,0.001745971734635532,0.00470218900591135,0.007511968724429607,0.004581657703965902,0.3684490919113159
3540,0.0018523678882047534,0.0063725621439516544,0.04725253954529762,0.0022506355307996273,0.004448731429874897,0.007153685204684734,0.0057924953289330006,0.33544227480888367
3550,0.0018326289718970656,0.006004732567816973,0.039834436029195786,0.001669558696448803,0.004251251928508282,0.006777173839509487,0.004101328086107969,0.32025235891342163
3560,0.0017817039042711258,0.005782699678093195,0.0386720672249794,0.0016067606629803777,0.004260106012225151,0.006758261006325483,0.00393591308966279,0.29885736107826233
3570,0.015204238705337048,0.04526175931096077,1.7308201789855957,0.0017383244121447206,0.021390706300735474,0.08927669376134872,0.10863131284713745,14.786420822143555
3580,0.001663391012698412,0.005642439238727093,0.036061760038137436,0.0015595979057252407,0.004016723018139601,0.006352333817631006,0.00384559971280396,0.2990317642688751
3590,0.0016389198135584593,0.005444054026156664,0.03572223708033562,0.0014932695776224136,0.0037593364249914885,0.005943641532212496,0.0037417954299598932,0.28812849521636963
3600,0.0025115488097071648,0.006667408160865307,0.061775922775268555,0.00158806168474257,0.005930318962782621,0.0067584034986793995,0.007923610508441925,0.958629310131073
3610,0.004160481970757246,0.019424045458436012,0.14189228415489197,0.001830167369917035,0.006584320217370987,0.01234082505106926,0.006750309374183416,1.419819712638855
3620,0.0257277712225914,0.057772014290094376,0.3185582160949707,0.005875096190720797,0.04369354620575905,0.01142330002039671,0.3102721571922302,5.136891841888428
3630,0.001664656330831349,0.005801883991807699,0.039254188537597656,0.0014969919575378299,0.004221154376864433,0.005740140099078417,0.007766055408865213,0.3402172029018402
3640,0.0012628954136744142,0.004351257346570492,0.025693746283650398,0.0012979431776329875,0.003432677825912833,0.004713228438049555,0.0028458803426474333,0.2087336778640747
3650,0.0018974634585902095,0.006401469465345144,0.02655489183962345,0.0014326279051601887,0.0031661847606301308,0.0044695367105305195,0.003375445958226919,0.2188471555709839
3660,0.0011430169688537717,0.0038248172495514154,0.022022077813744545,0.0012046018382534385,0.0029779747128486633,0.0041400291956961155,0.0026357488241046667,0.1801636666059494
3670,0.0014619787689298391,0.005675182212144136,0.04317701607942581,0.001343473675660789,0.0035243327729403973,0.004701295401901007,0.004756439011543989,0.38109442591667175
3680,0.07456854730844498,0.32540586590766907,1.7728906869888306,0.017889104783535004,0.06120418757200241,0.1947300136089325,0.23357363045215607,24.325511932373047
3690,0.0010720533318817616,0.0034923243802040815,0.019169768318533897,0.0010793765541166067,0.002776564098894596,0.003688588971272111,0.0024153448175638914,0.17236469686031342
3700,0.03569267690181732,0.1451001614332199,1.4249787330627441,0.010325450450181961,0.0888638123869896,0.0848376601934433,0.1928224265575409,15.0720796585083
3710,0.0010912942234426737,0.0034084299113601446,0.018584614619612694,0.0010785596678033471,0.0027489433996379375,0.0035036958288401365,0.0024524566251784563,0.1716899275779724
3720,0.0011058448581025004,0.0034374461974948645,0.019115731120109558,0.0010966495610773563,0.0026592579670250416,0.0034634522162377834,0.00246302573941648,0.1756771057844162
3730,0.004794446751475334,0.06204916164278984,0.4057008922100067,0.001097322441637516,0.006661666557192802,0.007052197586745024,0.011798137798905373,6.5934858322143555
3740,0.0011338022304698825,0.003615143708884716,0.019603751599788666,0.001075524603947997,0.0027753282338380814,0.0035176461096853018,0.0026283191982656717,0.18210718035697937
3750,0.009318321011960506,0.04356348142027855,0.270907998085022,0.0038831213023513556,0.014507431536912918,0.013853257521986961,0.030265960842370987,3.4769928455352783
3760,0.005937107838690281,0.009206761606037617,0.10290449857711792,0.003321973606944084,0.0037382752634584904,0.0035857148468494415,0.039716146886348724,1.182629942893982
3770,0.018150068819522858,0.055361393839120865,0.4906049370765686,0.007029329426586628,0.028366679325699806,0.03408175706863403,0.07919581979513168,5.0833845138549805
3780,0.0013478936161845922,0.004445347003638744,0.01981055736541748,0.0010174212511628866,0.0025004874914884567,0.010855404660105705,0.0030260507483035326,0.15787899494171143
3790,0.0010144019033759832,0.0031853520777076483,0.017070436850190163,0.0009911343222483993,0.002429553074762225,0.0030291287694126368,0.0021433820948004723,0.15785633027553558
3800,0.001022144453600049,0.003396281972527504,0.018048351630568504,0.0009964093333110213,0.0024667454417794943,0.0030923676677048206,0.00220465543679893,0.1692192554473877
3810,0.006377973593771458,0.020180661231279373,0.1977364718914032,0.008732015267014503,0.013829723931849003,0.015689615160226822,0.04634403809905052,2.6969242095947266
3820,0.0009441750007681549,0.002986092586070299,0.01627771183848381,0.0009784211870282888,0.0024685319513082504,0.0029860245995223522,0.0021023359149694443,0.14357148110866547
3830,0.00587672321125865,0.024296866729855537,0.18913042545318604,0.0026916132774204016,0.011881583370268345,0.010355103760957718,0.03003494255244732,2.1117420196533203
3840,0.0009829237824305892,0.003221678314730525,0.018542107194662094,0.0009976321598514915,0.002396385883912444,0.003207096364349127,0.0022018628660589457,0.18470382690429688
3850,0.0009469648939557374,0.003214904572814703,0.015944235026836395,0.0009616406750865281,0.002439766889438033,0.002801000140607357,0.002100506564602256,0.14949899911880493
3860,0.005774364806711674,0.02061467431485653,0.059533219784498215,0.0030833971686661243,0.009671230800449848,0.008866362273693085,0.01259822677820921,1.1749156713485718
3870,0.0008776476606726646,0.0028604362159967422,0.01714113913476467,0.0009228992275893688,0.0023640948347747326,0.0027850260958075523,0.0027587234508246183,0.1509971022605896
3880,0.002613468561321497,0.015106966719031334,0.14699873328208923,0.0028458498418331146,0.008420693688094616,0.005691906902939081,0.030377116054296494,1.0042204856872559
3890,0.0007931319996714592,0.002470217877998948,0.012851589359343052,0.0008224904886446893,0.0020289351232349873,0.00239773653447628,0.001813447684980929,0.11349213868379593
3900,0.003140323795378208,0.02332792989909649,0.159123495221138,0.002218495588749647,0.006296764127910137,0.01002669520676136,0.007682770024985075,1.452132225036621
3910,0.0007684525335207582,0.002451936714351177,0.013342956081032753,0.0007451159763149917,0.0018709652358666062,0.002313923090696335,0.001743028056807816,0.11276141554117203
3920,0.0007653696811757982,0.0024066362529993057,0.01261789258569479,0.0007481625070795417,0.0018241554498672485,0.002230108715593815,0.001688122982159257,0.1047900915145874
3930,0.005715486593544483,0.035088371485471725,0.2164478451013565,0.0019187995931133628,0.010557941161096096,0.00774567062035203,0.02471552975475788,2.7361643314361572
3940,0.000941457983572036,0.004938594531267881,0.012773348949849606,0.0007931005675345659,0.0021604758221656084,0.002244289731606841,0.002457784255966544,0.10902303457260132
3950,0.0007320971344597638,0.0024574026465415955,0.011119294911623001,0.00076537043787539,0.0017729471437633038,0.002094964263960719,0.0016090422868728638,0.09983696043491364
3960,0.0006993598071858287,0.0022664766293019056,0.010228052735328674,0.0007030342821963131,0.0016631116159260273,0.0020331372506916523,0.001490292721427977,0.09137329459190369
3970,0.0007142156246118248,0.002173460554331541,0.010590135119855404,0.0007001595222391188,0.0017067374428734183,0.0021567780058830976,0.0015178463654592633,0.08946530520915985
3980,0.022480390965938568,0.052479904145002365,0.36253878474235535,0.007347589824348688,0.03202751651406288,0.04147171601653099,0.0753338634967804,6.813353538513184
3990,0.003827213542535901,0.026877159252762794,0.13825584948062897,0.0027970345690846443,0.006000468507409096,0.005125345662236214,0.010094902478158474,1.6582767963409424
4000,0.0006556149455718696,0.001984172035008669,0.009735043160617352,0.0006334582576528192,0.001463661901652813,0.0019376339623704553,0.001368188881315291,0.08270921558141708
4010,0.012441311962902546,0.08872459828853607,0.935472309589386,0.005614555906504393,0.022177113220095634,0.02548122964799404,0.052561428397893906,7.776904582977295
4020,0.001096359803341329,0.002621779451146722,0.027071569114923477,0.0006735300412401557,0.00200343388132751,0.0028671573381870985,0.004737647715955973,0.2043473720550537
4030,0.004209743347018957,0.007879091426730156,0.07104606181383133,0.0036603116896003485,0.010119414888322353,0.013572078198194504,0.00974071491509676,0.6231397986412048
4040,0.010245638899505138,0.004372165072709322,0.03604388236999512,0.0027944797184318304,0.004528366960585117,0.002861826913431287,0.0034560684580355883,0.23437345027923584
4050,0.0005763407680206001,0.0018170780967921019,0.008817767724394798,0.0006238362984731793,0.0013105686521157622,0.0016619308153167367,0.0012154619907960296,0.07198691368103027
4060,0.0005716155283153057,0.0018124334746971726,0.009155083447694778,0.0005916475201956928,0.0012921051820740104,0.0016435417346656322,0.0011853306787088513,0.07199762761592865
4070,0.001797070843167603,0.0050536347553133965,0.05126158148050308,0.0009312275797128677,0.0023771810811012983,0.003436913015320897,0.005321836099028587,0.30741357803344727
4080,0.0005500969127751887,0.002334119752049446,0.009246904402971268,0.0006625327514484525,0.0013883837964385748,0.0015857000835239887,0.0011741110356524587,0.07564118504524231
4090,0.0005266527878120542,0.0018197048921138048,0.008290441706776619,0.0005685487412847579,0.0012900334550067782,0.0015898073324933648,0.0010772001696750522,0.06849747896194458
4100,0.0005903502460569143,0.0019397281575948,0.011387302540242672,0.0006152852438390255,0.0014815406175330281,0.0017476438079029322,0.0014824207173660398,0.08003134280443192
4110,0.000978253548964858,0.0018371291225776076,0.009161784313619137,0.0006036010454408824,0.001327857724390924,0.0015752558829262853,0.0013291126815602183,0.07270257920026779
4120,0.0005292819114401937,0.001774210948497057,0.008133347146213055,0.0005687416414730251,0.0013004966313019395,0.0015098163858056068,0.0010312291560694575,0.07330597937107086
4130,0.0005136256222613156,0.001674907747656107,0.007405134849250317,0.0005421923706308007,0.0012880235444754362,0.001488816924393177,0.0009780670516192913,0.06834948807954788
4140,0.0030819023959338665,0.006683329585939646,0.02839776873588562,0.0008356106118299067,0.00279148668050766,0.0045992289669811726,0.0037154739256948233,0.5364172458648682
4150,0.0010067917173728347,0.0028198237996548414,0.0283518023788929,0.0006182677461765707,0.0016876744339242578,0.004286723677068949,0.0018469825154170394,0.1746263951063156
4160,0.0005033797933720052,0.0016345595940947533,0.007370776496827602,0.0005126265459693968,0.0012328758602961898,0.0015139131573960185,0.0009346601436845958,0.06790557503700256
4170,0.0005037832306697965,0.002461423398926854,0.01086544618010521,0.0005139123531989753,0.001575976493768394,0.001466033747419715,0.0023305965587496758,0.23808351159095764
4180,0.010969455353915691,0.01097345445305109,0.024637777358293533,0.0007883131038397551,0.0012793887872248888,0.00748432194814086,0.0030529843643307686,0.49362966418266296
4190,0.0024781301617622375,0.0017590447096154094,0.009998489171266556,0.0011916488874703646,0.0023235094267874956,0.005791007075458765,0.0038787443190813065,36.58982467651367
4200,0.012059967033565044,0.014531216584146023,0.38425517082214355,0.0038357526063919067,0.008113843388855457,0.021729616448283195,0.031308531761169434,5.054867267608643
4210,0.0004703360900748521,0.0017947339219972491,0.006723320577293634,0.0004897437174804509,0.001267443411052227,0.001409263233654201,0.0009038193966262043,0.6638850569725037
4220,0.0004819341702386737,0.0018253426533192396,0.006941960658878088,0.00045088736806064844,0.001241724705323577,0.0013780577573925257,0.0008954562363214791,0.06658628582954407
4230,0.00046009881771169603,0.0017132116481661797,0.006132027134299278,0.00044681172585114837,0.0012155501171946526,0.0013368597719818354,0.0008314666338264942,0.05853061005473137
4240,0.00045045375009067357,0.0025480580516159534,0.00631090858951211,0.0004548574797809124,0.001198882469907403,0.0012922893511131406,0.0008004379342310131,0.2976545989513397
4250,0.0005007396102882922,0.002707671606913209,0.01997573859989643,0.0004780766903422773,0.001318648224696517,0.0013899601763114333,0.0023602324072271585,0.5309014916419983
4260,0.0016366798663511872,0.0017100832192227244,0.009629925712943077,0.0005066820303909481,0.001492192386649549,0.0015950280940160155,0.001446757698431611,0.1138123944401741
4270,0.0004526532138697803,0.001551256631501019,0.00533107528463006,0.0004322317836340517,0.001128748874180019,0.0011973222717642784,0.0007943010423332453,0.05758271738886833
4280,0.0005012571928091347,0.0018144198693335056,0.006046350579708815,0.0004537400382105261,0.001160379615612328,0.0012497934512794018,0.0008223663317039609,0.058366578072309494
4290,0.0005599705036729574,0.001974260900169611,0.00655711954459548,0.0004210951447021216,0.0011217222781851888,0.001194141455926001,0.0008113707881420851,0.09062891453504562
4300,0.002441871678456664,0.0015844583977013826,0.010087733156979084,0.0011318521574139595,0.002892168005928397,0.003865970531478524,0.005927665159106255,0.07129193842411041
4310,0.0007956214249134064,0.0022524765226989985,0.0181136392056942,0.0005427703727036715,0.0015700658550485969,0.0017155418172478676,0.0023312147241085768,0.1844622939825058
4320,0.00042164436308667064,0.002028573304414749,0.013813715428113937,0.0004429094260558486,0.0011258786544203758,0.0012211210560053587,0.0010480723576620221,0.1918962001800537
4330,0.0004072733863722533,0.0014144853921607137,0.00474148616194725,0.00039541354635730386,0.0010030708508566022,0.001100476598367095,0.000714312307536602,0.052442517131567
4340,0.00042630964890122414,0.0015034107491374016,0.004775712266564369,0.0004057635087519884,0.0010270392522215843,0.0010733582312241197,0.0007287369226105511,0.05651938170194626
4350,0.0020512526389211416,0.007246361114084721,0.004674998112022877,0.001964555587619543,0.002024439163506031,0.0013714679516851902,0.0016516736941412091,0.08328782021999359
4360,0.00044590499601326883,0.0015172343701124191,0.0048968605697155,0.0004164665297139436,0.0010750108631327748,0.0010800352320075035,0.0007652148487977684,0.05853477865457535
4370,0.0004401459882501513,0.0014239976881071925,0.004735096357762814,0.0003910600789822638,0.0010255408706143498,0.0010391294490545988,0.0007381198229268193,0.05555780977010727
4380,0.02085089683532715,0.06486590206623077,0.5190415978431702,0.008662048727273941,0.027544543147087097,0.03990131616592407,0.028003918007016182,5.369139194488525
4390,0.0013456543674692512,0.004414249677211046,0.011773860082030296,0.0004031961434520781,0.0011254210257902741,0.0023015043698251247,0.0015065373154357076,0.5518717169761658
4400,0.00043590020504780114,0.0014159560669213533,0.0044229403138160706,0.00039061091956682503,0.001081650611013174,0.001038842019625008,0.00076014653313905,0.054685838520526886
4410,0.0005217146826907992,0.001456601545214653,0.004778619389981031,0.0004236277309246361,0.0012119791936129332,0.0011088080937042832,0.0007562816608697176,0.060380421578884125
4420,0.0004045362875331193,0.0012887079501524568,0.004095355048775673,0.00037070680991746485,0.001021422678604722,0.0010331160156056285,0.0006944757187739015,0.05305153504014015
4430,0.0003927646321244538,0.0012092447141185403,0.004034185782074928,0.00038074716576375067,0.0010103158419951797,0.0010159080848097801,0.0006802961579523981,0.049820899963378906
4440,0.00041756455902941525,0.0020578813273459673,0.02644113078713417,0.0004862820205744356,0.001026444137096405,0.0012999301543459296,0.0009988542879000306,0.21090684831142426
4450,0.0003844421589747071,0.0011195873375982046,0.003940746653825045,0.0003819163248408586,0.0009769846219569445,0.0010315198451280594,0.0006652934825979173,0.046855513006448746
4460,0.0018547747749835253,0.0023861038498580456,0.0047710672952234745,0.00041119952220469713,0.0011998590780422091,0.0012980994069948792,0.0015211025020107627,0.1186487078666687
4470,0.007247549016028643,0.0012769462773576379,0.04300300404429436,0.0009585210354998708,0.0021449706982821226,0.007122254930436611,0.005462611094117165,0.052017226815223694
4480,0.00038487251731567085,0.0011273890268057585,0.004036859609186649,0.00037483908818103373,0.0009558746824041009,0.0012128327507525682,0.000666657870169729,0.045102402567863464
4490,0.000399206270230934,0.0011286733206361532,0.0041140965186059475,0.0003890440857503563,0.0009443656890653074,0.0010915835155174136,0.0006962299812585115,0.0473911426961422
4500,0.0013414962450042367,0.02205035276710987,0.09963631629943848,0.0018326513236388564,0.005560404155403376,0.0071342699229717255,0.006451815832406282,1.8132786750793457
4510,0.0003780438273679465,0.0010293457889929414,0.0037728259339928627,0.00035584025317803025,0.000910433882381767,0.0010257037356495857,0.0006188100669533014,0.04048315808176994
4520,0.0003924689663108438,0.0010663974098861217,0.003988283220678568,0.0003800285921897739,0.0009113381966017187,0.0010464158840477467,0.000648893357720226,0.04289291426539421
4530,0.000463606120320037,0.0012344992719590664,0.008989165537059307,0.00039958543493412435,0.0010896583553403616,0.0012328078737482429,0.0008782728691585362,0.06839784234762192
4540,0.0003709496231749654,0.0010956063633784652,0.003961293026804924,0.0003560331533662975,0.000888026668690145,0.0009865310275927186,0.0006456337287090719,0.043933071196079254
4550,0.00042485547601245344,0.001354244421236217,0.005462591536343098,0.00039378259680233896,0.0009545135544613004,0.0010037404717877507,0.0007007684325799346,0.048026192933321
4560,0.00037569255800917745,0.001091828802600503,0.004779992625117302,0.0003635130706243217,0.0009206865797750652,0.0009897365234792233,0.0007345385383814573,0.04253419116139412
4570,0.00037791207432746887,0.0011223492911085486,0.06148681789636612,0.0003775151271838695,0.0009189316770061851,0.0015180340269580483,0.0006660690414719284,0.04596038535237312
4580,0.0006290882010944188,0.0019409499363973737,0.2553454041481018,0.00041437704931013286,0.0011562774889171124,0.0010521822841838002,0.0010860185138881207,0.0900668203830719
4590,0.0004599730600602925,0.0011044464772567153,0.03427576646208763,0.0003850768262054771,0.0010221791453659534,0.0017631025984883308,0.0008755068411119282,0.04913237318396568
4600,0.0008175328839570284,0.0028346891049295664,0.004585615824908018,0.0004776697023771703,0.0011236037826165557,0.01835772581398487,0.001537144766189158,0.13104699552059174
4610,0.00045356558985076845,0.0051146866753697395,0.023122619837522507,0.0004985934356227517,0.0017345624510198832,0.0023865492548793554,0.0029257710557430983,0.21468430757522583
4620,0.0003870120854116976,0.0010162839898839593,0.004002592526376247,0.0003459877916611731,0.0009257244528271258,0.0010034037986770272,0.0006720661767758429,0.045266471803188324
4630,0.004429891239851713,0.0024875265080481768,0.04572977498173714,0.0005566995241679251,0.0021716642659157515,0.018694818019866943,0.005715412087738514,0.29149362444877625
4640,0.0005624685436487198,0.0016514126909896731,0.0044714477844536304,0.00039611003012396395,0.0009340441902168095,0.0010889937402680516,0.0009563359199091792,0.055201705545186996
4650,0.04686149209737778,0.04880370944738388,0.8070334792137146,0.015930768102407455,0.04985147714614868,0.1264926642179489,0.08367166668176651,6.650285243988037
4660,0.00040980824269354343,0.00105175597127527,0.0035102395340800285,0.0003488158399704844,0.0008497147937305272,0.0010275754611939192,0.0007244719308800995,0.042917393147945404
4670,0.0003841436991933733,0.001058023190125823,0.0037856707349419594,0.0003602102224249393,0.0008978464175015688,0.00111633469350636,0.0006557383458130062,0.04208248853683472
4680,0.006190096959471703,0.0073017543181777,0.018894657492637634,0.0012942649191245437,0.0038396131712943316,0.0053297593258321285,0.004117441363632679,0.3439614772796631
4690,0.0008663280168548226,0.0028035358991473913,0.011752198450267315,0.00033731336588971317,0.000904938206076622,0.0012178593315184116,0.00098422821611166,0.04965861514210701
4700,0.004169921390712261,0.006139530334621668,0.03578013554215431,0.0004995805211365223,0.001299406634643674,0.010099059902131557,0.00138181378133595,0.1220332682132721
4710,0.00042076560202986,0.0009561344049870968,0.0038779303431510925,0.00036161174648441374,0.0009057078859768808,0.001037514302879572,0.0006509959348477423,0.039261624217033386
4720,0.0005178466672077775,0.0009166227537207305,0.005926839541643858,0.0003442200249992311,0.0009038358693942428,0.0011325798695906997,0.0006418669945560396,0.04005981609225273
4730,0.0003732637269422412,0.000829080119729042,0.0034008300863206387,0.000311924988636747,0.0008862548274919391,0.0009729127632454038,0.0006324416026473045,0.03727269545197487
4740,0.00041744924965314567,0.0010676629608497024,0.025798266753554344,0.0003435277321841568,0.0009010030189529061,0.001084214192815125,0.0007315260008908808,0.04404086992144585
4750,0.0004054736054968089,0.0008120141574181616,0.0034211301244795322,0.0003511558461468667,0.000873277778737247,0.0009965260978788137,0.0006698229117318988,0.03418092429637909
4760,0.00197319476865232,0.003534736344590783,0.04898839071393013,0.0007335863774642348,0.0026382573414593935,0.002695329487323761,0.0012974231503903866,0.36755654215812683
4770,0.0003795576631091535,0.000804732961114496,0.0032690258231014013,0.00034481449984014034,0.0008881963440217078,0.0009943591430783272,0.0006310108583420515,0.03316078335046768
4780,0.01791481301188469,0.02127460204064846,0.22932089865207672,0.006337720435112715,0.01537126861512661,0.025084801018238068,0.0316656231880188,1.7744020223617554
4790,0.0007866608793847263,0.001803216291591525,0.0034706820733845234,0.0003916632558684796,0.0008221816387958825,0.0012311127502471209,0.002925888868048787,0.08182953298091888
4800,0.00037624314427375793,0.0007818794110789895,0.003388003446161747,0.0003343196294736117,0.0007934641325846314,0.0008720511104911566,0.0006178495823405683,0.03306231275200844
4810,0.00036708576953969896,0.0007859027246013284,0.003436692990362644,0.00032959284726530313,0.0007851721602492034,0.0008621775195933878,0.000618552032392472,0.03232211247086525
4820,0.00043441605521366,0.0008199889562092721,0.0076059200800955296,0.00034467593650333583,0.0008260293980129063,0.0008771903230808675,0.0008505037403665483,0.04054771363735199
4830,0.00044870207784697413,0.0010253569344058633,0.004701309371739626,0.00032357536838389933,0.0007728748605586588,0.0008185746264643967,0.0007439252221956849,0.03772785887122154
4840,0.010607575997710228,0.011245327070355415,0.07587272673845291,0.0029999003745615482,0.006066806614398956,0.009550405666232109,0.009141639806330204,0.594856321811676
4850,0.0018507068743929267,0.010662319138646126,0.08920624107122421,0.0008306025993078947,0.0014096179511398077,0.003248506225645542,0.010395282879471779,0.7499595284461975
4860,0.0003566926752682775,0.000826532079372555,0.003746175905689597,0.0003276612260378897,0.0007526204572059214,0.0007841285550966859,0.0005616716225631535,0.02979976497590542
4870,0.0003282135003246367,0.0022145577240735292,0.0031508130487054586,0.0007090338622219861,0.0008215223206207156,0.0009829496266320348,0.007772327866405249,0.05488378182053566
4880,0.0015022228471934795,0.0011316729942336679,0.015425761230289936,0.0005858068470843136,0.0014024059055373073,0.0018422175198793411,0.0008140183635987341,0.07561968266963959
4890,0.0003340530674904585,0.0007178760133683681,0.0031268347520381212,0.00032684157486073673,0.0007667812169529498,0.0007038472685962915,0.0005329570849426091,0.026132160797715187
4900,0.00033424425055272877,0.0007748397183604538,0.0037948586978018284,0.00029670284129679203,0.0007435603183694184,0.0006970696267671883,0.0006323085399344563,0.03204745054244995
4910,0.00033063837327063084,0.0007298396667465568,0.003068719059228897,0.0003310267929919064,0.0007539429934695363,0.0007035519229248166,0.0005290837725624442,0.02496711164712906
4920,0.0008027771837078035,0.004608610644936562,0.012353495694696903,0.0007372947293333709,0.001376363798044622,0.0014105819864198565,0.0037289317697286606,0.19252367317676544
4930,0.0003236782504245639,0.0007095692562870681,0.0030522686429321766,0.0003287670260760933,0.0007154794875532389,0.0006668956484645605,0.0005111636128276587,0.02363036386668682
4940,0.0007008375832810998,0.0008130561327561736,0.004086505621671677,0.0003752738412003964,0.0007933710003271699,0.0008256975561380386,0.0005338224582374096,0.031155426055192947
4950,0.005979136098176241,0.002007498638704419,0.003227870212867856,0.0009678592323325574,0.0015570824034512043,0.002891327254474163,0.0008552052895538509,0.04826567322015762
4960,0.0004412283597048372,0.0008079060353338718,0.005874111317098141,0.0003702747926581651,0.000829908880405128,0.0007188764866441488,0.0005773017182946205,0.03747038170695305
4970,0.0006750903557986021,0.0060400390066206455,0.0108565092086792,0.0011530306655913591,0.0021587051451206207,0.00116356136277318,0.003521108767017722,0.11590833216905594
4980,0.0004058464546687901,0.0007926569087430835,0.053685203194618225,0.00034656209754757583,0.0006841315189376473,0.0006028380012139678,0.0004974973853677511,0.02183006890118122
4990,0.00032507925061509013,0.0007200718973763287,0.0031407291535288095,0.00032295341952703893,0.0006771895568817854,0.0005763356457464397,0.0004445870581548661,0.02094847336411476
5000,0.009494760073721409,0.05891445651650429,0.36872193217277527,0.01526317372918129,0.01871543563902378,0.00760697852820158,0.06478512287139893,2.382272720336914
5010,0.0003157841565553099,0.0006957908626645803,0.0031170735601335764,0.0003204747335985303,0.0006163676152937114,0.0005383442621678114,0.00043091143015772104,0.020278319716453552
5020,0.0027980366721749306,0.0009556426666676998,0.010292461141943932,0.0005882550613023341,0.0008700458565726876,0.0011733561987057328,0.0006844534073024988,0.05477096885442734
5030,0.0003099716850556433,0.0006718100048601627,0.0030459119006991386,0.000301496620522812,0.0005643206532113254,0.0004936788463965058,0.00041920377407222986,0.019033784046769142
5040,0.0003805873275268823,0.0007854311261326075,0.0031359889544546604,0.0003487619978841394,0.0005840816884301603,0.0005557912518270314,0.0005423087277449667,0.021361734718084335
5050,0.000439517229096964,0.0017021988751366735,0.004737751558423042,0.00038306182250380516,0.000637647754047066,0.0005686357035301626,0.0009406815515831113,0.04942455142736435
5060,0.00157033686991781,0.004171565640717745,0.0036906138993799686,0.000452859268989414,0.000606442044954747,0.0010013508144766092,0.0017610130598768592,0.11321483552455902
5070,0.00035083096008747816,0.0011086625745519996,0.04238684102892876,0.00046880493755452335,0.0009368198225274682,0.0009260147926397622,0.0006926177884452045,0.10648491978645325
5080,0.0013212973717600107,0.0011374508030712605,0.05632668733596802,0.0005461092805489898,0.0016626071883365512,0.0019422033801674843,0.0006705124396830797,0.07732349634170532
5090,0.0003043066244572401,0.0006366469315253198,0.0030569874215871096,0.0002961783029604703,0.0005032273475080729,0.00048404571134597063,0.0004081669612787664,0.017547162249684334
5100,0.00036772634484805167,0.0007521373918280005,0.0036200773902237415,0.00030412222258746624,0.0005705250659957528,0.0005434640916064382,0.0004474559682421386,0.022509532049298286
5110,0.006488288287073374,0.004198520444333553,0.04340881481766701,0.001089054741896689,0.002394950482994318,0.004268875811249018,0.0024237174075096846,0.1535571813583374
5120,0.0006323145353235304,0.003644330194219947,0.005491054151207209,0.0003068731166422367,0.0006168403197079897,0.00048184258048422635,0.002282677451148629,0.021508876234292984
5130,0.005171762313693762,0.00823230855166912,0.32673898339271545,0.004300178028643131,0.010802222415804863,0.012477493844926357,0.006218481808900833,0.7940326929092407
5140,0.0035899877548217773,0.010730360634624958,0.041148003190755844,0.0016647768206894398,0.0024695226456969976,0.0024820691905915737,0.003973880782723427,0.335309773683548
5150,0.00033307968988083303,0.001003876095637679,0.054672688245773315,0.00048486696323379874,0.0014516463270410895,0.000847896677441895,0.001056408858858049,0.0978601947426796
5160,0.00030117479036562145,0.0006004562019370496,0.003063185838982463,0.000310676172375679,0.0005124719464220107,0.0004894057638011873,0.0003747627488337457,0.016115108504891396
5170,0.0004345914348959923,0.0015655984170734882,0.031157182529568672,0.0003927032230421901,0.0006381773855537176,0.0005018030060455203,0.0009626825922168791,0.18110880255699158
5180,0.0003872862143907696,0.0009159804903902113,0.023819485679268837,0.00029942698893137276,0.0005118147237226367,0.0005796056357212365,0.000358536810381338,0.027622438967227936
5190,0.0002973599766846746,0.0005761118954978883,0.003238123841583729,0.0002828548022080213,0.0004598668310791254,0.00043674380867742,0.0003418494015932083,0.01566074974834919
5200,0.0003184586821589619,0.0006395827513188124,0.004353398457169533,0.000299435225315392,0.00045746463001705706,0.0004539624787867069,0.0003769777831621468,0.020415039733052254
5210,0.00030182403861545026,0.0005925250588916242,0.0034692122135311365,0.00030148611404001713,0.0004821038746740669,0.00043842862942256033,0.00034711204352788627,0.015648849308490753
5220,0.0008608520147390664,0.002531142672523856,0.00409918325021863,0.0006068897200748324,0.0005495026707649231,0.0010450260015204549,0.0016674262005835772,0.022296417504549026
5230,0.0007982883253134787,0.002205990022048354,0.04193684086203575,0.00033627692027948797,0.000585011497605592,0.003327726386487484,0.000547440315131098,0.029465224593877792
5240,0.00843594130128622,0.03672931343317032,0.15133154392242432,0.002471060724928975,0.0028456479776650667,0.002856731880456209,0.009984352625906467,1.260023832321167
5250,0.0004983156686648726,0.00115128920879215,0.004977913573384285,0.00037953045102767646,0.0005839646910317242,0.0005190004012547433,0.000576285005081445,0.03302948921918869
5260,0.00034012694959528744,0.0007681704009883106,0.003580760909244418,0.0003161768545396626,0.0004776808782480657,0.0004304303147364408,0.00037432924727909267,0.02114070951938629
5270,0.0006459910655394197,0.0062563540413975716,0.12593206763267517,0.0009338160161860287,0.001127733732573688,0.0006649940623901784,0.0021698474884033203,0.6948094964027405
5280,0.00027163795311935246,0.0005429820739664137,0.002646379405632615,0.0002731263230089098,0.0004347214417066425,0.0003704577684402466,0.00029245985206216574,0.01418157946318388
5290,0.0006747189909219742,0.0015890573849901557,0.002739317249506712,0.0003992968995589763,0.0004538969078566879,0.0004951565060764551,0.0004533929459284991,0.01712658442556858
5300,0.0009692282183095813,0.0036312711890786886,0.09760335832834244,0.0002726567618083209,0.0006648082053288817,0.00041017369949258864,0.00035969517193734646,0.04316511005163193
5310,0.00027862482238560915,0.0005436259671114385,0.0025549083948135376,0.0002723234938457608,0.0004542821552604437,0.00039350835140794516,0.00029005363467149436,0.014202440157532692
5320,0.0008698133751749992,0.0012922602472826838,0.005158204585313797,0.000767140940297395,0.001468093367293477,0.0006571121630258858,0.0004525774565991014,0.03578018397092819
5330,0.0007434666622430086,0.0015248528216034174,0.016927281394600868,0.0005616877460852265,0.0010372372344136238,0.0006570911500602961,0.00046111218398436904,0.08176752924919128
5340,0.0002584183239378035,0.0004660335835069418,0.0025077303871512413,0.0002498334797564894,0.00038855907041579485,0.0003823661245405674,0.00027039041742682457,0.01338182296603918
5350,0.00026249096845276654,0.0004728136118501425,0.0027286692056804895,0.00025537569308653474,0.0004086591652594507,0.00037077863817103207,0.00025904038920998573,0.013440669514238834
5360,0.0002552619553171098,0.0004618720558937639,0.0022559943608939648,0.000247385905822739,0.0003778451937250793,0.00036524151801131666,0.0002514338702894747,0.013829757459461689
5370,0.00025336150429211557,0.00047006201930344105,0.005190898198634386,0.0002834163315128535,0.0004184922145213932,0.00040578425978310406,0.000338972284225747,0.041157208383083344
5380,0.000279523286735639,0.0005088402540422976,0.002373777562752366,0.00024170911638066173,0.0003702757821884006,0.00037021274329163134,0.0002949208137579262,0.01665678061544895
5390,0.0002968426560983062,0.0005620504962280393,0.004226472228765488,0.00025295597151853144,0.00039445803849957883,0.00048075488302856684,0.0002664650382939726,0.020937830209732056
5400,0.00025189516600221395,0.00047114427434280515,0.002336876466870308,0.0002324878005310893,0.0003555922012310475,0.00036760582588613033,0.0002486211888026446,0.013070435263216496
5410,0.00029893472674302757,0.0005774458986707032,0.0025561240036040545,0.0002641652536112815,0.00037847671774215996,0.0003902895259670913,0.0002960727724712342,0.016770970076322556
5420,0.0008282938506454229,0.0007820120081305504,0.005588505417108536,0.0007676079403609037,0.0006795244989916682,0.0009342029225081205,0.0006207796395756304,0.014945223927497864
5430,0.0002746726095210761,0.0005101530696265399,0.0036811353638768196,0.000262891553575173,0.00038335914723575115,0.0003983991628047079,0.0002783812815323472,0.019458994269371033
5440,0.0002484732831362635,0.00045846501598134637,0.002167237689718604,0.00024100803420878947,0.00034420430893078446,0.0003522924962453544,0.0002317066100658849,0.011667754501104355
5450,0.0003362470888532698,0.0007292943773791194,0.006161704659461975,0.00027340606902725995,0.00039466458838433027,0.00044003152288496494,0.000361582642653957,0.040335193276405334
5460,0.00024709056015126407,0.0004838349996134639,0.005238029640167952,0.00024748899159021676,0.0003631046274676919,0.0003541615733411163,0.00025525433011353016,0.016174590215086937
5470,0.0056455074809491634,0.007406630087643862,0.016558459028601646,0.00250632269307971,0.002705760532990098,0.0051824068650603294,0.0030949825886636972,0.26254284381866455
5480,0.00024365527497138828,0.00043520465260371566,0.0021552948746830225,0.0002357959747314453,0.00033001735573634505,0.0003309178864583373,0.00022185323177836835,0.011072489432990551
5490,0.00024630199186503887,0.00043743712012656033,0.0022033625282347202,0.0002428001316729933,0.00033628116943873465,0.000340249011060223,0.00022316844842862338,0.011394759640097618
5500,0.0006814069929532707,0.0017581777647137642,0.03404536098241806,0.0002606600464787334,0.0003488805377855897,0.0003564206708688289,0.0006469208747148514,0.16892312467098236
5510,0.0003446212213020772,0.0006002773880027235,0.002446910599246621,0.00022443526540882885,0.000310895120492205,0.0003191543510183692,0.00021539679437410086,0.011581295169889927
5520,0.0002306602691533044,0.0004331004456616938,0.0019027219386771321,0.00021381056285463274,0.0002942559076473117,0.00032021812512539327,0.00020076973305549473,0.010362312197685242
5530,0.012607003562152386,0.0189809687435627,0.14766404032707214,0.006257091648876667,0.007652007509022951,0.014122270047664642,0.006627337075769901,0.759052574634552
5540,0.00022582750534638762,0.0004082162631675601,0.002031588926911354,0.00021759819355793297,0.0002760908682830632,0.0003042410244233906,0.00020017650967929512,0.010078739374876022
5550,0.00022998100030235946,0.00042318564373999834,0.0019526821561157703,0.00021651563292834908,0.0002780162903945893,0.00030861992854624987,0.00020127421885263175,0.010373132303357124
5560,0.004634944722056389,0.01579814776778221,0.19973987340927124,0.0005354481982067227,0.0006494033732451499,0.0005181722226552665,0.005202931817620993,1.5873574018478394
5570,0.0010059407213702798,0.0018124992493540049,0.037422530353069305,0.0005198390572331846,0.000560356245841831,0.0009377170354127884,0.0009264849359169602,0.13068169355392456
5580,0.00025993832969106734,0.0004176738439127803,0.0022797507699579,0.0002967375621665269,0.0005960214766673744,0.0007675813976675272,0.00023693795083090663,0.05825486779212952
5590,0.00021485153411049396,0.00039718818152323365,0.001585151650942862,0.00019955317839048803,0.00027536737616173923,0.00030601301114074886,0.0001793917326722294,0.008637569844722748
5600,0.00022668622841592878,0.0004766504280269146,0.005334227345883846,0.00022041081683710217,0.00027771739405579865,0.000309738825308159,0.00033087594783864915,0.02911587432026863
5610,0.00020661453891079873,0.0003879607538692653,0.0015716291964054108,0.00019011528638657182,0.0002533874358050525,0.0002996519033331424,0.00017021523672156036,0.008492549881339073
5620,0.00020867693820036948,0.0003955136053264141,0.001536353025585413,0.00019208040612284094,0.0002570278011262417,0.00029985708533786237,0.0001719889260130003,0.008713572286069393
5630,0.002016820013523102,0.004669385030865669,0.03981452062726021,0.0008527042809873819,0.001855334616266191,0.00665499409660697,0.0016397528816014528,0.28151631355285645
5640,0.0002390204754192382,0.00046648827265016735,0.0018969635711982846,0.0001981938403332606,0.00026336265727877617,0.0002993631933350116,0.0001838303287513554,0.016637582331895828
5650,0.023427650332450867,0.04996355250477791,0.27254757285118103,0.011790520511567593,0.0070754485204815865,0.011362864635884762,0.0185416080057621,2.0795040130615234
5660,0.00024469621712341905,0.0004124515107832849,0.0015529897063970566,0.00020133037469349802,0.00025066130911000073,0.000312620511977002,0.0001672414073254913,0.00891321711242199
5670,0.00029129767790436745,0.0004015849845018238,0.002575419843196869,0.0002122299192706123,0.00024416440282948315,0.00030799504020251334,0.00018948293291032314,0.008412712253630161
5680,0.0016004530480131507,0.0066719078458845615,0.03427695855498314,0.0009642680524848402,0.0016656112857162952,0.003541229059919715,0.0014953567879274487,0.4588165283203125
5690,0.0019455674337223172,0.005013043526560068,0.019400587305426598,0.0008744547958485782,0.0006814927910454571,0.0009450921788811684,0.003044449258595705,0.35182225704193115
5700,0.0013115259353071451,0.0046695745550096035,0.007580891717225313,0.0002664955100044608,0.0002672352420631796,0.0003432848316151649,0.0011670293752104044,0.2379474639892578
5710,0.00019991117005702108,0.00038831456913612783,0.0015444796299561858,0.0002153551031369716,0.0002585301408544183,0.0002947704051621258,0.00016115978360176086,0.007942823693156242
5720,0.0001987912692129612,0.00039706588722765446,0.0015067848144099116,0.00021601175831165165,0.00026878208154812455,0.00029980603721924126,0.0001642256393097341,0.00806777086108923
5730,0.0002095854579238221,0.0004087249399162829,0.0016370086232200265,0.00020700550521723926,0.0002618225116748363,0.000293986959150061,0.00017196929547935724,0.008945194073021412
5740,0.00019654193602036685,0.0003856164694298059,0.0015971806133165956,0.00020517648954410106,0.00025399637524969876,0.00029133810312487185,0.00016661746485624462,0.008240523748099804
5750,0.00020321087504271418,0.00039509666385129094,0.0015760156093165278,0.00020531941845547408,0.0002581974840722978,0.00028577924240380526,0.00016758995479904115,0.007950348779559135
5760,0.0001990755699807778,0.0003941405448131263,0.00233036233112216,0.0002201192401116714,0.00029143542633391917,0.00032312728581018746,0.0001677852706052363,0.009464050643146038
5770,0.0002002877154154703,0.00038074611802585423,0.0016314752865582705,0.00017989298794418573,0.00023570077610202134,0.00025839556474238634,0.00016040942864492536,0.008005090989172459
5780,0.00021518503490369767,0.0004068574635311961,0.0020686129573732615,0.00019552267622202635,0.0002377564669586718,0.00027627692907117307,0.00017041627143044025,0.00933174416422844
5790,0.00021851272322237492,0.00039642181945964694,0.0023654873948544264,0.00019170976884197444,0.00022781535517424345,0.0002937359968200326,0.00016085209790617228,0.008831094950437546
5800,0.0002384757244726643,0.0004547576536424458,0.00170037685893476,0.00023324566427618265,0.0003154087462462485,0.0012439287966117263,0.00015809306933078915,0.007831204682588577
5810,0.0001790095993783325,0.00035290626692585647,0.0014813513262197375,0.00017553030920680612,0.00023021388915367424,0.00026125647127628326,0.0001438820909243077,0.006827213801443577
5820,0.00031502172350883484,0.0008724724757485092,0.0028644767589867115,0.00021391223708633333,0.0008321291534230113,0.001614888315089047,0.00031219510128721595,0.1516495794057846
5830,0.00029974340577609837,0.0005910430336371064,0.0021662854123860598,0.0002338460471946746,0.00028393990942277014,0.00044025402166880667,0.0002371842274442315,0.015355193056166172
5840,0.003542792983353138,0.00814471673220396,0.032774511724710464,0.0014727044617757201,0.0011572501389309764,0.002526395721361041,0.0029501495882868767,0.32184770703315735
5850,0.00019175723718944937,0.0003614482411649078,0.0016618092777207494,0.00019004172645509243,0.0002266662777401507,0.00027519825380295515,0.00014900010137353092,0.007074460852891207
5860,0.0011480016401037574,0.0018584360368549824,0.005910453852266073,0.0004776525602210313,0.0006718970835208893,0.0024066371843218803,0.00041968238656409085,0.029807766899466515
5870,0.0002040727558778599,0.00037307446473278105,0.0017168284393846989,0.0001957361091626808,0.0002206476201536134,0.00027866309392265975,0.00014590359933208674,0.006847889628261328
5880,0.0002558906562626362,0.0004956661723554134,0.0017471994506195188,0.00020260328892618418,0.0002145616599591449,0.00029741981416009367,0.00016172220057342201,0.010151117108762264
5890,0.00018493698735255748,0.0003711916506290436,0.0015613494906574488,0.00018033733067568392,0.00020791921997442842,0.00027457522810436785,0.00014112750068306923,0.007031159941107035
5900,0.00018049153732135892,0.00036217461456544697,0.0014496591174975038,0.00018886684847529978,0.00020962825510650873,0.00026753320707939565,0.00014020869275555015,0.006625480018556118
5910,0.00018273814930580556,0.0003717961080837995,0.0014891676837578416,0.00018008997722063214,0.00020713589037768543,0.000251080869929865,0.00013735512038692832,0.006660832092165947
5920,0.006667053792625666,0.02096256986260414,0.1225602775812149,0.0015752692706882954,0.0004898934857919812,0.0021774882916361094,0.003709994023665786,1.3104939460754395
5930,0.00018724599794950336,0.0003736180951818824,0.0015735112829133868,0.00019088837143499404,0.00020989248878322542,0.000254909711657092,0.00014772458234801888,0.008396622724831104
5940,0.0013238106621429324,0.0016766587505117059,0.012757332995533943,0.0012296427739784122,0.0005379836075007915,0.0024633975699543953,0.0010373484110459685,0.05421966686844826
5950,0.00017732982814777642,0.0003519332967698574,0.0014269474195316434,0.00017824090900830925,0.00020434698672033846,0.0002540058922022581,0.0001347451179753989,0.006368090398609638
5960,0.0012062632013112307,0.0025175062473863363,0.019510729238390923,0.0006069777300581336,0.00040984211955219507,0.0015018389094620943,0.0012901837471872568,0.13277198374271393
5970,0.00017683194892015308,0.00034843795583583415,0.0013442622730508447,0.0001879971823655069,0.00022182562679518014,0.0002702248457353562,0.00013763173774350435,0.006067695561796427
5980,0.00018198529141955078,0.000349121488397941,0.0013856092700734735,0.00019427954975981265,0.00022792682284489274,0.00027802688418887556,0.00014408776769414544,0.006281023379415274
5990,0.0002646780340000987,0.0005285553052090108,0.002070504706352949,0.00022871226246934384,0.00024214302538894117,0.00028521890635602176,0.00022017354785930365,0.013502012938261032
6000,0.0008973591611720622,0.002333333482965827,0.002530348254367709,0.000550628756172955,0.0002731331915128976,0.0008340860367752612,0.0008275313884951174,0.05875348299741745
6010,0.0005771615542471409,0.0014018898364156485,0.031167037785053253,0.0008294221479445696,0.001851618755608797,0.002743437886238098,0.0002927675668615848,0.09261941909790039
6020,0.00022162127424962819,0.0007897405885159969,0.005559761542826891,0.00023747733212076128,0.00021487327467184514,0.004250556230545044,0.00016849269741214812,0.009511502459645271
6030,0.00017611539806239307,0.00034503641654737294,0.001568857696838677,0.0001817137817852199,0.00019914355652872473,0.00026527451700530946,0.00013231488992460072,0.006345492787659168
6040,0.0001881748321466148,0.0003712572797667235,0.002646990120410919,0.00019486957171466202,0.00021643062063958496,0.0007794176926836371,0.000153211789438501,0.00943000614643097
6050,0.0001733954413793981,0.0003343675343785435,0.0014064389979466796,0.0001792586117517203,0.00019524170784279704,0.0002519405970815569,0.0001252757356269285,0.0061399973928928375
6060,0.0011088429018855095,0.0022531989961862564,0.010284404270350933,0.0005782982334494591,0.0005402835668064654,0.0010407052468508482,0.0005996938562020659,0.04693383723497391
6070,0.00016713299555703998,0.0003185448294971138,0.0014443760737776756,0.00017378971097059548,0.00018985541828442365,0.00025455892318859696,0.00012387883907649666,0.005921368021517992
6080,0.0001768466754583642,0.0003410725621506572,0.001786482403986156,0.00018278727657161653,0.00019620658713392913,0.00027294474421069026,0.00014694705896545202,0.008355275727808475
6090,0.000294753146590665,0.0006595738814212382,0.003263302845880389,0.00017717342416290194,0.00027503928868100047,0.0002662709739524871,0.0005845113191753626,0.02408875897526741
6100,0.0002280370390508324,0.00048026040894910693,0.0017103508580476046,0.00019016618898604065,0.00020804339146707207,0.00029133472708053887,0.00015091488603502512,0.010828925296664238
6110,0.0001664929004618898,0.0003189222770743072,0.0012621554778888822,0.00018473961972631514,0.00020394525199662894,0.000252641475526616,0.00012920645531266928,0.005939635448157787
6120,0.00018112498219124973,0.0003321027325000614,0.001505581196397543,0.00020293619309086353,0.00020418841450009495,0.0002589124778751284,0.00013256554666440934,0.006148164626210928
6130,0.0014824511017650366,0.004237723536789417,0.01731320470571518,0.0011606524931266904,0.0006218593916855752,0.0016054544830694795,0.0013169138692319393,0.11253605037927628
6140,0.00020711209799628705,0.00039277938776649535,0.0017209924990311265,0.00020260865858290344,0.00019631297618616372,0.0003034560359083116,0.00015669864660594612,0.007755938917398453
6150,0.00015516926941927522,0.0003189455019310117,0.0012318799272179604,0.00015986495418474078,0.00018162497144658118,0.00024403061252087355,0.00011929505853913724,0.0058000534772872925
6160,0.0001544707192806527,0.0003176431346219033,0.0012320653768256307,0.0001591652398929,0.00017788192781154066,0.00024745924747549,0.00011968074250034988,0.0058557698503136635
6170,0.00015050123329274356,0.0003034205292351544,0.0011472493642941117,0.0001649984042160213,0.00018436586833558977,0.0002454904606565833,0.0001198003810713999,0.005383551120758057
6180,0.00015070750669110566,0.00031692764605395496,0.0011289783287793398,0.0001547592255519703,0.00018423883011564612,0.00023613378289155662,0.0001220495396410115,0.0057974932715296745
6190,0.0001484663225710392,0.00031768795452080667,0.001114603248424828,0.00016501822392456234,0.0001883173972601071,0.0002483021526131779,0.00012048552162013948,0.0057917749509215355
6200,0.00014494004426524043,0.0003035494009964168,0.001083456096239388,0.00016115218750201166,0.0001850610424298793,0.00023691800015512854,0.00011543440632522106,0.005395767278969288
6210,0.00015063260798342526,0.00045761209912598133,0.0031338464468717575,0.0002847739087883383,0.00022632289619650692,0.00034734210930764675,0.00016462868370581418,0.016168277710676193
6220,0.005473718047142029,0.01467064954340458,0.09378305077552795,0.0014451061142608523,0.00041943014366552234,0.0036518415436148643,0.005034515168517828,0.7212623357772827
6230,0.004094876814633608,0.005736105144023895,0.05319865792989731,0.0030422660056501627,0.0017816791078075767,0.004679302219301462,0.0011532386997714639,0.1321496218442917
6240,0.002948826178908348,0.0015251795994117856,0.03874201327562332,0.0043710144236683846,0.002394394250586629,0.008128060027956963,0.0011437619104981422,0.06928321719169617
6250,0.00014219597505871207,0.00030122388852760196,0.0010893441503867507,0.0001669095508987084,0.00018959713634103537,0.00024026742903515697,0.00011699173046508804,0.005162907764315605
6260,0.0002145333419321105,0.0005263054626993835,0.0026467840652912855,0.0003445842594373971,0.0005589976790361106,0.0004551660967990756,0.0001693449739832431,0.013599433936178684
6270,0.0006846257601864636,0.00356689328327775,0.005489423405379057,0.0003932167892344296,0.00034698870149441063,0.00024381722323596478,0.0005111017380841076,0.06721954792737961
6280,0.0009043260361067951,0.0003126429801341146,0.01486981101334095,0.0014338979963213205,0.00044207595055922866,0.002764101605862379,0.00029833748703822494,0.02366667613387108
6290,0.0012432902585715055,0.00788000226020813,0.004626940470188856,0.0002736494643613696,0.0003234024334233254,0.00024342135293409228,0.002583536086603999,0.07653889060020447
6300,0.0001387789088767022,0.00028398295398801565,0.0011542323045432568,0.00016918369510676712,0.00018947017088066787,0.00023009417054709047,0.00011776378232752904,0.0053997952491045
6310,0.010838067159056664,0.017170513048768044,0.151870459318161,0.012632999569177628,0.008403371088206768,0.01773199811577797,0.007401539944112301,0.7535536885261536
6320,0.0001406276278430596,0.0002870502357836813,0.0011058941017836332,0.00016256475646514446,0.00018805358558893204,0.0002298919716849923,0.00011468848242657259,0.006186980288475752
6330,0.000541891495231539,0.0015498124994337559,0.003469308139756322,0.0002788355923257768,0.00026116264052689075,0.0006137705640867352,0.00042168653453700244,0.03928295150399208
6340,0.0005358278867788613,0.0015557724982500076,0.003999597392976284,0.0004641875857487321,0.0003312836051918566,0.0005941619747318327,0.0003839605487883091,0.029949726536870003
6350,0.0001310512889176607,0.00027508032508194447,0.000986194470897317,0.00014732801355421543,0.0001827482774388045,0.00021994352573528886,0.00011052840272895992,0.004880073014646769
6360,0.00013035270967520773,0.00026792657445184886,0.0009571874979883432,0.00014722876949235797,0.00017911134636960924,0.00021375459618866444,0.0001076396438293159,0.004555902443826199
6370,0.0001878069742815569,0.0004771775275003165,0.0023973898496478796,0.00017553969519212842,0.00021328029106371105,0.0002164373581763357,0.00015067041385918856,0.012243203818798065
6380,0.00013325682084541768,0.00027784585836343467,0.0010548578575253487,0.0001443739456590265,0.00018443659064359963,0.00020208876230753958,0.00010871294216485694,0.004634414799511433
6390,0.00014650161028839648,0.0002982937730848789,0.001595339272171259,0.00015708459250163287,0.00018547654326539487,0.00022942879877518862,0.00011415501649025828,0.006491926498711109
6400,0.00013236701488494873,0.0002813937026076019,0.0009724971023388207,0.00015019379497971386,0.0001799364254111424,0.00020248281362000853,0.0001084089744836092,0.004542499780654907
6410,0.00013360542652662843,0.00028281460981816053,0.0018917523557320237,0.000153619417687878,0.000172174783074297,0.00021343753905966878,0.00010934398596873507,0.005805984139442444
6420,0.0001289599749725312,0.00026697723660618067,0.0010362324537709355,0.0001455883902963251,0.00016936897009145468,0.00019610553863458335,0.00010771636152639985,0.004319755360484123
6430,0.0003129331744275987,0.005427342839539051,0.02306722104549408,0.0003186347312293947,0.0003724978887476027,0.0002114393573720008,0.0018925911281257868,0.24104581773281097
6440,0.0001334698754362762,0.0002793499152176082,0.0009918523719534278,0.00015743260155431926,0.000180087547050789,0.00020270331879146397,0.00011218054714845493,0.004630007781088352
6450,0.0001282676385017112,0.00027260067872703075,0.0010067929979413748,0.000149981802678667,0.0001700736756902188,0.00019880488980561495,0.00010818457667483017,0.00476441765204072
6460,0.0008490950567647815,0.0036536226980388165,0.012793656438589096,0.0008500132826156914,0.00041156873339787126,0.004374043550342321,0.0015167751116678119,0.06662765145301819
6470,0.0010267514735460281,0.0003253509639762342,0.022034406661987305,0.0004397909215185791,0.00026893350877799094,0.0019343612948432565,0.0001101145098800771,0.010841293260455132
6480,0.0009548176312819123,0.000310523493681103,0.003369839396327734,0.0014681558823212981,0.0014167933259159327,0.0028176777996122837,0.00010853143612621352,0.004650856833904982
6490,0.00026287976652383804,0.0063163344748318195,0.04721760004758835,0.001756301149725914,0.0010133815230801702,0.00040413279202766716,0.003565096529200673,0.32665348052978516
6500,0.0009996569715440273,0.0007030677516013384,0.02162194438278675,0.0004459377669263631,0.00048790351138450205,0.0008717527380213141,0.0003589153348002583,0.029619606211781502
6510,0.001189767848700285,0.0007963447133079171,0.001565245445817709,0.0005870793829672039,0.0006407705950550735,0.0014702753396704793,0.00012350361794233322,0.02963803894817829
6520,0.0002902274136431515,0.0003047135251108557,0.0016831536777317524,0.0001616537047084421,0.0001828120875870809,0.00021907978225499392,0.00011060517863370478,0.005125772207975388
6530,0.007637693081051111,0.006514994893223047,0.03025616705417633,0.0023075039498507977,0.001226356835104525,0.006281248293817043,0.0016406074864789844,0.1503591537475586
6540,0.006231734063476324,0.005379829090088606,0.0335816815495491,0.0024345514830201864,0.0015393965877592564,0.005937162321060896,0.0012347600422799587,0.41826385259628296
6550,0.00033841771073639393,0.00032502933754585683,0.002892325632274151,0.00017382187070325017,0.00020139393745921552,0.0007038210169412196,0.00011149683996336535,0.009479762054979801
6560,0.00012556138972286135,0.0002791317238006741,0.0009819506667554379,0.00014542286226060241,0.00016501295613124967,0.00019507504475768656,0.00010415002179797739,0.004482825752347708
6570,0.0001334858825430274,0.0002935893426183611,0.0010396766010671854,0.0001763224572641775,0.0001857609167927876,0.0002164453180739656,0.0001157040023826994,0.004869224037975073
6580,0.0001278697745874524,0.00031327930628322065,0.0011942149139940739,0.00015336775686591864,0.00017266887880396098,0.0013576652854681015,0.00011032331531168893,0.004926944151520729
6590,0.00021209655096754432,0.00032205923344008625,0.001327883219346404,0.0001568067236803472,0.0001828895037760958,0.00040074693970382214,0.0001194352371385321,0.00664394861087203
6600,0.00012085232447134331,0.0002687243395484984,0.0009339424432255328,0.00014457384531851858,0.00016648421296849847,0.0001961773232324049,0.0001003938596113585,0.0040625655092298985
6610,0.00012082585453754291,0.00027919161948375404,0.0009511275566183031,0.00014022931281942874,0.00016043338109739125,0.00019617303041741252,9.729168959893286e-05,0.004242792725563049
6620,0.00014093756908550858,0.0003458968421909958,0.001064602518454194,0.00015990283282008022,0.00017970609769690782,0.0009635805035941303,0.00010472049325471744,0.004839965607970953
6630,0.0003241326194256544,0.0004540373047348112,0.0009823832660913467,0.00015500765584874898,0.0001944030518643558,0.00022422109032049775,0.00011221140448469669,0.004992523230612278
6640,0.003187424736097455,0.01793021336197853,0.0718248188495636,0.00416923500597477,0.0017664419719949365,0.0026199507992714643,0.006410385947674513,0.6555531620979309
6650,0.0006382422870956361,0.0003729463496711105,0.0111587168648839,0.0002333701850147918,0.0003056714194826782,0.00021118407312314957,0.0001793756237020716,0.00866367295384407
6660,0.0009290781454183161,0.0003185324021615088,0.001547161373309791,0.00031076217419467866,0.00023230390797834843,0.0015452987281605601,0.00010714401287259534,0.004259772133082151
6670,0.00012269863509573042,0.00028191052842885256,0.0009238378261215985,0.00013948831474408507,0.00015564971545245498,0.00019783154129981995,9.783063433133066e-05,0.004300824832171202
6680,0.0006512998370453715,0.0019520565401762724,0.010506628081202507,0.00047604733845219016,0.0003608404949773103,0.0005165012553334236,0.0006149549153633416,0.10851653665304184
6690,0.000306670117424801,0.000914332049433142,0.0019123699748888612,0.0002126094768755138,0.00021011651551816612,0.0005197824793867767,0.0006172193097881973,0.03471903130412102
6700,0.00011654377885861322,0.00030024044099263847,0.000920451304409653,0.00013799784937873483,0.00015617164899595082,0.0001878168259281665,9.498419967712834e-05,0.004226312041282654
6710,0.0001309366343775764,0.00037633406464010477,0.001019298448227346,0.0001672923972364515,0.00018427330360282212,0.00019948362023569643,0.00012308005534578115,0.006668480578809977
6720,0.00011215941049158573,0.00029161866405047476,0.0008706666994839907,0.00011832890595542267,0.00014864349213894457,0.0001747134083416313,8.761546632740647e-05,0.004276304971426725
6730,0.00011608646309468895,0.0002892527263611555,0.0008370347786694765,0.0001388312375638634,0.00015917603741399944,0.00018948008073493838,9.284348925575614e-05,0.004016594961285591
6740,0.00011908989836229011,0.00031823059543967247,0.0013707764446735382,0.0001372805272694677,0.00016567663988098502,0.00021060409198980778,9.920432785293087e-05,0.004706576466560364
6750,0.0033788466826081276,0.012326112948358059,0.03979106619954109,0.0005530350608751178,0.00039738984196446836,0.0011070293840020895,0.003395702224224806,0.26969465613365173
6760,0.00011297790479147807,0.00028586911503225565,0.0008760904311202466,0.00013532488083001226,0.00015937484567984939,0.0001914944004965946,9.252573363482952e-05,0.004035166930407286
6770,0.00011152902152389288,0.0002769879356492311,0.0008369291317649186,0.00013355535338632762,0.00015816272934898734,0.00018856914539355785,9.081287862500176e-05,0.0038840416818857193
6780,0.00011197877756785601,0.0002765416575130075,0.0008375422330573201,0.00012828237959183753,0.00015235901810228825,0.0001874781009973958,8.986013563117012e-05,0.004196582827717066
6790,0.0001136703067459166,0.00029160879785194993,0.0008877124055288732,0.00013530594878830016,0.0001544662518426776,0.00019064931257162243,0.000100590696092695,0.004124446772038937
6800,0.0004586234572343528,0.0005686015938408673,0.0009837634861469269,0.00015211607387755066,0.0008737401803955436,0.0010687276953831315,0.0001249284396180883,0.01631270721554756
6810,0.000422265991801396,0.0003336199151817709,0.013250360265374184,0.0002730958804022521,0.00035712000681087375,0.0006040032603777945,0.00021069686044938862,0.04041558504104614
6820,0.00016356943524442613,0.00027927797054871917,0.0012522167526185513,0.00016907001554500312,0.00031605607364326715,0.0001833642745623365,0.00011633352551143616,0.004258393310010433
6830,0.00019997295748908073,0.0002743705117609352,0.002527743810787797,0.00018731295131146908,0.00030526917544193566,0.0005336063914000988,9.559014870319515e-05,0.005924042314291
6840,0.00010974757606163621,0.0002660978934727609,0.0008302520727738738,0.00011581148282857612,0.00013980349467601627,0.00018329403246752918,8.669935778016225e-05,0.003928496968001127
6850,0.00011017503857146949,0.001101369271054864,0.003741774708032608,0.00012626581883523613,0.00016740456339903176,0.0001801109901862219,0.00019505771342664957,0.03558601811528206
6860,0.0001256429241038859,0.00031920126639306545,0.0011712855193763971,0.0001352152175968513,0.0001529155852040276,0.00021875246602576226,0.00010260117414873093,0.005679077934473753
6870,0.00011927833111258224,0.0002963292063213885,0.0008394111064262688,0.0001398583990521729,0.00015100139717105776,0.0002488844911567867,9.211664291797206e-05,0.005008048377931118
6880,0.00010567764547886327,0.0002602754393592477,0.0007752174860797822,0.00011579349666135386,0.00013480735651683062,0.0001820103352656588,8.388810965698212e-05,0.0037414743565022945
6890,0.00017249603115487844,0.00042355339974164963,0.001977471401914954,0.00012959590821992606,0.00017014140030369163,0.00020209042122587562,0.00013081736688036472,0.013392971828579903
6900,0.000864348141476512,0.004953457973897457,0.003852755995467305,0.0005598950665444136,0.00131743133533746,0.0009649419225752354,0.00027572232647798955,0.05428742617368698
6910,0.000110058237623889,0.0002651841496117413,0.0008603535825386643,0.00012167571549070999,0.00013306087930686772,0.0001836325682234019,8.786800026427954e-05,0.004165635909885168
6920,0.00010739505523815751,0.0002579463762231171,0.0008175672264769673,0.00012003927258774638,0.00013322403538040817,0.00018101705063600093,8.647071808809415e-05,0.003907930105924606
6930,0.00011472062033135444,0.00027017976390197873,0.000907869020011276,0.00012435416283551604,0.0001386672811349854,0.00022719976550433785,8.703389175934717e-05,0.00438028434291482
6940,0.000117251998744905,0.00027076216065324843,0.0009099903400056064,0.00012548090307973325,0.00013884449435863644,0.0001978500367840752,9.18627338251099e-05,0.004304554313421249
6950,0.00010417946032248437,0.0002708391402848065,0.0008254833519458771,0.0001125661947298795,0.00012683159729931504,0.00017508739256300032,8.384472312172875e-05,0.004134201444685459
6960,0.0001144377893069759,0.0002857842482626438,0.000872044125571847,0.00012961325410287827,0.0001356568100163713,0.0001853098365245387,9.55632422119379e-05,0.004482601769268513
6970,0.008891427889466286,0.013982342556118965,0.11805536597967148,0.004113524220883846,0.0036544883623719215,0.010600486770272255,0.004837673157453537,1.0118558406829834
6980,0.003712145611643791,0.012069782242178917,0.052863653749227524,0.0030098226852715015,0.0010128272697329521,0.002642227103933692,0.004191782791167498,0.3188633918762207
6990,0.0001086673146346584,0.00026059994706884027,0.0008700928301550448,0.00012164836516603827,0.00012885197065770626,0.00018019581330008805,8.811959560262039e-05,0.004221993964165449
7000,0.00011575193639146164,0.0002597991842776537,0.000902497791685164,0.0001315348781645298,0.0001364002237096429,0.00018672403530217707,9.391285857418552e-05,0.004671728704124689
7010,0.00010922316141659394,0.0002461876138113439,0.0008416291093453765,0.0001121863242588006,0.00012392191274557263,0.00017417150957044214,8.577849803259596e-05,0.004255861043930054
7020,0.00011454182822490111,0.0003336497175041586,0.0010626139119267464,0.00011236676800763234,0.00012839926057495177,0.00020475710334721953,9.864306048257276e-05,0.005925939884036779
7030,0.00010806244245031849,0.0002475131186656654,0.0008475121576339006,0.00012266417616046965,0.00013311994553077966,0.00017611216753721237,8.840202644933015e-05,0.003915038891136646
7040,0.002354205818846822,0.006427090149372816,0.042229413986206055,0.0018108913209289312,0.0005009972373954952,0.001328951446339488,0.0024496614933013916,0.1530144214630127
7050,0.0001158520026365295,0.00028492254205048084,0.0009352817432954907,0.0001391251280438155,0.0001400866312906146,0.0001930095168063417,9.589732508175075e-05,0.0040127066895365715
7060,0.00014602768351323903,0.000766347860917449,0.0031456833239644766,0.0003104717761743814,0.00018012106011155993,0.00031243840930983424,0.00016525870887562633,0.01140773668885231
7070,0.0016256403177976608,0.0005224250489845872,0.020072171464562416,0.00041387139935977757,0.0004477743059396744,0.0030569054652005434,0.000513127539306879,0.12360231578350067
7080,0.00011997631372651085,0.00030427752062678337,0.0009594022994861007,0.00013167546421755105,0.00013718593982048333,0.0001908091944642365,0.00010068195115309209,0.004330354277044535
7090,0.00010916202154476196,0.00024492727243341506,0.0008823489770293236,0.00012419215636327863,0.00013092465815134346,0.00018674432067200541,8.731023990549147e-05,0.0035327139776200056
7100,0.00010718002886278555,0.0002379379584454,0.0008710212423466146,0.00012076805433025584,0.00012890587095171213,0.00017984284204430878,8.594189421273768e-05,0.003329264232888818
7110,0.00011309250839985907,0.00027374751516617835,0.0009616106399334967,0.0001308350038016215,0.00013163240510039032,0.00018557514704298228,9.080560994334519e-05,0.00377601757645607
7120,0.00010659315739758313,0.0002568951458670199,0.0008834252948872745,0.00011237955914111808,0.00012375073856674135,0.00017568195471540093,8.380773215321824e-05,0.0035748272202908993
7130,0.00013681923155672848,0.0003303407575003803,0.0010546495905146003,0.00013309132191352546,0.00014012657629791647,0.0001970770099433139,0.00010581809328868985,0.00520579656586051
7140,0.00010912158177234232,0.0002540440473239869,0.000922488106880337,0.00012282106035854667,0.00012402587162796408,0.0002044288266915828,8.624885231256485e-05,0.003550667082890868
7150,0.00010647521412465721,0.00024229055270552635,0.0008926512091420591,0.00011009041918441653,0.00011678235023282468,0.00017068706802092493,8.331557910423726e-05,0.0034447605721652508
7160,0.0001062118899426423,0.00023522882838733494,0.0009166478994302452,0.00011948491737712175,0.00011922100384254009,0.00018031711806543171,8.334457379532978e-05,0.003321630647405982
7170,0.00011064938007621095,0.0002466072328388691,0.0009754080092534423,0.00012202145444462076,0.00012380538100842386,0.00018101494060829282,8.800485375104472e-05,0.003361636307090521
7180,0.00011959778203163296,0.0002616046695038676,0.0016704834997653961,0.00011163957242388278,0.00013019434118177742,0.0001966447161976248,9.114100248552859e-05,0.0052808127366006374
7190,0.0001025311867124401,0.00023398722987622023,0.0008645237539894879,0.00010472597932675853,0.0001136172577389516,0.0002702131459955126,7.754289254080504e-05,0.0030032754875719547
7200,0.0006436083349399269,0.0003271968162152916,0.0008914503268897533,0.0001071617443813011,0.00012020311260130256,0.0011447734432294965,0.00010094990284414962,0.0040421634912490845
7210,0.002394446637481451,0.0027712590526789427,0.008841350674629211,0.00045130267972126603,0.0004244550073053688,0.0017335574375465512,0.0007438729517161846,0.06987650692462921
7220,0.000292744196485728,0.0004951133741997182,0.0028783062007278204,0.00015047747001517564,0.00015400869597215205,0.0003328648454044014,0.00013779352593701333,0.012944772839546204
7230,0.00010662266140570864,0.00023632257943972945,0.0009222014341503382,0.00011203561734873801,0.00012247379345353693,0.0001792190596461296,8.29803102533333e-05,0.003081492381170392
7240,0.00012092468386981636,0.0005136827239766717,0.0019060596823692322,0.00020490557653829455,0.00015404111763928086,0.0002419947413727641,0.00013260763080324978,0.0052896481938660145
7250,0.00010954034223686904,0.00025115814059972763,0.0009004269959405065,0.00011296015873085707,0.0001224744919454679,0.0001795360294636339,8.340268686879426e-05,0.0032124987337738276
7260,0.000106666651845444,0.0002401470992481336,0.0008813311578705907,0.00011068482854170725,0.00012114085984649137,0.00018040109716821462,8.23078298708424e-05,0.003420674242079258
7270,0.00011039623495889828,0.0002430460590403527,0.0009352322085760534,0.00012423860607668757,0.0001289772626478225,0.0001821258047129959,8.76681151567027e-05,0.003155086888000369
7280,0.0001541985257063061,0.0003395002568140626,0.0014543774304911494,0.00015329972666222602,0.0001357556029688567,0.00022089491540100425,0.00011497841478558257,0.0060818735510110855
7290,0.00016057446191553026,0.0008908651652745903,0.003515983233228326,0.00015865813475102186,0.00014242614270187914,0.0002449147286824882,0.00011842672392958775,0.01142952311784029
7300,0.00010882523201871663,0.0002464326098561287,0.0009618073818273842,0.00012166776286903769,0.00013162409595679492,0.00018567571532912552,8.487695595249534e-05,0.0031995605677366257
7310,0.00010789247608045116,0.00023339639301411808,0.0009653821471147239,0.00012048246571794152,0.00012377137318253517,0.00017848836432676762,8.571585931349546e-05,0.003068691585212946
7320,0.00032764789648354053,0.0010599098168313503,0.022400924935936928,0.0002909782051574439,0.00014564613229595125,0.0002570479700807482,0.0003235327603761107,0.07730518281459808
7330,0.000900090264622122,0.003846946405246854,0.002327553927898407,0.00032061850652098656,0.0005011511384509504,0.0011065746657550335,0.00042258790927007794,0.058216024190187454
7340,0.00010570232552709058,0.00023426434199791402,0.0009402790456078947,0.00011150267528137192,0.00011977496615145355,0.00017813793965615332,8.224725752370432e-05,0.003018951741978526
7350,0.00025102333165705204,0.000607665628194809,0.00498899444937706,0.0002474969660397619,0.00018267548875883222,0.0003746807633433491,0.00017955686780624092,0.011138543486595154
7360,0.0002833847829606384,0.00034760285052470863,0.002047683345153928,0.00013313379895407706,0.00015443986922036856,0.00032810462289489806,0.00014099973486736417,0.009903503581881523
7370,0.00011185599578311667,0.0002480669354554266,0.0009930143132805824,0.00011354198068147525,0.00012149336544098333,0.00017811215366236866,8.73189273988828e-05,0.0032978642266243696
7380,0.0001245760067831725,0.00025366994668729603,0.0014601052971556783,0.00011893058399436995,0.00012499965669121593,0.0002441772085148841,8.515216904925182e-05,0.0036933082155883312
7390,0.002397860400378704,0.006519331131130457,0.07988489419221878,0.0013522093649953604,0.0004527512355707586,0.002240777015686035,0.0018150537507608533,0.29373490810394287
7400,0.00021142188052181154,0.0007517995545640588,0.005835891701281071,0.0002103881852235645,0.00017408998974133283,0.0003421688743401319,0.00016141028027050197,0.018871085718274117
7410,0.00011194500984856859,0.00026937684742733836,0.0010188500164076686,0.00012569579121191055,0.00012257312482688576,0.00017866767302621156,8.773569425102323e-05,0.0034837026614695787
7420,0.00011481122055556625,0.0002723576035350561,0.001053700572811067,0.00013488036347553134,0.00012780140968970954,0.00018201225611846894,9.149334073299542e-05,0.003804456675425172
7430,0.0028718148823827505,0.0024833085481077433,0.03308756276965141,0.0004670821945182979,0.0005970023339614272,0.0028735892847180367,0.0014146816683933139,0.3655598759651184
7440,0.00010870374535443261,0.0002587816270533949,0.0009999487083405256,0.00012483772297855467,0.0001306391932303086,0.00018557810108177364,8.520889969076961e-05,0.003131638281047344
7450,0.00010047714749816805,0.00023359243641607463,0.00095442368183285,0.00010698456026148051,0.00011847499990835786,0.00017939669487532228,7.836744043743238e-05,0.002942749997600913
7460,0.00010438849858473986,0.0002457559749018401,0.0010594468330964446,0.00011705268843797967,0.00012171021080575883,0.0001830432884162292,8.262443589046597e-05,0.003197059500962496
7470,0.004590888042002916,0.02209625020623207,0.04746777191758156,0.003116244450211525,0.0018917317502200603,0.004328615963459015,0.0026612761430442333,0.3566538393497467
7480,0.00202374579384923,0.0025626271963119507,0.0030335416086018085,0.0004199982213322073,0.00037819406134076416,0.0016643794951960444,0.0010164064588025212,0.04201844707131386
7490,0.0004186883452348411,0.0008193387766368687,0.003368149511516094,0.00020718893210869282,0.00018955215637106448,0.0004570061282720417,0.0002780877402983606,0.02608887292444706
7500,9.994916035793722e-05,0.00023191989748738706,0.0009316226933151484,0.00013451275299303234,0.00012910892837680876,0.0001870051637524739,8.175789116648957e-05,0.0028249756433069706
7510,0.00010108087735716254,0.00023662905732635409,0.0009232470183633268,0.00013617445074487478,0.00012918243010062724,0.0001897490001283586,8.157139382092282e-05,0.00291702663525939
7520,0.00016446025983896106,0.00023126238374970853,0.0013865188229829073,0.00016901605704333633,0.0001379341265419498,0.0006710159941576421,0.00017040154489222914,0.003684418508782983
7530,0.012446454726159573,0.04451461881399155,0.3089529275894165,0.014098240062594414,0.007476791739463806,0.011953425593674183,0.01186816580593586,0.9143631458282471
7540,0.0002794892352540046,0.0002550015633460134,0.001469863811507821,0.00013948517153039575,0.0001380784233333543,0.000993699417449534,0.00014116778038442135,0.009732707403600216
7550,9.522341861156747e-05,0.00021866633323952556,0.000846545270178467,0.00011926700244657695,0.0001185459695989266,0.00021410314366221428,7.732147059869021e-05,0.0027834540233016014
7560,9.601576311979443e-05,0.00022105399693828076,0.0008451264002360404,0.0001200505648739636,0.0001231760688824579,0.0001899487542686984,7.840200851205736e-05,0.002762626390904188
7570,0.00019346667977515608,0.000520870613399893,0.0052680978551507,0.00019051380513701588,0.00016806874191388488,0.0002730448613874614,0.00017575554375071079,0.05656594783067703
7580,9.317923831986263e-05,0.0002088587498292327,0.0008497282397001982,0.00011131914652651176,0.0001122452158597298,0.00018250712309964,7.746813207631931e-05,0.002666328800842166
7590,0.00010546602425165474,0.0002069618203677237,0.0012027486227452755,0.0001352064573438838,0.00011728279787348583,0.0001931915758177638,9.172222053166479e-05,0.004281309433281422
7600,9.553115523885936e-05,0.0002139454591087997,0.0008864994742907584,0.00010690785711631179,0.00010910251876339316,0.00021034829842392355,7.881908095441759e-05,0.0029697383288294077
7610,0.00013548129936680198,0.0013828766532242298,0.011029989458620548,0.0007932285661809146,0.0002878844097722322,0.0002400028461124748,0.0002558728156145662,0.08426486700773239
7620,0.00010036835010396317,0.00020987137395422906,0.0008895967621356249,0.00011814318713732064,0.00011557355901459232,0.0001852006244007498,8.205256017390639e-05,0.0030047500040382147
7630,9.709727601148188e-05,0.00021300138905644417,0.0008952110074460506,0.0001169147071777843,0.00011491964687593281,0.00018147871014662087,8.007094584172592e-05,0.002980876015499234
7640,9.505786874797195e-05,0.0002086845488520339,0.0009405540185980499,0.00011593431554501876,0.0001104625771404244,0.00017768435645848513,7.89681653259322e-05,0.003449317766353488
7650,0.0004699232231359929,0.0012011179933324456,0.0010508359409868717,0.00034337351098656654,0.00037384769530035555,0.0009006985928863287,0.0002462298725731671,0.009606837294995785
7660,9.672946180216968e-05,0.00020493383635766804,0.0009306267602369189,0.00011243757762713358,0.00011097578681074083,0.00018074842228088528,7.75161461206153e-05,0.0028414905536919832
7670,9.449548088014126e-05,0.00020640817820094526,0.0009323619888164103,0.00010247435420751572,0.00010723609011620283,0.00017730306717567146,7.549649308202788e-05,0.002714440692216158
7680,0.00011049220483982936,0.00023910720483399928,0.001037953537888825,0.00011785216338466853,0.00011310127592878416,0.00018670104327611625,8.436550706392154e-05,0.0038155263755470514
7690,0.0049412790685892105,0.009618595242500305,0.03805505484342575,0.0019381589954718947,0.0013927208492532372,0.003950511105358601,0.0040146829560399055,0.4607430398464203
7700,9.68436143011786e-05,0.00020440238586161286,0.0009450945653952658,0.00011035774514311925,0.00011143104347866029,0.00018064396863337606,7.721832662355155e-05,0.0028758656699210405
7710,9.294660412706435e-05,0.00023589089687447995,0.0020687321666628122,0.0001673864753684029,0.000126599712530151,0.00020288355881348252,7.85681331763044e-05,0.002991806948557496
7720,0.0004872857825830579,0.0004087273555342108,0.018103739246726036,0.0005993578233756125,0.00012441645958460867,0.00019430778047535568,0.0001839958131313324,0.004688390996307135
7730,9.145079093286768e-05,0.0002185967459809035,0.0008987427572719753,0.00012112935655750334,0.00011484816786833107,0.00018140881729777902,7.746105984551832e-05,0.0026160716079175472
7740,0.0011590258218348026,0.002984199207276106,0.010584014467895031,0.0004623329732567072,0.00016827814397402108,0.00025022609042935073,0.0011348351836204529,0.013867964968085289
7750,8.920873369788751e-05,0.0002069136971840635,0.000873468117788434,0.00010958989878417924,0.00010954438039334491,0.00017215537081938237,7.432886923197657e-05,0.0023920771200209856
7760,9.256323392037302e-05,0.0002162312448490411,0.000902678701095283,0.00011366304534021765,0.00010998731886502355,0.0001765754132065922,7.659762195544317e-05,0.002600027248263359
7770,0.0001882221404230222,0.0006424405728466809,0.0023572032805532217,0.00019226381846237928,0.00015202061331365258,0.0002393968461547047,0.0001433835714124143,0.011235940270125866
7780,8.906100993044674e-05,0.00021077670680824667,0.0008315123268403113,0.000114130561996717,0.00011226938659092411,0.00017466343706473708,7.549845759058371e-05,0.0024774407502263784
7790,8.983320731204003e-05,0.000206974902539514,0.0008127499022521079,0.00011588131746975705,0.00011111318599432707,0.00017172501247841865,7.605546124977991e-05,0.0025132119189947844
7800,8.811635052552447e-05,0.00022866693325340748,0.0009526445646770298,0.00013506166578736156,0.00011499430547701195,0.0001988047151826322,7.408196688629687e-05,0.0035987014416605234
7810,0.0041958726942539215,0.021432850509881973,0.2033056914806366,0.004828188568353653,0.003190271556377411,0.0035866477992385626,0.0036364684347063303,0.6749917268753052
7820,9.326510189566761e-05,0.00020980561384931207,0.0008025824790820479,0.0001212811257573776,0.00011516589438542724,0.0001732529781293124,8.086593879852444e-05,0.002653786912560463
7830,8.637410792289302e-05,0.00018939188157673925,0.0007193400524556637,0.00011275291763013229,0.00010973466123687103,0.00016705512825865299,7.370660023298115e-05,0.002370861591771245
7840,8.327145042130724e-05,0.0001835034927353263,0.0007017717580311,0.00010116980411112309,0.0001012813372653909,0.00016266899183392525,7.259847188834101e-05,0.0022786911576986313
7850,9.325193968834355e-05,0.00021147768711671233,0.0008871731697581708,0.00010395249410066754,0.00010209908941760659,0.0001644632575334981,7.734369864920154e-05,0.003497818484902382
7860,9.076557034859434e-05,0.00020370380661915988,0.0007796770078130066,0.00010893010039580986,0.0001104428811231628,0.0001628185564186424,7.923151861177757e-05,0.002547868760302663
7870,8.622577297501266e-05,0.00019125697144772857,0.0007698911358602345,0.00010729525092756376,0.0001092969105229713,0.0001630336046218872,7.319427095353603e-05,0.0026193796657025814
7880,0.0009370017796754837,0.011942580342292786,0.08883453905582428,0.00179803348146379,0.0004498851776588708,0.0004622824490070343,0.0006537267472594976,0.02609989233314991
7890,0.0003123008937109262,0.00018540605378802866,0.0010669151088222861,0.00010283884330419824,0.00011244531197007746,0.00027183370548300445,0.00026692391838878393,0.004421493969857693
7900,8.727681415621191e-05,0.00019940987112931907,0.0007595834322273731,0.0001091322919819504,0.00011117934627691284,0.00016684703587088734,7.762054156046361e-05,0.0028149611316621304
7910,8.425026317127049e-05,0.00018070383521262556,0.0007517192279919982,0.00010913009464275092,0.00010742866288637742,0.0001642703136894852,7.304512109840289e-05,0.0024196787271648645
7920,9.835559467319399e-05,0.0003226057451684028,0.0008799786446616054,0.0001236474490724504,0.000126079234178178,0.00020046565623488277,8.847517165122554e-05,0.00350068137049675
7930,0.005903611425310373,0.005826820153743029,0.033284906297922134,0.0015860357088968158,0.0011263919295743108,0.004801773466169834,0.003181092906743288,1.2439308166503906
7940,9.826239693211392e-05,0.00020237508579157293,0.0007882463396526873,0.00011413268657634035,0.00010314814426237717,0.00019396581046748906,7.981244561960921e-05,0.004611891694366932
7950,8.755485760048032e-05,0.00019074186275247484,0.0007342194439843297,0.00011530693882377818,0.00010980779188685119,0.00017324049258604646,7.623901183251292e-05,0.002397257601842284
7960,8.699945465195924e-05,0.00020835657778661698,0.0007866054074838758,0.00010636803199304268,0.00010233641660306603,0.0002875298378057778,7.227380410768092e-05,0.0026131700724363327
7970,0.0008416978525929153,0.0004768930666614324,0.0031644213013350964,0.0005026450380682945,0.0002278182510053739,0.0018760772654786706,0.0007460900815203786,0.06417814642190933
7980,0.0007250573835335672,0.004099581856280565,0.017735013738274574,0.0005074645159766078,0.00036796435597352684,0.0008209135849028826,0.0005974030354991555,0.11331569403409958
7990,0.0006152709247544408,0.00019632828480098397,0.0011017441283911467,0.0001265408209292218,0.00011784046364482492,0.0020808055996894836,0.0003211394068785012,0.23248474299907684
8000,8.842704846756533e-05,0.000197230139747262,0.0007553998730145395,0.00011078308307332918,0.00010490703425602987,0.0001824566861614585,7.513487071264535e-05,0.0028349016793072224
8010,0.00033274086308665574,0.0020045845303684473,0.0026100522372871637,0.0004135832714382559,0.00019029484246857464,0.0002759485214482993,0.0002279926702613011,0.011861399747431278
8020,9.435847459826618e-05,0.0007363720214925706,0.002367375185713172,0.00024664614466018975,0.00012084790068911389,0.00019348783825989813,7.326362538151443e-05,0.013229730539023876
8030,0.0014617395354434848,0.008205032907426357,0.06659839302301407,0.0012672165175899863,0.000511920778080821,0.0003545430372469127,0.0009834696538746357,0.109541155397892
8040,0.00011905447172466666,0.0017364355735480785,0.014005576260387897,0.000261856010183692,0.00011153579544043168,0.0004892618162557483,9.531593241263181e-05,0.004679657984524965
8050,8.399696525884792e-05,0.00018631407874636352,0.0006662230007350445,0.00011217476276215166,0.00010037234460469335,0.00018611078849062324,7.308063504751772e-05,0.00235607847571373
8060,0.0005624978803098202,0.0004950567963533103,0.019052779302001,0.0002073172217933461,0.00015618976613041013,0.0023290833923965693,0.0008883120608516037,0.0065975915640592575
8070,0.003110386896878481,0.012385895475745201,0.09031213819980621,0.0015652995789423585,0.0013822444016113877,0.0020788635592907667,0.0021001086570322514,0.2795572876930237
8080,0.00011222194007132202,0.0004960728110745549,0.0017547045135870576,0.00023218787100631744,0.00012656577746383846,0.00020488412701524794,9.140234760707244e-05,0.008807250298559666
8090,9.09729496925138e-05,0.0001997285580728203,0.000716191774699837,0.00012066350609529763,0.00010418608144391328,0.0009392566862516105,8.63126406329684e-05,0.0027667249087244272
8100,0.0002367271517869085,0.00023734824208077043,0.0075911288149654865,0.00012565881479531527,0.00013584787666331977,0.0017022661631926894,0.0004945709370076656,0.044727470725774765
8110,0.0007317982381209731,0.00031587720150128007,0.0024199357721954584,0.00012371546472422779,0.00013491012214217335,0.0011646293569356203,0.0007403535419143736,0.14146560430526733
8120,9.377042442793027e-05,0.0002042170090135187,0.0007385585340671241,0.00011742558126570657,0.00010372035467298701,0.00021376718359533697,8.096332021523267e-05,0.0026959921233356
8130,0.002437295624986291,0.009376365691423416,0.01941569149494171,0.0014121634885668755,0.0008215970010496676,0.002343966858461499,0.001651352853514254,0.21927988529205322
8140,0.00031266771839000285,0.003379552625119686,0.003070896491408348,0.0005928815808147192,0.0003055566630791873,0.00020319233590271324,0.0001609903119970113,0.00375371309928596
8150,8.601808804087341e-05,0.00018670530698727816,0.0006701602251268923,0.00010875160660361871,9.767162555363029e-05,0.00017892519827000797,7.402121991617605e-05,0.0023557953536510468
8160,8.333066216437146e-05,0.0001786923676263541,0.0006353817880153656,0.00011138772242702544,9.575343574397266e-05,0.0001759461301844567,7.142203685361892e-05,0.0022898069582879543
8170,8.347772381966934e-05,0.00018099552835337818,0.0006427739863283932,0.00010794145782710984,9.966004290618002e-05,0.00017497115186415613,7.263148290803656e-05,0.0022074526641517878
8180,8.812316809780896e-05,0.00028946271049790084,0.0007647966267541051,0.00012256116315256804,9.951876563718542e-05,0.00023191358195617795,7.401542825391516e-05,0.003790614427998662
8190,9.220919309882447e-05,0.00023531971964985132,0.006653327960520983,0.00011446097050793469,0.0001455880410503596,0.00035630285856314003,8.897339284885675e-05,0.006606004666537046
8200,8.442038233624771e-05,0.00018239716882817447,0.0006354788201861084,0.00010876245505642146,9.958258306141943e-05,0.0001651238853810355,7.163498958107084e-05,0.002435944974422455
8210,8.974575030151755e-05,0.0001836891460698098,0.001134221674874425,0.00010682889114832506,9.76919473032467e-05,0.00019415396673139185,8.371721196454018e-05,0.002354186028242111
8220,0.0013781962916254997,0.002688204636797309,0.0025442084297537804,0.0010368683142587543,0.0003961303737014532,0.0016068449476733804,0.0016486053355038166,0.172476127743721
8230,0.0002141480945283547,0.0004995414637960494,0.0023052124306559563,0.0001704429741948843,0.00011634750990197062,0.00039114817627705634,0.00018232000002171844,0.031721096485853195
8240,0.000736913934815675,0.0006671734154224396,0.0006378361722454429,0.0004951771115884185,0.00013869284885004163,0.0016921571223065257,0.0005754206795245409,0.1500551402568817
8250,8.286327647510916e-05,0.00018316622299607843,0.0006510301609523594,0.00011587826884351671,9.866947948466986e-05,0.00016740548016969115,7.157481741160154e-05,0.002342194551602006
8260,8.232580148614943e-05,0.000176879097125493,0.0006416555261239409,0.00011100480332970619,9.571829286869615e-05,0.00016321805014740676,7.167692092480138e-05,0.002366276690736413
8270,8.343451918335631e-05,0.0001792194088920951,0.0006285553681664169,0.00011940387048525736,0.00010027226380771026,0.0001693578960839659,7.221523264888674e-05,0.002335954923182726
8280,8.65900656208396e-05,0.00024120851594489068,0.0009613581351004541,0.00010798122093547136,9.209341806126758e-05,0.00016241894627455622,7.255434320541099e-05,0.0027275572065263987
8290,0.0013471856946125627,0.0002311310381628573,0.005620428826659918,0.0001236563257407397,0.00017509334429632872,0.000645032967440784,0.0007464797236025333,0.058348607271909714
8300,8.001152309589088e-05,0.00017703103367239237,0.0005964153679087758,0.00010345555347157642,8.745051309233531e-05,0.00015535343845840544,6.916010897839442e-05,0.002221080008894205
8310,0.00011120842100353912,0.0002560358843766153,0.0011709583923220634,0.00012427954061422497,9.99981421045959e-05,0.000183552285307087,9.176573803415522e-05,0.004771092440932989
8320,0.00015310871822293848,0.001512813731096685,0.008821077644824982,0.0001520843943580985,0.0001542989630252123,0.00022752022778149694,0.0001563011173857376,0.003832676913589239
8330,0.0008116416865959764,0.002487831749022007,0.03661599010229111,0.0005815345793962479,0.0004630544572137296,0.0005983100272715092,0.0009133245330303907,0.07000630348920822
8340,7.844553329050541e-05,0.0001770433591445908,0.0006120548350736499,0.00010079721687361598,8.63804598338902e-05,0.00015484298637602478,6.761329132132232e-05,0.002235258463770151
8350,8.399393118452281e-05,0.0001899141789181158,0.0006588927935808897,0.00011348623957019299,9.184306691167876e-05,0.00016527406114619225,7.546804408775643e-05,0.0023624903988093138
8360,9.460971341468394e-05,0.00019781339506153017,0.0007187597802840173,0.00016488229448441416,9.674950706539676e-05,0.00031355980900116265,8.113236981444061e-05,0.0024298804346472025
8370,7.907541294116527e-05,0.00018051826918963343,0.0006177278701215982,0.00010826136713149026,9.08812289708294e-05,0.00016277318354696035,6.896652485011145e-05,0.0020870103035122156
8380,0.0005585895851254463,0.0012642152141779661,0.006196921691298485,0.0003902013704646379,0.0002399679651716724,0.0007501319632865489,0.0004554716870188713,0.05101846903562546
8390,0.0031238216906785965,0.005087363999336958,0.02021191641688347,0.0021238296758383512,0.0009607158717699349,0.0036560252774506807,0.002207201672717929,0.22379647195339203
8400,7.882140926085413e-05,0.00018046805053018034,0.0006260235095396638,0.00010912190919043496,8.843372779665515e-05,0.00015952819376252592,6.95313501637429e-05,0.0021762836258858442
8410,7.601332617923617e-05,0.00017448408470954746,0.0005852087051607668,9.748187585501e-05,8.350661664735526e-05,0.00016179059457499534,6.671057781204581e-05,0.002114004222676158
8420,0.0003580503398552537,0.009286880493164062,0.03453698754310608,0.0011331149144098163,0.00048437132500112057,0.0015609344700351357,0.0003921919851563871,0.06691835820674896
8430,7.500420906580985e-05,0.0001742716267472133,0.0006186452228575945,9.855917596723884e-05,8.02376089268364e-05,0.0002274213475175202,6.55270996503532e-05,0.002047996735200286
8440,0.0001286306360270828,0.0005294467555359006,0.0016610678285360336,0.00013579773076344281,9.591348498361185e-05,0.00017011513409670442,0.00012771613546647131,0.005321841221302748
8450,0.00035994325298815966,0.00020452651369851083,0.0014571251813322306,0.00014877507055643946,0.000211389793548733,0.00030835546203888953,0.000287481932900846,0.032260291278362274
8460,0.0014189699431881309,0.0005949583137407899,0.0008650490781292319,0.00012406364839989692,0.00016957362822722644,0.0004754725669045001,0.0005525765591301024,0.08750440180301666
8470,9.922320168698207e-05,0.0005610097432509065,0.001013865228742361,0.00015512530808337033,9.987444354919717e-05,0.0002201427414547652,9.024864266393706e-05,0.002456445014104247
8480,0.0013493518345057964,0.0007966379052959383,0.002154484624043107,0.001174945617094636,0.0006056896527297795,0.0026063392870128155,0.001401165733113885,0.07563810050487518
8490,0.00014795982860960066,0.0009106987272389233,0.001625215052627027,0.00014861291856504977,9.603091893950477e-05,0.0002577736449893564,0.0001044661330524832,0.008296956308186054
8500,0.00016871263505890965,0.0004316940321587026,0.0007814577547833323,0.00010999941878253594,8.625620830571279e-05,0.00023746886290609837,8.416551281698048e-05,0.010717938654124737
8510,0.0010735747637227178,0.018882354721426964,0.06823447346687317,0.0011633214307948947,0.0004089050053153187,0.0009135250584222376,0.0010481433710083365,0.14152945578098297
8520,0.0001440282358089462,0.002357597928494215,0.004929250106215477,0.00030838805832900107,0.00010652156197465956,0.0005322741926647723,0.00013836186553817242,0.0059778629802167416
8530,7.715050014667213e-05,0.00018908176571130753,0.000636506883893162,0.0001048713456839323,7.83832001616247e-05,0.00016750440408941358,7.065082172630355e-05,0.0021717913914471865
8540,0.00011765759700210765,0.00036245613591745496,0.0011411120649427176,0.0001757913123583421,9.225305984728038e-05,0.00024283853417728096,0.00010489229316590354,0.005367480218410492
8550,7.54493594286032e-05,0.00017248414224013686,0.0006175111630000174,0.0001101938760257326,7.948714483063668e-05,0.0001639563124626875,6.719755765516311e-05,0.0022333357483148575
8560,7.854383875383064e-05,0.00019635506032500416,0.0007512407610192895,9.699569636723027e-05,7.72943240008317e-05,0.0001534984476165846,7.585674029542133e-05,0.0023448988795280457
8570,7.32594053260982e-05,0.00016638923261780292,0.0005873358459211886,0.00010159372322959825,7.619020470883697e-05,0.00015297323989216238,6.757843220839277e-05,0.001955766696482897
8580,7.648627070011571e-05,0.00017508324526716024,0.0006311945617198944,0.00010030780686065555,7.610995817231014e-05,0.00016153434989973903,7.014918810455129e-05,0.002161638578400016
8590,7.878539327066392e-05,0.00019466914818622172,0.0007307480555027723,9.588563989382237e-05,7.125323463696986e-05,0.0001604860881343484,7.673322397749871e-05,0.0028974167071282864
8600,9.010289795696735e-05,0.0001755293196765706,0.0006341605330817401,0.00013120063522364944,8.821490337140858e-05,0.00017945196304935962,8.51250224513933e-05,0.004340986721217632
8610,7.503862434532493e-05,0.00016956431500148028,0.0006013556849211454,0.00011118802649434656,8.296159649034962e-05,0.00016203797713387758,6.861347355879843e-05,0.0019993092864751816
8620,7.219109102152288e-05,0.00016712398792151362,0.0005902575794607401,0.00010072934674099088,7.679038390051574e-05,0.00015351608453784138,6.563855276908726e-05,0.0019634529016911983
8630,0.00043443869799375534,0.007756063248962164,0.020323172211647034,0.001329086720943451,0.0003113703860435635,0.0019514262676239014,0.0003203455707989633,0.010791238397359848
8640,7.30072206351906e-05,0.0001630801270948723,0.0006137434393167496,0.00010183268750552088,7.757702405797318e-05,0.00015071695088408887,6.768801540601999e-05,0.0021760426461696625
8650,0.0005070589249953628,0.0004342954489402473,0.0008339753840118647,0.00011490471661090851,0.00024130901147145778,0.00016358817811124027,0.0004996685311198235,0.11719818413257599
8660,7.267462206073105e-05,0.00016603127005510032,0.0006064555491320789,0.00010150127491215244,7.589760207338259e-05,0.00015072447422426194,6.820756971137598e-05,0.0019503326620906591
8670,7.575283234473318e-05,0.000164192751981318,0.000653447990771383,0.00010445305815665051,7.657661626581103e-05,0.00015415108646266162,7.217845268314704e-05,0.0023224272299557924
8680,7.393216947093606e-05,0.00016164395492523909,0.0006559740286320448,0.00010016146552516147,7.35517023713328e-05,0.00014611963706556708,6.973687413847074e-05,0.0021549712400883436
8690,7.83709401730448e-05,0.00016704403969924897,0.0006534141721203923,0.0001120089873438701,8.064329449553043e-05,0.00015720323426648974,7.386903598671779e-05,0.002098055789247155
8700,7.260169513756409e-05,0.00016279819828923792,0.0006241645314730704,9.914685506373644e-05,7.467126852134243e-05,0.0001486851688241586,6.83080215821974e-05,0.0019662699196487665
8710,7.423683564411476e-05,0.00016544458048883826,0.0006307647563517094,0.00010583562834654003,7.757946877973154e-05,0.0001558820513309911,6.99699085089378e-05,0.002208777004852891
8720,7.147574069676921e-05,0.00015816959785297513,0.0006001076544634998,0.00010195552749792114,7.49704340705648e-05,0.00014698620361741632,6.727426080033183e-05,0.0018519583391025662
8730,0.0001228482142323628,0.0002751530264504254,0.0008122245781123638,0.00011169127537868917,8.489917672704905e-05,0.0001781648606993258,9.190714627038687e-05,0.013988113962113857
8740,7.368865772150457e-05,0.0001628524623811245,0.000644414743874222,0.00010485276288818568,7.983796240296215e-05,0.00015028388588689268,7.104378164513037e-05,0.00215285737067461
8750,0.0005512209609150887,0.00016961462097242475,0.0010001047048717737,0.00036155598354525864,9.567292727297172e-05,0.0004325563495513052,0.0005246963701210916,0.020146341994404793
8760,0.009321888908743858,0.020282244309782982,0.07608228921890259,0.0018593206768855453,0.0019100606441497803,0.003463717410340905,0.005157756619155407,0.9724999666213989
8770,7.381607429124415e-05,0.000861305627040565,0.003944915719330311,0.00011735477892216295,7.302386802621186e-05,0.00018353054474573582,8.430918387603015e-05,0.004178820643573999
8780,0.00022186260321177542,0.001816289033740759,0.004986792337149382,0.0003091593098361045,0.0001264160528080538,0.0003850643988698721,0.00024706643307581544,0.013171729631721973
8790,8.989908383227885e-05,0.0002781579678412527,0.000837517436593771,0.00011009549780283123,7.550076406914741e-05,0.00016573774337302893,7.444914808729663e-05,0.0029242602176964283
8800,7.086474215611815e-05,0.0001605542638571933,0.0006447903579100966,0.0001036221074173227,7.412468403344974e-05,0.000155195317347534,6.650381692452356e-05,0.001953159924596548
8810,0.0008443400147370994,0.009116203524172306,0.06905216723680496,0.0011549893533810973,0.000657864729873836,0.0012304236879572272,0.0007991676684468985,0.14123961329460144
8820,7.565833220724016e-05,0.0001758765138220042,0.0007145897834561765,0.00010969187860609964,7.906047540018335e-05,0.0001562092365929857,7.194490171968937e-05,0.002234183717519045
8830,0.00029591054772026837,0.005805277265608311,0.021788733080029488,0.0008015698404051363,0.00012592592975124717,0.000572283286601305,0.00019285788584966213,0.004807638935744762
8840,6.902806489961222e-05,0.00016169884474948049,0.0006955663557164371,9.899258293444291e-05,7.424134673783556e-05,0.00014999799896031618,6.67492495267652e-05,0.002000130247324705
8850,7.123954128473997e-05,0.0011562950676307082,0.0026280018500983715,0.0006883440655656159,7.948768325150013e-05,0.00036984836333431304,6.883200694574043e-05,0.021899983286857605
8860,6.679348734905943e-05,0.0001556859933771193,0.0006688793073408306,0.00010211425251327455,7.156861101975664e-05,0.00014315993757918477,6.450093496823683e-05,0.0018422170542180538
8870,7.242437277454883e-05,0.0001646233577048406,0.0006915029953233898,0.00011011213791789487,7.876542076701298e-05,0.00015285052359104156,6.971199763938785e-05,0.002019026316702366
8880,0.0020110325422137976,0.0023867106065154076,0.014339370653033257,0.0010168373119086027,0.000544157053809613,0.0018676454201340675,0.0013516029575839639,0.2771146595478058
8890,0.00024486088659614325,0.001301186508499086,0.004469228442758322,0.00023663380125071853,0.00011455283674877137,0.00037272003828547895,0.000130279382574372,0.020741591230034828
8900,7.110762817319483e-05,0.00015813016216270626,0.0006922951433807611,0.00011182745947735384,7.731108053121716e-05,0.00015067814092617482,6.90760207362473e-05,0.0019082108046859503
8910,7.161944085964933e-05,0.00016295991372317076,0.0006578037864528596,0.00011110664490843192,8.237833390012383e-05,0.00015503149188589305,6.711162131978199e-05,0.0018719193758442998
8920,0.00015832613280508667,0.00018038050620816648,0.010236470028758049,0.00036742191878147423,8.348721166839823e-05,0.00030886809690855443,7.11249522282742e-05,0.002540424233302474
8930,7.939488568808883e-05,0.0004228344769217074,0.0012799485120922327,0.00012685592810157686,7.2866452683229e-05,0.0001506209810031578,7.1105154347606e-05,0.0018564608180895448
8940,0.001016300986520946,0.009122016839683056,0.028830094262957573,0.003122374415397644,0.0009997810702770948,0.0027901993598788977,0.0011409759754315019,0.0020999806001782417
8950,7.161023677326739e-05,0.00016495345334988087,0.0007190029718913138,9.922051685862243e-05,7.554676994914189e-05,0.0001466407993575558,6.787270831409842e-05,0.0022467083763331175
8960,6.907202623551711e-05,0.0001515848416602239,0.0007193631608970463,0.00010204244608758017,7.368385558947921e-05,0.00014644181646872312,6.77510179230012e-05,0.001893688109703362
8970,6.858308188384399e-05,0.0002756949979811907,0.0009275348274968565,0.00010933807061519474,7.374105916824192e-05,0.0001479442580603063,6.894233956700191e-05,0.0018530719680711627
8980,7.008644024608657e-05,0.00015897121920716017,0.0006976553122512996,0.00010542445670580491,7.362544420175254e-05,0.00015970703680068254,6.761427357560024e-05,0.001968652941286564
8990,7.233379437820986e-05,0.00016041779599618167,0.0007053751032799482,0.00010655447840690613,7.255624223034829e-05,0.00014664010086562485,7.032498979242519e-05,0.0019485794473439455
9000,0.000462040159618482,0.00020562330610118806,0.0008955603116191924,0.00014370380085892975,0.0001684750459389761,0.00015652002184651792,0.00034803905873559415,0.05293671414256096
9010,0.00010493682202650234,0.0003514259587973356,0.0006532862898893654,0.00010100176587002352,7.618640665896237e-05,0.00014134490629658103,0.0001331023668171838,0.010037139989435673
9020,8.457661897409707e-05,0.000257324572885409,0.0007260353304445744,0.00014808108971919864,7.973468018462881e-05,0.0002206328499596566,7.5381132774055e-05,0.0019285838352516294
9030,7.114301843103021e-05,0.00015286322741303593,0.00059094576863572,0.0001139105370384641,7.540977821918204e-05,0.00014898652443662286,7.03151454217732e-05,0.0017155351815745234
9040,0.0007473455043509603,0.00225474638864398,0.01134408637881279,0.00045453038183040917,0.00026397634064778686,0.0005235488060861826,0.0007616697112098336,0.030319759622216225
9050,0.00028555552125908434,0.0007860537152737379,0.0017833187012001872,0.0002542005677241832,0.00013445377408061177,0.00048431477625854313,0.00020338933973107487,0.00940618198364973
9060,0.00012105976202292368,0.00015469276695512235,0.0007009917753748596,0.0001132627367042005,8.266059739980847e-05,0.0006129663670435548,7.474551966879517e-05,0.004523448180407286
9070,0.00037706561852246523,0.0001720450964057818,0.0007645816076546907,0.00012013760715490207,0.00011057977826567367,0.00016746592882554978,0.000297609280096367,0.03393283113837242
9080,0.0032740316819399595,0.02417549304664135,0.1034274622797966,0.004048953298479319,0.001558565883897245,0.003920930437743664,0.0034506656229496002,0.4407218396663666
9090,0.0002874222118407488,0.012184470891952515,0.03221360594034195,0.0008199135190807283,0.00047241360880434513,0.0012973526027053595,0.00015226102550514042,0.01665436290204525
9100,0.0006640012725256383,0.0015593102434650064,0.0014715533470734954,0.0006099504535086453,0.00023349009279627353,0.0005497454549185932,0.0013418968301266432,0.1277918815612793
9110,7.150844612624496e-05,0.00015276572958100587,0.0006035042461007833,0.00011059888493036851,7.384680793620646e-05,0.00014834050671197474,7.22913391655311e-05,0.0017617486882954836
9120,6.857424887130037e-05,0.00015596869343426079,0.00057204783661291,0.00010135411866940558,6.927091453690082e-05,0.0001491302391514182,6.841310096206143e-05,0.0018352157203480601
9130,0.0005564587190747261,0.0003174724115524441,0.0024614150170236826,0.00032690251828171313,0.00017040227248799056,0.00029307627119123936,0.0006291111931204796,0.03126799315214157
9140,8.057522063609213e-05,0.00016855787544045597,0.0007669012993574142,0.00010093062155647203,6.839005800429732e-05,0.0001690535864327103,8.170047658495605e-05,0.0027247751131653786
9150,7.193464261945337e-05,0.00015264266403391957,0.0005945855518803,0.0001153485500253737,7.48173042666167e-05,0.00022644945420324802,7.235181692522019e-05,0.0018261587247252464
9160,6.916701386217028e-05,0.00015182116476353258,0.0005575905088335276,0.00010620090324664488,7.253220974234864e-05,0.00015599980542901903,6.851032230770215e-05,0.0017416373593732715
9170,6.819931149948388e-05,0.00015222020738292485,0.0005327880498953164,0.00010604294220684096,7.087731501087546e-05,0.00016074655286502093,6.97353680152446e-05,0.0017677394207566977
9180,7.069462299114093e-05,0.00015647073450963944,0.0005385303520597517,0.00010447686508996412,7.297480624401942e-05,0.0001628520985832438,6.943201151443645e-05,0.0018550533568486571
9190,6.93957699695602e-05,0.00015575127326883376,0.0005330481799319386,9.583709470462054e-05,7.125037518562749e-05,0.00015726042329333723,6.604646478081122e-05,0.0018941290909424424
9200,6.87813590047881e-05,0.00015480464207939804,0.0005359702045097947,9.822395804803818e-05,6.890331133035943e-05,0.00031634201877750456,6.701152597088367e-05,0.001934121479280293
9210,8.74953402671963e-05,0.0024658285547047853,0.009740506298840046,0.00015678134514018893,7.601588731631637e-05,0.00032703642500564456,0.00027639875770546496,0.013747615739703178
9220,7.225729495985433e-05,0.00014631439989898354,0.0005328958504833281,0.00010149399167858064,6.875527469674125e-05,0.00015861658903304487,7.22952390788123e-05,0.0016893367283046246
9230,0.0001518665812909603,0.00024527101777493954,0.0015119756571948528,9.578512253938243e-05,9.054448310052976e-05,0.001442985376343131,0.00015153460844885558,0.002009159419685602
9240,7.055110472720116e-05,0.00014697443111799657,0.0004943993408232927,9.45853753364645e-05,6.909907096996903e-05,0.00015570028335787356,6.981533806538209e-05,0.001709050964564085
9250,7.611815817654133e-05,0.00015596314915455878,0.0005097517278045416,0.00010876026499317959,7.752488454570994e-05,0.00016360965673811734,7.569217996206135e-05,0.0017660605954006314
9260,7.16880604159087e-05,0.00014904591080266982,0.00048299835179932415,0.00010780865704873577,7.969489524839446e-05,0.00020248912915121764,6.84808983351104e-05,0.0017016700003296137
9270,7.555005140602589e-05,0.00015015904500614852,0.0005030080792494118,0.00011146525503136218,7.686504250159487e-05,0.0001604253047844395,7.169396849349141e-05,0.001699831336736679
9280,6.920118175912648e-05,0.00015208564582280815,0.000497501518111676,9.425441385246813e-05,6.865313480375335e-05,0.00015106071077752858,6.733494228683412e-05,0.0016685982700437307
9290,9.130550461122766e-05,0.00025168590946123004,0.000697108160238713,0.00013855361612513661,7.997294596862048e-05,0.000183268086402677,9.274519106838852e-05,0.002071611350402236
9300,7.079355418682098e-05,0.00014964595902711153,0.00047989317681640387,0.00010636207298375666,7.299491699086502e-05,0.00015939785225782543,6.993010174483061e-05,0.0016516639152541757
9310,7.070034189382568e-05,0.00015349789464380592,0.0004954244359396398,0.00010566793207544833,7.535264739999548e-05,0.00016086213872767985,6.997557647991925e-05,0.0017081231344491243
9320,0.0014153894735500216,0.0026756441220641136,0.01439915131777525,0.0009110231185331941,0.0005803151289001107,0.0017843886744230986,0.0016230239998549223,0.1805458515882492
9330,0.0010825959034264088,0.008296377956867218,0.037479545921087265,0.0021978202275931835,0.00027380703249946237,0.0009013799717649817,0.0005962072173133492,0.13644254207611084
9340,0.0003240598598495126,0.002154069021344185,0.007491952273994684,0.00014574389206245542,8.575709216529503e-05,0.00022803431784268469,0.00014355334860738367,0.041398391127586365
9350,0.0008139957790262997,0.0024694520980119705,0.014256704598665237,0.0005996602703817189,0.00030752966995351017,0.0006872619851492345,0.0006993399001657963,0.07807619869709015
9360,8.662656182423234e-05,0.00026891898596659303,0.0008302362402901053,0.00010247909085592255,7.063183875288814e-05,0.00019522389629855752,6.914448749739677e-05,0.004938497208058834
9370,7.325382466660812e-05,0.00015542583423666656,0.0004756514390464872,0.00011003113468177617,8.077890379354358e-05,0.00017418593051843345,7.122034730855376e-05,0.0018893869128078222
9380,0.0001954501203726977,0.00020264847262296826,0.0008542958530597389,0.00017138203838840127,0.00012251542648300529,0.0029265459161251783,0.0003087921068072319,0.0017643210012465715
9390,7.024234946584329e-05,0.00014794287562835962,0.00045174144906923175,0.00010129571455763653,7.398994057439268e-05,0.0001633104111533612,6.89447479089722e-05,0.0016861140029504895
9400,6.893047248013318e-05,0.00014076039951760322,0.00041855309973470867,0.00010005581862060353,7.039820775389671e-05,0.00016120809596031904,6.934532575542107e-05,0.0015596069861203432
9410,7.35734065528959e-05,0.00029802790959365666,0.00044245022581890225,0.000108392458059825,7.154040213208646e-05,0.00016364044859074056,8.393460302613676e-05,0.002193025080487132
9420,0.00010075205500470474,0.0022129202261567116,0.00238427659496665,0.00033826613798737526,0.00010854993161046878,0.001382121117785573,7.201548578450456e-05,0.006233920343220234
9430,6.74919574521482e-05,0.00014045801071915776,0.00041729240911081433,9.585598309058696e-05,6.961586041143164e-05,0.00016847217921167612,6.494756962638348e-05,0.0015639618504792452
9440,6.997256423346698e-05,0.0001493540476076305,0.0004470208950806409,9.173944272333756e-05,6.72990718157962e-05,0.00017195015971083194,6.55101248412393e-05,0.0017463761614635587
9450,6.867088814033195e-05,0.0001434282021364197,0.0004028907569590956,9.807415335671976e-05,7.070686115184799e-05,0.00015679272473789752,6.610391574213281e-05,0.0015631350688636303
9460,8.360665378859267e-05,0.0008016788051463664,0.0008800619980320334,0.00016194260388147086,7.059558265609667e-05,0.00023504339333157986,0.00013181465328671038,0.0015861630672588944
9470,6.974833377171308e-05,0.0003077278670389205,0.000606673420406878,0.00010640553227858618,6.802792631788179e-05,0.003292148932814598,7.510296563850716e-05,0.0017948260065168142
9480,9.17775250854902e-05,0.00015352395712397993,0.00046609475975856185,0.00010448479588376358,7.31313120923005e-05,0.0001783319457899779,9.386474266648293e-05,0.0034226442221552134
9490,6.875625695101917e-05,0.00014518207171931863,0.00041787009104155004,0.00010278173431288451,7.002535130595788e-05,0.0001622825366212055,6.548805686179549e-05,0.0015987162478268147
9500,6.824875163147226e-05,0.00014173088129609823,0.00041431040153838694,9.079437586478889e-05,6.807893078075722e-05,0.0001603094133315608,6.48976638331078e-05,0.0015893769450485706
9510,0.00013364771439228207,0.004759770818054676,0.006535755004733801,0.0013317964039742947,0.0001346725766779855,0.00043950777035206556,0.0003088485391344875,0.01647578366100788
9520,7.363462646026164e-05,0.0001495062606409192,0.0004200344264972955,0.0001029927225317806,7.255003583850339e-05,0.00018363218987360597,7.033446308923885e-05,0.0016830541426315904
9530,0.001510498346760869,0.00015873541997279972,0.002265225863084197,0.00011277342127868906,0.00010389526869403198,0.0006442682351917028,0.0008728898828849196,0.17432115972042084
9540,7.242462743306533e-05,0.0001446476817363873,0.00041519623482599854,0.00010172740439884365,6.72260721330531e-05,0.00019117491319775581,6.789590406697243e-05,0.0016903600189834833
9550,7.172446203185245e-05,0.00015027305926196277,0.0004147356958128512,0.00010439676407258958,7.008837565081194e-05,0.00016508508997503668,6.856700929347426e-05,0.001673485734499991
9560,6.858639972051606e-05,0.00019622844411060214,0.0004246371681801975,9.142476483248174e-05,6.446617044275627e-05,0.00015128521772567183,6.704567203996703e-05,0.0016275985399261117
9570,0.00012033618259010836,0.00016851804684847593,0.0004570429737213999,0.0001288565545110032,8.779817289905623e-05,0.00021740136435255408,0.0001050713617587462,0.003726096823811531
9580,0.00025580357760190964,0.0016230404144153,0.0024997068103402853,0.00019134182366542518,9.758783562574536e-05,0.00021025282330811024,0.00022209534654393792,0.010001465678215027
9590,0.00010885289520956576,0.0012774093775078654,0.0014826807891950011,0.00019891749252565205,7.486667891498655e-05,0.000330941315041855,0.0001578090013936162,0.013204813003540039
9600,7.651423220522702e-05,0.0001971704768948257,0.00048077889368869364,9.44359926506877e-05,6.924861372681335e-05,0.00015754616470076144,6.73541144351475e-05,0.002247955882921815
9610,6.834277883172035e-05,0.00014710493269376457,0.0004524644755292684,9.045183833222836e-05,6.331858457997441e-05,0.00014355513849295676,6.415581447072327e-05,0.001592637738212943
9620,7.275778625626117e-05,0.00015212818107102066,0.0004682009166572243,0.00010440208279760554,6.95819326210767e-05,0.0001569957530591637,6.925891648279503e-05,0.0018420096021145582
9630,7.240963168442249e-05,0.00014614131941925734,0.00043847665074281394,0.00010893421131186187,7.469184492947534e-05,0.0006300360546447337,7.199720857897773e-05,0.0016395638231188059
9640,8.553736552130431e-05,0.00016646934091113508,0.000662660866510123,0.00011863867985084653,7.9844452557154e-05,0.00017070041212718934,0.0001378110609948635,0.002228460041806102
9650,0.0001835398143157363,0.0001719137653708458,0.0004751629021484405,0.00011144887685077265,8.488605089951307e-05,0.0001834705180954188,0.000243149115704,0.010432625189423561
9660,6.799401307944208e-05,0.00013641883560921997,0.00042986293556168675,9.39413221203722e-05,6.544034113176167e-05,0.00016540416982024908,6.530150130856782e-05,0.0015115116257220507
9670,0.00012842699652537704,0.0012758999364450574,0.0072389282286167145,0.00041947775753214955,7.888873369665816e-05,0.0003046733036171645,0.00011452718899818137,0.0017673671245574951
9680,0.000885860004927963,0.00018354886560700834,0.0005877341027371585,0.0001260241260752082,0.0001787771179806441,0.0002261632907902822,0.0006870015640743077,0.12088324129581451
9690,7.062562508508563e-05,0.0001393710554111749,0.0004465870442800224,0.0001083625465980731,7.296768308151513e-05,0.00016972025332506746,6.991861300775781e-05,0.0015284956898540258
9700,6.894058606121689e-05,0.0001407396193826571,0.000428330444265157,9.847585897659883e-05,7.019461918389425e-05,0.00015837469254620373,6.507217040052637e-05,0.001592086162418127
9710,0.0001361723116133362,0.0022632416803389788,0.0016246441518887877,0.0006511298706755042,6.99517477187328e-05,0.0007920774514786899,0.0003594513691496104,0.040306419134140015
9720,0.00029693543910980225,0.0008219067822210491,0.0004507901903707534,0.0001155593927251175,0.00010027189273387194,0.0002062185521936044,0.0004585129499901086,0.007022453937679529
9730,7.97229222371243e-05,0.0002495195367373526,0.0004737958370242268,0.00011394606553949416,7.145485142245889e-05,0.0001634264044696465,8.918068488128483e-05,0.0016481680795550346
9740,6.991464761085808e-05,0.00015092376270331442,0.00043327893945388496,0.00010425157233839855,7.404514326481149e-05,0.00016054496518336236,6.929194933036342e-05,0.0016449919203296304
9750,6.459020369220525e-05,0.0001398763997713104,0.0004158374504186213,8.746178355067968e-05,6.60253208479844e-05,0.00022575583716388792,6.170327105792239e-05,0.0014673108235001564
9760,6.58686549286358e-05,0.00014291905972640961,0.00041609330219216645,8.977240941021591e-05,6.812386709498242e-05,0.00015058813733048737,6.486799247795716e-05,0.0015115634305402637
9770,7.148968143155798e-05,0.00014133009244687855,0.00048258760944008827,9.001789294416085e-05,6.58811186440289e-05,0.00015106044884305447,7.347475184360519e-05,0.0016639759996905923
9780,0.0002586349146440625,0.0053734686225652695,0.012191390618681908,0.0004335705016274005,7.098037167452276e-05,0.00030560963205061853,7.395304419333115e-05,0.02007472701370716
9790,0.00029368596733547747,0.003370212623849511,0.012248489074409008,0.0006848724442534149,0.0001787482906365767,0.0002951311762444675,0.0002928641624748707,0.029192516580224037
9800,0.004127482417970896,0.028233708813786507,0.10559473931789398,0.004745683167129755,0.0012962562032043934,0.0029532795306295156,0.0026824737433344126,0.3757188618183136
9810,7.022581121418625e-05,0.0001362579787382856,0.00044811892439611256,9.891644731396809e-05,7.059178460622206e-05,0.00016687941388227046,6.872932135593146e-05,0.0015109819360077381
9820,0.00011432117025833577,0.001991697121411562,0.008039976470172405,0.00013337592827156186,8.543880539946258e-05,0.00016674562357366085,9.975042485166341e-05,0.004232086706906557
9830,9.031088120536879e-05,0.00015064234321471304,0.0004856848099734634,0.00011842478852486238,0.00011104586155852303,0.003652922110632062,8.589367644162849e-05,0.0023496397770941257
9840,6.832605140516534e-05,0.00013908125401940197,0.00046022419701330364,9.218705963576213e-05,7.008231477811933e-05,0.00017016562924254686,6.649512215517461e-05,0.0015440939459949732
9850,6.705076521029696e-05,0.00013767281780019403,0.0004642042040359229,8.601522858953103e-05,6.734034832334146e-05,0.00016342863091267645,6.384108564816415e-05,0.0015043038874864578
9860,7.618885138072073e-05,0.001257991068996489,0.0016821728786453605,0.00012820461415685713,0.00010232728527626023,0.0022162445820868015,0.00011431133316364139,0.00399469630792737
9870,0.0017657296266406775,0.004889114759862423,0.001724505564197898,0.0006204229430295527,0.0012123469496145844,0.0030516728293150663,0.001273309113457799,0.19940541684627533
9880,6.712544563924894e-05,0.00013419784954749048,0.00044819028698839247,9.543033229419962e-05,7.689043559366837e-05,0.00021966491476632655,6.661421502940357e-05,0.0014913894701749086
9890,6.715808558510616e-05,0.00013442971976473927,0.00041422180947847664,9.929409134201705e-05,7.610483589814976e-05,0.00019960629288107157,6.655830657109618e-05,0.0014654017286375165
9900,7.394466956611723e-05,0.0008427426218986511,0.0005440072272904217,0.0002242910413770005,7.037739851512015e-05,0.00017701572505757213,6.662445230176672e-05,0.0014506855513900518
9910,6.675505574094132e-05,0.0001375650754198432,0.0004451946879271418,8.507414895575494e-05,6.68747306917794e-05,0.00016627459262963384,6.519431190099567e-05,0.0015323208644986153
9920,6.973806739551947e-05,0.00014276283036451787,0.0004618199891410768,9.152143320534378e-05,6.79448785376735e-05,0.0014420857187360525,7.601481047458947e-05,0.0017442735843360424
9930,0.0014355297898873687,0.005564724560827017,0.04552113264799118,0.000836248742416501,0.00010287354962201789,0.0002881441614590585,0.0007181323016993701,0.013783096335828304
9940,6.79944350849837e-05,0.00013709973427467048,0.0004245923482812941,9.811996278585866e-05,7.33366614440456e-05,0.00020495311764534563,6.67684362269938e-05,0.00147910020314157
9950,0.0013077979674562812,0.0009981526527553797,0.0007415848667733371,0.00038075100746937096,0.0006283310940489173,0.0014092149212956429,0.0022588272113353014,0.21785055100917816
9960,6.792870408389717e-05,0.00013807450886815786,0.0004226849996484816,9.825085726333782e-05,6.740695971529931e-05,0.0001892180589493364,6.588533142348751e-05,0.0015523406909778714
9970,6.820889393566176e-05,0.0001370427053188905,0.000415522517869249,0.00010039073822554201,7.087799167493358e-05,0.00019898109894711524,6.757820665370673e-05,0.0015163144562393427
9980,6.881538865854964e-05,0.0001365627977065742,0.0004219652619212866,0.00010195712093263865,7.010734407231212e-05,0.000208560551982373,7.043172081466764e-05,0.0014436140190809965
9990,7.064935198286548e-05,0.0001442128705093637,0.0004217301611788571,9.834286174736917e-05,7.282174192368984e-05,0.0014292269479483366,7.389226084342226e-05,0.0017286912770941854
10000,6.726437277393416e-05,0.00013666028098668903,0.0004069774877279997,8.97290010470897e-05,6.439875869546086e-05,0.00022571277804672718,6.681412196485326e-05,0.0015048732748255134
10010,6.827025936217979e-05,0.00014542443386744708,0.00039514873060397804,0.00010526150435907766,7.401857146760449e-05,0.00019698080723173916,7.179452950367704e-05,0.0015550078824162483
10020,0.00016338506247848272,0.00022741152497474104,0.0008392343297600746,0.00011034867202397436,0.00012398236140143126,0.0002606755879241973,0.00020393390150275081,0.023871809244155884
10030,7.129476580303162e-05,0.00022381202143151313,0.00038284517358988523,9.527210931992158e-05,6.717816722812131e-05,0.003456150647252798,7.215441291918978e-05,0.0030654817819595337
10040,0.00013575854245573282,0.00031283398857340217,0.002640401478856802,0.00010257023677695543,7.040093623800203e-05,0.0004910847637802362,0.000106354862509761,0.06218601018190384
10050,6.995248986640945e-05,0.00015432428335770965,0.0004157061339356005,9.702200622996315e-05,7.696225657127798e-05,0.0010898051550611854,7.520704093622044e-05,0.0021323594264686108
10060,0.0013985717669129372,0.004155665636062622,0.022777708247303963,0.0007773893885314465,0.0005722895730286837,0.013492592610418797,0.001648560049943626,0.07182776927947998
10070,6.696789205307141e-05,0.00014598229608964175,0.00038366761873476207,0.00010166738502448425,7.537483907071874e-05,0.0019250500481575727,6.904612382641062e-05,0.001904311589896679
10080,6.763332203263417e-05,0.0001445383531972766,0.0003731818578671664,9.937228605849668e-05,7.183792331488803e-05,0.00018145340436603874,6.948122609173879e-05,0.0015110012609511614
10090,8.399419311899692e-05,0.00021488465426955372,0.00041290625813417137,9.388755279360339e-05,7.940165232867002e-05,0.00016798345313873142,0.00013084258534945548,0.009281002916395664
10100,0.00014128837210591882,0.00021947786444798112,0.002078903838992119,0.00012645055539906025,9.85569495242089e-05,0.00021934548567514867,0.0001449352566851303,0.04838940128684044
10110,6.952885451028123e-05,0.0004379521415103227,0.0006272313767112792,9.898446296574548e-05,8.476934453938156e-05,0.00029146825545467436,0.0001372347178403288,0.0032504533883184195
10120,0.001392562291584909,0.00948433019220829,0.027453018352389336,0.001047551166266203,0.0004074226599186659,0.0022852420806884766,0.000690375454723835,0.06516297161579132
10130,7.002605707384646e-05,0.0001400948385708034,0.00041341237374581397,0.00010335245315218344,6.487932841992006e-05,0.0001886357640614733,7.681377610424533e-05,0.0015257394406944513
10140,0.00012508599320426583,0.0008410004083998501,0.005608113948255777,0.0004733470268547535,0.00025378886493854225,0.00024329872394446284,0.0001570878375787288,0.013792095705866814
10150,6.76849958836101e-05,0.00014332156570162624,0.0003337314701639116,0.00010217149974778295,7.139168883441016e-05,0.00019095838069915771,6.77994976285845e-05,0.0014628375647589564
10160,0.00033784809056669474,0.001939142937771976,0.00618850439786911,0.0009549901587888598,0.0004152023757342249,0.0004023061483167112,0.0004633268399629742,0.0036323934327811003
10170,6.42282102489844e-05,0.00013289703929331154,0.00030791969038546085,9.559953468851745e-05,6.901589222252369e-05,0.00016999828221742064,6.35958494967781e-05,0.0014242746401578188
10180,6.267140997806564e-05,0.0001313970424234867,0.00030224575311876833,9.159673209069297e-05,6.371907511493191e-05,0.0001828411186579615,6.202590884640813e-05,0.0014180607395246625
10190,6.356841913657263e-05,0.0001364850322715938,0.000324683147482574,8.973477088147774e-05,6.255053449422121e-05,0.00017436793132219464,6.176819442771375e-05,0.0014639615546911955
10200,0.0005962005234323442,0.0014871371677145362,0.0018929020734503865,0.0006113965646363795,0.00024907433544285595,0.010593153536319733,0.0005424437113106251,0.05355291813611984
10210,0.00011857070057885721,0.00014527833263855428,0.0005236587021499872,8.929605246521533e-05,6.40119833406061e-05,0.0004560638917610049,0.00013378364383243024,0.013646380044519901
10220,6.588346877833828e-05,0.00014074385398998857,0.0003331325715407729,9.818591206567362e-05,6.834599480498582e-05,0.00018113911210093647,6.535613647429273e-05,0.0014921138063073158
10230,6.401951395673677e-05,0.00013889824913349003,0.00033423275453969836,9.226611291524023e-05,6.616611790377647e-05,0.0001894258166430518,6.302817928371951e-05,0.001514997216872871
10240,0.00015829292533453554,0.0008312399149872363,0.0047321617603302,9.667732228990644e-05,0.000103656122519169,0.0004931424045935273,0.0001519934885436669,0.0014677998842671514
10250,6.548874807776883e-05,0.00014644382463302463,0.0003355587541591376,9.813995711738244e-05,6.75234041409567e-05,0.00018522566824685782,6.46482512820512e-05,0.0015663192607462406
10260,7.083646050887182e-05,0.00046328746248036623,0.0017789056291803718,0.0001321990421274677,7.247338362503797e-05,0.0001865895901573822,7.018261385383084e-05,0.001702844980172813
10270,6.17428231635131e-05,0.00014041595568414778,0.0003277572977822274,8.619051368441433e-05,6.333574856398627e-05,0.000199014728423208,6.171641143737361e-05,0.0014260831521824002
10280,0.0007465639500878751,0.00014605370233766735,0.003572473069652915,0.00020072587358299643,0.00014773994917050004,0.0233352929353714,0.0007251639617606997,0.10066577792167664
10290,0.0013488802360370755,0.0003047568316105753,0.0010484358062967658,0.0006257034256123006,0.0001696156687103212,0.002310905372723937,0.0007110542501322925,0.06075827777385712
10300,7.75870939833112e-05,0.0002043115091510117,0.0003831278008874506,0.00010870819824049249,7.036732858978212e-05,0.00019277360115665942,7.538461068179458e-05,0.0016751206712797284
10310,7.326492777792737e-05,0.00014153005031403154,0.00032263353932648897,9.6170260803774e-05,6.825746822869405e-05,0.0001788857625797391,6.687171844532713e-05,0.0016626003198325634
10320,0.00017728541570249945,0.0003053624532185495,0.0003069387748837471,0.00011124525917693973,7.826404907973483e-05,0.0002619840088300407,8.162364974850789e-05,0.005537701770663261
10330,8.185196929844096e-05,0.0016827416839078069,0.004572014790028334,0.0001178195234388113,7.977884524734691e-05,0.002527223899960518,8.31497527542524e-05,0.00567660154774785
10340,6.267822755035013e-05,0.00013984041288495064,0.0003202602674718946,8.952403732109815e-05,6.189024134073406e-05,0.00018470990471541882,6.227025733096525e-05,0.0014705832581967115
10350,0.0002757310285232961,0.0003478768339846283,0.0003159479529131204,0.00019893088028766215,0.00015523727051913738,0.0005893803900107741,0.00022067940153647214,0.006589703261852264
10360,0.0021781965624541044,0.005639668088406324,0.007529115304350853,0.002260086126625538,0.0005599712603725493,0.006369847804307938,0.00118018570356071,0.24199345707893372
10370,9.578229219187051e-05,0.0002063743449980393,0.003991376608610153,0.0001494787138653919,7.462022767867893e-05,0.0003994128492195159,0.00010988249414367601,0.001708812196739018
10380,7.687576726311818e-05,0.0003007380000781268,0.0004332335665822029,0.00011683262709993869,7.240422564791515e-05,0.0001763177860993892,7.151314639486372e-05,0.0019606957212090492
10390,6.589893746422604e-05,0.00015752637409605086,0.00046185700921341777,0.00010900571214733645,7.165572606027126e-05,0.0001666926546022296,7.949881546664983e-05,0.0014304189244285226
10400,0.0007858150056563318,0.0003252156893722713,0.002190718660131097,0.00032585946610197425,0.00010344438487663865,0.00023298074665945023,0.0004011342825833708,0.24442219734191895
10410,8.207787323044613e-05,0.00015763727424200624,0.0007802123436704278,0.00010552501044003293,6.58700882922858e-05,0.00017730594845488667,0.00011862540122820064,0.0018509903457015753
10420,0.0002153034001821652,0.0018286886624991894,0.004581840243190527,0.000750351173337549,0.00016262641292996705,0.0006578859756700695,0.0002227548393420875,0.009376365691423416
10430,6.776411464670673e-05,0.0001379104796797037,0.00032238822313956916,9.997458982979879e-05,7.064575765980408e-05,0.00016250550106633455,6.889810174470767e-05,0.0015981628093868494
10440,0.00018531183013692498,0.0006436340045183897,0.0016865759389474988,0.0002807607233989984,0.00012235494796186686,0.0003638459020294249,0.0001922671654028818,0.005261775106191635
10450,6.956721335882321e-05,0.000143650162499398,0.0003161202766932547,0.0001092046732082963,7.316703704418615e-05,0.0001631576888030395,6.694965850329027e-05,0.0015220195055007935
10460,0.0001537268835818395,0.00017775033484213054,0.0009599842014722526,0.0001720367290545255,7.962880772538483e-05,0.00015606966917403042,9.811234485823661e-05,0.04707493633031845
10470,6.169290281832218e-05,0.00013373333786148578,0.000276382255833596,8.931283809943125e-05,6.06029607297387e-05,0.00014704283967148513,5.970393249299377e-05,0.0014681282918900251
10480,6.644321547355503e-05,0.00014302475028671324,0.00031669295276515186,9.618736658012494e-05,6.827551260357723e-05,0.00015578239981550723,6.408974149962887e-05,0.0015221055364236236
10490,6.338656385196373e-05,0.0001341497409157455,0.00029498914955183864,9.962416515918449e-05,6.605523230973631e-05,0.00016091164434328675,6.213818414835259e-05,0.001429846859537065
10500,6.52537273708731e-05,0.00013884625514037907,0.00029921095119789243,0.00010141162783838809,6.915694393683225e-05,0.00015356844232883304,6.510289676953107e-05,0.0014973015058785677
10510,0.0001533627073513344,0.0006375375669449568,0.0015465220203623176,9.985541692003608e-05,7.273162918863818e-05,0.00023089443857315928,0.00013531719741877168,0.021608123555779457
10520,0.0001739443832775578,0.00036659897887147963,0.000461873336462304,0.0001459796476410702,0.00010470152483321726,0.00026161744608543813,0.00022548508422914892,0.008775430731475353
10530,0.000402951380237937,0.00081534223863855,0.0006432226509787142,0.0002891878830268979,0.00015433336375281215,0.0005617243587039411,0.0002121569268638268,0.025310106575489044
10540,7.433662540279329e-05,0.0024586180225014687,0.008985207416117191,0.0001454356242902577,7.635239308001474e-05,0.0002025811409112066,8.895291830413043e-05,0.0018016350222751498
10550,6.571571429958567e-05,0.0002627786307130009,0.00048071256605908275,0.00010050462151411921,7.079661008901894e-05,0.00016429352399427444,6.756415677955374e-05,0.0015378016978502274
10560,0.0024137513246387243,0.013274917379021645,0.04780994728207588,0.0021796724759042263,0.0008071032934822142,0.0024097473360598087,0.002612393582239747,0.1932283341884613
10570,9.732537000672892e-05,0.0001967026328202337,0.0005620812298730016,0.00012469575449358672,7.78095200075768e-05,0.0011562993749976158,8.242373587563634e-05,0.004535723943263292
10580,6.385979941114783e-05,0.000134349349536933,0.0003230059228371829,9.917248826241121e-05,6.589412078028545e-05,0.00015801569679751992,6.107812077971175e-05,0.0014491016045212746
10590,0.0001026711834128946,0.004902717657387257,0.007500794716179371,0.0006100260652601719,0.0001434907753719017,0.00020018032228108495,0.0002502394490875304,0.002517066430300474
10600,6.228667916730046e-05,0.00013404819765128195,0.00032523757545277476,9.040129953064024e-05,6.725732964696363e-05,0.00017299389583058655,5.9435558796394616e-05,0.0013926454121246934
10610,6.565907824551687e-05,0.00013893525465391576,0.00032554042991250753,9.081309690373018e-05,6.411461072275415e-05,0.0001646620366955176,6.414219387806952e-05,0.001431901822797954
10620,6.370779010467231e-05,0.0001364581403322518,0.00032238996936939657,0.00010014869621954858,6.772101914975792e-05,0.00017819840286392719,6.064340050215833e-05,0.0014670223463326693
10630,6.486468919320032e-05,0.0001277736300835386,0.00029179142438806593,9.190214041154832e-05,6.268039578571916e-05,0.00016012928972486407,8.018516382435337e-05,0.001497364602982998
10640,0.00045877424417994916,0.00042124942410737276,0.008696922101080418,0.00015565477951895446,0.0001337294961558655,0.00028967304388061166,0.000888484122697264,0.012301300652325153
10650,6.256768392631784e-05,0.00012856652028858662,0.00028674519853666425,9.185310773318633e-05,6.332977500278503e-05,0.00016546026745345443,6.068748189136386e-05,0.00142580340616405
10660,6.44448446109891e-05,0.0001312576641794294,0.00029107689624652267,0.000105504113889765,7.254719821503386e-05,0.00016649832832626998,6.232684245333076e-05,0.0014236787101253867
10670,0.001766861998476088,0.00207699416205287,0.006025291047990322,0.0013279847335070372,0.00024000045959837735,0.0012069516815245152,0.0007824178319424391,0.16204337775707245
10680,0.0010636429069563746,0.0020018385257571936,0.009566702879965305,0.0010002905037254095,0.00032912689493969083,0.0019628331065177917,0.0008847108110785484,0.12823480367660522
10690,7.661527342861518e-05,0.00020501264953054488,0.00039156031562015414,0.00010915724124060944,5.984079689369537e-05,0.00021398838725872338,6.644557288382202e-05,0.0015321648679673672
10700,6.510760431410745e-05,0.00014220565208233893,0.0002919000107795,0.00013303894957061857,7.146823190851137e-05,0.0002476206864230335,9.779326501302421e-05,0.0016517795156687498
10710,6.41507504042238e-05,0.000133115507196635,0.00040260233799926937,9.808801405597478e-05,6.28805355518125e-05,0.00016596350178588182,6.363692227751017e-05,0.0014167099725455046
10720,5.91963944316376e-05,0.0001248241460416466,0.0021846352610737085,8.423518011113629e-05,5.712501297239214e-05,0.00015309873560909182,5.702684575226158e-05,0.002026486210525036
10730,0.00010732164810178801,0.0017917138757184148,0.00029376239399425685,0.00012899312423542142,8.816441550152376e-05,0.00028224222478456795,0.00010048959666164592,0.024007145315408707
10740,6.507399666588753e-05,0.00013286815374158323,0.0036578599829226732,9.836409299168736e-05,6.627127004321665e-05,0.00016871248953975737,6.610096170334145e-05,0.0014375564642250538
10750,0.001843817182816565,0.0003879604919347912,0.0006254457985050976,0.0030682836659252644,0.000546738097909838,0.0029897931963205338,0.002566429553553462,0.12379874289035797
10760,0.00014510779874399304,0.0003313617780804634,0.00028795181424356997,0.00014894551713950932,8.170033106580377e-05,0.00043646732228808105,0.0001894202723633498,0.0017190417274832726
10770,0.001243337756022811,0.0010240619303658605,0.00576181011274457,0.0002676744188647717,0.00012698516366072,0.0010941220680251718,0.00031782229780219495,0.12047276645898819
10780,6.529000529553741e-05,0.00013253842189442366,0.0003435447870288044,0.00010418500460218638,6.702903192490339e-05,0.00016939954366534948,6.591224519070238e-05,0.0014543203869834542
10790,6.247263081604615e-05,0.0001274785172427073,0.0013706681784242392,0.00010379999002907425,6.584492803085595e-05,0.00015847930626478046,6.024815229466185e-05,0.0013817157596349716
10800,6.542312621604651e-05,0.00015232342411763966,0.0003943291085306555,9.518319711787626e-05,6.992741691647097e-05,0.0001531040034024045,0.00018052177620120347,0.0014408198185265064
10810,0.00019931842689402401,0.0007620725664310157,0.0002922648855019361,0.00014465153799392283,0.00010777411807794124,0.0002103072329191491,0.00016902659262996167,0.03052566759288311
10820,6.670619040960446e-05,0.0001291698863497004,0.00029681200976483524,0.00010385220230091363,6.459259748226032e-05,0.0013435186119750142,6.410088099073619e-05,0.00224501546472311
10830,0.0012320217210799456,0.0004988397704437375,0.07196742296218872,0.00021062701125629246,0.0001373841951135546,0.0006792963249608874,0.0007178644882515073,0.10974030941724777
10840,0.0009663599194027483,0.00030783293186686933,0.0003038782742805779,0.00020742784545291215,8.447809523204342e-05,0.0008995563839562237,0.0006329487077891827,0.11545896530151367
10850,6.251462764339522e-05,0.00012638980115298182,0.00030792158213444054,0.00010267201287206262,6.674905307590961e-05,0.00016659624816384166,6.188464612932876e-05,0.0014879759401082993
10860,0.000739622104447335,0.0005904858699068427,0.0002972646034322679,0.0006263377144932747,0.00015132297994568944,0.001314631081186235,0.0005443508271127939,0.07656329870223999
10870,6.281135574681684e-05,0.0001255257084267214,0.0002986447943840176,0.00010242986172670498,6.919916631886736e-05,0.0001693072117632255,6.192317960085347e-05,0.0014236212009564042
10880,6.363306601997465e-05,0.00012656849867198616,0.06229991465806961,0.00010664729052223265,6.875843973830342e-05,0.00016144597611855716,6.200628558872268e-05,0.0014843622921034694
10890,0.00025730716879479587,0.00014077388914301991,0.00030265163513831794,0.00011617365089477971,7.241193816298619e-05,0.0008530491031706333,0.00013201142428442836,0.009931100532412529
10900,6.213594315340742e-05,0.0004629291652236134,0.0003076261200476438,0.00020706543000414968,0.00013685700832866132,0.0001852661807788536,0.00013579819642473012,0.0030989281367510557
10910,6.336637306958437e-05,0.00013035206939093769,0.00451275147497654,9.899852011585608e-05,6.857304833829403e-05,0.00014744071813765913,6.010537617839873e-05,0.0013993170578032732
10920,6.102531551732682e-05,0.00013184608542360365,0.10351964086294174,9.243617387255654e-05,6.356636004056782e-05,0.0001466354151489213,5.9628400777000934e-05,0.0014006160199642181
10930,6.690647569485009e-05,0.00013901529018767178,0.02524503506720066,0.00011677190195769072,7.442684000125155e-05,0.00016718181723263115,6.853853119537234e-05,0.0015534597914665937
10940,0.00020805906387977302,0.00023609896015841514,0.016448672860860825,0.0008977174875326455,0.0002496316155884415,0.00016155886987689883,6.453008245443925e-05,0.11445208638906479
10950,9.213494195137173e-05,0.00059658067766577,0.0010992306051775813,0.00010245836165267974,6.431985093513504e-05,0.00015625200467184186,0.0001256941759493202,0.0025615557096898556
10960,7.420634210575372e-05,0.00012601082562468946,0.0012605824740603566,9.5121911726892e-05,6.286117422860116e-05,0.0001462265063310042,7.511363946832716e-05,0.0018928177887573838
10970,6.442151061492041e-05,0.00012763658014591783,0.0032073662150651217,0.00010172231850447133,6.505416240543127e-05,0.0001551564782857895,6.386828317772597e-05,0.001416219281964004
10980,6.512818799819797e-05,0.00014042312977835536,0.0009590985137037933,9.133401908911765e-05,5.9936784964520484e-05,0.0001459631894249469,6.118558667367324e-05,0.001712131779640913
10990,6.74328111927025e-05,0.00013653373753186315,0.00026508403243497014,9.8513497505337e-05,6.753968773409724e-05,0.0001595441863173619,6.705975829390809e-05,0.0015496634878218174
11000,6.208722334122285e-05,0.00012708062422461808,0.040070828050374985,9.514548582956195e-05,6.10746574238874e-05,0.00015557504957541823,6.129773828433827e-05,0.0013356691924855113
11010,6.500832387246192e-05,0.00012956491264048964,0.0024541046004742384,9.424315794603899e-05,5.704603245249018e-05,0.00015184488438535482,6.394536467269063e-05,0.0014128759503364563
11020,8.615819388069212e-05,0.0003858070995192975,0.0003067017823923379,0.00012694229371845722,7.48454694985412e-05,0.0001815503346733749,0.00013328043860383332,0.0036301298532634974
11030,6.250854494282976e-05,0.00012715201592072845,0.00288509507663548,9.826059977058321e-05,6.351793126668781e-05,0.00015270282165147364,6.24978420091793e-05,0.001344737014733255
11040,0.000710189575329423,0.003140648826956749,0.0002898323873523623,0.0010910079581663013,0.0005453341291286051,0.0013496754691004753,0.0008853485924191773,0.0044939033687114716
11050,8.880009409040213e-05,0.00032208170159719884,0.0021976365242153406,0.00010146502609131858,6.079011654946953e-05,0.00014904062845744193,0.00016418432642240077,0.001962880836799741
11060,0.0004132823960389942,0.0004353126569185406,0.0003084475174546242,0.00010495688911760226,0.00010386975191067904,0.0005737063474953175,0.0003641475923359394,0.01992499828338623
11070,0.0016094116726890206,0.007616639137268066,0.00029265673947520554,0.000986117054708302,0.0007015911396592855,0.001081788563169539,0.002174285240471363,0.1574127972126007
11080,6.698053039144725e-05,0.00013467688404489309,0.0002873708726838231,0.00010845821816474199,6.562221824424341e-05,0.00014681198808830231,6.516824942082167e-05,0.00198733014985919
11090,0.0014570893254131079,0.0003493872645776719,0.0002851494064088911,0.0012712854659184813,0.0003589939442463219,0.002801112597808242,0.0018010953208431602,0.20223075151443481
11100,6.184315134305507e-05,0.00013024074723944068,0.0002887748705688864,0.00010113453754456714,6.570016557816416e-05,0.00014422237291000783,6.258281791815534e-05,0.001288974191993475
11110,6.287221913225949e-05,0.00013248244067654014,0.00029674015240743756,0.00010104061220772564,6.548043165821582e-05,0.00015176020679064095,6.300952372839674e-05,0.0013538221828639507
11120,6.103995110606775e-05,0.00012897765554953367,0.0002850817400030792,9.434602543478832e-05,6.132540147518739e-05,0.00014521476987283677,6.117395969340578e-05,0.0013081305660307407
11130,0.0005365905817598104,0.0006222040974535048,0.0012535796267911792,0.00011995100794592872,0.00015326710126828402,0.000503233983181417,0.00038256164407357574,0.06351719796657562
11140,6.31629882263951e-05,0.00013201829278841615,0.0006879627471789718,9.684286487754434e-05,6.38790224911645e-05,0.00015081933815963566,6.31616567261517e-05,0.001371159334667027
11150,5.864004197064787e-05,0.00012205654638819396,0.00032039699726738036,9.287698776461184e-05,6.0425136325648054e-05,0.0001455782912671566,5.9091849834658206e-05,0.001293590641580522
11160,6.573674181709066e-05,0.0001398169988533482,0.0015167248202487826,0.00010029985423898324,6.489410588983446e-05,0.0001734745455905795,6.500908057205379e-05,0.001854845555499196
11170,5.955332380835898e-05,0.0001244158047484234,0.0006307568401098251,9.10015805857256e-05,6.131687405286357e-05,0.0001485869288444519,5.892951230634935e-05,0.0013218862004578114
11180,0.0001292809029109776,0.00013422693882603198,0.00029232457745820284,0.00010128484427696094,6.700095400447026e-05,0.00034425663761794567,9.225524263456464e-05,0.008762640878558159
11190,0.000420435331761837,0.0002593498211354017,0.0002899797400459647,0.00012833952496293932,0.0001169510287581943,0.0007491795113310218,0.0004306032496970147,0.01903083175420761
11200,0.0009128032252192497,0.003325877944007516,0.0019816437270492315,0.0015297078061848879,0.0009195655584335327,0.00015497748972848058,0.0011949701001867652,0.014069069176912308
11210,0.0009454668033868074,0.005529371090233326,0.001390832127071917,0.002519638743251562,0.001215049414895475,0.0008767246617935598,0.0013418332673609257,0.005923868622630835
11220,6.075903002056293e-05,0.00012206862447783351,0.004601744003593922,9.115493594435975e-05,5.812253584736027e-05,0.0001556646020617336,6.137746095191687e-05,0.0015584367793053389
11230,5.858153599547222e-05,0.0001237437827512622,0.00040238426299765706,8.99544102139771e-05,5.543846054933965e-05,0.00014966797607485205,5.798191705252975e-05,0.0014436158817261457
11240,5.8188310504192486e-05,0.00012068055366398767,0.00027490631327964365,9.26714128581807e-05,5.675982538377866e-05,0.0001509870053268969,5.7455908972769976e-05,0.001353023573756218
11250,0.0010535618057474494,0.0006896702689118683,0.0002719485491979867,0.00013816890714224428,6.439338176278397e-05,0.001364434603601694,0.0006782426498830318,0.2318686842918396
11260,8.207053178921342e-05,0.00020819112251047045,0.0005317933391779661,0.00013231321645434946,6.542148912558332e-05,0.0002184887125622481,8.302248897962272e-05,0.00233319029211998
11270,6.0131424106657505e-05,0.00012870081991422921,0.004977262578904629,9.799661347642541e-05,6.305837450781837e-05,0.0001510116271674633,6.1000682762824e-05,0.0014247692888602614
11280,5.839850928168744e-05,0.00012409876217134297,0.0002744482771959156,9.366375161334872e-05,6.135112198535353e-05,0.00015000812709331512,5.870359018445015e-05,0.0012401187559589744
11290,6.0541631683008745e-05,0.0001388948439853266,0.000334920478053391,9.504368790658191e-05,6.244389078347012e-05,0.00016307791520375758,6.165052036521956e-05,0.00145021453499794
11300,5.816311022499576e-05,0.0001270034263143316,0.0002858611987903714,9.973562555387616e-05,6.046472117304802e-05,0.00014926491712685674,6.0550362832145765e-05,0.0012809347826987505
11310,0.0002557997650001198,0.0005247681401669979,0.002918422222137451,0.0003313871275167912,6.926180503796786e-05,0.0011329504195600748,0.00022145378170534968,0.027104534208774567
11320,0.00041451098513789475,0.0015326847787946463,0.0003696440835483372,0.0007254813681356609,0.00010367656068410724,0.00240601715631783,0.00042468609171919525,0.04746192693710327
11330,5.934645378147252e-05,0.00012466167390812188,0.00027943207533098757,9.201888315146789e-05,5.919158866163343e-05,0.00015359523240476847,6.072766336728819e-05,0.0014311658451333642
11340,6.294787453953177e-05,0.00018367184384260327,0.00029351713601499796,0.00010986957931891084,5.9353074902901426e-05,0.00015373741916846484,6.593338184757158e-05,0.006054618861526251
11350,5.7351109717274085e-05,0.00012114009587094188,0.011023713275790215,9.18067162274383e-05,6.254795152926818e-05,0.00015162747877184302,5.815609620185569e-05,0.0013011936098337173
11360,6.244545511435717e-05,0.00014679103333037347,0.0010541611118242145,9.050317021319643e-05,5.7682835176819935e-05,0.000150719060911797,6.14543750998564e-05,0.0017687154468148947
11370,5.3955853218212724e-05,0.00012058934225933626,0.004113956820219755,8.132539369398728e-05,5.1918810640927404e-05,0.00014456844655796885,5.4301875934470445e-05,0.0012170299887657166
11380,0.00017436215421184897,0.0011403949465602636,0.0002763393858913332,0.0003032812965102494,5.958441397524439e-05,0.004222268238663673,0.00012038731074426323,0.03638123720884323
11390,5.500844054040499e-05,0.000124470388982445,0.00027040005079470575,7.852356065995991e-05,5.1407816499704495e-05,0.00014676044520456344,5.647866055369377e-05,0.0012687870766967535
11400,5.745142334490083e-05,0.00012194279406685382,0.0009651306900195777,9.313211194239557e-05,5.769545168732293e-05,0.00016197927470784634,5.97172329435125e-05,0.0012346795992925763
11410,0.0005649160011671484,0.0018579481402412057,0.0002638303267303854,0.0006775195361115038,0.0002078907855320722,0.00047523053945042193,0.000497266708407551,0.02185232937335968
11420,5.789504575659521e-05,0.000123790989164263,0.000776615459471941,8.609866199549288e-05,5.57912680960726e-05,0.0001464427768951282,5.716962550650351e-05,0.0013276111567392945
11430,5.992876322125085e-05,0.00012378674000501633,0.0005000656237825751,0.00010281909635523334,6.37340999674052e-05,0.0001679266570135951,6.348764145513996e-05,0.0012401571730151772
11440,5.518571924767457e-05,0.00011765722592826933,0.003199322847649455,8.951371273724362e-05,5.590392538579181e-05,0.00014898303197696805,5.701227200916037e-05,0.0013495610328391194
11450,0.00011706833902280778,0.00020585452148225158,0.00025963468942791224,0.00011330717825330794,6.0782331274822354e-05,0.0002556902763899416,0.00018215175077784806,0.0045483107678592205
11460,6.204963574418798e-05,0.00017077162920031697,0.0002896955993492156,8.771089051151648e-05,5.698094901163131e-05,0.0001535333867650479,5.850655725225806e-05,0.0020781822968274355
11470,5.6442793720634654e-05,0.00013101786316838115,0.00026473531033843756,8.651600364828482e-05,5.2112023695372045e-05,0.00015806894225534052,5.839149889652617e-05,0.0013062828220427036
11480,0.0001283321325900033,0.0007125530391931534,0.0004411130503285676,0.0005064564757049084,0.00012559261813294142,0.00021517831191886216,6.627465336350724e-05,0.0029739888850599527
11490,5.654558844980784e-05,0.00011920176621060818,0.0006066865171305835,8.804506796877831e-05,5.814241012558341e-05,0.0001582750555826351,5.780233186669648e-05,0.0012279910733923316
11500,5.82051434321329e-05,0.0022555808536708355,0.00027053794474340975,0.0005502069252543151,0.00019393200636841357,0.00031673721969127655,0.0002315438905498013,0.06392756849527359
11510,6.269074947340414e-05,0.0001195813892991282,0.004774598404765129,8.847498975228518e-05,5.9525762480916455e-05,0.00015698900097049773,5.913309723837301e-05,0.0012128495145589113
11520,0.000707293685991317,0.0009527369984425604,0.0002769465500023216,0.0012725660344585776,0.0003118434105999768,0.00024467657203786075,0.0001688020711299032,0.012088190764188766
11530,5.745194721384905e-05,0.0007512119482271373,0.00025225308490917087,0.0021914674434810877,0.0004023358051199466,0.0002647818473633379,0.0005329246632754803,0.002366504166275263
11540,0.0001924970420077443,0.0072218566201627254,0.0006013186066411436,0.0024814230855554342,0.0008559055277146399,0.0010756254196166992,0.0008374917670153081,0.00845467671751976
11550,0.000126369166537188,0.00023252679966390133,0.002598114311695099,9.605426748748869e-05,6.030659642419778e-05,0.00018528349755797535,8.770157000981271e-05,0.002880726009607315
11560,5.58064530196134e-05,0.0001275985996471718,0.00025275986990891397,9.485660848440602e-05,6.264085823204368e-05,0.00015935406554490328,5.9473306464497e-05,0.0013351411325857043
11570,0.00015631603309884667,0.005762103013694286,0.0017773164436221123,0.002553570317104459,0.000801682414021343,0.0017769078258424997,0.0011208889773115516,0.09944530576467514
11580,6.130881956778467e-05,0.0013736324617639184,0.001405863557010889,9.471399971516803e-05,7.504131644964218e-05,0.0011193178361281753,0.00048380400403402746,0.08285661786794662
11590,0.00017152231885120273,0.000122337689390406,0.00027006451273337007,9.640075586503372e-05,6.351673800963908e-05,0.00017062007100321352,5.984088784316555e-05,0.0012841732241213322
11600,6.502876931335777e-05,0.00012283871183171868,0.0005923695862293243,8.710888505447656e-05,5.836847412865609e-05,0.00015361426630988717,5.76666570850648e-05,0.0012808525934815407
11610,5.7127348554786295e-05,0.0006374124204739928,0.0005729985423386097,0.00018789252499118447,0.00011612158414209262,0.00039301218930631876,0.0003469784860499203,0.017222018912434578
11620,5.679629975929856e-05,0.0018848370527848601,0.00037180507206358016,0.0008343335939571261,0.0004381175385788083,0.0009022117010317743,0.0010078323539346457,0.1251862794160843
11630,0.008506814949214458,0.00012394614168442786,0.0002706597151700407,9.695294284028932e-05,5.561251236940734e-05,0.00018159928731620312,5.818695717607625e-05,0.0012393930228427052
11640,5.834061812493019e-05,0.00013067225518170744,0.00042374784243293107,0.00013857272278983146,5.7578021369408816e-05,0.000261236127698794,0.00015003267617430538,0.0013062003999948502
11650,5.4390526202041656e-05,0.0001280192518606782,0.0002769426500890404,9.685342956800014e-05,5.779222919954918e-05,0.00016029343532864004,5.8524554333416745e-05,0.0012249284191057086
11660,5.713258724426851e-05,0.00013661265256814659,0.0002742032229434699,0.00010429402027511969,6.375496013788506e-05,0.00018508892389945686,6.036342529114336e-05,0.0013227886520326138
11670,5.7097677199635655e-05,0.00012857920955866575,0.0002468789753038436,9.303346450906247e-05,5.992318983771838e-05,0.0001926759141497314,5.509573747985996e-05,0.0011934117646887898
11680,0.003321136115118861,0.00032869080314412713,0.0002549879136495292,0.0001229273620992899,6.906518683535978e-05,0.00020549577311612666,6.526730430778116e-05,0.005024355370551348
11690,5.689992758561857e-05,0.00013871700502932072,0.000294833502266556,9.980087634176016e-05,5.808841160614975e-05,0.00023722535115666687,5.910371328354813e-05,0.00136088696308434
11700,6.196539470693097e-05,0.0008287934469990432,0.0012095344718545675,0.0004632231139112264,0.00011972453648922965,0.00025954563170671463,9.024918836075813e-05,0.006250274367630482
11710,0.0002624312473926693,0.00016363899339921772,0.00024259823840111494,0.00010272802319377661,6.115214637247846e-05,0.00042006801231764257,6.925175694050267e-05,0.0020286240614950657
11720,0.007981840521097183,0.004265778232365847,0.00029069639276713133,0.0016523869708180428,0.00059768051141873,0.00272288522683084,0.002841757610440254,0.11362013220787048
11730,0.0005921999691054225,0.00012898797285743058,0.00024703011149540544,0.00010459635086590424,6.015441977069713e-05,0.0001673781080171466,5.867137952009216e-05,0.0011750715784728527
11740,0.0008405402768403292,0.00013671169290319085,0.0006908731302246451,0.00010578650108072907,6.029770156601444e-05,0.00015958835138007998,5.973933730274439e-05,0.0013733149971812963
11750,0.0002506667806301266,0.00013923263759352267,0.034991513937711716,9.073424735106528e-05,5.674380372511223e-05,0.0001540377998026088,8.126450120471418e-05,0.0021165795624256134
11760,7.178257510531694e-05,0.00013310105714481324,0.00023689457157161087,9.787012095330283e-05,5.89780647715088e-05,0.0001533028989797458,5.553076334763318e-05,0.001177373924292624
11770,0.0002893998462241143,0.007101885508745909,0.00023756541486363858,0.0020449592266231775,0.0004436740418896079,0.002971967915073037,0.0022170324809849262,0.20308491587638855
11780,5.946760211372748e-05,0.00013438594760373235,0.00022628471197094768,9.346705337520689e-05,6.397559627657756e-05,0.00015425219316966832,5.7772849686443806e-05,0.001301631797105074
11790,5.262545892037451e-05,0.02697194367647171,0.0002355013129999861,0.006149156019091606,0.0017524256836622953,0.01120787300169468,0.006294108461588621,0.8557400703430176
11800,0.0032019170466810465,0.00013182996190153062,0.0003074579290114343,9.846764442045242e-05,6.40461512375623e-05,0.00015192831051535904,5.671711915056221e-05,0.0012464785249903798
11810,0.00010097280028276145,0.0032035165932029486,0.00023597051040269434,0.0009248902788385749,0.00043468171497806907,0.0013039041077718139,0.0018325407290831208,0.19212324917316437
11820,5.933270585956052e-05,0.00012358570529613644,0.0002470082836225629,9.599587792763487e-05,5.462651461130008e-05,0.00015278212958946824,5.458932719193399e-05,0.00118434545584023
11830,0.0007598782540298998,0.0005970622296445072,0.0007517109042964876,0.00031741129350848496,0.00012559077003970742,0.00040955489384941757,0.00035213996306993067,0.03844604268670082
11840,5.393971878220327e-05,0.0013579876394942403,0.0003780668484978378,0.00012801385310012847,8.2867503806483e-05,0.0003216914483346045,0.0003306596481706947,0.12423893064260483
11850,0.0002507590688765049,0.0001330230152234435,0.021428529173135757,0.00010995262709911913,6.66046908008866e-05,0.00015877744590397924,6.195031164679676e-05,0.0013892243150621653
11860,6.000540088280104e-05,0.00013063184451311827,0.000665961008053273,0.00010008058598032221,6.266325362958014e-05,0.0001535306655569002,5.895132926525548e-05,0.0012542279437184334
11870,5.709809920517728e-05,0.0001350436214124784,0.0002466902951709926,9.8044314654544e-05,6.469393701991066e-05,0.00015277444617822766,5.8727026043925434e-05,0.0013200676767155528
11880,5.538182085729204e-05,0.00012899615103378892,0.0013273963704705238,9.309235610999167e-05,5.846744534210302e-05,0.00014637206913903356,5.607638377114199e-05,0.0012377665843814611
11890,5.5753207561792806e-05,0.00013001605111639947,0.0002250341058243066,9.84556318144314e-05,6.187434337334707e-05,0.00014841499796602875,5.994184175506234e-05,0.0012431023642420769
11900,5.7300960179418325e-05,0.00013874158321414143,0.00030333129689097404,9.488826617598534e-05,6.234347529243678e-05,0.00014820188516750932,6.0288850363576785e-05,0.00137891445774585
11910,8.63292152644135e-05,0.0013205958530306816,0.00022340375289786607,0.00018293343600817025,6.962073530303314e-05,0.0004683811275754124,0.00012131833500461653,0.03360876068472862
11920,5.727086681872606e-05,0.0001300808071391657,0.00023995264200493693,0.00010862122871913016,6.579733599210158e-05,0.00015250743308570236,6.07844594924245e-05,0.0011921328259631991
11930,0.00010675317025743425,0.0004662713618017733,0.0002456648217048496,0.0012507998617365956,0.0004392651899252087,0.0003371454367879778,0.0009327445295639336,0.0034865178167819977
11940,5.880974276806228e-05,0.0001258861448150128,0.0002475310757290572,0.00011302620987407863,6.382143328664824e-05,0.00015547312796115875,6.090904207667336e-05,0.0011583991581574082
11950,6.110636604717001e-05,0.003546294989064336,0.00025585709954611957,0.002012828830629587,0.0017291990807279944,0.0009316359646618366,0.0030300018843263388,0.009235781617462635
11960,0.0004488614504225552,0.0033353171311318874,0.00026465451810508966,0.0016173829790204763,0.0011009445879608393,0.0013228119350969791,0.0026648081839084625,0.04676445201039314
11970,0.00012523119221441448,0.00016357953427359462,0.009233676828444004,0.00014112549251876771,7.267775072250515e-05,0.0003167838731314987,0.00010408648813609034,0.017991218715906143
11980,5.382611561799422e-05,0.00012178556789876893,0.06240023672580719,0.0002202425239374861,0.00015623413491994143,0.0002091033529723063,0.00019575053011067212,0.00400928920134902
11990,5.399153087637387e-05,0.0005967804463580251,0.00026072305627167225,0.00033081514993682504,0.0001234424125868827,0.0004541248199529946,0.00032727833604440093,0.007740106899291277
12000,0.00027724786195904016,0.00012186038657091558,0.0004989381995983422,8.950009942054749e-05,5.842938844580203e-05,0.00014773219299968332,6.0005957493558526e-05,0.0011978917755186558
12010,0.00011264147178735584,0.00024807651061564684,0.0013637051451951265,0.0001287325139855966,6.438029231503606e-05,0.00018979102605953813,7.448544056387618e-05,0.004827868193387985
12020,0.0002450492756906897,0.0014247302897274494,0.0027883618604391813,0.00024400335678365082,0.00010761426528915763,0.00023791083367541432,8.435867493972182e-05,0.004441536962985992
12030,0.0001401763438479975,0.00012248412531334907,0.0008024554699659348,9.615677845431492e-05,5.6511493312427774e-05,0.00015581943443976343,6.180701166158542e-05,0.0011633462272584438
12040,7.25630161468871e-05,0.0002088413602905348,0.0003269869484938681,0.0001325752673437819,0.0001033972148434259,0.000217018838156946,8.979137783171609e-05,0.0013374756090342999
12050,5.283687278279103e-05,0.0016827884828671813,0.00031759284320287406,0.00046141413622535765,0.00012451417569536716,0.0005457258084788918,0.00029999538674019277,0.0314607173204422
12060,6.174029113026336e-05,0.00012428763147909194,0.0025874036364257336,9.407716424902901e-05,5.56397826585453e-05,0.000157263595610857,5.9378107835073024e-05,0.0012294213520362973
12070,0.00046888948418200016,0.00012257891648914665,0.000560289598070085,9.073553519556299e-05,5.1362934755161405e-05,0.00016140614752657712,5.969978155917488e-05,0.0012087877839803696
12080,5.309756306814961e-05,0.00014758488396182656,0.003846973879262805,0.0001000184056465514,5.538536061067134e-05,0.00016095190949272364,6.363844295265153e-05,0.0018349370220676064
12090,5.7768946135183796e-05,0.0001186911467812024,0.00026513286866247654,8.256933506345376e-05,4.871813507634215e-05,0.00015100974997039884,5.623159449896775e-05,0.0010879101464524865
12100,5.226278517511673e-05,0.00012669166608247906,0.0003362707211636007,0.00010590868623694405,6.0686848883051425e-05,0.00016854899877216667,6.410182686522603e-05,0.001198386074975133
12110,6.0835642216261476e-05,0.0002536088868509978,0.00024979631416499615,0.00010307571938028559,5.2210292778909206e-05,0.00016977549239527434,0.00011207727948203683,0.0137424785643816
12120,5.8467099734116346e-05,0.00012264825636520982,0.004829742945730686,8.897805673768744e-05,5.6948993005789816e-05,0.00015476797125302255,5.7497989473631606e-05,0.0011677579022943974
12130,5.332693035597913e-05,0.00011455999629106373,0.0002391112211626023,9.641746146371588e-05,5.3291023505153134e-05,0.00016313663218170404,5.7748431572690606e-05,0.001101222587749362
12140,5.5635748140048236e-05,0.00012910649820696563,0.0018986514769494534,9.33366609388031e-05,5.4612599342362955e-05,0.00015876766701694578,5.844626866746694e-05,0.0012867397163063288
12150,0.0003686340060085058,0.00017780692724045366,0.0005903056589886546,0.00010744613246060908,5.8428799093235284e-05,0.000170715939020738,6.584245420526713e-05,0.0021964001934975386
12160,5.59340332983993e-05,0.0003028492210432887,0.0003413135709706694,0.0001599069801159203,7.735549297649413e-05,0.00020879346993751824,0.00016677223902661353,0.007192353717982769
12170,0.00029569800244644284,0.00012060807785019279,0.00023765671357978135,9.712287283036858e-05,5.65875307074748e-05,0.0001569924206705764,5.936687739449553e-05,0.0011994701344519854
12180,5.5467640777351335e-05,0.0004013289581052959,0.0008102954598143697,0.00014432221360038966,5.4013504268368706e-05,0.00018765073036774993,6.386129825841635e-05,0.007359544280916452
12190,5.475116995512508e-05,0.00011320745397824794,0.0006313130143098533,9.490161028224975e-05,4.878124673268758e-05,0.00014841603115200996,5.4856674978509545e-05,0.001106836716644466
12200,7.201258995337412e-05,0.0008466533618047833,0.00022871611872687936,0.00021475482208188623,0.0003605457895901054,0.0002059054240817204,7.104572432581335e-05,0.007015385199338198
12210,5.270186738925986e-05,0.0002182008174713701,0.00022816324781160802,0.00011968152830377221,6.617602048208937e-05,0.00016752643568906933,7.298614946193993e-05,0.0018169720424339175
12220,7.230937626445666e-05,0.0003151852579321712,0.0004862769565079361,9.635998139856383e-05,5.462040280690417e-05,0.0001461965002818033,5.937557216384448e-05,0.010135865770280361
12230,0.0005799951031804085,0.0006035383557900786,0.04154415428638458,0.00014309956168290228,6.91110544721596e-05,0.000203042320208624,9.344363206764683e-05,0.010087355971336365
12240,0.00019941663776990026,0.00013284037413541228,0.0002483238058630377,0.00012954110570717603,5.455725113279186e-05,0.00014519233081955463,0.0003567697713151574,0.004724404308944941
12250,5.082961797597818e-05,0.00013662628771271557,0.00024386744189541787,0.00018344238924328238,0.0001135303100454621,0.0002995877293869853,0.0003843836020678282,0.002149484120309353
12260,5.448665251606144e-05,0.001158147701062262,0.0028591409791260958,0.00025819946313276887,8.145633910316974e-05,0.0003036170674022287,0.00034947044332511723,0.01862119510769844
12270,5.375763794290833e-05,0.00011623100726865232,0.00035030499566346407,9.759106615092605e-05,4.788626392837614e-05,0.00013026474334765226,5.427693758974783e-05,0.001066231052391231
12280,8.173777314368635e-05,0.0012972375843673944,0.00024803783162496984,0.0003654734755400568,0.0001764278276823461,0.0003714619961101562,0.00030496824183501303,0.03403743356466293
12290,6.497256981674582e-05,0.00015023426385596395,0.00023699110897723585,9.854108066065237e-05,5.2668263379018754e-05,0.00013703771401196718,6.284772825893015e-05,0.001526777632534504
12300,5.3971336456015706e-05,0.0001146634531323798,0.0003608031547628343,9.649605635786429e-05,5.099207191960886e-05,0.0001329971564700827,5.345481986296363e-05,0.001118602231144905
12310,8.306602103402838e-05,0.00025265998556278646,0.00023476062051486224,0.0028216454666107893,0.0016867996891960502,0.0016449278919026256,0.0031553755979985,0.17098291218280792
12320,5.5399577831849456e-05,0.0001969988370547071,0.0019377259304746985,0.00010509963613003492,5.391975719248876e-05,0.00016358298307750374,7.37490045139566e-05,0.006706095766276121
12330,5.108912228024565e-05,0.00011507989256642759,0.0007378946174867451,9.746707655722275e-05,5.4347059631254524e-05,0.00013132825552020222,5.329238047124818e-05,0.0010917793260887265
12340,6.260749796638265e-05,0.007410192862153053,0.0005477788508869708,0.0002487539022695273,9.851947834249586e-05,0.0002710893750190735,8.886711293598637e-05,0.0049658422358334064
12350,0.00027095177210867405,0.0003545100043993443,0.0002158980059903115,0.00010442420170875266,5.547138425754383e-05,0.00013226765440776944,5.396814231062308e-05,0.0011273287236690521
12360,4.958087811246514e-05,0.00011390393046895042,0.00023056902864482254,0.00026316032744944096,0.00032315589487552643,0.00015110125241335481,0.00011794212332461029,0.035041242837905884
12370,8.188248466467485e-05,0.0003019750292878598,0.00023845088435336947,9.554521238896996e-05,5.040398536948487e-05,0.000126938582980074,5.552719812840223e-05,0.0011240440653637052
12380,0.00020030050654895604,0.00013536293408833444,0.00025169612490572035,0.00010344904148951173,5.486012014443986e-05,0.00013757469423580915,5.1617516874102876e-05,0.0017729423707351089
12390,5.5271200835704803e-05,0.0001186405643238686,0.0051413108594715595,8.561770664528012e-05,4.6914792619645596e-05,0.00012370740296319127,5.176344348001294e-05,0.001201161416247487
12400,0.0001416189770679921,0.00021310568263288587,0.00024193314311560243,0.0008784197852946818,0.0003498111036606133,0.0009486214257776737,0.001259840209968388,0.0640891045331955
12410,5.815161421196535e-05,0.00011546805035322905,0.0008059828542172909,0.0007629108731634915,0.000444768404122442,0.0001597197842784226,0.0006338603561744094,0.003156851278617978
12420,6.898834544699639e-05,0.00011703089694492519,0.0007071877480484545,9.452917583985254e-05,5.260643229121342e-05,0.00012973338016308844,7.700991409365088e-05,0.0011512970086187124
12430,5.355814573704265e-05,0.03417598456144333,0.00024529118672944605,9.242196392733604e-05,5.561597572523169e-05,0.00013999153452459723,9.499655425315723e-05,0.005229620262980461
12440,5.1557897677412257e-05,0.0001191845876746811,0.0034967761021107435,8.419605728704482e-05,5.159543434274383e-05,0.00012745842104777694,5.373314706957899e-05,0.0011877223150804639
12450,5.322156721376814e-05,0.00011261719919275492,0.00024697446497157216,9.998084715334699e-05,5.777759361080825e-05,0.00013547738490160555,5.48864045413211e-05,0.0011083487188443542
12460,5.392709135776386e-05,0.0001164583518402651,0.002289759460836649,0.00010435478907311335,5.616856651613489e-05,0.00013352188398130238,0.00016992214659694582,0.0016515812603756785
12470,4.994952178094536e-05,0.0001178746169898659,0.0016793465474620461,0.00016429051174782217,7.344922778429464e-05,0.00015777705993968993,9.152978600468487e-05,0.005043655168265104
12480,5.178546780371107e-05,0.006984586361795664,0.00024585111532360315,0.00010753594688139856,6.261031376197934e-05,0.00015060209261719137,0.00026024520047940314,0.0013955817557871342
12490,0.00010712431685533375,0.00011372544395271689,0.0002297546889167279,0.00050301942974329,0.0002373767929384485,0.0012504500336945057,0.0008637633873149753,0.3169386684894562
12500,9.878792479867116e-05,0.0002082742576021701,0.0002579987340141088,9.641774522606283e-05,5.041782060288824e-05,0.00012694609176833183,5.309248808771372e-05,0.001167265698313713
12510,5.039397001382895e-05,0.0008850306621752679,0.00025508247199468315,0.00046810321509838104,9.199370833812281e-05,0.00016163382679224014,0.0001322507014265284,0.10252397507429123
12520,5.518774923984893e-05,0.030173342674970627,0.0002776897163130343,0.00011108511534985155,6.005507748341188e-05,0.00013642894919030368,5.825331754749641e-05,0.0012753615155816078
12530,0.0003798213438130915,0.0036992081440985203,0.010342416353523731,0.00010981332161463797,4.877277751802467e-05,0.00012042179878335446,5.921664705965668e-05,0.0011845973785966635
12540,0.0001052025327226147,0.003365896875038743,0.0003820761921815574,9.665081597631797e-05,5.188784416532144e-05,0.00012578541645780206,5.221703395363875e-05,0.001252218964509666
12550,0.0016227656742557883,0.001160553889349103,0.0002682175545487553,0.0001235855888808146,5.580555443884805e-05,0.0001333389664068818,5.7391651353100315e-05,0.0013197939842939377
12560,5.146224066265859e-05,0.0003003227466251701,0.00025900889886543155,9.680812945589423e-05,5.3701969591202214e-05,0.00013353378744795918,5.4691307013854384e-05,0.0012280148221179843
12570,5.2538631280185655e-05,0.0013245503650978208,0.00024074841348920017,9.734461491461843e-05,6.23456435278058e-05,0.0002285843511344865,0.00038716287235729396,0.01054301392287016
12580,4.970752706867643e-05,0.00011843950051115826,0.00023956930090207607,0.00018256765906699002,6.561525515280664e-05,0.00016081586363725364,7.58525711717084e-05,0.016370652243494987
12590,5.033204433857463e-05,0.00010589727753540501,0.00023676743148826063,9.145841613644734e-05,5.430093369795941e-05,0.0001263442391064018,6.026461414876394e-05,0.001549993990920484
12600,7.263271982083097e-05,0.008678123354911804,0.0010722778970375657,0.00010231816850136966,5.3731804655399173e-05,0.00012886556214652956,5.4983604059088975e-05,0.0011854819022119045
12610,5.064056676928885e-05,0.0002192575775552541,0.00021996474242769182,0.00025731141795404255,8.107873145490885e-05,0.0002346192777622491,0.00015165304648689926,0.03376789391040802
12620,5.361558942240663e-05,0.00011580754653550684,0.002962339436635375,8.00554480520077e-05,4.537076165433973e-05,0.00012057858111802489,4.9652528105070814e-05,0.0011632783571258187
12630,0.00012763385893777013,0.0036665373481810093,0.00023278968001250178,9.648668492445722e-05,5.375005639507435e-05,0.00013071729335933924,5.419493027147837e-05,0.001084306393750012
12640,0.00011064728460041806,0.00011026793799828738,0.0002345829561818391,9.413299994776025e-05,5.367897392716259e-05,0.00013811542885378003,6.394537194864824e-05,0.011681160889565945
12650,0.001584696350619197,0.00026721155154518783,0.0003979709290433675,9.23798797884956e-05,4.616837395587936e-05,0.00014522759011015296,7.050381100270897e-05,0.001670096069574356
12660,0.0001008059989544563,0.00011817298218375072,0.006827728357166052,9.784218127606437e-05,9.68170425039716e-05,0.00013431186380330473,0.00013624037092085928,0.009130111895501614
12670,5.4256706789601594e-05,0.0001217419485328719,0.00025324380840174854,8.69913783390075e-05,4.763101242133416e-05,0.0001243294682353735,5.2657840569736436e-05,0.0010791539680212736
12680,6.88496875227429e-05,0.00011205493501620367,0.00024937288253568113,0.00024661034694872797,0.0003617891052272171,0.00012012289516860619,0.00012221108772791922,0.013636939227581024
12690,5.308468462317251e-05,0.000112364643428009,0.00023451134620700032,9.81812336249277e-05,5.078460890217684e-05,0.00012814771616831422,5.386228804127313e-05,0.0010691860225051641
12700,9.547304944135249e-05,0.00011317688040435314,0.0002944904554169625,0.0001446027308702469,5.139496352057904e-05,0.0001248949847649783,5.3582170949084684e-05,0.0010716408723965287
12710,5.010075255995616e-05,0.00013120888615958393,0.0004531832819338888,0.00012034761311952025,6.909344665473327e-05,0.00017426241538487375,0.0002390246809227392,0.00881219282746315
12720,5.391154991229996e-05,0.0001130585151258856,0.0002631656243465841,0.00014171443763189018,4.357251964393072e-05,0.00012108797091059387,5.353114829631522e-05,0.0010387822985649109
12730,5.1456951041473076e-05,0.00010997700883308426,0.0004156637587584555,0.00011488601012388244,4.9584501539357007e-05,0.00012242364755365998,5.4557360272156075e-05,0.0022234944626688957
12740,5.252704067970626e-05,0.00033567313221283257,0.00027300562942400575,0.00010090673458762467,5.119119305163622e-05,0.0001237657415913418,5.63776156923268e-05,0.001029401901178062
12750,5.2098865126026794e-05,0.00012438629346434027,0.00041219385457225144,0.00010458770702825859,5.839806544827297e-05,0.0001242918660864234,7.151372119551525e-05,0.0015971331158652902
12760,5.180838343221694e-05,0.0015993461711332202,0.01837758533656597,0.0006758780218660831,0.0003066062636207789,0.00035852822475135326,0.0003371196216903627,0.013117183931171894
12770,0.0013526462716981769,0.00018396206723991781,0.00044551040627993643,0.0009031579829752445,0.0001632748026167974,0.0008383540553040802,0.0007560346857644618,0.06560079753398895
12780,0.00401830580085516,0.00011527190508786589,0.0002526361495256424,0.0001097370040952228,5.595053153228946e-05,0.00013224920257925987,6.237869092728943e-05,0.0012350761098787189
12790,5.6894030421972275e-05,0.00011433080362621695,0.0005434295744635165,0.00010604361887089908,0.00010796842980198562,0.000127781429910101,5.8783316490007564e-05,0.016610853374004364
12800,0.000631669769063592,0.0015741889365017414,0.0007867077947594225,9.746821888256818e-05,5.2449642680585384e-05,0.00012465981126297265,5.665142089128494e-05,0.001121670939028263
12810,5.714021244784817e-05,0.00017187786579597741,0.0003348615427967161,0.00028651513275690377,0.0001932352752191946,0.0005214467528276145,0.000662699225358665,0.08817489445209503
12820,0.0004203714488539845,0.0002869080926757306,0.0002944213629234582,9.97139432001859e-05,5.290684930514544e-05,0.00012452319788280874,5.598973439191468e-05,0.0011089731706306338
12830,0.00018868330516852438,0.00014834271860308945,0.0013374534901231527,0.00015711622836533934,5.465507274493575e-05,0.00016504418454132974,9.203710942529142e-05,0.0024779504165053368
12840,6.454248068621382e-05,0.00018222755170427263,0.000311761861667037,0.00010993179603246972,4.69876395072788e-05,0.00012105615314794704,5.46936244063545e-05,0.0015391341876238585
12850,7.614492642460391e-05,0.00010886805830523372,0.00026280409656465054,0.0020217287819832563,0.00023683650942984968,0.0021133541595190763,0.00385051011107862,0.21093079447746277
12860,0.00032711634412407875,0.00011848058784380555,0.0005952009814791381,0.00011593953968258575,5.2917541324859485e-05,0.00013705407036468387,6.661995575996116e-05,0.0013183074770495296
12870,6.441918230848387e-05,0.001035013934597373,0.0002865204878617078,0.00010655931691871956,4.987086504115723e-05,0.0001242845319211483,6.149317778181285e-05,0.0010651970515027642
12880,0.0005367145058698952,0.00010743751772679389,0.0014328170800581574,0.0002583042369224131,5.6723671150393784e-05,0.00018093652033712715,0.00026630176580511034,0.010584341362118721
12890,5.31928708369378e-05,0.00011675277346512303,0.002459102077409625,0.00012508851068560034,5.352972948458046e-05,0.00019177794456481934,7.594984344905242e-05,0.0010781565215438604
12900,6.795240915380418e-05,0.00010845839278772473,0.0007919160998426378,0.0005548043409362435,0.00024623519857414067,0.000608506437856704,0.0004091727896593511,0.006172459106892347
12910,5.1536986575229093e-05,0.00020171405049040914,0.000261253968346864,9.467903873883188e-05,4.651648850995116e-05,0.00011751966667361557,5.1097093091811985e-05,0.001040049595758319
12920,6.944523192942142e-05,0.00012950341624673456,0.0006285810959525406,0.00022684755094815046,7.557517528766766e-05,0.0003379538538865745,0.000432550092227757,0.02763904631137848
12930,5.0418417231412604e-05,0.00010765226761577651,0.05902274698019028,0.00010133945033885539,5.0660943088587373e-05,0.0001425661175744608,8.195654663722962e-05,0.0016220641555264592
12940,0.0005205204361118376,0.00011139854905195534,0.00028383213793858886,9.435392712475732e-05,4.68664184154477e-05,0.00011822916712844744,5.170029180590063e-05,0.0010422964114695787
12950,0.00010702379222493619,0.0018240531207993627,0.021035099402070045,0.00013111901353113353,5.833632530993782e-05,0.00015645635721739382,0.00015736889326944947,0.005577479489147663
12960,0.00014147860929369926,0.0004036567988805473,0.00028641431708820164,9.722031973069534e-05,5.069844701210968e-05,0.0001224268926307559,5.3171748731983826e-05,0.0010091661242768168
12970,5.597524068434723e-05,0.0014327352400869131,0.0002793252933770418,9.810241317609325e-05,4.982280370313674e-05,0.0001306625345023349,5.6327033234992996e-05,0.0012799776159226894
12980,7.004061626503244e-05,0.00011258422455284745,0.00026299667661078274,0.00010054881568066776,4.9331447371514514e-05,0.00012730051821563393,5.7721375924302265e-05,0.0010996605269610882
12990,0.00012669205898419023,0.00011175256076967344,0.0002794243046082556,0.00011961943528149277,5.606302147498354e-05,0.00014050473691895604,6.837247929070145e-05,0.001546462532132864
13000,5.2174633310642093e-05,0.00024534729891456664,0.0004862500645685941,0.0007689206395298243,0.0003002112207468599,0.0004579180385917425,0.0008401595405302942,0.06869446486234665
13010,5.3898686019238085e-05,0.00011445715063018724,0.00026099893148057163,0.00028221687534824014,0.00013258590479381382,0.00035257398849353194,0.00030047379550524056,0.013064319267868996
13020,5.326483733369969e-05,0.0003227400011382997,0.0004729409993160516,9.005040192278102e-05,4.559797889669426e-05,0.00012048614007653669,6.249082071008161e-05,0.0013772619422525167
13030,0.004869071766734123,0.00013018178287893534,0.027907567098736763,9.05200358829461e-05,5.144914030097425e-05,0.00012489572691265494,8.35592727526091e-05,0.004107684828341007
13040,5.5496675486210734e-05,0.001117674633860588,0.00034558121114969254,0.000163210483151488,0.00016073163715191185,0.0002387387357885018,0.00019083415099885315,0.001093314727768302
13050,5.4432446631835774e-05,0.00010635849321261048,0.0002825557894539088,9.321715333499014e-05,4.613572673406452e-05,0.00012457840784918517,5.200761370360851e-05,0.0011117174290120602
13060,0.0008787413826212287,0.00011783553782152012,0.007937107235193253,0.00010028843826148659,5.086638702778146e-05,0.0001252360234502703,5.514735312317498e-05,0.0010752001544460654
13070,0.00014018555521033704,0.00011207823263248429,0.00026516581419855356,9.493044490227476e-05,4.752760287374258e-05,0.0001229194167535752,5.31657351530157e-05,0.0010494989110156894
13080,5.708108437829651e-05,0.00020153877267148346,0.00032686308259144425,0.0019448893144726753,0.00032578918035142124,0.000518324610311538,0.0003652245504781604,0.011864323168992996
13090,5.485109431901947e-05,0.00015586605877615511,0.0003583270008675754,0.00011390789586585015,7.211496995296329e-05,0.0001378965243929997,6.0036920331185684e-05,0.003277704119682312
13100,6.078174556023441e-05,0.00011189041106263176,0.00026435250765644014,9.182522626360878e-05,4.032368087791838e-05,0.0001276304537896067,7.525502587668598e-05,0.003335914108902216
13110,5.42657398909796e-05,0.0001099879591492936,0.00532273855060339,9.337823576061055e-05,4.7465215175179765e-05,0.00012958896695636213,5.241470717010088e-05,0.0016026886878535151
13120,7.889146218076348e-05,0.00011284681386314332,0.04267177730798721,9.368485189042985e-05,5.6746161135379225e-05,0.00013324915198609233,0.0001273476518690586,0.003484510350972414
13130,7.427109812851995e-05,0.00010572195606073365,0.012001044116914272,0.00020087655866518617,6.855237734271213e-05,0.00024020115961320698,0.00012902877642773092,0.002567020710557699
13140,8.441956015303731e-05,0.0002740902709774673,0.000922235834877938,9.071929525816813e-05,4.552621248876676e-05,0.00011937796080019325,5.382194649428129e-05,0.0011718746973201632
13150,5.099190821056254e-05,0.0009206161485053599,0.008081655018031597,8.85941117303446e-05,4.496917244978249e-05,0.00011537007958395407,5.0230381020810455e-05,0.0010017768945544958
13160,5.1054536015726626e-05,0.00010507052502362058,0.0006319088861346245,8.633902325527743e-05,4.7872294089756906e-05,0.00012115485878894106,5.27643205714412e-05,0.001093760714866221
13170,5.3038627811474726e-05,0.0006919043371453881,0.0002687551605049521,0.00010583060065982863,5.5259064538404346e-05,0.0002132230147253722,7.599137461511418e-05,0.00804087147116661
13180,5.600606891675852e-05,0.0007474197191186249,0.00034232353209517896,8.902249828679487e-05,4.7780678869457915e-05,0.00012341848923824728,5.338168193702586e-05,0.0016378690488636494
13190,0.00022332595835905522,0.00011214685946470127,0.001288167666643858,0.00011943178105866536,5.5958356824703515e-05,0.00012688394053839147,6.0760841734008864e-05,0.005152857396751642
13200,5.215622513787821e-05,0.0005177774582989514,0.00625547906383872,0.0012344169663265347,0.0002032527409028262,0.000572484452277422,0.0009546224609948695,0.04617168381810188
13210,0.0001860611664596945,0.0002451722102705389,0.00392058165743947,0.00010491786815691739,4.926245310343802e-05,0.00012262137897778302,0.00017599498096387833,0.011712323874235153
13220,7.313979585887864e-05,0.00011264908243902028,0.0002990652865264565,8.344539673998952e-05,4.6140488848323e-05,0.00012240665091667324,7.165098213590682e-05,0.004279050976037979
13230,5.386626435210928e-05,0.00010888803808484226,0.005021451041102409,0.0011039437958970666,5.206989953876473e-05,0.00012458735727705061,0.00014019363152328879,0.0022694554645568132
13240,0.00026194192469120026,0.00011786429240601137,0.000287194357952103,0.00014739624748472124,6.557298911502585e-05,0.0001647546887397766,7.41374897188507e-05,0.0020762665662914515
13250,5.37401283509098e-05,0.0001079422581824474,0.000575312995351851,0.0014127014437690377,0.00042905585723929107,0.0012278830399736762,0.0011771193239837885,0.09431706368923187
13260,0.0004732880333904177,0.00010778997966554016,0.00027470674831420183,0.0001342731702607125,4.454042573343031e-05,0.00011293382704025134,0.00010423905041534454,0.0010251597268506885
13270,0.0002386159321758896,0.00010149661102332175,0.0018248859560117126,0.0005123309674672782,5.090830381959677e-05,0.00012357629020698369,9.047175262821838e-05,0.017570344731211662
13280,5.333811350283213e-05,0.0001050706414389424,0.0061401864513754845,0.0007822096813470125,8.785628597252071e-05,0.0001528046268504113,0.000194142761756666,0.02094794064760208
13290,5.187042916077189e-05,0.00022847182117402554,0.00031469311215914786,8.576316758990288e-05,4.213154170429334e-05,0.00010701257997425273,5.048757157055661e-05,0.0010358135914430022
13300,5.486033842316829e-05,0.0006912498502060771,0.0032450270373374224,0.0004809098900295794,5.459449675981887e-05,0.00014106046000961214,9.67152082012035e-05,0.0023279450833797455
13310,5.532055365620181e-05,0.00010411857510916889,0.00027575556305237114,8.743969374336302e-05,5.4478452511830255e-05,0.00014421831292565912,6.902644236106426e-05,0.0010568373836576939
13320,5.61601591471117e-05,0.0001187678863061592,0.000253088801400736,0.00013084143574815243,5.434992635855451e-05,0.0001154402198153548,5.480471736518666e-05,0.0019249672768637538
13330,0.0007920527714304626,0.0009798959363251925,0.0018199519254267216,0.00010350008233217523,5.3455241868505254e-05,0.00014507908781524748,5.214766861172393e-05,0.0023182739969342947
13340,8.428138971794397e-05,0.0010717078112065792,0.0038458197377622128,0.0001676089596003294,8.625551708973944e-05,0.0001217894532601349,0.0003265518753323704,0.0011778153711929917
13350,6.35281830909662e-05,0.005374967586249113,0.0020688138902187347,9.987167868530378e-05,5.9533107560127974e-05,0.00013185525313019753,9.279164805775508e-05,0.006710365414619446
13360,5.251812399365008e-05,0.0001311808591708541,0.0004744862380903214,9.64367063716054e-05,5.072453132015653e-05,0.00011857580102514476,5.287243766360916e-05,0.0010393268894404173
13370,4.996640927856788e-05,0.00010553703759796917,0.0002641080936882645,0.003939859569072723,0.0011917343363165855,0.0018239384517073631,0.0024457930121570826,0.006129520945250988
13380,4.944328247802332e-05,0.00010163980186916888,0.00024041366123128682,9.112391853705049e-05,4.788674050359987e-05,0.00011176560656167567,5.336367030395195e-05,0.0010551378363743424
13390,5.173922545509413e-05,0.000105450970295351,0.0009009811328724027,8.608813368482515e-05,4.5857017539674416e-05,0.00011065087164752185,5.110525307827629e-05,0.0010217911330983043
13400,0.0005302405334077775,0.00014149051276035607,0.00022543082013726234,9.521665924694389e-05,5.043211785960011e-05,0.00011751909187296405,5.4515756346518174e-05,0.0009614689624868333
13410,4.929665010422468e-05,0.00010682659922167659,0.00024264506646431983,9.391532512381673e-05,5.175487240194343e-05,0.00011694770364556462,5.382931340136565e-05,0.0010118926875293255
13420,0.0002286664821440354,0.00011017102224286646,0.0010319143766537309,9.353062341688201e-05,5.1707997045014054e-05,0.00011668127262964845,5.462923218146898e-05,0.0010581582318991423
13430,5.1085182349197567e-05,0.00026313847047276795,0.000354894669726491,9.371297346660867e-05,4.837746746488847e-05,0.0001097304339054972,5.403055911301635e-05,0.0010381469037383795
13440,5.452107870951295e-05,0.0001333889231318608,0.00022593267203774303,9.355005749966949e-05,4.9038284487323835e-05,0.00010852327977772802,5.477845115819946e-05,0.0010726151522248983
13450,0.00014255217683967203,0.00626280577853322,0.000721045711543411,9.222455992130563e-05,4.5633019908564165e-05,0.00010444872896187007,4.961595550412312e-05,0.0009109984384849668
13460,0.00042881249100901186,0.00023265022900886834,0.0002584719331935048,9.371359919896349e-05,4.73052823508624e-05,0.00010898017353611067,6.645999383181334e-05,0.0010520874056965113
13470,9.644136298447847e-05,0.000108837935840711,0.00048718336620368063,0.0001221562415594235,4.780090239364654e-05,0.00012076706480002031,8.355887985089794e-05,0.004083164036273956
13480,5.588204658124596e-05,0.000442905118688941,0.0004942781524732709,8.857053762767464e-05,4.7938843636075035e-05,0.0001093625687644817,5.2210907597327605e-05,0.001030356390401721
13490,5.1879531383747235e-05,0.00010237548121949658,0.00025427184300497174,9.418435365660116e-05,4.7369481762871146e-05,0.00010908823605859652,5.272233102004975e-05,0.001016534399241209
13500,5.8685807744041085e-05,0.00010857471352210268,0.006402906961739063,0.002420734614133835,0.0010701280552893877,0.0009092492982745171,0.001971521181985736,0.06522022932767868
13510,8.043654088396579e-05,0.00010007745731854811,0.0031337602995336056,0.0003212369920220226,0.00013075544848106802,0.00037452278775162995,0.00044485097168944776,0.005852869246155024
13520,5.512006100616418e-05,0.00010648484749253839,0.00025442783953621984,0.001209042500704527,0.00030224924557842314,0.0007046481478027999,0.0005452316836453974,0.0016360596055164933
13530,6.66440901113674e-05,0.00010153404582524672,0.00031510915141552687,0.00013837711594533175,9.309253800893202e-05,0.00016407706425525248,0.00022499062470160425,0.05924789980053902
13540,5.6775694247335196e-05,0.00010197481606155634,0.0002533310034777969,0.00011392044689273462,5.117939508636482e-05,0.00010721947910496965,7.210412877611816e-05,0.0051261670887470245
13550,5.422050890047103e-05,0.00010205584112554789,0.0009575503063388169,0.0002387057465966791,7.192913471953943e-05,0.00015461216389667243,0.00017979356925934553,0.006021160166710615
13560,0.0006296976353041828,0.00010174839553656057,0.0002604442124720663,0.003949299454689026,0.0009392763022333384,0.0020820412319153547,0.002589091192930937,0.1510540395975113
13570,7.135891792131588e-05,0.0011408919235691428,0.0002725329832173884,8.372202864848077e-05,4.518666537478566e-05,9.982952906284481e-05,6.336585647659376e-05,0.0019774343818426132
13580,5.049764513387345e-05,0.014384369365870953,0.022416826337575912,8.584512397646904e-05,4.628473470802419e-05,0.00010410342656541616,5.0771883252309635e-05,0.0009670429863035679
13590,0.00010922200453933328,0.00012406731548253447,0.0003584875084925443,9.55066570895724e-05,5.06346405018121e-05,0.00010513589950278401,5.117291584610939e-05,0.0008967428584583104
13600,7.731647201580927e-05,0.0008837550412863493,0.000253637001151219,9.015864634420723e-05,4.726418774225749e-05,0.00010115664190379903,5.1023114792769775e-05,0.0010191933251917362
13610,6.78116048220545e-05,0.0007404108182527125,0.00025620899396017194,0.00012714846525341272,5.004297418054193e-05,0.00011348873522365466,9.88929023151286e-05,0.0031456085853278637
13620,5.886376675334759e-05,0.00047812427510507405,0.00025753348018042743,0.0003842744918074459,9.919416334014386e-05,0.00023264132323674858,0.0001564732228871435,0.00224681687541306
13630,5.2595783927245066e-05,0.00017686636419966817,0.0003135839360766113,0.00011770659330068156,4.555663326755166e-05,9.743826376507059e-05,6.164867227198556e-05,0.001520560821518302
13640,5.77472492295783e-05,0.00010564368130872026,0.0005400743684731424,0.0002546802570577711,0.0001616959780221805,0.00016365923511330038,0.0009023083257488906,0.014862040989100933
13650,5.093749496154487e-05,0.0001545202248962596,0.000262378656771034,9.475923434365541e-05,4.896561222267337e-05,9.928931831382215e-05,6.42951054032892e-05,0.0014084908179938793
13660,6.794610089855269e-05,0.0003750722680706531,0.011602239683270454,0.0021120281890034676,0.0003778360551223159,0.0009803557768464088,0.0010412142146378756,0.12166135013103485
13670,5.301771670929156e-05,0.0006944875349290669,0.00027981700259260833,0.00013312388909980655,5.517782483366318e-05,0.00012460161815397441,0.0001087720156647265,0.0033948905766010284
13680,5.406541094998829e-05,0.00040967389941215515,0.0005082114366814494,9.046102786669508e-05,4.7491947043454275e-05,9.528813097858801e-05,5.106655225972645e-05,0.0009294022456742823
13690,0.00018732677563093603,0.00010099115752382204,0.004382438957691193,0.0013364370679482818,0.0003479448496364057,0.0006583653739653528,0.0007529172580689192,0.022706087678670883
13700,0.00010607269359752536,0.00011959633411606774,0.00024060277792159468,0.0008594424580223858,0.0002817259228322655,0.0004356848367024213,0.00030878285178914666,0.04081800952553749
13710,5.124367089592852e-05,9.921031596604735e-05,0.0010583242401480675,0.00046267182915471494,5.7149161875713617e-05,0.0001309960789512843,5.969747144263238e-05,0.005642653908580542
13720,0.0001702966692391783,0.000666638370603323,0.0002379957732046023,0.0035871299915015697,0.0006247141282074153,0.0013108234852552414,0.0020417950581759214,0.026106733828783035
13730,0.004316746722906828,9.658643102739006e-05,0.00025894917780533433,0.0009485217742621899,5.166363553144038e-05,0.00010074965393869206,6.468479841714725e-05,0.001040586270391941
13740,5.690228863386437e-05,0.00015000479470472783,0.00037402554880827665,0.00012409038026817143,7.597133662784472e-05,0.0001491309521952644,0.00025465714861638844,0.004164783749729395
13750,0.0013792292447760701,0.0003248072462156415,0.00024543548352085054,0.00012843428703490645,4.7989178710849956e-05,0.00013077487528789788,0.0001608895108802244,0.007012336049228907
13760,5.35410872544162e-05,0.00010375428973929957,0.000235591855016537,0.0001703131856629625,5.180134394322522e-05,0.00010071822180179879,0.00014633419050369412,0.001956813968718052
13770,5.27458505530376e-05,0.00010356315033277497,0.0008626285707578063,0.0005440819077193737,0.0003069243975915015,0.00036525417817756534,0.0006817577523179352,0.026007387787103653
13780,5.123354640090838e-05,0.0005829944857396185,0.009838352911174297,0.0003148443065583706,8.781027281656861e-05,0.00047452159924432635,0.000506094831507653,0.0015979286981746554
13790,5.223836706136353e-05,0.00029030305449850857,0.00025164728867821395,0.00015641754725947976,4.3581443605944514e-05,9.196728933602571e-05,5.214360498939641e-05,0.0010022034402936697
13800,5.813238749396987e-05,9.867805056273937e-05,0.00024773599579930305,8.773837180342525e-05,4.462740253075026e-05,9.124762436840683e-05,5.154322934686206e-05,0.0009619795600883663
13810,4.9883979954756796e-05,0.00010028570250142366,0.0002917576057370752,0.00012324823183007538,5.455737846205011e-05,0.00013770470104645938,0.00016231472545769066,0.004572416190057993
13820,5.980889545753598e-05,0.00018128578085452318,0.00031114809098653495,0.0005730100092478096,4.8761034122435376e-05,9.942974429577589e-05,7.91365237091668e-05,0.00432015722617507
13830,0.0022734517697244883,0.006182880140841007,0.00025279613328166306,0.0006223268574103713,0.00022067704412620515,0.00039534945972263813,0.0006654180469922721,0.0012013824889436364
13840,0.000306768313748762,0.00010253149957861751,0.0007237319950945675,0.00017117652168963104,7.729496428510174e-05,9.889549983199686e-05,0.0001085750263882801,0.006653293501585722
13850,4.850071491091512e-05,0.00010088599810842425,0.00025076442398130894,8.647697541164234e-05,4.476250251173042e-05,9.075217531062663e-05,5.1402625103946775e-05,0.0010849745012819767
13860,0.0006744855199940503,0.00015327562869060785,0.00029114552307873964,0.00010064504749607295,4.975531192030758e-05,9.472189412917942e-05,5.430303644970991e-05,0.0010110317962244153
13870,4.7827361413510516e-05,0.0002084053703583777,0.00026047718711197376,8.426698332186788e-05,4.15251161030028e-05,8.341556531377137e-05,5.737016908824444e-05,0.0018933924147859216
13880,5.540041092899628e-05,0.0001021221760311164,0.0002327265392523259,9.451054938836023e-05,4.4240954593988135e-05,8.99823207873851e-05,5.1642422477016225e-05,0.0009465419570915401
13890,0.0003756466612685472,0.00010131658200407401,0.00025882545742206275,0.0005451733595691621,7.504756649723276e-05,0.0003917046415153891,0.0005883327103219926,0.06966248899698257
13900,5.1406637794571e-05,0.00014223258767742664,0.00024086095800157636,0.00013270256749819964,7.193003693828359e-05,0.00012362745474092662,0.00010351348464610055,0.006716641131788492
13910,0.001101363799534738,0.00010068274423247203,0.00025044786161743104,0.007854750379920006,0.001968854106962681,0.0037156492471694946,0.0064540463499724865,0.44643130898475647
13920,0.0020226831547915936,0.0006049089715816081,0.0010090385330840945,9.431839134776965e-05,4.547921344055794e-05,8.858984801918268e-05,5.188256545807235e-05,0.0009369534673169255
13930,0.0004639270482584834,0.00020182793377898633,0.0005580064607784152,0.0003544402134139091,5.005601269658655e-05,0.0002483730495441705,0.00017553530051372945,0.1104087308049202
13940,0.0003838683769572526,0.00012900817091576755,0.00027285495889373124,0.00019653167692013085,4.970149529981427e-05,9.334248170489445e-05,6.048864088370465e-05,0.0009691698360256851
13950,0.00033386642462573946,9.772813791641966e-05,0.0013284063898026943,0.0003732609038706869,0.0001333724067080766,0.00016057972970884293,0.000153413086081855,0.0016191304894164205
13960,6.177443719934672e-05,9.533478441881016e-05,0.00024161237524822354,9.926509665092453e-05,4.6771940105827525e-05,8.945269655669108e-05,5.246861474006437e-05,0.0008767926483415067
13970,4.958697536494583e-05,9.772487101145089e-05,0.00024922745069488883,0.004377069883048534,5.352438165573403e-05,9.135253640124574e-05,7.995080522960052e-05,0.004114900249987841
13980,0.00017874795594252646,9.97135357465595e-05,0.0002353195595787838,0.00010294557432644069,5.5587588576599956e-05,9.422158473171294e-05,7.551658927695826e-05,0.0015424700686708093
13990,0.00011588845518417656,0.00026986884768120944,0.00023549239267595112,9.406315803062171e-05,4.42405762441922e-05,8.711798000149429e-05,5.0917627959279343e-05,0.000891188916284591
14000,0.00016860794858075678,9.498783037997782e-05,0.009633461944758892,0.00023895908088888973,4.818648085347377e-05,0.00011429853475419804,9.732045873533934e-05,0.0010418127058073878
14010,0.002696963958442211,0.0002569887728895992,0.000814353465102613,0.00019216602959204465,5.341552241588943e-05,9.516707359580323e-05,6.712428876198828e-05,0.0013088505947962403
14020,5.469000097946264e-05,0.0001912324078148231,0.00022861773322802037,0.00010367399227106944,4.095537951798178e-05,8.454234921373427e-05,4.948784044245258e-05,0.0017572370124980807
14030,8.394171891268343e-05,9.867858898360282e-05,0.004013170953840017,0.00019444007193669677,7.361483585555106e-05,0.00013353551912587136,0.00010505311365704983,0.0038185790181159973
14040,5.4549767810385674e-05,0.0011398537317290902,0.00027997768484055996,0.0009814416989684105,0.0004855037550441921,0.0017655189149081707,0.00098041957244277,0.28385332226753235
14050,5.205520574236289e-05,9.99880357994698e-05,0.0013116660993546247,9.39940509852022e-05,4.481506039155647e-05,8.705777145223692e-05,5.189781222725287e-05,0.0009696921333670616
14060,5.1274797442601994e-05,0.0007485338137485087,0.016799556091427803,8.792642620392144e-05,4.5598957512993366e-05,8.86181733221747e-05,5.257993325358257e-05,0.001016393885947764
14070,6.328259769361466e-05,0.0008732840069569647,0.0002351135917706415,8.164146856870502e-05,4.110862937523052e-05,8.306010568048805e-05,4.97483997605741e-05,0.0009767942829057574
14080,0.0003830592322628945,0.00010132752504432574,0.006991077680140734,0.0017905940767377615,0.00022756737598683685,0.0002894735662266612,0.0011588024208322167,0.014703192748129368
14090,0.00017291636322624981,9.857072291197255e-05,0.0002078054239973426,9.437511471332982e-05,4.794096457771957e-05,9.472215606365353e-05,6.023493187967688e-05,0.0017361039062961936
14100,0.000408291321946308,0.00010122045205207542,0.00048218469601124525,8.847046410664916e-05,4.119535878999159e-05,8.266240183729678e-05,4.949455615133047e-05,0.0009744735434651375
14110,5.128853808855638e-05,0.00010231819760520011,0.04312697425484657,9.548060188535601e-05,4.554804036160931e-05,8.499578689225018e-05,7.24125566193834e-05,0.0039904252626001835
14120,5.1338116463739425e-05,0.00010217027011094615,0.00021761955576948822,8.921930566430092e-05,4.373744741315022e-05,8.603240712545812e-05,5.115132807986811e-05,0.0010031630517914891
14130,0.00027318732463754714,0.002570755546912551,0.00020041239622514695,0.0003173423174303025,0.00015805951261427253,0.00018672956502996385,0.0004353760741651058,0.012984160333871841
14140,5.164586764294654e-05,0.0002374299947405234,0.004899472929537296,0.0006829469930380583,4.0993967559188604e-05,8.144964522216469e-05,6.571356789208949e-05,0.0010572971077635884
14150,8.531053026672453e-05,0.00015089916996657848,0.0002126317413058132,0.0006498926668427885,0.00033451130730099976,0.0007517649792134762,0.0013601547107100487,0.13348791003227234
14160,5.1631792302941903e-05,9.99900366878137e-05,0.00024351984029635787,8.841462840791792e-05,6.26160399406217e-05,8.527330646757036e-05,6.484099867520854e-05,0.0016371827805414796
14170,5.474232239066623e-05,9.811486961552873e-05,0.0025490405969321728,9.513324766885489e-05,4.5003005652688444e-05,9.017475531436503e-05,5.404800322139636e-05,0.0010876936139538884
14180,5.151367076905444e-05,9.520255116512999e-05,0.00024724419927224517,0.0002433692425256595,0.0002514071820769459,0.0006216058391146362,0.0007634674548171461,0.02188991568982601
14190,8.901736146071926e-05,0.00010854065476451069,0.004804947879165411,0.0006866471376270056,0.00015446274483110756,0.00037090189289301634,0.00045291081187315285,0.033528558909893036
14200,6.907578062964603e-05,0.000879678875207901,0.00025952994474209845,8.908116433303803e-05,4.643421198124997e-05,8.662773325340822e-05,5.213044642005116e-05,0.0009652503067627549
14210,5.027512816013768e-05,9.937406139215454e-05,0.0013201964320614934,8.186086779460311e-05,4.136409916100092e-05,8.216117566917092e-05,4.83534749946557e-05,0.000927898392546922
14220,7.439284672727808e-05,0.0009195224265567958,0.0008242394542321563,0.000255499966442585,8.719447941984981e-05,0.0001665156305534765,0.00022173482284415513,0.06011897325515747
14230,9.631007560528815e-05,9.724211849970743e-05,0.00021676396136172116,9.454962855670601e-05,4.46381454821676e-05,8.531375351594761e-05,5.327896724338643e-05,0.0010267850011587143
14240,5.041617987444624e-05,0.00010099258361151442,0.00025026401272043586,0.0018233642913401127,0.0001665930903982371,0.001038985326886177,0.0008976837852969766,0.029008598998188972
14250,0.00030338866054080427,0.0002781101211439818,0.00021787678997498006,0.00013250918709672987,5.3509869758272544e-05,0.00017870425654109567,7.553476461907849e-05,0.001673516700975597
14260,6.134872819529846e-05,0.0007370048551820219,0.00021032056247349828,0.00010299280256731436,4.5669134124182165e-05,8.736431482248008e-05,5.3245941671775654e-05,0.0010728508932515979
14270,0.0001161484542535618,0.0005047973245382309,0.00034323357976973057,0.0001443202345399186,4.89173544337973e-05,0.00010618566739140078,6.806279270676896e-05,0.0010010483674705029
14280,7.66869998187758e-05,0.00010509174171602353,0.00021817247034050524,0.00011083862773375586,0.00022055109729990363,0.0005833790637552738,0.00028686810401268303,0.018423032015562057
14290,5.516467717825435e-05,9.877542470348999e-05,0.00021066036424599588,8.899854583432898e-05,4.244625597493723e-05,8.149464702000841e-05,5.001359022571705e-05,0.0009382416610606015
14300,0.000568414805456996,9.773048805072904e-05,0.001312386360950768,0.0004610730684362352,0.0002587230992503464,0.0008744622464291751,0.0005615227273665369,0.08752872794866562
14310,0.0005063418648205698,0.00018753090989775956,0.0003660900692921132,0.00063037418294698,8.308651740662754e-05,0.0005069763283245265,0.0001954803301487118,0.008147969841957092
14320,5.620650335913524e-05,0.00010060142813017592,0.0030002074781805277,0.00011204965994693339,6.172140274429694e-05,0.00010361001477576792,7.668382750125602e-05,0.0011610195506364107
14330,5.544856685446575e-05,0.00011832603922812268,0.00035546236904338,9.733865590533242e-05,4.6654982725158334e-05,8.473841444356367e-05,5.411701567936689e-05,0.0009691916056908667
14340,5.0445949455024675e-05,0.00010321960144210607,0.00021508596546482295,9.78172174654901e-05,5.189173316466622e-05,8.50353972055018e-05,5.408416473073885e-05,0.0009091183892451227
14350,5.283158679958433e-05,9.81005432549864e-05,0.00037320892442949116,9.80873082880862e-05,5.078408503322862e-05,8.575708488933742e-05,5.316113674780354e-05,0.0010586141142994165
14360,5.117277760291472e-05,0.002127961255609989,0.00021409026521723717,9.705931734060869e-05,5.123469600221142e-05,8.475326467305422e-05,5.5962547776289284e-05,0.0010811281390488148
14370,5.154000245966017e-05,0.00014096901577431709,0.0009598772157914937,0.0004454506270121783,0.00025717815151438117,0.0005122844595462084,0.0007968261488713324,0.03256074711680412
14380,0.001563063357025385,9.6415780717507e-05,0.00800448376685381,9.768531890586019e-05,5.072847488918342e-05,8.526237797923386e-05,5.3942130762152374e-05,0.0010280999122187495
14390,0.00023211924417410046,0.0001258888078154996,0.00021269101125653833,9.239366772817448e-05,4.8783578677102923e-05,8.270333637483418e-05,5.214406701270491e-05,0.000988921383395791
14400,4.822628034162335e-05,0.00013552942255046219,0.04969604313373566,0.00025658347294665873,5.913965287618339e-05,0.00022323137091007084,0.00015298296057153493,0.03238661214709282
14410,5.77457103645429e-05,0.00013817597937304527,0.00021912643569521606,8.390864240936935e-05,4.8252208216581494e-05,8.07294636615552e-05,5.566195250139572e-05,0.0010394324781373143
14420,5.267337473924272e-05,0.00011129763879580423,0.0002206613280577585,0.00010169673623749986,4.68660618935246e-05,8.964496373664588e-05,6.038814899511635e-05,0.0017757485620677471
14430,4.9575523007661104e-05,0.0018595022847875953,0.003698505461215973,0.0001453886361559853,5.627771679428406e-05,9.54370989347808e-05,7.08408624632284e-05,0.0019597792997956276
14440,0.00017155843670479953,0.0001068092678906396,0.0002705628576222807,9.693241736385971e-05,4.906284448225051e-05,8.343358058482409e-05,5.32342673977837e-05,0.001013304921798408
14450,0.00011087376333307475,9.402212890563533e-05,0.004127472639083862,9.142106137005612e-05,5.0522026867838576e-05,7.918183837318793e-05,5.383911411627196e-05,0.0012334969360381365
14460,0.0013879000907763839,0.00019119985518045723,0.006142584607005119,0.00010683441360015422,6.324407149804756e-05,9.303251135861501e-05,7.161770918173715e-05,0.0011205993359908462
14470,5.197574137127958e-05,9.770790347829461e-05,0.0072251432575285435,9.314031922258437e-05,4.468984843697399e-05,7.702431321376935e-05,5.76809179619886e-05,0.0011247778311371803
14480,0.00023149522894527763,0.0003916345303878188,0.0005361239309422672,0.00010847159865079448,5.2247534767957404e-05,0.00012174685252830386,9.752394544193521e-05,0.009866120293736458
14490,0.0002177924761781469,0.00047047220868989825,0.00021666217071469873,0.0006078177248127759,0.00046991073759272695,0.000863887369632721,0.0011663696495816112,0.09231346100568771
14500,5.004553895560093e-05,0.0003972540143877268,0.0002177671412937343,8.935320511227474e-05,4.817539229406975e-05,7.650421321159229e-05,5.0349903176538646e-05,0.0009168346296064556
14510,8.057904778979719e-05,9.546653745928779e-05,0.005249937064945698,0.0001181053085019812,9.51231486396864e-05,0.00018338124209549278,0.00027456413954496384,0.031177619472146034
14520,4.9847294576466084e-05,0.0010053248843178153,0.0002121237776009366,9.100369061343372e-05,4.658076068153605e-05,7.649655890418217e-05,5.417855936684646e-05,0.0010041700443252921
14530,5.3434312576428056e-05,0.014439093880355358,0.0003403251466806978,0.00013200059765949845,4.5446486183209345e-05,8.924358553485945e-05,5.756993778049946e-05,0.003937149420380592
14540,0.0002983370504807681,9.98033065116033e-05,0.0003401205758564174,0.00011230223026359454,5.477781451190822e-05,8.622773748356849e-05,6.962120096432045e-05,0.001279338845051825
14550,5.24423667229712e-05,0.005574775394052267,0.00023677830176893622,0.00024549823137931526,0.00040280312532559037,0.0006067100330255926,0.0013944858219474554,0.03939049318432808
14560,4.9843052693177015e-05,9.717099601402879e-05,0.001124682603403926,0.000755380722694099,0.00018907786579802632,0.0001779418089427054,7.605356222484261e-05,0.001303156022913754
14570,5.468416929943487e-05,9.654478344600648e-05,0.00032399827614426613,9.041326120495796e-05,4.438775795279071e-05,7.397503213724121e-05,5.368455094867386e-05,0.00100976403336972
14580,0.0004633413045667112,9.396646782988682e-05,0.0010855641448870301,0.00010215960355708376,5.066949233878404e-05,0.00029745136271230876,0.0004558924410957843,0.09208879619836807
14590,4.917539263260551e-05,9.511379903415218e-05,0.00021565855422522873,0.000149723666254431,5.474642966873944e-05,0.0001611927291378379,0.00022199764498509467,0.017076000571250916
14600,4.8706820962252095e-05,0.00010392380499979481,0.0005952854990027845,0.00028659103554673493,0.00010779954754980281,0.0004725469625554979,0.0008392658201046288,0.06641383469104767
14610,6.0306774685159326e-05,9.380639676237479e-05,0.00020985449373256415,9.525155473966151e-05,4.663797153625637e-05,8.053635974647477e-05,7.291475776582956e-05,0.0016247642925009131
14620,4.9401260184822604e-05,0.00010944920359179378,0.00020735128782689571,0.0002048972382908687,0.00023015309125185013,0.0005903824931010604,0.0009261430823244154,0.07274095714092255
14630,5.0491657020756975e-05,0.007060689851641655,0.0019071238348260522,0.00010985360131599009,5.4462205298477784e-05,0.00010702192957978696,0.00014331265992950648,0.002387027023360133
14640,0.0001507988345110789,0.0008055958896875381,0.00036487242323346436,0.00016982303350232542,0.00015720583905931562,0.000499058049172163,0.0008861341630108654,0.07714937627315521
14650,4.9274844059254974e-05,9.266713459510356e-05,0.00022379047004505992,9.843042789725587e-05,4.636855737771839e-05,0.00013556516205426306,0.0001606713776709512,0.008788011036813259
14660,4.842727867071517e-05,0.001448510098271072,0.0002070494374493137,9.192016295855865e-05,4.748185892822221e-05,0.00013315414253156632,0.00019781563605647534,0.025883549824357033
14670,5.239393431111239e-05,9.210711868945509e-05,0.00021431797358673066,9.523150947643444e-05,4.862311470787972e-05,7.739115244476125e-05,5.815361510030925e-05,0.001086539588868618
14680,5.1926741434726864e-05,0.00010014298459282145,0.006546173710376024,9.308435255661607e-05,4.7668687329860404e-05,7.395930151687935e-05,5.741018685512245e-05,0.0010990365408360958
14690,5.988758857711218e-05,0.00033854212961159647,0.0014481637626886368,9.39871315495111e-05,5.05235766468104e-05,8.273969433503225e-05,7.651197665836662e-05,0.003167486749589443
14700,4.9991835112450644e-05,9.68997337622568e-05,0.0002154380053980276,0.00010435686999699101,4.76049208373297e-05,8.320126653416082e-05,5.9132067690370604e-05,0.005538890138268471
14710,5.243690247880295e-05,0.00331285921856761,0.0026986291632056236,0.00031289353501051664,7.971957529662177e-05,0.00014935385843273252,0.00022834830451756716,0.004823536146432161
14720,0.0003179167688358575,0.005449401214718819,0.00020397129992488772,8.853090548655018e-05,4.3509877286851406e-05,6.898723950143903e-05,5.372787927626632e-05,0.0009709838195703924
14730,8.866621647030115e-05,0.0010565643897280097,0.000483990297652781,0.00010106914851348847,4.8711124691180885e-05,7.519350037910044e-05,5.739332482335158e-05,0.0018035512184724212
14740,5.6846096413210034e-05,0.0011453686747699976,0.0006679089856334031,9.052020322997123e-05,4.430394619703293e-05,6.78509459248744e-05,5.4511838243342936e-05,0.0010395041899755597
14750,0.00011403390089981258,0.0010230630869045854,0.00020676660642493516,0.00014753946743439883,9.051545202964917e-05,0.00028175453189760447,0.0004857923195231706,0.038691196590662
14760,4.9134330765809864e-05,0.00010356619895901531,0.00020529815810732543,0.0001206651286338456,6.023554669809528e-05,6.944173946976662e-05,5.665524804499e-05,0.018953384831547737
14770,5.119053821545094e-05,9.546677756588906e-05,0.0004888770054094493,9.040019358508289e-05,4.3039526644861326e-05,6.479133298853412e-05,5.186208363738842e-05,0.0008944495930336416
14780,5.208843504078686e-05,0.00017367000691592693,0.00022770986834075302,9.363194112665951e-05,4.825387804885395e-05,6.955723074497655e-05,5.2712694014189765e-05,0.0010119759244844317
14790,4.9762067646952346e-05,0.0003317109658382833,0.00020709240925498307,8.524929580744356e-05,4.22609991801437e-05,6.397937977453694e-05,5.005603452445939e-05,0.0009144156356342137
14800,0.0007414367864839733,0.00013534617028199136,0.0002296448074048385,8.797434566076845e-05,4.350214294390753e-05,6.418267003027722e-05,5.1747334509855136e-05,0.001002575969323516
14810,0.00016517644689884037,0.010295293293893337,0.0002139243733836338,8.634269033791497e-05,4.3837964767590165e-05,6.3442210375797e-05,5.232266630628146e-05,0.0016784892650321126
14820,4.882656139670871e-05,0.00010313739767298102,0.0002116687101079151,8.172127127181739e-05,4.1119317756965756e-05,6.0867165302624926e-05,4.891436401521787e-05,0.0008940494735725224
14830,5.055336077930406e-05,0.00010611963807605207,0.00019652438641060144,9.462916204938665e-05,4.817735680262558e-05,6.691348971799016e-05,5.453906487673521e-05,0.0009417712572030723
14840,6.225917604751885e-05,9.992706327466294e-05,0.000595762103330344,9.949439117917791e-05,5.0006008677883074e-05,7.107775309123099e-05,5.47555428056512e-05,0.0009298247168771923
14850,0.0006035653641447425,0.00013410636165644974,0.000316244171699509,0.0001949725265149027,4.8513807996641845e-05,6.850338832009584e-05,5.586757470155135e-05,0.06612560898065567
14860,0.0007754391990602016,9.706212586024776e-05,0.00019638986850623041,0.00020355604647193104,8.767940744291991e-05,0.00025679246755316854,0.00026494066696614027,0.07627661526203156
14870,5.140790744917467e-05,0.00011460244422778487,0.00183159951120615,8.93583710421808e-05,4.413832357386127e-05,6.420904537662864e-05,5.2055445848964155e-05,0.0009078970761038363
14880,0.00034378355485387146,0.0018882399890571833,0.0012184525839984417,9.183889051200822e-05,4.213452120893635e-05,6.408433546312153e-05,5.124433300807141e-05,0.0009375654044561088
14890,4.7216159146046266e-05,0.00018404985894449055,0.00040539135807193816,0.00010566658602328971,4.410433393786661e-05,6.691172893624753e-05,5.539370977203362e-05,0.0012701025698333979
14900,5.392184175434522e-05,0.0007525678956881166,0.003491329727694392,9.9422104540281e-05,4.774301123688929e-05,6.821719580329955e-05,5.191318268771283e-05,0.000956628005951643
14910,0.0034920943435281515,9.616001625545323e-05,0.0002078255929518491,9.16534336283803e-05,4.338524377089925e-05,6.247802230063826e-05,5.0236285460414365e-05,0.000899473496247083
14920,4.81954230053816e-05,9.476467675995082e-05,0.0002065792359644547,0.0001274343958357349,9.20611564652063e-05,0.00014407931303139776,0.00014929268218111247,0.0036750275176018476
14930,4.64364820800256e-05,0.0006532578845508397,0.00020020529336761683,0.00010503241355763748,4.4510372390504926e-05,6.676508201053366e-05,5.265136496745981e-05,0.0009834228549152613
14940,0.0002615320554468781,0.00018625077791512012,0.00023331539705395699,8.720844198251143e-05,4.308337884140201e-05,7.172827463364229e-05,5.499604594660923e-05,0.0009175158920697868
14950,4.837684173253365e-05,0.0002720264601521194,0.0008572821971029043,0.000992997782304883,0.00011959121911786497,0.00046277028741315007,0.00026399537455290556,0.001600626390427351
14960,5.897837763768621e-05,0.0001003601573756896,0.0005775261670351028,9.447987395105883e-05,4.457910472410731e-05,6.351451884256676e-05,5.031601540395059e-05,0.0009491298114880919
14970,0.00021685521642211825,0.00010351995297241956,0.00019131548469886184,8.130037895170972e-05,3.8090136513346806e-05,5.882494951947592e-05,4.8931859055301175e-05,0.000925050990190357
14980,8.108627662295476e-05,9.560451144352555e-05,0.00032167002791538835,0.00010594900231808424,5.3018840844742954e-05,7.128948345780373e-05,5.919405521126464e-05,0.0011203776812180877
14990,8.119003177853301e-05,0.00023651459196116775,0.0005443494883365929,0.0006940978346392512,0.00028809538343921304,0.0008381117368116975,0.0009365062578581274,0.04356452077627182
15000,5.506406887434423e-05,9.429622150491923e-05,0.0018608029931783676,0.00016121732187457383,5.8113746490562335e-05,9.817859245231375e-05,0.00010864485375350341,0.007380015682429075
15010,0.0001554982882225886,9.720808156998828e-05,0.00031493877759203315,9.415534441359341e-05,4.5049688196741045e-05,6.37128105154261e-05,5.2848077757516876e-05,0.0009380485862493515
15020,0.00010315341205568984,0.0002691468980628997,0.00025917566381394863,9.371215128339827e-05,4.479138078750111e-05,6.238414789550006e-05,5.155614053364843e-05,0.0008854538900777698
15030,4.811544204130769e-05,0.00010508329432923347,0.00019224209245294333,9.514598787063733e-05,4.8466234147781506e-05,6.439127901103348e-05,5.063447679276578e-05,0.000890315801370889
15040,4.778035872732289e-05,9.291006426792592e-05,0.00020270248933229595,0.00011029624874936417,5.3763313189847395e-05,9.846869943430647e-05,0.00010043384099844843,0.0047257025726139545
15050,5.0620736146811396e-05,0.00011501427070470527,0.001227302593179047,0.00012974732089787722,4.9163962103193626e-05,0.00010441989434184507,7.651295891264454e-05,0.0009753222111612558
15060,4.7400804760400206e-05,0.00011012131290044636,0.00021846371237188578,8.724039798835292e-05,4.06033250328619e-05,5.9516281908145174e-05,5.11204925714992e-05,0.0009150513797067106
15070,8.737195457797498e-05,0.00013107684208080173,0.00020905424025841057,9.172809950541705e-05,4.4179661927046254e-05,6.31238435744308e-05,5.276627780403942e-05,0.0009812894277274609
15080,4.9999165639746934e-05,9.642856457503513e-05,0.0014598617563024163,8.896114013623446e-05,4.46575868409127e-05,6.339289393508807e-05,5.0794777052942663e-05,0.000944338331464678
15090,4.488760532694869e-05,0.00010213645873591304,0.0011857756180688739,8.969493501354009e-05,4.407805681694299e-05,6.14613963989541e-05,4.895792153547518e-05,0.0008581893634982407
15100,0.00011827609705505893,0.0017491915496066213,0.00021193396241869777,0.00026026455452665687,0.00013736626715399325,0.00025822370662353933,0.00029831123538315296,0.021851344034075737
15110,5.277815580484457e-05,0.00038457062328234315,0.000221776106627658,8.698784949956462e-05,4.213686770526692e-05,5.986356336507015e-05,4.9843565648188815e-05,0.0009197198669426143
15120,0.00019253169011790305,0.00011344513040967286,0.00020392253645695746,9.671205771155655e-05,4.765180347021669e-05,6.571553240064532e-05,5.3652343922294676e-05,0.0009895045077428222
15130,5.9302165027474985e-05,9.746931027621031e-05,0.00020522307022474706,0.0006270768353715539,0.00019839771266561002,0.00021548174845520407,0.0003808311594184488,0.031763434410095215
15140,4.83477306261193e-05,9.567022789269686e-05,0.0012825725134462118,9.004114690469578e-05,4.1139548557111993e-05,6.220113573363051e-05,5.263516868581064e-05,0.000925341562833637
15150,5.2882565796608105e-05,0.0004435432201717049,0.00019202378462068737,0.0011601109290495515,0.0002904291613958776,0.0007448412361554801,0.0009764191345311701,0.12053731083869934
15160,4.687170803663321e-05,9.941284952219576e-05,0.00043543268111534417,9.634900197852403e-05,4.744985926663503e-05,6.501777534140274e-05,5.4002197430236265e-05,0.0013066724641248584
15170,0.00010365492926212028,0.00010102966916747391,0.02165285125374794,8.585624163970351e-05,4.036674363305792e-05,5.9257032262394205e-05,5.018150113755837e-05,0.0010001442860811949
15180,0.0010335483821108937,0.007202001754194498,0.00019739585695788264,9.9453805887606e-05,4.6508986997650936e-05,6.443147867685184e-05,5.451687684399076e-05,0.0009481548331677914
15190,4.755201734951697e-05,0.00010786877101054415,0.0002052617637673393,0.00013820358435623348,5.003047772333957e-05,7.837502198526636e-05,9.353350469609722e-05,0.0019736927933990955
15200,0.0035936019849032164,0.00010288911289535463,0.0018684545066207647,9.851126378634945e-05,4.658941907109693e-05,6.393143121385947e-05,5.3842719353269786e-05,0.0009120855829678476
15210,4.891418575425632e-05,9.805517038330436e-05,0.00019452409469522536,0.0004004161455668509,0.00012394654913805425,0.000228367920499295,0.00033765932312235236,0.22077299654483795
15220,4.968506982550025e-05,9.650940774008632e-05,0.00020562115241773427,0.0006443022866733372,0.00013284855231177062,0.0003256470081396401,0.0004648243193514645,0.006295347586274147
15230,0.00016404697089456022,0.00015656364848837256,0.0002077381213894114,8.909458119887859e-05,4.582545443554409e-05,6.312921323115006e-05,5.078621688880958e-05,0.0008948096074163914
15240,5.260203397483565e-05,0.0001311415689997375,0.0001891458814498037,8.074455399764702e-05,3.9285012462642044e-05,5.777539627160877e-05,5.135392348165624e-05,0.000993650872260332
15250,0.00027502927696332335,9.84809739748016e-05,0.00020284998754505068,9.463176684221253e-05,4.719382923212834e-05,6.467017374234274e-05,5.311273707775399e-05,0.0009742351248860359
15260,0.00011408564751036465,0.0066574569791555405,0.0001922247902257368,0.0002642030012793839,5.550844070967287e-05,0.00012355537910480052,9.528375085210428e-05,0.002785593271255493
15270,0.0007537837373092771,0.00010871595441130921,0.00022060800984036177,0.00011051708133891225,5.515924567589536e-05,6.793016655137762e-05,6.485034828074276e-05,0.0016133779427036643
15280,0.0002913932839874178,0.00032089633168652654,0.00040861041634343565,0.002379130106419325,0.0006787749007344246,0.0014141947031021118,0.002356369746848941,0.10370267182588577
15290,4.8978530685417354e-05,0.0009602241334505379,0.00020688172662630677,0.0001389004464726895,5.351198706193827e-05,8.462207915727049e-05,8.014062768779695e-05,0.0025099690537899733
15300,4.7259265556931496e-05,9.398539987159893e-05,0.0004785143828485161,0.0026597504038363695,0.0016188198933377862,0.0021487893536686897,0.004323891364037991,0.6085392236709595
15310,0.0004852407437283546,0.00031754610245116055,0.000785641954280436,0.00010451077832840383,0.00016702520952094346,7.105774420779198e-05,0.00011744927178369835,0.015370558016002178
15320,4.950600123265758e-05,9.29252928472124e-05,0.00019913662981707603,9.533317643217742e-05,4.8400164814665914e-05,6.458649295382202e-05,5.4328331316355616e-05,0.0009359633550047874
15330,6.36753102298826e-05,9.79621836449951e-05,0.003423779271543026,0.00011943238496314734,4.352060568635352e-05,9.630438580643386e-05,7.658599497517571e-05,0.008929511532187462
15340,5.998801498208195e-05,0.0003444445028435439,0.0002866993600036949,9.094762936001644e-05,4.4033946323907e-05,6.27343833912164e-05,5.2155115554342046e-05,0.0009163334616459906
15350,4.616029036697e-05,9.568849782226607e-05,0.016955019906163216,9.315147326560691e-05,3.995957740698941e-05,5.803881140309386e-05,5.225156564847566e-05,0.0023939230013638735
15360,6.367612513713539e-05,9.263701940653846e-05,0.00022174236073624343,0.00011200615699635819,6.03211265115533e-05,0.00024548094370402396,5.7078748795902357e-05,0.0019300380954518914
15370,8.558110130252317e-05,9.185758244711906e-05,0.00021259384811855853,8.875501953298226e-05,4.4034091843059286e-05,6.600555934710428e-05,5.367863195715472e-05,0.0010884037474170327
15380,0.00018816080410033464,0.0017890799790620804,0.0034502840135246515,0.0003371367638465017,0.00012021814472973347,0.00030487653566524386,0.00045446614967659116,0.007602418307214975
15390,4.7716221160953864e-05,9.445228351978585e-05,0.003524673404172063,9.198884799843654e-05,4.074489334016107e-05,6.189298437675461e-05,6.132394628366455e-05,0.0009493822581134737
15400,0.00014073014608584344,9.300067904405296e-05,0.002436980837956071,0.0011615873081609607,0.00014333486615214497,0.0004015184531453997,0.0006985944928601384,0.046960581094026566
15410,4.585898932418786e-05,0.0001094458784791641,0.00021839747205376625,8.656101999804378e-05,4.2112784285563976e-05,5.9544625401031226e-05,4.981571328244172e-05,0.00100612489040941
15420,4.8400765081169084e-05,0.00010054797166958451,0.00025842638569884,0.0006470180815085769,0.0001862965727923438,0.00025312486104667187,0.0008607491618022323,0.0311349555850029
15430,0.00016984515241347253,9.546006185701117e-05,0.00020758235768880695,0.00017275499703828245,4.592399636749178e-05,7.049764099065214e-05,5.3208099416224286e-05,0.005737724248319864
15440,5.994623643346131e-05,0.00021352391922846437,0.00023060818784870207,9.425065945833921e-05,4.656357486965135e-05,6.387058238033205e-05,5.371703446144238e-05,0.0009768989402800798
15450,5.104242154629901e-05,9.382980351801962e-05,0.00020264765771571547,0.00010397979349363595,6.609271804336458e-05,7.738961721770465e-05,9.381489508086815e-05,0.0357583686709404
15460,4.803765477845445e-05,0.00011998197442153469,0.0015547912335023284,0.0001164234199677594,4.436587551026605e-05,7.248927431646734e-05,5.8292687754146755e-05,0.001503046602010727
15470,6.0765094531234354e-05,9.81492266873829e-05,0.0002160726726287976,0.0012758348602801561,0.00030403395066969097,0.0008312318823300302,0.0012205230304971337,0.24608592689037323
15480,0.0006382081774063408,9.442056034458801e-05,0.01362057775259018,9.100955503527075e-05,4.450018604984507e-05,6.210306310094893e-05,5.465616413857788e-05,0.0009402459836564958
15490,0.00012987518857698888,0.00012055784463882446,0.0009307732689194381,9.68842432484962e-05,4.782963515026495e-05,6.570960249518976e-05,5.5788208555895835e-05,0.001004475518129766
15500,4.796266512130387e-05,9.204407251672819e-05,0.00021640036720782518,0.00011180714500369504,5.286805026116781e-05,7.164593262132257e-05,6.277862848946825e-05,0.001082936068996787
15510,0.0003660724323708564,0.00010061813372885808,0.00021158037998247892,9.950734238373116e-05,4.786198405781761e-05,6.845669850008562e-05,6.227218545973301e-05,0.0014845350524410605
15520,4.75537235615775e-05,0.00018332981562707573,0.00028280221158638597,9.242305532097816e-05,4.3508651287993416e-05,6.346074223984033e-05,5.928392420173623e-05,0.0011109191691502929
15530,0.00036508424091152847,0.00020987332391086966,0.00032327434746548533,8.967761095846072e-05,4.310636722948402e-05,6.131680856924504e-05,5.477543163578957e-05,0.0010094447061419487
15540,0.00018702169472817332,0.00010218840907327831,0.0023543054703623056,0.00011543751315912232,5.568324195337482e-05,7.240887498483062e-05,6.806870078435168e-05,0.00110014493111521
15550,4.78505899081938e-05,0.00023378166952170432,0.0067648994736373425,9.877863340079784e-05,4.423846257850528e-05,6.367494643200189e-05,5.80458072363399e-05,0.0010948536219075322
15560,4.509210339165293e-05,9.315501665696502e-05,0.0002122027362929657,0.00014101043052505702,5.0837530579883605e-05,6.134028808446601e-05,5.763897570432164e-05,0.0009463408496230841
15570,6.535318243550137e-05,9.900196164380759e-05,0.0016716584796085954,8.157450793078169e-05,4.152930705458857e-05,5.903298006160185e-05,5.31688638147898e-05,0.0008670929237268865
15580,4.6921137254685163e-05,9.784925350686535e-05,0.0006279448280110955,0.000666353793349117,0.0002172386593883857,0.0004873346188105643,0.0003887670172844082,0.010961937718093395
15590,4.5262153435032815e-05,9.38220473472029e-05,0.00020152918295934796,0.0001046950274030678,4.27693230449222e-05,6.379674596246332e-05,5.751249409513548e-05,0.001761560793966055
15600,5.207681897445582e-05,0.0026345797814428806,0.00021891285723540932,0.00010248982289340347,4.872373756370507e-05,6.486314669018611e-05,5.542723374674097e-05,0.0008952090865932405
15610,4.8400175728602335e-05,0.00013622156984638423,0.00020786038658116013,9.830264025367796e-05,4.4016855099471286e-05,6.189274427015334e-05,5.516137389349751e-05,0.0009656926849856973
15620,4.7320885641966015e-05,9.392396168550476e-05,0.000700382050126791,9.366634185425937e-05,5.302871795720421e-05,6.462278543040156e-05,0.00011670189996948466,0.0028874396812170744
15630,4.423147038323805e-05,0.0006940513849258423,0.00019656255608424544,0.000708440609741956,0.00039015040965750813,0.0006227405392564833,0.0010861782357096672,0.07614824175834656
15640,8.605092443758622e-05,0.00017070585454348475,0.0002525369345676154,0.00010730374197009951,5.141586370882578e-05,6.688971916446462e-05,6.872943049529567e-05,0.0016059910412877798
15650,6.47200140519999e-05,0.0004105452971998602,0.00032270565861836076,9.690840670373291e-05,4.427549720276147e-05,6.0561356804100797e-05,5.4213051043916494e-05,0.0008988821064122021
15660,4.606927905115299e-05,0.002637358382344246,0.00043434163671918213,0.00011050143803004175,4.284249371266924e-05,6.48620116407983e-05,5.821467493660748e-05,0.002366002183407545
15670,0.00016158129437826574,0.00010137204662896693,0.0017065472202375531,0.00012657712795771658,6.321610999293625e-05,8.582213195040822e-05,0.00013025976659264416,0.0010790147352963686
15680,0.00024943004245869815,0.0011255713179707527,0.00022836688731331378,0.00012408547627273947,8.400661317864433e-05,7.728556374786422e-05,0.00022707901371177286,0.009684997610747814
15690,0.00036278029438108206,9.126638906309381e-05,0.00020852693705819547,0.00010157770157093182,5.0858096074080095e-05,6.426762411138043e-05,6.22091829427518e-05,0.003426673822104931
15700,0.00042772144661284983,0.00019253639038652182,0.013118168339133263,0.0001060770737240091,5.275233706925064e-05,6.503521581180394e-05,5.536853495868854e-05,0.0009487001225352287
15710,4.684013401856646e-05,0.010086153633892536,0.00020208652131259441,9.056941053131595e-05,4.187658123555593e-05,5.689007957698777e-05,5.1696461014216766e-05,0.0009498685249127448
15720,4.755924237542786e-05,9.297803626395762e-05,0.00024748386931605637,0.0003658069472294301,7.67722085583955e-05,8.284579234896228e-05,0.00021417300740722567,0.11130542308092117
15730,4.852537313126959e-05,9.325850260211155e-05,0.00020975175721105188,0.00011353988520568237,4.889251431450248e-05,6.399465928552672e-05,5.5992994020925835e-05,0.0009642427321523428
15740,4.831475962419063e-05,0.0015864868182688951,0.00032266604830510914,9.842566214501858e-05,4.48454957222566e-05,5.842355312779546e-05,5.215748387854546e-05,0.0009269170113839209
15750,5.894460264244117e-05,9.145461808657274e-05,0.0006151849520392716,0.0002615628472995013,0.00018328736769035459,0.00018701130466070026,0.0006273980834521353,0.009377785958349705
15760,0.00015212972357403487,0.00012548896484076977,0.0032522159162908792,0.00023155915550887585,9.544809290673584e-05,8.93338437890634e-05,0.000487651617731899,0.04354414716362953
15770,4.7191904741339386e-05,0.0005045937141403556,0.00022720581910107285,0.00010100559302372858,4.956496195518412e-05,6.0084465076215565e-05,6.924629997229204e-05,0.0018602614291012287
15780,6.403692532330751e-05,0.00013123656390234828,0.0007922168588265777,0.0006600909982807934,8.349546260433272e-05,0.00022226969304028898,0.00011407301644794643,0.002151948632672429
15790,6.873045640531927e-05,0.00016666717419866472,0.0001973034959519282,0.0020835965406149626,0.0005832293536514044,0.0011070313630625606,0.002392546506598592,0.05584621801972389
15800,5.386524208006449e-05,0.00010164661216549575,0.0001981117675313726,0.0025576564949005842,0.0011981036514043808,0.001606010366231203,0.004365525208413601,0.32261061668395996
15810,6.784859579056501e-05,0.0005509204929694533,0.00020900050003547221,9.711417806101963e-05,4.396642907522619e-05,5.52757119294256e-05,5.0917038606712595e-05,0.0009905570186674595
15820,5.0318343710387126e-05,0.0006759573589079082,0.003565897699445486,9.464438335271552e-05,4.31320040661376e-05,5.578582567977719e-05,5.131897341925651e-05,0.0009161285124719143
15830,4.432895366335288e-05,9.20139646041207e-05,0.0011277415324002504,0.00010801212192745879,4.785552664543502e-05,5.9883619542233646e-05,5.46602277609054e-05,0.001791741349734366
15840,4.725893086288124e-05,0.00011135773092973977,0.0018877900438383222,0.0003993706777691841,0.00027534246328286827,0.00039159730658866465,0.0009844693122431636,0.039629317820072174
15850,0.00012893389794044197,9.525687346467748e-05,0.00033810234162956476,8.439469820586964e-05,4.025778252980672e-05,5.0944421673193574e-05,4.613428973243572e-05,0.0008295843726955354
15860,4.721673030871898e-05,9.004714956972748e-05,0.00020348129328340292,9.952436084859073e-05,4.327432543504983e-05,6.644626409979537e-05,5.495884397532791e-05,0.0013646823354065418
15870,4.72512147098314e-05,0.00112718075979501,0.0014779818011447787,0.00011049801105400547,0.00017345241212751716,0.00022794633696321398,0.0007280887220986187,0.05451105162501335
15880,0.0001667691394686699,9.43811028264463e-05,0.00020460759697016329,9.893251990433782e-05,4.478551272768527e-05,5.675754800904542e-05,5.1616618293337524e-05,0.0009250117000192404
15890,4.9274240154773e-05,8.770188287599012e-05,0.00019811061793006957,0.00010179825039813295,4.361118044471368e-05,5.825139305670746e-05,5.239935126155615e-05,0.000976945273578167
15900,4.6724555431865156e-05,0.00010677989484975114,0.0002563160378485918,0.00010059591295430437,4.406791413202882e-05,5.6806529755704105e-05,5.4586267651757225e-05,0.0009703030227683485
15910,4.9479942390462384e-05,0.00011274052667431533,0.0002334918681299314,0.00010430236579850316,4.330691444920376e-05,5.615724512608722e-05,5.299151598592289e-05,0.0009237299673259258
15920,4.543460454442538e-05,0.0011784948874264956,0.0012343567796051502,0.00011287076631560922,4.206003723083995e-05,5.412149039329961e-05,7.032902067294344e-05,0.0016417906153947115
15930,4.870161137660034e-05,0.00010214078793069348,0.0019658298697322607,0.00022919343609828502,7.170414755819365e-05,9.236014739144593e-05,5.228453301242553e-05,0.008636442013084888
15940,8.192614041035995e-05,9.135635627899319e-05,0.015278948470950127,9.665013203630224e-05,4.552901373244822e-05,5.536444587050937e-05,5.216556746745482e-05,0.0008799993665888906
15950,4.7183235437842086e-05,0.00012585856893565506,0.0003665542171802372,0.00010436613956699148,4.930490467813797e-05,5.882534242118709e-05,5.47171184734907e-05,0.0009062870522029698
15960,0.00011891830945387483,9.150790720013902e-05,0.000276463630143553,0.00011627017374848947,5.959121699561365e-05,7.6037656981498e-05,0.00012626504758372903,0.004095552023500204
15970,0.003506119130179286,0.00018979709420818835,0.007685562130063772,0.000101777448435314,4.480679126572795e-05,6.59341603750363e-05,6.05854183959309e-05,0.0023309956304728985
15980,4.8027606680989265e-05,0.0029390775598585606,0.00019353062089066952,9.559152385918424e-05,4.34335415775422e-05,5.400451482273638e-05,5.251337279332802e-05,0.0008914619102142751
15990,4.949579670210369e-05,8.909076132113114e-05,0.0017070691101253033,0.00023855983454268426,7.256637036334723e-05,0.0001228788314620033,9.88767424132675e-05,0.004796893335878849
16000,5.12874721607659e-05,0.0051810103468596935,0.0007407451630569994,0.0005094129010103643,0.00015977167640812695,0.00022177278879098594,0.00022070982959121466,0.0011600467842072248
16010,4.82661125715822e-05,9.177446918329224e-05,0.0001953739410964772,0.0004889963893219829,0.00022240426915232092,0.0003178731712978333,0.0008949861512519419,0.07552012801170349
16020,4.9866557674249634e-05,9.156826126854867e-05,0.00022705529408995062,9.535753633826971e-05,4.2642990592867136e-05,5.350044375518337e-05,5.0735030526993796e-05,0.0008997617987915874
16030,4.9101607146440074e-05,0.0011521679116412997,0.0001918367197504267,9.747935109771788e-05,4.107685526832938e-05,5.100859561935067e-05,5.091419006930664e-05,0.0008622952736914158
16040,4.5208238589111716e-05,0.00010499633208382875,0.00018755900964606553,9.414587111677974e-05,4.123979670112021e-05,5.1223509217379615e-05,5.000641249353066e-05,0.0008420512895099819
16050,5.0209142500534654e-05,0.0005421765381470323,0.00018935395928565413,9.557179873809218e-05,4.252808867022395e-05,5.2062976465094835e-05,5.0827035011025146e-05,0.0009030998917296529
16060,6.0045138525310904e-05,0.0009656810434535146,0.00018562120385468006,0.00011302138591418043,4.604043351719156e-05,5.698521272279322e-05,5.385500844568014e-05,0.0008981773280538619
16070,6.43637467874214e-05,0.001205278793349862,0.0010721971048042178,0.00010002760245697573,4.817896115127951e-05,5.413353574112989e-05,7.542270759586245e-05,0.002066022716462612
16080,5.41016852366738e-05,0.0009421756840310991,0.00040715080103836954,0.0011604545870795846,0.0002771277795545757,0.0005028397426940501,0.0009373692446388304,0.05495164170861244
16090,5.167813287698664e-05,9.622578363632783e-05,0.00023720087483525276,0.00012458836135920137,4.859308319282718e-05,6.141342601040378e-05,8.068465831456706e-05,0.0025546427350491285
16100,5.435873390524648e-05,9.318750380771235e-05,0.00018506048945710063,0.00010497685434529558,4.2570012737996876e-05,5.2916540880687535e-05,5.2817667892668396e-05,0.0012845532037317753
16110,6.547184602823108e-05,0.0012006716569885612,0.000206171564059332,0.0001072950690286234,4.7684708988526836e-05,5.609266008832492e-05,5.012712426832877e-05,0.0008967251051217318
16120,4.695292955148034e-05,9.28206936805509e-05,0.0004105551925022155,0.00014107616152614355,5.449505624710582e-05,7.034531881799921e-05,7.231209747260436e-05,0.0019455377478152514
16130,0.000725704594515264,0.0001809283858165145,0.00028673719498328865,0.0001090909936465323,4.696508767665364e-05,5.54026773897931e-05,5.1942737627541646e-05,0.0009444477618671954
16140,5.327410690370016e-05,0.00014666968490928411,0.00019005815556738526,9.250098082702607e-05,4.223965515848249e-05,5.135119499755092e-05,4.6682012907695025e-05,0.0008097836980596185
16150,0.001796286553144455,9.422060975339264e-05,0.00045475922524929047,0.0004314742109272629,0.00012644102389458567,0.0003534308634698391,0.0005383656825870275,0.036357685923576355
16160,4.860573972109705e-05,0.00023610515927430242,0.00040293019264936447,8.512962813256308e-05,3.885638216161169e-05,4.908455230179243e-05,4.517357228905894e-05,0.0008767657564021647
16170,5.0804570491891354e-05,9.283595863962546e-05,0.004150685854256153,0.0001066054028342478,4.474967499845661e-05,5.413396138465032e-05,4.979435107088648e-05,0.0009116643923334777
16180,0.0005018776282668114,0.00013055869203526527,0.0001866426318883896,0.0002811041777022183,9.669921564636752e-05,0.00010468623804626986,0.0001390038669342175,0.00924285501241684
16190,0.0008700981270521879,9.176344610750675e-05,0.00019613395852502435,0.0006905703339725733,0.00018839661788661033,0.00027378526283428073,0.0004128183063585311,0.024487920105457306
16200,0.0003198326739948243,0.00018616720626596361,0.003214862197637558,0.00010692011710489169,5.1824292313540354e-05,5.860917008249089e-05,6.486525671789423e-05,0.002435210859403014
16210,5.191411037230864e-05,8.979175618151203e-05,0.0002073955984087661,0.0001017255854094401,5.264936407911591e-05,6.211610161699355e-05,8.960237755673006e-05,0.0013186344876885414
16220,4.865702794631943e-05,8.880151290213689e-05,0.00018320797244086862,0.00010370017116656527,4.677011747844517e-05,5.4974098020466045e-05,5.048160164733417e-05,0.0008454405469819903
16230,4.57661590189673e-05,0.00043040254968218505,0.008181065320968628,9.513962140772492e-05,4.333773176767863e-05,5.342132135410793e-05,4.9065518396673724e-05,0.0009438387933187187
16240,5.132857768330723e-05,0.00010782343451865017,0.00017851318989414722,0.0009133202256634831,0.00012497032003011554,0.00015247715055011213,0.0003124265931546688,0.02504410408437252
16250,5.052455890108831e-05,9.448678611079231e-05,0.00018560144235379994,0.00013885537919122726,4.819579771719873e-05,6.126995867816731e-05,5.580810102401301e-05,0.001482582651078701
16260,0.0003137252642773092,8.938081737142056e-05,0.05097860097885132,0.00010468791879247874,5.116913598612882e-05,5.7130037021124735e-05,5.121471258462407e-05,0.0008899545064195991
16270,5.097629764350131e-05,8.979986159829423e-05,0.002134706825017929,0.0001583228149684146,8.4705236076843e-05,9.252196468878537e-05,0.00022771325893700123,0.01849486120045185
16280,0.001605302095413208,0.001095295650884509,0.0012475906405597925,0.00036569967051036656,0.00016237344243563712,0.00034124922240152955,0.00039674912113696337,0.0071101258508861065
16290,5.598827192443423e-05,0.0003758206148631871,0.00017282423505093902,0.0011508581228554249,0.00046229016152210534,0.0011219715233892202,0.001723219407722354,0.08876298367977142
16300,5.011069151805714e-05,8.986316242953762e-05,0.00023342930944636464,0.0004016655730083585,0.00011883990373462439,0.00015874527161940932,0.0002974695526063442,0.022286562249064445
16310,4.958785211783834e-05,0.0013198483502492309,0.00017658928118180484,9.129337558988482e-05,4.409816756378859e-05,5.0025621021632105e-05,6.686659617116675e-05,0.0037209365982562304
16320,8.601088484283537e-05,9.54171409830451e-05,0.000179115537321195,8.754575537750497e-05,4.29592291766312e-05,4.970967711415142e-05,4.7146684664767236e-05,0.0008848056895658374
16330,4.8593101382721215e-05,0.0005947042373009026,0.0022944528609514236,0.00010595789353828877,4.1992247133748606e-05,5.4205567721510306e-05,5.5376687669195235e-05,0.0012867710320279002
16340,0.0005310952547006309,0.0003387084580026567,0.00032660586293786764,0.00011118108523078263,4.756485213874839e-05,5.5638753110542893e-05,6.190566637087613e-05,0.0008988155168481171
16350,0.00017356796888634562,9.050614607986063e-05,0.02272363193333149,0.00010785766789922491,4.559177250484936e-05,5.3748313803225756e-05,5.297282768879086e-05,0.0008284264476969838
16360,4.913156226393767e-05,8.765716484049335e-05,0.0003311157342977822,0.0006708400323987007,0.0002460479736328125,0.0003367093740962446,0.0006784126744605601,0.026416881009936333
16370,0.0004988530999980867,9.440972644370049e-05,0.0001855446316767484,0.00010348689102102071,5.695263098459691e-05,6.235556065803394e-05,0.0002071655326290056,0.0043482109904289246
16380,9.339176176581532e-05,9.088638034882024e-05,0.012367969378829002,0.0003377414250280708,7.444794027833268e-05,0.00015407055616378784,0.00019330746727064252,0.009716254658997059
16390,4.790577804669738e-05,8.886896102922037e-05,0.0006145433872006834,9.592770948074758e-05,6.37506163911894e-05,5.369044447434135e-05,0.00012528135266620666,0.001082753762602806
16400,4.51929445262067e-05,9.827213943935931e-05,0.0003243351820856333,9.125405631493777e-05,4.3045631173299626e-05,5.150727156433277e-05,4.9619702622294426e-05,0.0008954809745773673
16410,4.8745860112830997e-05,9.295983181800693e-05,0.00018274580361321568,9.941025200532749e-05,4.6729022869840264e-05,5.3173836931819096e-05,5.2558720199158415e-05,0.000908294168766588
16420,5.335775131243281e-05,9.447430056752637e-05,0.00018699599604588002,0.00010753770766314119,4.428453030413948e-05,5.474437784869224e-05,5.3159528761170805e-05,0.0008546940516680479
16430,4.6609471610281616e-05,8.916520164348185e-05,0.0002030200557783246,0.0011955142254009843,0.00026193662779405713,0.0005701498012058437,0.0008188894134946167,0.01175659615546465
16440,4.896635437035002e-05,0.00015642204380128533,0.0001895305613288656,0.00044960767263546586,7.283286686288193e-05,0.00017619515710975975,0.00022281402198132128,0.013484596274793148
16450,0.0001417897583451122,0.00015919942234177142,0.0001956343330675736,0.00010225184814771637,4.505744800553657e-05,5.383322059060447e-05,5.124146264279261e-05,0.000876968668308109
16460,7.103308598743752e-05,8.945641457103193e-05,0.00033258224721066654,0.00043615649337880313,0.00011522988643264398,0.00011462040856713429,9.897006384562701e-05,0.010401254519820213
16470,0.00014290891704149544,0.0002557229599915445,0.00019425799837335944,9.831109491642565e-05,4.414402792463079e-05,5.202113970881328e-05,4.935208926326595e-05,0.0008997020777314901
16480,5.208872971707024e-05,0.0008084193686954677,0.00020064659474883229,9.776507795322686e-05,4.507784251472913e-05,5.3387168009066954e-05,5.0714017561404034e-05,0.0008812355226837099
16490,4.8789755965117365e-05,0.00023779217735864222,0.0002683103084564209,0.00010569138248683885,7.854387513361871e-05,9.903263708110899e-05,0.0002198993315687403,0.02642241306602955
16500,0.0022877512965351343,0.00015712459571659565,0.00040621537482365966,0.00025874609127640724,7.308245403692126e-05,0.0002053948846878484,9.246567060472444e-05,0.012137669138610363
16510,4.817852095584385e-05,8.562874427298084e-05,0.00017482685507275164,9.573368151905015e-05,4.223281212034635e-05,5.070523911854252e-05,5.0081474910257384e-05,0.0009263136307708919
16520,6.616931932512671e-05,8.866220741765574e-05,0.0008246630313806236,9.852123912423849e-05,4.7698718844912946e-05,5.5698645155644044e-05,5.043827331974171e-05,0.0009206059039570391
16530,4.7716857807245106e-05,8.960554259829223e-05,0.00041050094296224415,8.796833571977913e-05,4.043633452965878e-05,4.924487438984215e-05,4.816471118829213e-05,0.000905446766410023
16540,6.291775207500905e-05,0.00012971049000043422,0.00531801488250494,9.927259088726714e-05,4.08540727221407e-05,5.026216240366921e-05,5.337312541087158e-05,0.0009104255004785955
16550,7.359009032370523e-05,0.0004197998787276447,0.00018646458920557052,0.00025967921828851104,8.603929018136114e-05,0.00033237258321605623,0.00035975975333712995,0.041506558656692505
16560,7.064393867040053e-05,0.00011731036647688597,0.0018343213014304638,0.00011992987128905952,6.478032446466386e-05,0.00012421846622601151,0.00010900611232500523,0.002938309218734503
16570,7.187212031567469e-05,8.552985673304647e-05,0.00022618044749833643,9.112402040045708e-05,4.3997893953928724e-05,5.371944644139148e-05,5.1517483370844275e-05,0.0013502584770321846
16580,6.853516970295459e-05,0.00011834315228043124,0.0002199578593717888,0.0008849020232446492,0.0004273370432201773,0.0007300885044969618,0.001776818186044693,0.3263028860092163
16590,4.676004755310714e-05,0.00015869899652898312,0.00019614949997048825,0.00011318954057060182,4.2223153286613524e-05,6.256291089812294e-05,6.478756404248998e-05,0.01908036880195141
16600,4.5125878386897966e-05,0.0002785577380564064,0.00018481284496374428,0.00012518851144704968,5.49321121070534e-05,5.985164170851931e-05,6.21386498096399e-05,0.00319562666118145
16610,8.697977318661287e-05,0.00010903146903729066,0.00018368531891610473,0.0014901328831911087,0.0005121848080307245,0.0008272759150713682,0.0013496337924152613,0.24359005689620972
16620,0.00011369464482413605,8.923828136175871e-05,0.023328345268964767,9.338710515294224e-05,4.200270268484019e-05,5.065879304311238e-05,5.0030361308017746e-05,0.0008371053263545036
16630,5.705123476218432e-05,8.418416109634563e-05,0.0001935048057930544,0.00010437960736453533,4.167612860328518e-05,5.353660890250467e-05,6.834953092038631e-05,0.002610570751130581
16640,0.00026177402469329536,8.708113455213606e-05,0.002220368245616555,0.001874394714832306,0.0003154250734951347,0.0005309636471793056,0.0012324193958193064,0.008895140141248703
16650,4.433184949448332e-05,0.000669779721647501,0.00018283998360857368,0.0003882188757415861,0.0002030871546594426,0.0004885629750788212,0.0005401366506703198,0.04220952093601227
16660,4.861194611294195e-05,8.786276885075495e-05,0.005243986379355192,0.00021684571402147412,6.508841033792123e-05,0.00010466197272762656,0.00013587747525889426,0.05070462077856064
16670,5.639201481244527e-05,8.731438720133156e-05,0.0001914769090944901,9.341828263131902e-05,4.046126559842378e-05,5.097684697830118e-05,4.861262641497888e-05,0.0009021873120218515
16680,4.9785710871219635e-05,0.00030918512493371964,0.00019665017316583544,0.00010114122414961457,4.264795279596001e-05,5.176335616852157e-05,4.9056630814448e-05,0.0016458031022921205
16690,4.673932562582195e-05,0.0002174120454583317,0.00028415321139618754,0.00010178879165323451,4.489293496590108e-05,5.2632512961281464e-05,5.0553488108562306e-05,0.0008870104211382568
16700,6.031854354660027e-05,8.531226922059432e-05,0.0025825761258602142,0.00010014735016738996,4.478435585042462e-05,5.241693725110963e-05,5.091795901535079e-05,0.0008532039355486631
16710,6.497942376881838e-05,9.036550909513608e-05,0.0018567022634670138,0.00010469590779393911,4.767786231241189e-05,5.666893775924109e-05,8.020776294870302e-05,0.0008507426828145981
16720,0.00026346970116719604,8.409412839682773e-05,0.004483116324990988,0.0001297522831009701,0.0003201546205673367,0.0006881501758471131,0.0008555407985113561,0.11944635212421417
16730,5.2048140787519515e-05,8.855671330820769e-05,0.00019167759455740452,8.865406562108546e-05,4.038941551698372e-05,4.843809801968746e-05,4.5501627027988434e-05,0.0008287362870760262
16740,0.0016697454266250134,0.00038780338945798576,0.0002503769937902689,0.0007362677133642137,0.00013736943947151303,0.00020868206047452986,0.0002148218045476824,0.04200358688831329
16750,7.12344772182405e-05,8.688483649166301e-05,0.00019024555513169616,0.00011143737356178463,4.881623317487538e-05,5.5139629694167525e-05,5.505591616383754e-05,0.0008601121371611953
16760,6.074740304029547e-05,0.00047495897160843015,0.0010392297990620136,0.0017239003209397197,0.0002631343377288431,0.00051610212540254,0.0019292710348963737,0.05056542530655861
16770,0.00019044135115109384,0.012315087020397186,0.00019309368508402258,9.368080645799637e-05,4.4216336391400546e-05,5.0988062866963446e-05,4.991591413272545e-05,0.0008736334275454283
16780,4.594500205712393e-05,8.76408739713952e-05,0.00021580302563961595,0.00012928491923958063,6.776301597710699e-05,6.23777013970539e-05,5.1469498430378735e-05,0.0012750469613820314
16790,0.0001814161951187998,8.869021257851273e-05,0.0014512719353660941,0.00013827603834215552,0.00012106574286008254,0.00020077764929737896,0.0002272194396937266,0.018772143870592117
16800,0.00012289076403249055,0.0001959663350135088,0.00026348704705014825,0.00010630550241330639,4.708667620434426e-05,8.450436143903062e-05,0.00029235478723421693,0.01667911186814308
16810,4.446893581189215e-05,8.644736954011023e-05,0.0002037188969552517,0.00012647917901631445,4.8552399675827473e-05,5.891350156161934e-05,5.1959177653770894e-05,0.004189412575215101
16820,5.0946797273354605e-05,8.880822133505717e-05,0.00021479884162545204,9.985196811612695e-05,4.850992627325468e-05,5.492908167070709e-05,4.9756414227886125e-05,0.0008953482029028237
16830,5.0581060349941254e-05,9.146941010840237e-05,0.008605572395026684,0.0001084300092770718,5.4119205742608756e-05,7.036344322841614e-05,6.330916221486405e-05,0.001397862914018333
16840,7.007632666500285e-05,8.288880053441972e-05,0.00032299032318405807,0.000269856711383909,0.00013126377598382533,9.324584971182048e-05,0.0002521115238778293,0.03862912952899933
16850,5.018578303861432e-05,8.953799988375977e-05,0.00019772777159232646,9.950340609066188e-05,4.779006485478021e-05,5.546436659642495e-05,5.076537490822375e-05,0.0008619715226814151
16860,4.543911563814618e-05,9.791136108106002e-05,0.00020374232553876936,9.769860480446368e-05,4.475251625990495e-05,5.367071207729168e-05,5.255205542198382e-05,0.0009199626510962844
16870,4.5298467739485204e-05,8.471501496387646e-05,0.00019361393060535192,9.103198681259528e-05,4.114829425816424e-05,5.3688421758124605e-05,5.116084867040627e-05,0.000975062430370599
16880,4.4036096369381994e-05,0.00014556388487108052,0.00020064915588591248,9.54186762101017e-05,4.390721733216196e-05,5.4154093959368765e-05,5.190798037801869e-05,0.000891577044967562
16890,4.572913167066872e-05,8.973285730462521e-05,0.00019783183233812451,0.00012227146362420171,5.851321839145385e-05,0.00010760664008557796,6.805828161304817e-05,0.0034388620406389236
16900,4.252705184626393e-05,0.00013323781604412943,0.00019648241868708283,0.00010156252392334864,5.3368428780231625e-05,0.00010782056051539257,8.898389933165163e-05,0.0029098873492330313
16910,5.3151896281633526e-05,0.00011516742233652622,0.0002189429069403559,9.585807856637985e-05,4.3605636165011674e-05,5.760134808951989e-05,5.276882438920438e-05,0.0009267515852116048
16920,0.00011921032273676246,8.617025014245883e-05,0.029359949752688408,9.491152741247788e-05,4.345119305071421e-05,5.4544962040381506e-05,4.959784564562142e-05,0.0008811680600047112
16930,6.378151010721922e-05,0.001049922313541174,0.015266984701156616,9.006109030451626e-05,4.070910654263571e-05,5.6500470236642286e-05,4.85234813822899e-05,0.0009605567320249975
16940,4.579864253173582e-05,0.00010969155846396461,0.0002902542182710022,9.339763346360996e-05,4.122443715459667e-05,5.114223313285038e-05,4.849024480790831e-05,0.0008109643240459263
16950,7.309916691156104e-05,0.0038484963588416576,0.00019367903587408364,0.00010456098971189931,5.361778676160611e-05,0.00012166360829723999,7.481865759473294e-05,0.06894250214099884
16960,0.00016788736684247851,9.142242197412997e-05,0.0007674211519770324,9.82471028692089e-05,5.017665171180852e-05,7.128764264052734e-05,5.9581365349004045e-05,0.0018602480413392186
16970,0.00014198635471984744,9.1779169451911e-05,0.0003262991667725146,9.423755545867607e-05,4.3386789911892265e-05,5.4343341616913676e-05,5.182587483432144e-05,0.0008197682327590883
16980,4.45918230980169e-05,0.00034621567465364933,0.002496149158105254,0.0008686586515977979,0.00022044310753699392,0.0006981018232181668,0.000996412942185998,0.19527967274188995
16990,4.752497625304386e-05,0.0019223602721467614,0.005628441460430622,9.140883048530668e-05,4.915146200801246e-05,0.00011177905253134668,5.8586800150806084e-05,0.0028117636684328318
17000,0.0002119541895808652,0.00041915359906852245,0.00019997084746137261,0.0001872851571533829,8.404373511439189e-05,0.0003048824146389961,0.0002206836943514645,0.0813290923833847
17010,4.75367451144848e-05,9.090931416722015e-05,0.014322470873594284,9.645698446547613e-05,4.489196362555958e-05,5.431161116575822e-05,5.3088515414856374e-05,0.0008342574001289904
17020,4.393915514810942e-05,9.258619684260339e-05,0.00028439215384423733,9.840334678301588e-05,4.503324453253299e-05,9.142711496679112e-05,5.568476626649499e-05,0.002144708065316081
17030,0.0007304038153961301,8.390428411075845e-05,0.003607397433370352,0.0002607767528388649,0.00012257399794179946,9.914059046423063e-05,0.00044524602708406746,0.02215665765106678
17040,4.3691557948477566e-05,9.120748291024938e-05,0.0008510943152941763,0.00011696121509885415,4.700625504483469e-05,9.105163189815357e-05,6.81349411024712e-05,0.004598831757903099
17050,4.576128048938699e-05,8.74260877026245e-05,0.00019867515948135406,0.00018534738046582788,5.208854054217227e-05,0.00024489909992553294,0.0003803872095886618,0.07809638977050781
17060,0.0031636464409530163,0.0005657830624841154,0.00018346402794122696,9.360296826343983e-05,4.250638812663965e-05,5.2226554544176906e-05,5.1040351536357775e-05,0.0008267176453955472
17070,0.00016856944421306252,9.016189142130315e-05,0.0003128236858174205,8.241051546065137e-05,3.798264151555486e-05,4.783316035172902e-05,4.878585605183616e-05,0.000864990521222353
17080,5.2292805776232854e-05,0.002447974169626832,0.00020721281180158257,9.484897600486875e-05,4.328993964008987e-05,5.1787803386105224e-05,5.1201030146330595e-05,0.0008085419540293515
17090,4.473236913327128e-05,0.00015764348790980875,0.0002483008138369769,0.0002218046283815056,0.00013423153723124415,0.00016103549569379538,0.00016425937064923346,0.022018175572156906
17100,5.389111174736172e-05,8.907973096938804e-05,0.00019702871213667095,0.0005966852768324316,0.00023006759874988347,6.296131323324516e-05,9.986151417251676e-05,0.028601663187146187
17110,4.4236363464733586e-05,8.729574619792402e-05,0.00021254523016978055,0.00018793124763760716,4.4739652366843075e-05,0.00028354368987493217,0.00022010762768331915,0.005640777759253979
17120,4.441554119694047e-05,9.100939496420324e-05,0.0001855677692219615,0.00012585615331772715,4.79183581774123e-05,5.5730128224240616e-05,5.5982935009524226e-05,0.0010139169171452522
17130,5.795745164505206e-05,9.571740520186722e-05,0.001144568552263081,9.018237324198708e-05,3.996834857389331e-05,4.965399784850888e-05,4.938620622851886e-05,0.0009347302257083356
17140,7.082518277456984e-05,0.001268954947590828,0.00019423465710133314,9.335682989330962e-05,4.536973938229494e-05,5.309653715812601e-05,5.128340853843838e-05,0.0008848789730109274
17150,0.0029257326386868954,0.0005547439795918763,0.00021816995285917073,9.911545930663124e-05,4.318473656894639e-05,5.115988460602239e-05,4.988266300642863e-05,0.0008380402578040957
17160,5.4715485021006316e-05,8.510825136909261e-05,0.0052767121233046055,9.194461745209992e-05,4.6132368879625574e-05,5.4588530474575236e-05,5.722912464989349e-05,0.0021187029778957367
17170,5.351097206585109e-05,0.0008661546162329614,0.005098594818264246,0.00015993451233953238,4.4379416067386046e-05,5.1658884331118315e-05,6.491334352176636e-05,0.0008421636302955449
17180,0.00034333072835579515,0.00011068728781538084,0.0008298603934235871,0.00019891615374945104,0.0001720245782053098,0.0004041663196403533,0.001225797226652503,0.06006372347474098
17190,0.00011677885777316988,8.550121856387705e-05,0.00043902138713747263,8.03746297606267e-05,4.161736796959303e-05,4.7947061830200255e-05,5.934037471888587e-05,0.0012724394910037518
17200,4.851748235523701e-05,8.835320477373898e-05,0.003587533487007022,9.331186447525397e-05,5.3038267651572824e-05,5.376298213377595e-05,4.8676924052415416e-05,0.0009218131308443844
17210,4.587334115058184e-05,8.871197496773675e-05,0.0002785043034236878,0.00016085730749182403,4.1577186493668705e-05,5.906227670493536e-05,0.0001926897675730288,0.24808304011821747
17220,4.6660461521241814e-05,0.0002856076171156019,0.00035197800025343895,8.643080218462273e-05,3.7495949072763324e-05,4.6443339670076966e-05,4.705995161202736e-05,0.0007702208822593093
17230,4.8328536649933085e-05,8.481198165100068e-05,0.01384882815182209,9.065465565072373e-05,4.32558917964343e-05,5.064547076472081e-05,4.91704122396186e-05,0.0007894881418906152
17240,4.8119774874066934e-05,9.300292731495574e-05,0.008645166642963886,0.0006220892537385225,0.00025183268007822335,0.0006291410536505282,0.001341606373898685,0.08384814113378525
17250,4.9704227421898395e-05,0.00018152491247747093,0.0011383385863155127,8.94996483111754e-05,3.898946306435391e-05,5.015718852519058e-05,4.873921352555044e-05,0.000833819096442312
17260,4.7495985199930146e-05,0.00011867882858496159,0.0001937890483532101,9.270545706385747e-05,4.3303782149450853e-05,5.182304812478833e-05,5.1026217988692224e-05,0.0008075123769231141
17270,4.9545451474841684e-05,0.0002674642310012132,0.0002025240974035114,0.00011472313053673133,4.16569018852897e-05,5.0671060307649896e-05,5.413457256508991e-05,0.0008214215049520135
17280,7.092831219779328e-05,9.198991028824821e-05,0.00020079950627405196,0.00014746315719094127,4.470035491976887e-05,5.487503221957013e-05,6.395172385964543e-05,0.0008840146474540234
17290,9.640349162509665e-05,8.76753983902745e-05,0.00040051518590189517,8.419434016104788e-05,3.8202568248379976e-05,5.0113110773963854e-05,5.6600856623845175e-05,0.0008741654455661774
17300,8.415564661845565e-05,0.009273129515349865,0.00018892291700467467,9.796774975256994e-05,4.1871724533848464e-05,5.847216380061582e-05,5.232881085248664e-05,0.000928084715269506
17310,4.342278771218844e-05,8.729385444894433e-05,0.00019232562044635415,8.986498141894117e-05,4.131259265705012e-05,5.082185089122504e-05,4.98165245517157e-05,0.0009049183572642505
17320,9.456164116272703e-05,9.697664063423872e-05,0.00033471695496700704,0.00010327749623684213,4.727408304461278e-05,5.238728044787422e-05,5.094595326227136e-05,0.0022445342037826777
17330,7.823300256859511e-05,8.812740270514041e-05,0.0004851306730415672,0.00010609599121380597,6.821863644290715e-05,7.74785439716652e-05,0.0002164389006793499,0.0010192396584898233
17340,0.0003855053801089525,0.00011590748908929527,0.012136385776102543,9.304626291850582e-05,4.002984496764839e-05,5.12839324073866e-05,4.836070365854539e-05,0.0008148514316417277
17350,4.6719851525267586e-05,0.00020134363148827106,0.0003398167609702796,9.393508662469685e-05,3.9740687498124316e-05,5.404728653957136e-05,6.944758933968842e-05,0.0019064581720158458
17360,0.00013618006778415293,0.00043965221266262233,0.0002091513597406447,9.603259968571365e-05,4.291970981284976e-05,5.1473987696226686e-05,4.876605817116797e-05,0.0008432322647422552
17370,5.755474558100104e-05,8.612214151071385e-05,0.00020166428294032812,9.89924737950787e-05,4.4117015931988135e-05,5.361274816095829e-05,4.935105243930593e-05,0.0008689147653058171
17380,4.787819489138201e-05,0.00024640277842991054,0.0017392520094290376,9.064827463589609e-05,4.170278043602593e-05,5.2269511797931045e-05,5.020086973672733e-05,0.0010503829689696431
17390,4.749947402160615e-05,8.354224701179191e-05,0.003149766707792878,0.00017124260193668306,0.0002931570343207568,0.00028348268824629486,0.0005564957391470671,0.11535241454839706
17400,4.608059680322185e-05,8.080725092440844e-05,0.00020845761173404753,0.0002516484528314322,9.450081415707245e-05,0.0002859513333532959,0.00042105140164494514,0.015073908492922783
17410,4.7330693632829934e-05,0.000346888555213809,0.00023512027109973133,0.00012277919449843466,0.00016396270075347275,0.000125859456602484,0.00042650956311263144,0.036685649305582047
17420,0.00042957140249200165,0.0010471418499946594,0.00020860096265096217,9.235856123268604e-05,3.952329279854894e-05,5.039961251895875e-05,4.697302938438952e-05,0.000858392333611846
17430,5.235302523942664e-05,8.864606934366748e-05,0.0002029081661021337,0.0001082828821381554,4.3727497541112825e-05,6.24929234618321e-05,7.038023613858968e-05,0.0024522128514945507
17440,0.00041225002496503294,0.0008154655224643648,0.00023009486903902143,0.00010053235018858686,5.692015838576481e-05,6.800414848839864e-05,0.00018582538177724928,0.003634891239926219
17450,4.626559166354127e-05,8.315875311382115e-05,0.0322994738817215,0.0008906564908102155,0.000404320249799639,0.0006365494919009507,0.0011846935376524925,0.029081420972943306
17460,0.00017528222815599293,8.626838098280132e-05,0.00021093747636768967,0.00010430281690787524,4.727380655822344e-05,5.195696576265618e-05,5.960876296740025e-05,0.0020777618046849966
17470,4.84102638438344e-05,0.0002565324539318681,0.0002129779168171808,9.804129513213411e-05,4.3966283556073904e-05,5.3318632126320153e-05,4.926035398966633e-05,0.0008060485706664622
17480,5.027076986152679e-05,0.00012029214849462733,0.00020767224486917257,8.926801820052788e-05,3.997173553216271e-05,5.378878631745465e-05,7.366806676145643e-05,0.0008761526551097631
17490,5.607878483715467e-05,8.380328654311597e-05,0.00020738010061904788,9.372028580401093e-05,4.317762068239972e-05,5.260483521851711e-05,5.2170678827678785e-05,0.0009671267471276224
17500,0.00010071010183310136,9.232742013409734e-05,0.0022097413893789053,8.563276060158387e-05,3.614665547502227e-05,4.621722473530099e-05,4.7567915316903964e-05,0.0007783922483213246
17510,0.00013211628538556397,8.513468492310494e-05,0.0011162746232002974,9.567575762048364e-05,4.4179021642776206e-05,5.344802048057318e-05,4.88574369228445e-05,0.000803936505690217
17520,0.00021526699129026383,0.0006375725497491658,0.0034310140181332827,7.800857565598562e-05,3.678606663015671e-05,4.566672942019068e-05,4.539479050436057e-05,0.0008167180349119008
17530,4.761185118695721e-05,0.00015121950127650052,0.0002015137579292059,8.863680704962462e-05,4.062853258801624e-05,5.145813702256419e-05,8.634020923636854e-05,0.001180894672870636
17540,5.691734259016812e-05,0.003589428262785077,0.00020496360957622528,0.00030011602211743593,9.29280067794025e-05,0.00015278137288987637,0.00033279089257121086,0.048751674592494965
17550,4.628251917893067e-05,0.00016711447096895427,0.0013050937559455633,0.00045376422349363565,0.00010154535266337916,0.0002132914960384369,0.0008098825928755105,0.06725146621465683
17560,0.0001226623571710661,0.00011728059325832874,0.00028229033341631293,0.00014924610150046647,4.7852354327915236e-05,0.00010937850311165676,0.00011382228694856167,0.013410652987658978
17570,4.725748658529483e-05,0.00022014313435647637,0.0004445234080776572,0.0005626578349620104,0.00015039677964523435,0.00021847571770194918,0.0004610581381712109,0.1535079926252365
17580,4.924339737044647e-05,8.274408901343122e-05,0.00018913927488029003,9.980375034501776e-05,4.332478056312539e-05,6.715003837598488e-05,8.212740067392588e-05,0.0009189879638142884
17590,5.3442607168108225e-05,0.0005433949991129339,0.00038128200685605407,0.0009501284221187234,0.00030106279882602394,0.0005343164666555822,0.0018156833248212934,0.23921066522598267
17600,5.178195715416223e-05,0.00023883648100309074,0.00020978068641852587,0.0033854341600090265,0.0007731964578852057,0.0015835550148040056,0.001540731405839324,0.005065147764980793
17610,4.9972208216786385e-05,8.09470220701769e-05,0.00021694388124160469,0.0010160987731069326,0.00038955328636802733,0.00043506798101589084,0.0016026772791519761,0.23369181156158447
17620,5.839440200361423e-05,8.710134716238827e-05,0.00020247051725164056,0.0016806947533041239,0.0003145599621348083,0.0005315336165949702,0.0005598898860625923,0.0008797016344033182
17630,0.0007788744405843318,9.218112973030657e-05,0.00023161413264460862,0.00038577578379772604,0.00018736044876277447,0.00019286642782390118,0.0002739673655014485,0.045570556074380875
17640,5.936259913141839e-05,8.490213804179803e-05,0.00022877675655763596,0.00010379922605352476,4.4341577449813485e-05,5.143276939634234e-05,4.897957478533499e-05,0.0008108092006295919
17650,4.5627428335137665e-05,8.280844485852867e-05,0.0002040806575678289,8.481366967316717e-05,3.797361932811327e-05,4.626240843208507e-05,4.608063318300992e-05,0.0008039813255891204
17660,4.5612330723088235e-05,8.16261162981391e-05,0.0002867831790354103,0.00010651084448909387,4.421125049702823e-05,5.153277379577048e-05,5.0391223339829594e-05,0.0008349100244231522
17670,4.6039589506108314e-05,0.0001490787253715098,0.03061719797551632,0.0005092383362352848,0.0001994724152609706,0.00048675687867216766,0.000923141953535378,0.043980687856674194
17680,4.727138366433792e-05,7.994805491762236e-05,0.013042790815234184,0.0010184415150433779,0.00019633957708720118,0.00042524622404016554,0.0009372247150167823,0.35499563813209534
17690,4.714715032605454e-05,8.451193571090698e-05,0.00020424941612873226,0.00011658685252768919,5.4918331443332136e-05,5.469827010529116e-05,5.242733095656149e-05,0.04680613800883293
17700,4.627580347005278e-05,7.983441901160404e-05,0.00021879529231227934,0.00010067573748528957,4.705625178758055e-05,5.616431008093059e-05,5.7187229685951024e-05,0.0011410514125600457
17710,4.963703759131022e-05,9.740520908962935e-05,0.00020345138909760863,0.00028565508546307683,5.1291506679262966e-05,5.336572939995676e-05,6.09219387115445e-05,0.007722067181020975
17720,0.0012292678002268076,0.00011796775652328506,0.0002768173289950937,0.00011160716530866921,4.294490281608887e-05,6.333807687042281e-05,5.198150029173121e-05,0.0013961541699245572
17730,0.0015429452760145068,0.00010515767644392326,0.00020276758004911244,0.00029291887767612934,5.4509724577656016e-05,9.39470628509298e-05,6.197296170284972e-05,0.0010538436472415924
17740,0.00013054221926722676,8.239426097134128e-05,0.01430508028715849,0.0001005793092190288,4.9816459068097174e-05,6.940272578503937e-05,0.00010094234312418848,0.0025026677176356316
17750,4.7195972001645714e-05,0.00012411783973220736,0.00021627446403726935,0.00010120662045665085,4.304647882236168e-05,5.180214793654159e-05,4.836210064240731e-05,0.0008809365099295974
17760,4.942990199197084e-05,0.00015112245455384254,0.0002405649283900857,0.00023818440968170762,0.00011363642261130735,0.00016818709264043719,0.0003648049896582961,0.014761101454496384
17770,8.09754928923212e-05,0.0004468337574508041,0.005164143163710833,0.0005280411569401622,0.00023234116088133305,0.000262232031673193,0.001182847423478961,0.09141909331083298
17780,0.00018217669276054949,8.151076326612383e-05,0.00041248940397053957,9.91960332612507e-05,4.07024854212068e-05,5.135409810463898e-05,4.827277734875679e-05,0.0009798515820875764
17790,0.0007081952644512057,8.517008973285556e-05,0.00020467780996114016,0.00020819618657696992,5.7904697314370424e-05,6.55903568258509e-05,0.0002468673628754914,0.0028309887275099754
17800,4.601269029080868e-05,0.0002446141152177006,0.0002026151487370953,0.0019743735902011395,0.0006062795873731375,0.001266932929866016,0.0006600255728699267,0.0031388308852910995
17810,0.0027475894894450903,8.322133362526074e-05,0.00021263705275487155,0.00013549118011724204,5.399218571255915e-05,5.642394899041392e-05,0.0005676359869539738,0.07647969573736191
17820,4.7020708734635264e-05,7.889877451816574e-05,0.00020201745792292058,0.000257711362792179,8.561514550819993e-05,0.0001065817559720017,0.00011077307135565206,0.005344195291399956
17830,0.00036414386704564095,0.003858718555420637,0.00023229212092701346,9.349213360110298e-05,3.666968041216023e-05,4.754813926410861e-05,5.6126591516658664e-05,0.0021897261030972004
17840,0.00010131737508345395,7.753985846647993e-05,0.00021716007904615253,0.00010062033106805757,4.020963388029486e-05,5.0351492973277345e-05,5.057255475549027e-05,0.0008919669198803604
17850,4.4372976844897494e-05,8.163764869095758e-05,0.0002063223801087588,9.819655679166317e-05,4.1175095248036087e-05,4.991121022612788e-05,5.0769893277902156e-05,0.0007714984240010381
17860,4.336191341280937e-05,0.0062737674452364445,0.00021720660151913762,9.736177162267268e-05,4.105755215277895e-05,5.0779064622474834e-05,5.004674676456489e-05,0.0008151538204401731
17870,4.570320379571058e-05,0.0003018547722604126,0.0002213717671111226,0.0001272139634238556,4.178357630735263e-05,5.1490424084477127e-05,9.820670675253496e-05,0.0008480905671603978
17880,4.604706191457808e-05,0.00025549260317347944,0.0002265074144816026,9.303133992943913e-05,4.19009847973939e-05,8.441053068963811e-05,4.860789340455085e-05,0.0008410097216255963
17890,4.973986142431386e-05,7.779314910294488e-05,0.00020037057402078062,0.00010910251876339316,5.23911185155157e-05,6.773715722374618e-05,7.7970908023417e-05,0.0044070761650800705
17900,4.593712947098538e-05,0.00014816650946158916,0.001085764612071216,0.00010349231160944328,4.525227632257156e-05,5.441089524538256e-05,4.9214773753192276e-05,0.0008327165269292891
17910,7.28839950170368e-05,7.758662104606628e-05,0.001354076317511499,9.784078429220244e-05,4.417532909428701e-05,5.16164509463124e-05,4.827325392398052e-05,0.0008339261403307319
17920,4.485323006520048e-05,7.820952305337414e-05,0.0011644260957837105,9.916949056787416e-05,4.242505019647069e-05,5.19888817507308e-05,4.9512062105350196e-05,0.0008325740345753729
17930,5.575957766268402e-05,0.000440404808614403,0.00019716423412319273,0.0001604644494364038,5.6320994190173224e-05,5.53218815184664e-05,5.368839265429415e-05,0.002184030832722783
17940,4.646970046451315e-05,9.457242413191125e-05,0.00030983812757767737,0.00010985173867084086,6.074063276173547e-05,8.325647650053725e-05,0.00015298757352866232,0.0015142011689022183
17950,4.672708746511489e-05,0.0046481178142130375,0.00020647200290113688,9.195011080009863e-05,3.8734757254133e-05,4.968696885043755e-05,4.6523837227141485e-05,0.0007184114074334502
17960,0.0003944020136259496,9.657696500653401e-05,0.0002008618466788903,0.00020035133638884872,9.287304419558495e-05,0.00017293922428507358,0.00011683195771183819,0.00372300180606544
17970,0.00034536008024588227,0.00011353925947332755,0.00021633875439874828,9.043286991072819e-05,4.1754188714548945e-05,4.8671696276869625e-05,4.561762398225255e-05,0.0008675277349539101
17980,7.734785322099924e-05,0.0013102238299325109,0.0002806484408210963,9.883513848762959e-05,4.192630512989126e-05,5.0914099119836465e-05,4.808358789887279e-05,0.0008098548278212547
17990,0.00019560405053198338,0.0006612505530938506,0.0009222247172147036,0.00012906256597489119,4.1422688809689134e-05,6.406289321603253e-05,4.8639674787409604e-05,0.002531647216528654
18000,0.0002811999002005905,0.00032954098423942924,0.0002000422537093982,0.000656975491438061,0.0001930074067786336,0.00019235395302530378,0.0007109715370461345,0.04987969994544983
18010,9.27713408600539e-05,7.969859143486246e-05,0.00020684351329691708,0.00010008292156271636,4.246796015650034e-05,5.228249210631475e-05,4.92388971906621e-05,0.0008220076560974121
18020,6.301614484982565e-05,8.087963942671195e-05,0.0118505097925663,8.522252028342336e-05,3.785393346333876e-05,5.364798198570497e-05,8.201294258469716e-05,0.0009652793523855507
18030,0.0018843262223526835,8.674613491166383e-05,0.00021041411673650146,0.0009606914245523512,0.00025205311249010265,0.0005112210637889802,0.0006538162124343216,0.012885681353509426
18040,0.0007421235204674304,8.095445082290098e-05,0.00020122391288168728,8.663658809382468e-05,3.714487684192136e-05,4.749270010506734e-05,4.950973379891366e-05,0.000789897923823446
18050,7.620510587003082e-05,8.463380072498694e-05,0.0007369975210167468,8.979609265225008e-05,3.7417441490106285e-05,4.815301508642733e-05,4.676945900428109e-05,0.0008177700801752508
18060,4.612649354385212e-05,8.16683386801742e-05,0.0005108116311021149,0.00011333525617374107,4.6188008127501234e-05,5.5103839258663356e-05,6.273749750107527e-05,0.0022364910691976547
18070,4.992815593141131e-05,8.232583058997989e-05,0.0002270475379191339,9.14307456696406e-05,3.712613397510722e-05,6.469085201388225e-05,5.655565473716706e-05,0.002880351385101676
18080,4.871022974839434e-05,0.0001056247201631777,0.00028826063498854637,0.0009153740829788148,0.00021679098426830024,0.00010498761548660696,0.00038119059172458947,0.008394981734454632
18090,8.891250763554126e-05,0.00010659803956514224,0.018551433458924294,7.654991350136697e-05,3.530860703904182e-05,4.552774043986574e-05,4.33352506661322e-05,0.0007493844022974372
18100,4.602318222168833e-05,9.386531019117683e-05,0.0011093628127127886,9.274718468077481e-05,3.882941746269353e-05,4.874039950664155e-05,5.026054714107886e-05,0.0008038938394747674
18110,4.496072870097123e-05,7.583945989608765e-05,0.00022754081874154508,0.00016028025129344314,8.19706910988316e-05,0.0001539588120067492,0.00017691729590296745,0.009349466301500797
18120,5.272100315778516e-05,0.00014590035425499082,0.0002282678906340152,9.373005741508678e-05,4.249974881531671e-05,5.176107879378833e-05,4.824577263207175e-05,0.0008448018925264478
18130,0.00010437612945679575,0.00015029683709144592,0.0051991804502904415,8.50431461003609e-05,3.851584187941626e-05,4.779033406521194e-05,4.481828727875836e-05,0.000732352607883513
18140,0.0012261219089850783,0.0011341891949996352,0.00020596155081875622,8.15576859167777e-05,3.70728230336681e-05,4.8472866183146834e-05,4.587188959703781e-05,0.0007518039201386273
18150,0.00018454616656526923,8.293564314953983e-05,0.0001897511538118124,0.00014366225514095277,4.4982702092966065e-05,0.00014581163122784346,0.0005280880141071975,0.006573937833309174
18160,5.870714448974468e-05,0.0005405491101555526,0.00021439927513711154,9.027738269651309e-05,4.2831350583583117e-05,5.240870450506918e-05,4.8303907533409074e-05,0.0008288142853416502
18170,4.703491504187696e-05,8.652815449750051e-05,0.02244998700916767,8.641512249596417e-05,4.2326588300056756e-05,5.087504177936353e-05,4.728462590719573e-05,0.0008669125381857157
18180,7.669415936106816e-05,8.330158743774518e-05,0.001033900072798133,0.00010401251347502694,4.3998854380333796e-05,5.4256332077784464e-05,5.13048107677605e-05,0.0008582616574130952
18190,0.000157335409312509,8.390771836275235e-05,0.0006036845734342933,0.001019086572341621,0.00039846880827099085,0.0004938954953104258,0.0013776549603790045,0.08738671988248825
18200,4.663048457587138e-05,8.063104905886576e-05,0.0002125036990037188,0.0002511804341338575,4.9278794904239476e-05,0.00013499015767592937,0.00014722951164003462,0.0014075633371248841
18210,5.0833528803195804e-05,8.124417945509776e-05,0.0002079930272884667,8.407732093473896e-05,3.701222885865718e-05,4.976262425770983e-05,4.618099774233997e-05,0.0008533732034265995
18220,4.408667518873699e-05,0.0008100951090455055,0.00020198352285660803,0.00010280254355166107,4.7314642870333046e-05,6.582922651432455e-05,8.399051876040176e-05,0.00471288338303566
18230,4.6647262934129685e-05,8.364339009858668e-05,0.04912865161895752,0.00025518465554341674,0.00011740288755390793,0.00036920097772963345,0.00046748228487558663,0.008955633267760277
18240,5.1189210353186354e-05,0.0006380956619977951,0.0002473224012646824,0.0010887875687330961,8.052543125813827e-05,0.00010557097266428173,0.0006386741879396141,0.02263452112674713
18250,0.0025008239317685366,7.991004531504586e-05,0.00019150570733472705,8.417119533987716e-05,3.6108187487116084e-05,5.04023082612548e-05,4.770006853505038e-05,0.0008750098058953881
18260,4.731518856715411e-05,0.0005899718962609768,0.00019310145580675453,0.00011852774332510307,5.0162645493401214e-05,0.00014271502732299268,6.510422099381685e-05,0.024516459554433823
18270,4.740248550660908e-05,8.201041782740504e-05,0.0015496204141527414,9.790790500119328e-05,4.2843763367272913e-05,5.399652582127601e-05,5.0450951675884426e-05,0.0008876385982148349
18280,4.681842983700335e-05,8.594119572080672e-05,0.00018870232452172786,9.159806359093636e-05,3.987501622759737e-05,5.21431393281091e-05,4.8897181841311976e-05,0.0008953368524089456
18290,4.846841693506576e-05,0.00010194428614340723,0.00032113463385030627,9.275563934352249e-05,4.279999484424479e-05,5.2096198487561196e-05,4.9122594646178186e-05,0.0008051074692048132
18300,5.0721620937110856e-05,0.0004253200313542038,0.00019888936367351562,0.0010037574684247375,0.0001385606301482767,0.00028032055706717074,0.0002403833786956966,0.0008380613289773464
18310,0.00011784919479396194,0.00035281135933473706,0.002071394817903638,0.00017739078612066805,4.533067112788558e-05,7.470112177543342e-05,6.444303289754316e-05,0.00818281527608633
18320,0.00012460762809496373,0.00044306027120910585,0.00020310281252022833,8.864534902386367e-05,3.969270983361639e-05,5.1062881539110094e-05,4.996169082005508e-05,0.0009504454210400581
18330,5.036490620113909e-05,8.286424417747185e-05,0.00020054758351761848,9.022351878229529e-05,3.836832183878869e-05,4.9771999329095706e-05,5.018873343942687e-05,0.0008764262893237174
18340,4.618005550582893e-05,0.00010874630970647559,0.00019101581710856408,0.00026787130627781153,0.00013086495164316148,0.0004050906572956592,0.0011943819699808955,0.020327946171164513
18350,5.0263992307009175e-05,8.300473564304411e-05,0.0002781049406621605,7.995675696292892e-05,3.7491994589800015e-05,4.796654320671223e-05,4.681030259234831e-05,0.0008492860943078995
18360,5.7255841966252774e-05,0.00038644528831355274,0.00020099164976272732,9.509186929790303e-05,4.0914510464062914e-05,5.036208312958479e-05,5.1508115575416014e-05,0.001450768788345158
18370,5.143707312527113e-05,8.402036473853514e-05,0.00019773781241383404,0.00023289790260605514,5.5633885494899005e-05,7.656636444153264e-05,4.6976136218290776e-05,0.0037396294064819813
18380,4.364362757769413e-05,9.382193820783868e-05,0.00024065453908406198,9.751129255164415e-05,4.352778705651872e-05,5.365041215554811e-05,5.278441676637158e-05,0.0009149799006991088
18390,9.784401481738314e-05,0.00014299787289928645,0.010686379857361317,0.00010314519022358581,4.418055323185399e-05,5.5977008742047474e-05,5.8260953665012494e-05,0.0014217637944966555
18400,0.00047725281910970807,9.525931818643585e-05,0.0001989892916753888,9.62725025601685e-05,4.4819447793997824e-05,5.2778941608266905e-05,5.2054419938940555e-05,0.00086550775449723
18410,4.7101453674258664e-05,8.29173150123097e-05,0.000188188991160132,9.572334965923801e-05,4.238132532918826e-05,5.3760850278194994e-05,7.719309360254556e-05,0.0008985179592855275
18420,4.638663449441083e-05,9.354712528875098e-05,0.00020156431128270924,9.11601964617148e-05,4.257474938640371e-05,5.000069722882472e-05,4.911856012768112e-05,0.000854374491609633
18430,4.6129938709782436e-05,0.0013183107366785407,0.00020107917953282595,8.541432180209085e-05,4.256065221852623e-05,4.856656596530229e-05,4.9577887693885714e-05,0.0009240956860594451
18440,5.038568997406401e-05,0.00011152413208037615,0.00807638093829155,0.0001250487839570269,4.5951299398439005e-05,5.549684283323586e-05,6.265776028158143e-05,0.0010897386819124222
18450,4.409679604577832e-05,8.005902782315388e-05,0.00018306785204913467,9.651917207520455e-05,4.3196228943997994e-05,4.8810532462084666e-05,5.195798439672217e-05,0.0008829243015497923
18460,4.715698742074892e-05,8.145737228915095e-05,0.00019543193047866225,0.00017703916819300503,4.671317947213538e-05,5.168947245692834e-05,4.981273377779871e-05,0.0008256719447672367
18470,0.0029898674692958593,7.838732562959194e-05,0.0007560677477158606,8.591447112848982e-05,4.1241019061999395e-05,5.0483464292483404e-05,5.074868386145681e-05,0.0008768226834945381
18480,0.0015610920963808894,8.050532778725028e-05,0.00018670690769795328,8.484604040859267e-05,3.9409202145179734e-05,4.6597815526183695e-05,4.5413788029691204e-05,0.0008454877533949912
18490,4.50937841378618e-05,8.113447984214872e-05,0.0001873350265668705,0.00023598245752509683,8.510210318490863e-05,0.0001560021482873708,0.00013852928532287478,0.0009510028758086264
18500,4.8683377826819196e-05,7.900885248091072e-05,0.00018822093261405826,8.24468006612733e-05,4.2354069591965526e-05,4.846871888730675e-05,4.782122414326295e-05,0.002383208367973566
18510,4.4860837078886107e-05,8.427861030213535e-05,0.037176698446273804,8.26884206617251e-05,3.973332786699757e-05,4.756795897264965e-05,4.6601242502219975e-05,0.0008086286252364516
18520,4.914273085887544e-05,0.0015725077828392386,0.00020951991609763354,9.64198334258981e-05,4.801515387953259e-05,5.3484913223655894e-05,5.186111229704693e-05,0.0013336685951799154
18530,4.6150056732585654e-05,0.002654251642525196,0.0001845361402956769,8.600749424658716e-05,3.891368396580219e-05,5.639712617266923e-05,4.8292549763573334e-05,0.000885451736394316
18540,0.001809978624805808,0.0010128830326721072,0.0001866126258391887,0.0013074775924906135,0.0002281862252857536,0.00018987602379638702,6.150855188025162e-05,0.0063233040273189545
18550,4.93295920023229e-05,8.16154497442767e-05,0.0002420533128315583,0.008362670429050922,0.0021153015550225973,0.003619105787947774,0.005165319424122572,0.24163925647735596
18560,5.668537050951272e-05,0.00014845715486444533,0.00020759078324772418,0.000326175126247108,6.227706762729213e-05,7.916604954516515e-05,0.00023478353978134692,0.020746033638715744
18570,0.0002417117648292333,0.0002784654498100281,0.00019491872808430344,0.0007029996486380696,0.00020578328985720873,0.0004202143754810095,0.0005752684664912522,0.03501858934760094
18580,7.287186599569395e-05,0.0001492157462053001,0.025815598666667938,7.50460458220914e-05,7.261747668962926e-05,4.685285603045486e-05,4.9140682676807046e-05,0.03369251638650894
18590,4.659614569391124e-05,0.0014025882119312882,0.00022875747526995838,8.294515282614157e-05,4.1498566133668646e-05,4.9476300773676485e-05,4.726940460386686e-05,0.0008515464724041522
18600,4.60806222690735e-05,8.088051981758326e-05,0.00020659249275922775,8.66316186147742e-05,4.0915161662269384e-05,4.886444367002696e-05,4.784913471667096e-05,0.0007838975870981812
18610,4.803801857633516e-05,0.005531448405236006,0.00018518941942602396,8.335965685546398e-05,3.960413596360013e-05,4.7997760702855885e-05,4.771558815264143e-05,0.0008654986741021276
18620,4.469045597943477e-05,8.493196946801618e-05,0.00020331356790848076,0.00031828435021452606,0.0001932421000674367,0.00035597183159552515,0.0006281010573729873,0.020239807665348053
18630,4.7121378884185106e-05,0.00122933613602072,0.015879293903708458,0.00024312706955242902,4.0262628317577764e-05,4.924118911731057e-05,4.817811350221746e-05,0.0008353099110536277
18640,4.758113936986774e-05,0.00018482001905795187,0.00023535099171567708,8.28974079922773e-05,4.2548585042823106e-05,4.957278724759817e-05,4.679922858485952e-05,0.0007934420136734843
18650,4.558224100037478e-05,7.875022856751457e-05,0.0001871070417109877,8.476254879496992e-05,4.226631426718086e-05,5.1588234782684594e-05,5.640109520754777e-05,0.0015629602130502462
18660,4.481318683247082e-05,7.708428893238306e-05,0.00019226882432121783,9.18668374652043e-05,4.349399750935845e-05,5.065825462224893e-05,4.9684011173667386e-05,0.0007982870447449386
18670,4.750399966724217e-05,8.316367166116834e-05,0.0002146591286873445,8.735672599868849e-05,4.117677599424496e-05,4.9053109250962734e-05,4.7127145080594346e-05,0.0007805709610693157
18680,5.232025796431117e-05,8.3362334407866e-05,0.0030476218089461327,0.0017120486591011286,0.00033673399593681097,0.0005286060040816665,0.0005658118170686066,0.004963437560945749
18690,4.3801275751320645e-05,9.727722499519587e-05,0.0007152942125685513,0.0002010418102145195,5.451855031424202e-05,8.159543358488008e-05,4.915296449325979e-05,0.0009426281321793795
18700,0.00012901057198178023,8.096038072835654e-05,0.00020225424668751657,9.056705312104896e-05,4.2833289626287296e-05,5.096495078760199e-05,5.0127218855777755e-05,0.0011974831577390432
18710,0.00023347348906099796,8.459021773887798e-05,0.0013857281301170588,0.0017039322992786765,0.0005197222344577312,0.0010484918020665646,0.001227211207151413,0.07540355622768402
18720,0.00023759549367241561,7.927793922135606e-05,0.00021026031754445285,0.0004420527257025242,0.00016276731912512332,0.0002986651088576764,0.00033178654848597944,0.0447416789829731
18730,4.456351962289773e-05,0.00011138388072140515,0.013095138594508171,9.131406113738194e-05,4.6410943468799815e-05,5.198137296247296e-05,4.986959902453236e-05,0.0008177993004210293
18740,6.20367718511261e-05,8.221933239838108e-05,0.001605939818546176,0.0003657023189589381,6.737125659128651e-05,8.179040014510974e-05,0.0002814276667777449,0.005714294500648975
18750,4.6449335059151053e-05,8.006923599168658e-05,0.00017712556291371584,0.00011001060920534655,4.343869295553304e-05,5.799068458145484e-05,5.005917773814872e-05,0.0017929269233718514
18760,4.365418863017112e-05,0.0005512564675882459,0.0005375691107474267,0.00011286625522188842,4.678563345805742e-05,5.5240001529455185e-05,0.0001270853535970673,0.005440897773951292
18770,4.8284931835951284e-05,0.0005772581789642572,0.019710777327418327,0.0003098060260526836,0.00010414605640107766,0.00017160983406938612,0.0003706331772264093,0.033492326736450195
18780,6.338820821838453e-05,0.000147293321788311,0.0004164971469435841,8.450254244962707e-05,4.441204873728566e-05,4.9702925025485456e-05,4.567500582197681e-05,0.000838089210446924
18790,0.00012621705536730587,0.00021896892576478422,0.00018231049762107432,8.03354851086624e-05,4.023238943773322e-05,4.551066012936644e-05,4.45823825430125e-05,0.000804436975158751
18800,4.573519618134014e-05,0.0006428060005418956,0.0013562926324084401,0.00035716695128940046,7.506364636356011e-05,6.929999653948471e-05,0.00012492523819673806,0.0105811208486557
18810,4.610434189089574e-05,0.0005621143500320613,0.0008309917757287621,0.0007548296125605702,0.00021415500668808818,0.0004947820561937988,0.0012087896466255188,0.08106125146150589
18820,0.0011250503594055772,0.0001324518525507301,0.000192754712770693,8.633987454231828e-05,4.2964598833350465e-05,4.838162931264378e-05,4.731024819193408e-05,0.000959036115091294
18830,7.4650117312558e-05,0.006026401184499264,0.010574810206890106,0.0001090633959393017,5.088415491627529e-05,6.06858084211126e-05,0.00010441606718814,0.006858497858047485
18840,4.630982220987789e-05,0.0011679957387968898,0.0011028761509805918,9.283683175453916e-05,4.673580770031549e-05,5.0697355618467554e-05,4.8050260375021026e-05,0.000936409633141011
18850,0.00015431575593538582,0.00015907539636828005,0.00017917527293320745,0.00022949068807065487,7.658710092073306e-05,0.0001587746082805097,0.00035465581458993256,0.008958779275417328
18860,0.00012453703675419092,8.116492244880646e-05,0.00017151687643490732,8.447739674011245e-05,3.9649912650929764e-05,4.4918691855855286e-05,4.468443148653023e-05,0.0007795582059770823
18870,4.8763849918032065e-05,8.839455404086038e-05,0.00016817121650092304,9.833755757426843e-05,4.7153538616839796e-05,5.788608905277215e-05,6.576497253263369e-05,0.0011717492016032338
18880,7.113004539860412e-05,8.742856152821332e-05,0.00017508381279185414,9.804559522308409e-05,4.558386353892274e-05,5.1623708714032546e-05,4.969265137333423e-05,0.0008546550525352359
18890,0.0012425599852576852,0.00017444428522139788,0.0009545569191686809,9.041027806233615e-05,4.408200766192749e-05,4.876963794231415e-05,4.805589924217202e-05,0.0012081238673999906
18900,0.0001185051369247958,7.894229929661378e-05,0.00017388832930009812,0.00011016563075827435,4.996966526960023e-05,5.4854837799211964e-05,5.386498378356919e-05,0.0008779779309406877
18910,4.610561518347822e-05,7.889811968198046e-05,0.0002681453188415617,8.412526949541643e-05,4.469828854780644e-05,4.765545963891782e-05,4.677335164160468e-05,0.0008220111485570669
18920,4.731799344881438e-05,8.493599307257682e-05,0.003989001736044884,9.372891508974135e-05,5.984765448374674e-05,4.576023275149055e-05,4.714372335001826e-05,0.0013594083720818162
18930,0.0006318450905382633,0.00042123027378693223,0.0005048655439168215,8.462664118269458e-05,5.101920396555215e-05,6.68864740873687e-05,9.950521780410782e-05,0.0014702914049848914
18940,4.637240635929629e-05,0.00196924339979887,0.0008812948362901807,0.00034566575777716935,0.00021459201525431126,0.00035190602648071945,0.001081721275113523,0.1613246500492096
18950,4.2924133595079184e-05,0.00036551684024743736,0.00017524739087093621,0.0007698429399169981,0.00013609476445708424,0.00026103659183718264,0.0003470426599960774,0.008962702937424183
18960,4.723662277683616e-05,0.00013124440738465637,0.00017279527673963457,0.00014003837713971734,4.8034034989541396e-05,6.367815512930974e-05,0.00012748377048410475,0.002012538490816951
18970,0.002018669852986932,7.930300489533693e-05,0.00017314970318693668,9.536837023915723e-05,4.104459367226809e-05,5.0325361371506006e-05,4.783521217177622e-05,0.0030584426131099463
18980,0.00032609369372949004,0.00032256546546705067,0.00023102256818674505,8.825573604553938e-05,4.102305683773011e-05,4.8155387048609555e-05,4.9425525503465906e-05,0.0010743007296696305
18990,7.998192450031638e-05,0.0001834252616390586,0.0046554431319236755,9.317378862760961e-05,4.4651849748333916e-05,5.0824906793423e-05,5.044190038461238e-05,0.0007571334135718644
19000,4.91803148179315e-05,8.229688683059067e-05,0.00017014167679008096,0.0008348082192242146,0.0002157775015803054,0.0006560078472830355,0.0013562155654653907,0.20839650928974152
19010,4.747391358250752e-05,9.945168130798265e-05,0.00036490324418991804,8.987603359855711e-05,4.410870315041393e-05,4.9239206418860704e-05,5.033081106375903e-05,0.0008932671626098454
19020,5.644913107971661e-05,8.028742740862072e-05,0.0026182548608630896,0.00012055970000801608,4.269203054718673e-05,5.850279194419272e-05,5.187450733501464e-05,0.001324365148320794
19030,0.005622257012873888,8.210929081542417e-05,0.009369637817144394,0.00010653592471498996,5.3454667067853734e-05,5.8300869568483904e-05,6.999025208642706e-05,0.0021018253173679113
19040,0.00014331568672787398,8.353476732736453e-05,0.00016756173863541335,8.972406067186967e-05,4.566319694276899e-05,4.780490417033434e-05,4.827989323530346e-05,0.0007814260316081345
19050,4.7101402742555365e-05,0.005364111624658108,0.0001855989103205502,9.760145621839911e-05,5.103215153212659e-05,5.350360879674554e-05,6.716806819895282e-05,0.001646608579903841
19060,4.656157034332864e-05,8.251462713815272e-05,0.0001870114210760221,9.424793825019151e-05,4.589167292579077e-05,4.7912362788338214e-05,5.4385083785746247e-05,0.017867296934127808
19070,9.14253614610061e-05,7.77671011746861e-05,0.00016926618991419673,9.691954619484022e-05,4.6072924305917695e-05,5.0699731218628585e-05,5.318910189089365e-05,0.0007998928194865584
19080,4.5298114855540916e-05,8.198081195587292e-05,0.002645464614033699,8.822666859487072e-05,4.3931358959525824e-05,4.728314888780005e-05,4.994980918127112e-05,0.0008076419471763074
19090,5.261833575787023e-05,8.287821401609108e-05,0.00662870891392231,0.0004068535636179149,0.0001146048161899671,0.000909044174477458,0.0012906198389828205,0.1476791650056839
19100,4.627403905033134e-05,0.0005232210969552398,0.0001717040577204898,0.00010664566070772707,5.375684850150719e-05,6.766656588297337e-05,0.0001559110969537869,0.011641282588243484
19110,7.182510307757184e-05,0.0003363697323948145,0.00017035753990057856,9.34638810576871e-05,4.626990994438529e-05,4.9536844016984105e-05,5.0840397307183594e-05,0.0009037891286425292
19120,4.7682307922514156e-05,9.60819743340835e-05,0.0054877097718417645,0.00017260885215364397,6.389166082954034e-05,7.054809248074889e-05,0.00012983630585949868,0.020726315677165985
19130,4.628492024494335e-05,9.448132186662406e-05,0.00016586740093771368,8.720531332073733e-05,4.0397349948761985e-05,4.5510019845096394e-05,5.33860111318063e-05,0.000951422902289778
19140,4.4917029299540445e-05,8.106482709990814e-05,0.00035815348383039236,9.536067955195904e-05,4.571686440613121e-05,4.948315108777024e-05,5.413613689597696e-05,0.0010198245290666819
19150,0.00012625196541193873,8.379441715078428e-05,0.0008407096611335874,9.718149522086605e-05,4.780357994604856e-05,5.1686543883988634e-05,6.275460327742621e-05,0.0009542824700474739
19160,4.533812534646131e-05,8.75714176800102e-05,0.003567115170881152,0.001239408040419221,0.0006322907283902168,0.0006810120539739728,0.001350756618194282,0.042655691504478455
19170,4.410951441968791e-05,8.510622137691826e-05,0.0002560145512688905,8.584261377109215e-05,4.154700582148507e-05,4.6043216570978984e-05,4.964439358445816e-05,0.0012483474565669894
19180,5.0310714868828654e-05,7.669550541322678e-05,0.0005458809901028872,0.0008024195558391511,0.0002089558693114668,0.00012365674774628133,0.0002705221122596413,0.0018639075569808483
19190,0.0014826692640781403,0.0001766781060723588,0.0009097436559386551,0.00010267960897181183,4.65285629616119e-05,0.0001852761342888698,0.00012903002789244056,0.0010495663154870272
19200,4.594660276779905e-05,0.0019420963944867253,0.00037477482692338526,8.752167195780203e-05,4.089745561941527e-05,4.726487532025203e-05,5.776871330454014e-05,0.0014590582577511668
19210,4.5452041376847774e-05,8.267618977697566e-05,0.014307701028883457,0.0011634042020887136,0.0002214813866885379,0.0007030192646197975,0.0016405567293986678,0.06153421849012375
19220,8.949459879659116e-05,8.110490307444707e-05,0.001277039642445743,8.886689465725794e-05,4.687673572334461e-05,4.7681383875897154e-05,6.838720582891256e-05,0.0010549906874075532
19230,5.628406142932363e-05,8.474539208691567e-05,0.00019759280257858336,9.856765245785937e-05,4.712682857643813e-05,5.2698709623655304e-05,5.4773667216068134e-05,0.0008464774582535028
19240,0.001140251406468451,8.526944293407723e-05,0.00038632802898064256,8.866508142091334e-05,4.272097794455476e-05,4.860788976657204e-05,5.0849841500166804e-05,0.0007404551724903286
19250,4.393070048536174e-05,7.860751793486997e-05,0.00017087350715883076,0.00010125128028448671,4.799327871296555e-05,5.441606481326744e-05,5.603778117801994e-05,0.000869821640662849
19260,4.5875945943407714e-05,0.00010304948227712885,0.00021687921253032982,0.00010043165821116418,4.7724552132422104e-05,5.10603713337332e-05,5.264450373942964e-05,0.0007913741283118725
19270,7.446447852998972e-05,0.008925315923988819,0.00016957562183961272,0.009774217382073402,0.0031505366787314415,0.003541068872436881,0.008622337132692337,0.32897359132766724
19280,4.39649484178517e-05,0.0017637163400650024,0.0001797352742869407,0.00013843954366166145,5.166998744243756e-05,6.286979623837397e-05,8.504947618348524e-05,0.0016308766789734364
19290,4.454018926480785e-05,7.912561704870313e-05,0.00019653812341857702,0.0005677596782334149,0.00020512595074251294,0.0001316271082032472,0.0004852206620853394,0.03497602418065071
19300,4.380965401651338e-05,8.445480489172041e-05,0.00022327974147628993,9.284809493692592e-05,4.8684618377592415e-05,5.016785507905297e-05,5.606768172583543e-05,0.0011796135222539306
19310,0.002128236461430788,7.872229616623372e-05,0.00018110329983755946,0.00016173187759704888,4.245341187925078e-05,4.509444261202589e-05,5.12911137775518e-05,0.00167442939709872
19320,4.834663923247717e-05,9.450626384932548e-05,0.00018192431889474392,8.331306889886037e-05,4.275440005585551e-05,4.516935223364271e-05,4.7299647121690214e-05,0.0008418474462814629
19330,4.3517258745850995e-05,7.867988460930064e-05,0.0007015792070887983,9.094727283809334e-05,4.418101525516249e-05,4.8271118430420756e-05,6.758230301784351e-05,0.001020509167574346
19340,4.310949589125812e-05,0.0021274867467582226,0.00020696152932941914,0.0001615018700249493,5.0738861318677664e-05,5.104854790261015e-05,9.885910549201071e-05,0.0016221272526308894
19350,4.641405394067988e-05,8.584390889154747e-05,0.0019476267043501139,0.0005172729142941535,0.0001548554137116298,0.00011800201900769025,0.0001437494356650859,0.010746350511908531
19360,4.668707333621569e-05,9.777217928785831e-05,0.0001888491096906364,0.00028768382617272437,7.649110921192914e-05,8.222162432502955e-05,0.0001064208845491521,0.009121864102780819
19370,4.4117667130194604e-05,0.0006153932772576809,0.00020774290896952152,8.963646541815251e-05,4.499044007388875e-05,4.605524372891523e-05,4.700922727352008e-05,0.000764570024330169
19380,0.0023668180219829082,0.00012282231182325631,0.0001975755294552073,9.651542495703325e-05,5.7108220062218606e-05,5.3374271374195814e-05,4.980199082638137e-05,0.000970100169070065
19390,9.40555619308725e-05,8.087237074505538e-05,0.00020285975188016891,0.00010799874871736392,4.8163430619752035e-05,7.986064156284556e-05,0.00017609579663258046,0.03232444450259209
19400,4.668843757826835e-05,7.897258183220401e-05,0.0001998830703087151,9.587959357304499e-05,4.8477068048669025e-05,4.912169242743403e-05,5.073557986179367e-05,0.0007864025537855923
19410,4.290237484383397e-05,8.220290328608826e-05,0.00019498038454912603,0.0001181716361315921,4.679194535128772e-05,5.3021427447674796e-05,5.2115825383225456e-05,0.0009616659372113645
19420,4.6004526666365564e-05,7.79950205469504e-05,0.00019512644212227315,0.00028383397147990763,0.00015565642388537526,0.00014292026753537357,0.0002909126924350858,0.013084587641060352
19430,0.001218911143951118,8.719735342310742e-05,0.0013979857321828604,0.0016652272315695882,0.0005762050859630108,0.00034875579876825213,0.0015469711506739259,0.02790038473904133
19440,4.3514544813660905e-05,8.395974145969376e-05,0.00025199202354997396,0.0003332556807436049,0.00013159314403310418,0.00029010523576289415,0.0006022035959176719,0.007220075000077486
19450,4.5580392907140777e-05,8.062561391852796e-05,0.002395311836153269,0.0001222671999130398,5.2691491873702034e-05,5.565618266700767e-05,6.254288018681109e-05,0.01291625015437603
19460,4.3804553570225835e-05,7.909242413006723e-05,0.05849921330809593,9.671529551269487e-05,5.298010364640504e-05,8.877395157469437e-05,0.00016747134213801473,0.0015012422809377313
19470,8.021404210012406e-05,8.322667417814955e-05,0.00019686423183884472,0.0001672766957199201,5.8229092246619985e-05,9.856205724645406e-05,0.00014261816977523267,0.0011861148523166776
19480,0.0002992204681504518,8.872026955941692e-05,0.0003774228389374912,0.0007524759857915342,0.00012038820568704978,0.0004912460572086275,0.0015399864641949534,0.18891623616218567
19490,5.0223061407450587e-05,7.699352863710374e-05,0.00039065201417542994,0.00016851164400577545,4.3192889279453084e-05,5.9189656894886866e-05,0.00011751808051485568,0.0116328876465559
19500,4.468249608180486e-05,7.983313844306394e-05,0.00018813772476278245,7.86271775723435e-05,4.285462637199089e-05,4.739224459626712e-05,5.0822094635805115e-05,0.0008498099632561207
19510,0.0001280129508813843,0.000607046065852046,0.010189968161284924,8.920329855754972e-05,4.645918670576066e-05,4.643715510610491e-05,5.079603579360992e-05,0.0007308967760764062
19520,8.231211540987715e-05,0.00017495253996457905,0.00019736491958610713,9.064943151315674e-05,4.6483732148772106e-05,4.728436397272162e-05,5.152676021680236e-05,0.0007325985934585333
19530,0.0008278595050796866,7.954522152431309e-05,0.0006682798266410828,9.324597340309992e-05,5.018122828914784e-05,4.936300319968723e-05,5.241219332674518e-05,0.00083235336933285
19540,0.00011517220264067873,0.00011293373972875997,0.00018158735474571586,9.885392501018941e-05,4.827402881346643e-05,6.20442078798078e-05,8.106705354293808e-05,0.002199529903009534
19550,4.250910205882974e-05,8.273200364783406e-05,0.0019416235154494643,0.0002688804524950683,8.095010707620531e-05,0.00015278815408237278,0.0002101184072671458,0.014824777841567993
19560,0.0002409455191809684,7.708217890467495e-05,0.00016784886247478426,9.047208732226864e-05,4.669188638217747e-05,4.65061966679059e-05,4.9050457164412364e-05,0.0007939431816339493
19570,0.001822057063691318,8.316813182318583e-05,0.00017864649998955429,0.0005398374632932246,9.084084740607068e-05,0.00015992761473171413,0.00025000577443279326,0.0011632369132712483
19580,5.7080113037955016e-05,0.00010556652705417946,0.015359967947006226,0.0001168345334008336,8.195725968107581e-05,0.00016202045662794262,0.00033227348467335105,0.0039016453083604574
19590,4.611839176504873e-05,0.00035360100446268916,0.0019168414874002337,0.00041460382635705173,0.0004072637821082026,0.00021312465833034366,0.0003588121326174587,0.011380154639482498
19600,4.578567313728854e-05,8.101516868919134e-05,0.00018395505321677774,0.0001025683741318062,0.00011271506082266569,0.00017303708591498435,0.0006793719949200749,0.007742792367935181
19610,0.0003128402167931199,8.172704838216305e-05,0.0001789151137927547,9.149248944595456e-05,5.1328010158613324e-05,4.936860568705015e-05,5.2824150770902634e-05,0.0007794062257744372
19620,4.553097824100405e-05,0.001176697202026844,0.0001874678855529055,8.215168782044202e-05,4.499523129197769e-05,4.556770727504045e-05,4.8601246817270294e-05,0.0007965725380927324
19630,0.0012692018644884229,0.00016987835988402367,0.00031012462568469346,8.149177301675081e-05,4.347331923781894e-05,4.552730024443008e-05,4.8978265112964436e-05,0.0008809237624518573
19640,0.00024055814719758928,8.263115887530148e-05,0.00034810329088941216,7.54356078687124e-05,4.15601534768939e-05,4.417643867782317e-05,5.02744696859736e-05,0.0007857989985495806
19650,4.379322854219936e-05,0.00020900600065942854,0.0002097112883348018,0.0001173663476947695,5.6049510021694005e-05,5.6641449191374704e-05,8.427038119407371e-05,0.002217572880908847
19660,4.259820343577303e-05,0.00017085841682273895,0.00017689805827103555,8.016979700187221e-05,4.712447480414994e-05,4.426744635566138e-05,5.024527490604669e-05,0.0007601043907925487
19670,4.269750934327021e-05,8.749699190957472e-05,0.00020929719903506339,0.0007454640581272542,0.0007629753090441227,0.00042842235416173935,0.0014071597252041101,0.009426236152648926
19680,4.418734897626564e-05,0.00010782977915368974,0.0001768232323229313,8.0040110333357e-05,4.553012331598438e-05,4.381224425742403e-05,5.034887362853624e-05,0.0007606664439663291
19690,4.6014007239136845e-05,0.0021546632051467896,0.0001850243133958429,0.00018494752293918282,8.186839113477618e-05,6.766578735550866e-05,0.00013203993148636073,0.009222482331097126
19700,4.3770327465608716e-05,0.00027419987600296736,0.0016535422764718533,7.95338855823502e-05,4.7494035243289545e-05,4.368375812191516e-05,5.131421858095564e-05,0.0007390198297798634
19710,4.5946118916617706e-05,8.467372390441597e-05,0.0002034952922258526,0.00013935462629888207,6.619853229494765e-05,6.428107008105144e-05,6.804120494052768e-05,0.008214377798140049
19720,0.0008213842520490289,8.806993719190359e-05,0.00019895617151632905,0.00010916235623881221,5.14899475092534e-05,5.460136162582785e-05,8.249392703874037e-05,0.006869777571409941
19730,6.235449109226465e-05,0.0019486494129523635,0.0001681595022091642,0.004513246938586235,0.0017526611918583512,0.0014835372567176819,0.00476949755102396,0.25392335653305054
19740,0.00010759657743619755,8.546705794287845e-05,0.005185442045331001,7.939633360365406e-05,4.395101132104173e-05,4.52858475910034e-05,5.223023617872968e-05,0.0008097554673440754
19750,4.3882548197871074e-05,7.917185575934127e-05,0.001009225263260305,8.155175601132214e-05,4.350627204985358e-05,5.102459545014426e-05,6.669970025541261e-05,0.0008301970083266497
19760,4.3494241253938526e-05,8.585470641264692e-05,0.0002215708518633619,9.114768909057602e-05,4.8194189730565995e-05,4.993413676857017e-05,6.220671639312059e-05,0.0009112770203500986
19770,4.4248597987461835e-05,0.006211512256413698,0.001178528182208538,0.0003748323651961982,0.0004334361001383513,0.00045488556497730315,0.0011297151213511825,0.08022385835647583
19780,4.9705340643413365e-05,0.0010015192674472928,0.027051782235503197,7.724299939582124e-05,3.893352550221607e-05,4.58358736068476e-05,5.1475151849444956e-05,0.0007890451815910637
19790,0.0005782537045888603,0.0001993917248910293,0.004182043951004744,7.2495051426813e-05,3.850158827845007e-05,4.6166627726051956e-05,5.053963832324371e-05,0.0008526321034878492
19800,4.2110557842534035e-05,8.070757758105174e-05,0.0015827076276764274,8.362036169273779e-05,4.240180351189338e-05,4.9565300287213176e-05,5.2780465921387076e-05,0.0007686108001507819
19810,6.465660408139229e-05,8.141936268657446e-05,0.00017232178652193397,8.143821469275281e-05,4.332764001446776e-05,4.9168927944265306e-05,5.379581489250995e-05,0.000793788640294224
19820,0.0003797511162701994,8.688301750225946e-05,0.0001832577690947801,7.87613244028762e-05,3.8908365240786225e-05,4.8764064558781683e-05,5.276357842376456e-05,0.0008115818491205573
19830,0.0006767198792658746,0.010201014578342438,0.001400161418132484,0.00019869004609063268,6.392440263880417e-05,7.83994109951891e-05,0.00023769072140567005,0.004348890855908394
19840,3.992764322902076e-05,0.00021479037241078913,0.00020660070003941655,8.16147294244729e-05,4.431892739376053e-05,4.94427076773718e-05,6.00490348006133e-05,0.0008085844456218183
19850,4.4729356886819005e-05,7.994080806383863e-05,0.00017692992696538568,8.28894626465626e-05,4.4319687731331214e-05,5.1003724365727976e-05,5.552172660827637e-05,0.0008432739414274693
19860,4.60197807115037e-05,8.000600792001933e-05,0.00016839749878272414,8.366311521967873e-05,4.936521509080194e-05,5.059018440078944e-05,7.555027696071193e-05,0.001435337821021676
19870,4.193197310087271e-05,0.0003199527563992888,0.00016806999337859452,9.423348819836974e-05,4.5173375838203356e-05,4.854463259107433e-05,5.595097172772512e-05,0.0007175267091952264
19880,0.00023923857952468097,7.779104635119438e-05,0.00017635863332543522,0.0002179925941163674,7.131179154384881e-05,9.147162199951708e-05,0.00024232716532424092,0.009886459447443485
19890,0.001023328979499638,7.911977445473894e-05,0.00017955561634153128,8.198896830435842e-05,4.035324673168361e-05,4.739203359349631e-05,5.269097528071143e-05,0.0007839026511646807
19900,4.385149077279493e-05,7.875238225096837e-05,0.00018657305918168277,0.0002122333098668605,0.00010305637260898948,0.00021991546964272857,0.0008563268929719925,0.0701374039053917
19910,4.249265111866407e-05,0.0002784531970974058,0.00030545939807780087,7.904233643785119e-05,4.521008668234572e-05,4.870910561294295e-05,7.218219252536073e-05,0.0009771966142579913
19920,0.000138029339723289,7.893899601185694e-05,0.0001706388866296038,8.475825597997755e-05,4.492079824558459e-05,4.7122568503255025e-05,5.2959534514229745e-05,0.0007174914935603738
19930,4.0813047235133126e-05,7.977210043463856e-05,0.00016925182717386633,8.567468466935679e-05,4.320301013649441e-05,6.543398922076449e-05,0.0001276575931115076,0.0012671143049374223
19940,6.942635081941262e-05,7.611329783685505e-05,0.00016923317161854357,8.657234138809144e-05,4.331441959948279e-05,4.745903788716532e-05,5.184901601751335e-05,0.0009534041164442897
19950,7.051274587865919e-05,0.0008432471076957881,0.00017789987032301724,7.817408913979307e-05,4.1712584788911045e-05,4.4624895963352174e-05,4.9829643103294075e-05,0.0008178401621989906
19960,0.0005387086421251297,7.877500320319086e-05,0.00016680563567206264,8.927384624257684e-05,4.537190397968516e-05,4.452566281543113e-05,5.266691732686013e-05,0.0017313280841335654
19970,6.563455099239945e-05,7.727421325398609e-05,0.00017067034787032753,7.19291201676242e-05,4.3926804210059345e-05,4.281805013306439e-05,4.859324326389469e-05,0.0008280695183202624
19980,0.00031340631539933383,9.408429468749091e-05,0.00016279550618492067,0.00016565003897994757,5.261225669528358e-05,9.759706154000014e-05,0.0001394506689393893,0.004071945324540138
19990,0.00010154278425034136,0.0035981694236397743,0.00020757055608555675,8.620417793281376e-05,4.366250868770294e-05,4.640169208869338e-05,5.28328528162092e-05,0.0008184273028746247


==> default_100bps_2cds_training_is100.csv <==
x,5e2,1e3,2e3,5e3,1e4,3e4,1e5,1e6
0,34.664058685302734,69.05890655517578,137.8485870361328,344.2176513671875,688.1661376953125,2063.9599609375,6879.23828125,68789.9609375
10,50.095062255859375,99.95209503173828,199.6095428466797,498.5334167480469,997.0125732421875,2990.396240234375,9967.908203125,99682.8359375
20,27.168968200683594,54.08848571777344,107.89952850341797,269.02398681640625,538.4937744140625,1613.2325439453125,5380.77392578125,53827.203125
30,19.45304298400879,38.603275299072266,77.07091522216797,192.91123962402344,383.7358703613281,1142.6029052734375,3852.988037109375,38374.1953125
40,23.662710189819336,47.19082260131836,94.71183013916016,238.2141876220703,470.11419677734375,1412.988037109375,4764.83251953125,46841.64453125
50,17.854095458984375,35.4344596862793,70.73772430419922,176.40745544433594,352.3497619628906,1071.9906005859375,3549.349609375,35393.87109375
60,18.545543670654297,37.044593811035156,74.38723754882812,182.32296752929688,370.5425109863281,1099.57666015625,3668.148193359375,36590.609375
70,13.991181373596191,27.801700592041016,55.3293342590332,136.04466247558594,271.51214599609375,825.25390625,2716.894775390625,27241.162109375
80,18.3294677734375,36.029296875,74.54717254638672,183.05804443359375,369.53387451171875,1090.49609375,3634.181884765625,36423.6015625
90,37.003570556640625,72.49385833740234,153.2654571533203,366.29583740234375,742.5839233398438,2212.256591796875,7290.18896484375,74135.9375
100,19.923236846923828,38.410274505615234,78.59468841552734,196.64390563964844,388.97149658203125,1166.17041015625,3962.95361328125,39762.2734375
110,24.810047149658203,50.38602828979492,100.18512725830078,247.15919494628906,509.8905334472656,1504.3822021484375,5102.95654296875,49843.4609375
120,20.999221801757812,41.77037811279297,80.94586944580078,202.69122314453125,404.612548828125,1206.1163330078125,4077.353271484375,40842.5234375
130,12.684501647949219,25.74488639831543,51.228370666503906,129.76739501953125,251.61947631835938,764.5413818359375,2607.135986328125,26941.9140625
140,11.556364059448242,22.551788330078125,45.63442611694336,113.52322387695312,229.96836853027344,665.8900146484375,2248.967041015625,22707.2734375
150,15.602203369140625,31.45189094543457,63.247013092041016,157.49285888671875,318.48931884765625,911.8003540039062,3178.890380859375,32035.119140625
160,15.695066452026367,30.435094833374023,62.15671157836914,149.72779846191406,312.95733642578125,902.6678466796875,3127.586181640625,31409.078125
170,15.074131965637207,29.553546905517578,64.16160583496094,153.08203125,294.7840270996094,886.0181274414062,2991.48583984375,29568.462890625
180,19.51616668701172,40.740203857421875,81.24024200439453,191.4662322998047,387.50103759765625,1150.6358642578125,3975.48681640625,39122.5625
190,9.39189338684082,18.343463897705078,38.99629592895508,95.34620666503906,187.23562622070312,546.8031616210938,1866.262939453125,19143.49609375
200,11.05739688873291,23.02484130859375,48.830204010009766,119.95651245117188,225.1728973388672,615.6513061523438,2188.828369140625,22193.8671875
210,9.49814224243164,18.799551010131836,37.870540618896484,94.8973388671875,187.3021697998047,535.3975830078125,1831.7003173828125,18542.15234375
220,11.958357810974121,23.78816032409668,47.67838668823242,120.05892944335938,238.06654357910156,715.9016723632812,2346.33056640625,23930.005859375
230,7.488566875457764,15.37143611907959,30.55224609375,73.31371307373047,149.1521759033203,443.648193359375,1501.1134033203125,14785.54296875
240,6.915078639984131,14.097768783569336,28.21184730529785,71.1974105834961,138.16671752929688,390.284423828125,1355.7730712890625,13744.7177734375
250,9.721513748168945,19.07430648803711,41.67327880859375,104.35388946533203,193.9475555419922,553.9628295898438,1933.9398193359375,19958.228515625
260,8.17164421081543,16.081186294555664,32.82063293457031,78.9611587524414,156.84402465820312,455.1158447265625,1576.8116455078125,16366.51171875
270,7.449460029602051,14.927396774291992,29.639713287353516,73.78190612792969,144.81336975097656,426.84027099609375,1441.423095703125,14941.6083984375
280,12.157479286193848,23.70769691467285,48.7095832824707,128.1667022705078,241.09954833984375,713.3822021484375,2324.172119140625,24768.6171875
290,9.877646446228027,18.210119247436523,37.73080825805664,92.5015869140625,176.42628479003906,527.176513671875,1862.67236328125,18917.19921875
300,4.7414774894714355,9.31027603149414,19.1616268157959,47.38786315917969,94.98975372314453,266.36590576171875,907.759765625,9768.369140625
310,9.958313941955566,20.838369369506836,42.88502502441406,101.90677642822266,197.32061767578125,593.841064453125,1956.469970703125,21637.212890625
320,5.255465507507324,9.978052139282227,21.18286895751953,53.05014419555664,104.63589477539062,300.1098937988281,1044.20458984375,10536.8388671875
330,7.814074516296387,15.981956481933594,33.177146911621094,81.31471252441406,159.4935302734375,450.1484680175781,1557.9434814453125,16404.974609375
340,5.024642467498779,9.879759788513184,21.469947814941406,51.456722259521484,99.47767639160156,280.5343322753906,980.1636962890625,10506.208984375
350,6.498093605041504,12.72756576538086,26.653451919555664,67.26947021484375,137.13246154785156,398.6040344238281,1278.0341796875,13701.4599609375
360,3.057025194168091,6.007499694824219,12.777454376220703,30.566322326660156,61.34681701660156,173.67015075683594,600.1318359375,6353.8720703125
370,9.78161334991455,19.749277114868164,42.16395568847656,100.65604400634766,202.530029296875,581.7830200195312,1966.9539794921875,20665.908203125
380,7.233087062835693,15.140735626220703,31.09941864013672,72.14929962158203,146.6916046142578,406.9230041503906,1467.9278564453125,14852.0322265625
390,3.4564437866210938,6.882083892822266,15.009319305419922,35.646636962890625,73.49872589111328,200.65597534179688,713.4135131835938,7528.5009765625
400,4.5777692794799805,9.090904235839844,19.916231155395508,46.484439849853516,93.32088470458984,269.16436767578125,935.7587890625,10269.373046875
410,6.423032760620117,13.057522773742676,28.875789642333984,69.53162384033203,131.50926208496094,356.2218322753906,1320.594482421875,14001.6650390625
420,3.143832206726074,6.39468240737915,13.868111610412598,32.33991622924805,64.15418243408203,183.22586059570312,619.0926513671875,6873.595703125
430,7.809413909912109,16.026750564575195,35.94325256347656,81.25996398925781,165.8584747314453,454.5419006347656,1639.5518798828125,16601.873046875
440,3.8814783096313477,7.382275104522705,16.898338317871094,39.717010498046875,81.7799072265625,217.8694610595703,775.37744140625,8604.34765625
450,3.266383647918701,6.636067867279053,14.202958106994629,34.86073684692383,66.79437255859375,203.2169647216797,672.683837890625,7234.12890625
460,6.015536785125732,12.499829292297363,24.687519073486328,56.55881881713867,121.59718322753906,354.2689514160156,1225.4521484375,12828.458984375
470,3.447451591491699,6.4748992919921875,15.081295013427734,35.67984390258789,73.91769409179688,203.8740692138672,752.228759765625,7578.30322265625
480,3.404543876647949,6.676412105560303,14.923345565795898,35.95075988769531,73.29096221923828,203.2386016845703,734.6859130859375,7628.98095703125
490,2.9279367923736572,5.8293137550354,12.749277114868164,30.680267333984375,63.09823989868164,181.0071563720703,591.12744140625,6494.4150390625
500,3.0279431343078613,5.669402122497559,13.003523826599121,31.947965621948242,69.32527923583984,167.67642211914062,615.01708984375,6763.54833984375
510,3.0756611824035645,5.930186748504639,13.22922134399414,32.56011199951172,67.7354507446289,181.4091339111328,639.3299560546875,6818.74658203125
520,4.3519816398620605,9.375929832458496,20.57225227355957,48.647552490234375,97.94583892822266,290.04632568359375,984.0531616210938,10207.7763671875
530,3.506622314453125,7.083298206329346,16.66574478149414,38.03485107421875,81.32476043701172,227.55442810058594,789.9536743164062,8559.3271484375
540,2.3767542839050293,4.894411563873291,10.717379570007324,25.102243423461914,49.916812896728516,143.6352996826172,508.51934814453125,5609.66015625
550,2.2199573516845703,4.350897789001465,10.117279052734375,24.530393600463867,52.42493438720703,140.8867645263672,514.9911499023438,5308.7275390625
560,2.519467830657959,5.128127574920654,11.378320693969727,27.679689407348633,56.5415153503418,159.6981201171875,554.36669921875,5990.03857421875
570,2.636685848236084,5.401569843292236,12.68115520477295,29.30954360961914,57.051082611083984,169.99961853027344,579.2612915039062,6221.5283203125
580,2.1596200466156006,4.221316814422607,9.965592384338379,23.126134872436523,50.58644104003906,129.4981231689453,468.1800537109375,5200.783203125
590,2.4784884452819824,4.913555145263672,11.003442764282227,26.939485549926758,56.840145111083984,161.53372192382812,564.0482177734375,5797.99365234375
600,2.453618049621582,4.655412673950195,10.808058738708496,25.942718505859375,57.72494888305664,146.33792114257812,520.8643798828125,5540.18212890625
610,1.47467041015625,2.889204978942871,6.949006080627441,15.930732727050781,33.46163558959961,89.6580810546875,307.985595703125,3410.2783203125
620,1.4419870376586914,2.7972331047058105,6.647693634033203,15.878840446472168,34.22444152832031,92.1630859375,333.43145751953125,3325.460693359375
630,2.2240872383117676,4.2881364822387695,11.201861381530762,24.536745071411133,50.45271682739258,135.7552032470703,504.7488708496094,5256.20947265625
640,1.757965326309204,3.4078261852264404,8.80813980102539,18.707340240478516,40.16856002807617,105.36969757080078,403.9461669921875,4313.8779296875
650,1.9670604467391968,3.709805488586426,9.383484840393066,21.111988067626953,45.59611129760742,117.74781799316406,445.77227783203125,4833.93701171875
660,1.6388450860977173,3.291292667388916,7.9072346687316895,17.845458984375,35.76488494873047,100.6373291015625,365.3575439453125,3798.710205078125
670,1.5608692169189453,2.8967411518096924,7.2111663818359375,16.337261199951172,35.483375549316406,94.5284652709961,334.75384521484375,3445.559326171875
680,2.056833505630493,4.118133544921875,9.817264556884766,22.09907341003418,47.89645004272461,127.3099136352539,461.32806396484375,5035.22802734375
690,1.2962647676467896,2.496058940887451,6.367532730102539,13.244786262512207,28.791166305541992,75.47807312011719,284.1111755371094,3026.14599609375
700,1.4657411575317383,2.907064914703369,6.533931255340576,15.189214706420898,31.287351608276367,85.77336883544922,324.1300964355469,3367.904052734375
710,1.4159622192382812,2.906822443008423,7.352014541625977,15.581588745117188,35.19522476196289,96.66353607177734,336.2267150878906,3546.130859375
720,1.9793306589126587,3.5106725692749023,8.576131820678711,19.962726593017578,42.64013671875,112.22805786132812,437.10784912109375,4491.6259765625
730,1.7867685556411743,3.5779054164886475,9.695046424865723,19.81884002685547,41.324371337890625,112.95293426513672,398.66876220703125,4116.09912109375
740,1.5190473794937134,2.672285556793213,6.908017158508301,14.903258323669434,30.27706527709961,81.64768981933594,329.1956787109375,3099.667724609375
750,1.0198992490768433,2.111226797103882,5.781982898712158,10.910076141357422,22.08676528930664,59.84233856201172,221.59878540039062,2466.510009765625
760,1.3733844757080078,2.8094613552093506,6.726748466491699,14.22001838684082,32.40162658691406,86.55899810791016,317.356689453125,3186.018310546875
770,0.8200018405914307,1.661490797996521,3.879079580307007,8.955976486206055,16.958744049072266,52.361637115478516,174.48472595214844,1814.6585693359375
780,1.2704113721847534,2.314504861831665,6.234638214111328,13.164261817932129,29.473621368408203,76.80457305908203,306.64569091796875,2921.4951171875
790,1.0311355590820312,2.007047414779663,4.688291072845459,11.337024688720703,23.003511428833008,62.22133255004883,220.69882202148438,2392.966064453125
800,0.7874607443809509,1.5258513689041138,3.6292853355407715,8.045166015625,17.825716018676758,47.35322189331055,173.51417541503906,1712.3470458984375
810,2.702043056488037,4.726855278015137,12.15913200378418,27.34264373779297,52.35270309448242,153.94070434570312,574.8098754882812,5302.4169921875
820,1.1332571506500244,2.177121877670288,5.647505283355713,11.868250846862793,25.150442123413086,67.79508972167969,263.477294921875,2574.399658203125
830,1.251993179321289,2.511281728744507,7.133493900299072,12.63737678527832,28.776256561279297,81.49530029296875,304.1874694824219,2933.8857421875
840,0.7890618443489075,1.4244942665100098,3.6422016620635986,8.04782485961914,17.118196487426758,46.09305953979492,178.73060607910156,1755.088623046875
850,0.6591635346412659,1.2699135541915894,3.1849312782287598,6.519783020019531,14.323659896850586,38.131710052490234,144.81988525390625,1460.052734375
860,0.8048620820045471,1.5587422847747803,4.155409336090088,8.36662483215332,16.533828735351562,49.188011169433594,186.59490966796875,1702.693115234375
870,0.7433726787567139,1.4040882587432861,3.908885955810547,7.122771263122559,14.911781311035156,41.886051177978516,162.0856475830078,1541.8248291015625
880,0.5719964504241943,1.070879340171814,2.832519054412842,5.803919792175293,11.070765495300293,32.540889739990234,122.43368530273438,1237.6485595703125
890,0.7866011261940002,1.4940327405929565,3.6658244132995605,6.946943283081055,15.59602165222168,45.12630844116211,176.49609375,1717.719970703125
900,0.882779061794281,1.606976866722107,4.215804100036621,9.748117446899414,18.02374839782715,55.86099624633789,198.50502014160156,1808.28564453125
910,0.8731101155281067,1.635520577430725,4.088669300079346,8.641180992126465,16.765439987182617,48.36851501464844,187.1148223876953,1825.9722900390625
920,0.6535028219223022,1.252427577972412,3.29929256439209,6.338555812835693,12.812644004821777,37.463497161865234,145.6141357421875,1390.0546875
930,0.7226519584655762,1.3927040100097656,4.3221259117126465,7.848001480102539,15.865428924560547,41.96726608276367,170.16311645507812,1727.7763671875
940,0.5048567652702332,0.9429078698158264,2.355271339416504,5.105158805847168,9.517189025878906,28.040788650512695,114.76359558105469,1073.87890625
950,0.6731362342834473,1.4448124170303345,3.648084878921509,7.489344120025635,13.33705997467041,40.760948181152344,162.9945068359375,1567.9893798828125
960,0.4500904083251953,0.8081798553466797,2.201262950897217,4.275180339813232,8.613035202026367,24.570619583129883,97.93499755859375,961.9962158203125
970,0.5263078212738037,0.9007365703582764,2.520916223526001,5.396356105804443,10.155323028564453,26.94363021850586,114.00007629394531,1248.186767578125
980,0.8129696249961853,1.4131888151168823,3.9164657592773438,7.196378707885742,15.027263641357422,47.12189865112305,184.150390625,1577.1904296875
990,0.6283502578735352,1.2156964540481567,3.022489070892334,6.26002311706543,12.81433391571045,36.108253479003906,149.87843322753906,1309.9224853515625
1000,0.6345325112342834,1.0982478857040405,2.7651264667510986,5.7514166831970215,11.66275691986084,33.998443603515625,143.2119140625,1248.3887939453125
1010,0.4983227550983429,0.9473236203193665,2.2513010501861572,4.436471939086914,8.967772483825684,26.713605880737305,106.52568054199219,1032.837158203125
1020,0.558125913143158,0.9669997096061707,3.0024499893188477,5.200197696685791,9.942121505737305,30.97466468811035,125.79289245605469,1154.27392578125
1030,0.5422056913375854,0.9419373869895935,2.6268668174743652,4.875542163848877,9.959351539611816,31.984529495239258,128.3595733642578,1180.0625
1040,0.5580098032951355,1.116162896156311,3.072207450866699,5.69058895111084,11.050623893737793,32.291751861572266,127.40626525878906,1174.353515625
1050,0.4218721091747284,0.7462986707687378,2.0247464179992676,3.8804450035095215,7.619339942932129,23.757719039916992,93.40669250488281,790.3955688476562
1060,0.41337695717811584,0.7280256152153015,1.7922025918960571,3.4693233966827393,7.122630596160889,20.598451614379883,85.91165161132812,747.2947998046875
1070,0.508779764175415,0.8546659350395203,2.258293867111206,4.195019721984863,8.046504974365234,23.82982635498047,110.57327270507812,935.1211547851562
1080,0.40993809700012207,0.7442532777786255,1.9084985256195068,4.007427215576172,7.194160461425781,23.285051345825195,87.09664916992188,833.671875
1090,0.5461389422416687,1.0943217277526855,2.9542436599731445,5.868117332458496,9.799274444580078,33.92646789550781,117.8062744140625,1183.9765625
1100,0.45611217617988586,0.7791927456855774,2.259920597076416,3.8499090671539307,7.166604995727539,21.919038772583008,90.75885009765625,832.5014038085938
1110,0.49850189685821533,0.90052729845047,2.7577733993530273,5.1136932373046875,9.77769660949707,29.342622756958008,119.28532409667969,1006.4866943359375
1120,0.6994781494140625,1.14760160446167,3.071819305419922,6.491835594177246,10.780499458312988,36.56865310668945,157.75555419921875,1383.188232421875
1130,0.49633002281188965,0.8952187895774841,2.344524621963501,4.3706207275390625,8.181821823120117,29.520294189453125,105.27249908447266,1012.744384765625
1140,0.6117228865623474,1.0102548599243164,2.703435182571411,5.251632213592529,9.373523712158203,33.43592834472656,124.02539825439453,1147.1087646484375
1150,0.5684667229652405,0.9330778121948242,2.645857572555542,4.666726589202881,8.760736465454102,26.918025970458984,119.8238296508789,992.7838745117188
1160,0.3971007764339447,0.6855959296226501,1.793459415435791,3.5817582607269287,6.1098761558532715,22.519977569580078,86.67120361328125,742.867919921875
1170,0.43632662296295166,0.6835154891014099,1.9796048402786255,3.862731695175171,6.8465256690979,20.738670349121094,98.770263671875,832.3147583007812
1180,0.3440908193588257,0.6277711391448975,1.8953075408935547,3.1257991790771484,5.784383773803711,18.237998962402344,79.07757568359375,671.843994140625
1190,0.4522923529148102,0.8321166634559631,2.2529356479644775,4.3854289054870605,7.9060845375061035,27.37428092956543,111.1655044555664,871.7293701171875
1200,0.3626861870288849,0.6432170271873474,1.8358771800994873,3.0326075553894043,5.437784194946289,18.330039978027344,77.3259048461914,704.9576416015625
1210,0.2718035876750946,0.44993868470191956,1.3229520320892334,2.4373326301574707,4.321467399597168,12.831212997436523,56.67728042602539,483.91400146484375
1220,0.284214049577713,0.5151190757751465,1.3418233394622803,2.8334383964538574,4.701324939727783,12.910749435424805,66.13553619384766,510.1495666503906
1230,0.2589517831802368,0.45307064056396484,1.1732475757598877,2.2894935607910156,3.997046947479248,13.542767524719238,55.723209381103516,481.20965576171875
1240,0.39610153436660767,0.6651939153671265,2.011784553527832,3.6862313747406006,6.275948524475098,21.225936889648438,91.4207534790039,740.7399291992188
1250,0.23673216998577118,0.394153356552124,1.0956647396087646,2.0533406734466553,3.612163782119751,10.547981262207031,50.67841720581055,411.5699768066406
1260,0.4427878260612488,0.6969541311264038,2.1858348846435547,4.25358247756958,7.00166130065918,21.60841178894043,107.79330444335938,787.634033203125
1270,0.2709675431251526,0.4618508517742157,1.3591282367706299,2.390322208404541,4.455690860748291,13.993236541748047,60.66109848022461,504.90130615234375
1280,0.30148810148239136,0.46518591046333313,1.2718037366867065,2.6553144454956055,5.100387096405029,13.754382133483887,71.31378173828125,574.8504638671875
1290,0.2558760643005371,0.4350062906742096,1.2618128061294556,2.1421420574188232,3.801764965057373,13.096723556518555,54.158103942871094,466.5103759765625
1300,0.1821681410074234,0.2933029234409332,0.7800819873809814,1.4686185121536255,2.583185911178589,8.251379013061523,39.52671813964844,313.2567138671875
1310,0.2547033429145813,0.4486073851585388,1.2541654109954834,2.1730167865753174,3.8394713401794434,12.671298027038574,58.04059982299805,464.8981628417969
1320,0.5136713981628418,0.8825139403343201,2.451634168624878,4.343850612640381,7.743659973144531,23.49613380432129,118.05757141113281,959.6135864257812
1330,0.20421940088272095,0.33071285486221313,0.9399402141571045,1.6306012868881226,2.9070146083831787,10.035884857177734,45.58977127075195,351.3264465332031
1340,0.2664537727832794,0.41273802518844604,1.2800805568695068,2.3622281551361084,4.00532341003418,12.412891387939453,62.32804489135742,483.9833068847656
1350,0.2892274558544159,0.4957157373428345,1.4651492834091187,2.5268630981445312,4.469223976135254,13.761235237121582,66.94275665283203,557.6657104492188
1360,0.27140018343925476,0.432798832654953,1.2511827945709229,2.368370771408081,3.7692720890045166,12.451885223388672,64.26509857177734,412.6043701171875
1370,0.3142712414264679,0.4831094741821289,1.3044110536575317,2.433505058288574,4.613275051116943,14.447700500488281,64.71192169189453,514.1474609375
1380,0.19889484345912933,0.302450954914093,0.8721775412559509,1.517775535583496,2.630551815032959,8.666197776794434,42.53765869140625,300.3131103515625
1390,0.3113316595554352,0.5977233648300171,1.803242564201355,2.892611026763916,5.240020275115967,15.311098098754883,75.65931701660156,635.1793823242188
1400,0.22460468113422394,0.3612767457962036,1.0354580879211426,1.8292133808135986,2.9596102237701416,10.247063636779785,50.41973114013672,386.6802673339844
1410,0.16656917333602905,0.24979135394096375,0.7610052227973938,1.3209489583969116,2.1408534049987793,7.441385746002197,34.19356155395508,262.6028747558594
1420,0.13683871924877167,0.20439612865447998,0.6132412552833557,1.0647237300872803,1.643162488937378,5.433259010314941,26.18311309814453,201.9041748046875
1430,0.19039131700992584,0.3066463768482208,0.9156389832496643,1.6045310497283936,2.545579195022583,8.774456024169922,42.517704010009766,327.9266662597656
1440,0.16976399719715118,0.2618361711502075,0.7957249879837036,1.3848901987075806,2.0963284969329834,7.452568054199219,38.369606018066406,287.82513427734375
1450,0.12034998834133148,0.18087156116962433,0.5533881783485413,0.9348906874656677,1.3866956233978271,5.024040699005127,25.118558883666992,187.8309783935547
1460,0.255273699760437,0.40993428230285645,1.3161941766738892,2.2855703830718994,3.4079530239105225,12.308979034423828,56.443294525146484,462.02642822265625
1470,0.11627942323684692,0.1734074056148529,0.5828577280044556,0.9012277126312256,1.3313658237457275,4.714681625366211,25.048038482666016,190.61517333984375
1480,0.14635494351387024,0.2315540462732315,0.7312557101249695,1.2400199174880981,1.8528923988342285,6.554271221160889,37.44060134887695,260.9804992675781
1490,0.14200171828269958,0.22059252858161926,0.7061076164245605,1.2023271322250366,1.7988301515579224,5.78891134262085,31.19252586364746,227.01910400390625
1500,0.1853906363248825,0.29683127999305725,1.0060967206954956,1.6005979776382446,2.300746440887451,8.763432502746582,48.52271270751953,344.3076477050781
1510,0.10783994197845459,0.16235649585723877,0.5403209924697876,0.8552356362342834,1.2168389558792114,4.622053623199463,24.485790252685547,182.90106201171875
1520,0.1240803599357605,0.1680147498846054,0.5782994031906128,0.984126627445221,1.362884759902954,4.475251197814941,32.322418212890625,181.51654052734375
1530,0.19542722404003143,0.31850266456604004,1.077194333076477,1.702461838722229,2.4781429767608643,8.741320610046387,44.38975143432617,357.9684143066406
1540,0.09498784691095352,0.13587722182273865,0.46776488423347473,0.7133159041404724,1.0476901531219482,3.8315539360046387,21.337596893310547,162.22218322753906
1550,0.07812417298555374,0.10310982167720795,0.3463887572288513,0.5452060103416443,0.7557469606399536,2.926335096359253,16.212772369384766,116.45108795166016
1560,0.16401763260364532,0.2369379699230194,0.7792850136756897,1.2836195230484009,1.8190839290618896,6.412169456481934,45.10284423828125,271.83935546875
1570,0.12775284051895142,0.20566774904727936,0.7056453824043274,1.0554802417755127,1.5686476230621338,5.984069347381592,34.69544982910156,270.9881896972656
1580,0.08118516206741333,0.11136046797037125,0.4016874432563782,0.5922390222549438,0.8109132051467896,2.9325482845306396,19.213603973388672,132.28305053710938
1590,0.08633656799793243,0.11253433674573898,0.4029138684272766,0.6010195016860962,0.8729773759841919,2.841203451156616,20.070663452148438,126.60038757324219
1600,0.12067899852991104,0.1704965978860855,0.6115151047706604,0.9478988647460938,1.3621677160263062,4.669210433959961,27.929271697998047,211.79713439941406
1610,0.06939174234867096,0.08574261516332626,0.3133377432823181,0.459462434053421,0.6453585624694824,2.2505853176116943,15.723626136779785,105.17707824707031
1620,0.07137753069400787,0.0886809378862381,0.3394933342933655,0.5060678124427795,0.7017943263053894,2.3135769367218018,16.43358039855957,106.0626220703125
1630,0.09029331803321838,0.1152157261967659,0.42968395352363586,0.6363568902015686,0.9572077393531799,3.055607795715332,22.364622116088867,134.38722229003906
1640,0.05932175740599632,0.07306112349033356,0.26353782415390015,0.3767552673816681,0.5505892634391785,1.90592360496521,14.409485816955566,85.9406967163086
1650,0.0954175516963005,0.13124234974384308,0.4924737811088562,0.7365105748176575,1.092668056488037,3.6308109760284424,27.668087005615234,161.8823699951172
1660,0.0844326838850975,0.10236488282680511,0.40394389629364014,0.616520345211029,0.8599473834037781,2.695253849029541,19.06988525390625,122.85352325439453
1670,0.08100460469722748,0.09794788807630539,0.3682136833667755,0.5554022789001465,0.8040164113044739,2.7337357997894287,20.911251068115234,133.45814514160156
1680,0.06508563458919525,0.07461966574192047,0.29241201281547546,0.45135101675987244,0.6186249852180481,2.054102897644043,15.609150886535645,98.67694091796875
1690,0.056727681308984756,0.0649285688996315,0.26206862926483154,0.39276322722435,0.5498709082603455,1.9084713459014893,14.775067329406738,92.0191879272461
1700,0.06251587718725204,0.06693785637617111,0.26378434896469116,0.4034804701805115,0.561961829662323,1.8971672058105469,15.018326759338379,92.33236694335938
1710,0.06657014042139053,0.08043299615383148,0.34644612669944763,0.47672298550605774,0.6806754469871521,2.2705883979797363,18.28183937072754,109.64688110351562
1720,0.05714961513876915,0.06362937390804291,0.26243361830711365,0.3855074644088745,0.5467624664306641,1.9123653173446655,16.081707000732422,92.9320297241211
1730,0.055980246514081955,0.06191049516201019,0.2429552674293518,0.3625541925430298,0.5195584893226624,1.7915918827056885,14.398871421813965,88.99869537353516
1740,0.06260364502668381,0.06717414408922195,0.29051828384399414,0.39428165555000305,0.6331349015235901,2.1325111389160156,16.27359962463379,96.91505432128906
1750,0.05725795775651932,0.061887938529253006,0.22970321774482727,0.36157363653182983,0.5917986035346985,1.9397006034851074,15.933632850646973,90.70904541015625
1760,0.052648574113845825,0.05004546046257019,0.2021811604499817,0.3087504804134369,0.4899073839187622,1.6037869453430176,12.768948554992676,74.33380889892578
1770,0.04880731925368309,0.04742588847875595,0.20035217702388763,0.31002500653266907,0.48447510600090027,1.6710820198059082,12.950821876525879,75.33294677734375
1780,0.03948087990283966,0.037297870963811874,0.1619710922241211,0.23697730898857117,0.3494870662689209,1.1778712272644043,9.769041061401367,58.929481506347656
1790,0.05619551241397858,0.05137137696146965,0.2289735972881317,0.3484567105770111,0.5488036274909973,1.608121633529663,15.104076385498047,92.03121185302734
1800,0.06667046993970871,0.062216028571128845,0.2703857421875,0.4172981381416321,0.6711598634719849,1.9101366996765137,19.111785888671875,105.11150360107422
1810,0.06144711375236511,0.05862989276647568,0.25431904196739197,0.3896045684814453,0.6004040837287903,1.9472994804382324,18.098112106323242,98.20793914794922
1820,0.03745892643928528,0.03325597569346428,0.14781033992767334,0.21464554965496063,0.31102225184440613,1.0855293273925781,10.167149543762207,55.40657424926758
1830,0.03960674628615379,0.032653599977493286,0.15082789957523346,0.21984906494617462,0.3149276077747345,1.0937212705612183,11.032228469848633,59.509090423583984
1840,0.03625526279211044,0.03050156868994236,0.13703948259353638,0.20513476431369781,0.293119877576828,0.9847336411476135,9.542341232299805,53.5635986328125
1850,0.05218268185853958,0.04781316965818405,0.21570681035518646,0.34455937147140503,0.4931690990924835,1.5819753408432007,14.778995513916016,83.5364761352539
1860,0.029022101312875748,0.022240469232201576,0.09294968843460083,0.14318108558654785,0.21910443902015686,0.6954922080039978,7.204525947570801,37.740020751953125
1870,0.037561070173978806,0.02833368256688118,0.12691015005111694,0.21009168028831482,0.29475268721580505,0.9665527939796448,9.824280738830566,51.75048065185547
1880,0.04722154885530472,0.03580515459179878,0.18846313655376434,0.279865562915802,0.39063650369644165,1.3920398950576782,14.720805168151855,77.71414184570312
1890,0.03413914516568184,0.025283917784690857,0.12285911291837692,0.18455645442008972,0.25380945205688477,1.0000346899032593,9.081443786621094,50.58207321166992
1900,0.031103508546948433,0.021943341940641403,0.1087668314576149,0.16101838648319244,0.22012853622436523,0.8115281462669373,8.197386741638184,43.963157653808594
1910,0.02278386615216732,0.01540428213775158,0.07079079002141953,0.10921277850866318,0.155474454164505,0.544829249382019,5.954928874969482,31.282392501831055
1920,0.03292730823159218,0.022393690422177315,0.11722102016210556,0.17425119876861572,0.23374758660793304,0.8369153738021851,9.483268737792969,49.4433708190918
1930,0.029656678438186646,0.020318103954195976,0.10651367157697678,0.1537219136953354,0.21577364206314087,0.7446032166481018,8.290986061096191,43.45865249633789
1940,0.029724277555942535,0.019510915502905846,0.09574980288743973,0.15298764407634735,0.21347621083259583,0.7086939811706543,8.928352355957031,43.19853210449219
1950,0.026360008865594864,0.016307992860674858,0.0952453538775444,0.1260596662759781,0.17604142427444458,0.6610766649246216,7.722377300262451,40.4516716003418
1960,0.023801397532224655,0.015286607667803764,0.08350313454866409,0.11645268648862839,0.16291069984436035,0.602876603603363,6.575759410858154,33.412025451660156
1970,0.022418290376663208,0.013318800367414951,0.07108674943447113,0.10191314667463303,0.14371226727962494,0.520024299621582,6.273836135864258,31.611675262451172
1980,0.02463686093688011,0.017609309405088425,0.08341608196496964,0.1286119818687439,0.2086251676082611,0.6036035418510437,7.772243022918701,34.38911056518555
1990,0.01978905312716961,0.012844271026551723,0.06329132616519928,0.0877719521522522,0.12003286182880402,0.4061585068702698,5.0648322105407715,25.642982482910156
2000,0.033848170191049576,0.02328200824558735,0.15447664260864258,0.22035624086856842,0.31376907229423523,1.0230176448822021,14.562273979187012,70.6039047241211
2010,0.0253194198012352,0.01739860512316227,0.09646637737751007,0.15046146512031555,0.20285692811012268,0.6842162609100342,9.98020076751709,45.378841400146484
2020,0.018155742436647415,0.011033645831048489,0.06027824804186821,0.08933065831661224,0.1164921224117279,0.41366904973983765,5.692204475402832,26.724992752075195
2030,0.015804551541805267,0.00877923984080553,0.050844285637140274,0.06705476343631744,0.08264446258544922,0.3561061918735504,4.0197882652282715,21.749834060668945
2040,0.021260196343064308,0.015249152667820454,0.08354804664850235,0.11250264197587967,0.14449885487556458,0.8345271348953247,6.811385154724121,35.03445816040039
2050,0.017219416797161102,0.010477399453520775,0.05486021563410759,0.07687332481145859,0.09632428735494614,0.38558587431907654,4.991670608520508,24.629718780517578
2060,0.018913058564066887,0.009547753259539604,0.0716722160577774,0.09521622955799103,0.11041335761547089,0.544588029384613,6.345952033996582,34.13460159301758
2070,0.016434291377663612,0.010619007982313633,0.05447186529636383,0.0752531886100769,0.097745381295681,0.35920262336730957,4.853939056396484,23.3917236328125
2080,0.016314338892698288,0.008739378303289413,0.056285277009010315,0.07297389209270477,0.08349160104990005,0.3778022229671478,4.729136943817139,25.95747184753418
2090,0.01290026493370533,0.006978842429816723,0.043968360871076584,0.057673316448926926,0.0691368356347084,0.32915520668029785,4.0457916259765625,21.368385314941406
2100,0.01629653200507164,0.00820042286068201,0.05906033515930176,0.08436594158411026,0.09671523422002792,0.45103397965431213,6.336662292480469,31.354978561401367
2110,0.013362923637032509,0.007718221750110388,0.04470151290297508,0.06096964702010155,0.0746999979019165,0.31840336322784424,4.187190532684326,21.121715545654297
2120,0.014277220703661442,0.0074556441977620125,0.049999356269836426,0.06418631970882416,0.0753619447350502,0.31753024458885193,4.479483127593994,25.172639846801758
2130,0.013149089179933071,0.0067686098627746105,0.048845164477825165,0.06536426395177841,0.07329846173524857,0.3566223680973053,4.570194244384766,27.310054779052734
2140,0.012924496084451675,0.009207145310938358,0.049520693719387054,0.07230787724256516,0.09530410170555115,0.33381590247154236,4.363303184509277,22.549270629882812
2150,0.012003875337541103,0.006688284687697887,0.04070287197828293,0.052113015204668045,0.06439168006181717,0.2687978446483612,3.765777111053467,19.988262176513672
2160,0.010659266263246536,0.0060103596188127995,0.036433733999729156,0.049080900847911835,0.05946509912610054,0.2594943344593048,3.7093377113342285,18.42698860168457
2170,0.008498696610331535,0.004029318690299988,0.02687538042664528,0.03218265250325203,0.03465288132429123,0.21354655921459198,2.5149002075195312,14.781845092773438
2180,0.014400619082152843,0.007077089045196772,0.05840132012963295,0.07642410695552826,0.08889052271842957,0.42797741293907166,6.132582664489746,30.545608520507812
2190,0.010718023404479027,0.007261492777615786,0.04088856652379036,0.05974374711513519,0.08256151527166367,0.31653904914855957,4.5794501304626465,20.793176651000977
2200,0.007857109420001507,0.00418592244386673,0.027889730408787727,0.03414763882756233,0.03873024135828018,0.21463190019130707,2.5141053199768066,14.866031646728516
2210,0.008328191936016083,0.004128898493945599,0.032319698482751846,0.03903840109705925,0.043247222900390625,0.23865877091884613,3.2048518657684326,16.592174530029297
2220,0.006469860672950745,0.003535468364134431,0.02459578774869442,0.028172316029667854,0.029885830357670784,0.1916985958814621,2.141491651535034,13.266950607299805
2230,0.007144805509597063,0.0040057068690657616,0.028795789927244186,0.03672062233090401,0.038456108421087265,0.22022156417369843,2.651496410369873,14.955452919006348
2240,0.006847301963716745,0.0035241227596998215,0.025989869609475136,0.03051910735666752,0.03298737481236458,0.18815094232559204,2.496612548828125,13.825735092163086
2250,0.005807858891785145,0.0031089482363313437,0.02094857208430767,0.023712310940027237,0.02572142891585827,0.1704086810350418,1.7824809551239014,15.208822250366211
2260,0.006192309316247702,0.004039322026073933,0.02318919636309147,0.029247445985674858,0.03427090123295784,0.1663045883178711,2.245009183883667,11.947023391723633
2270,0.0063521419651806355,0.0037765619345009327,0.025204988196492195,0.03198651596903801,0.0366944894194603,0.18960607051849365,2.5306754112243652,13.195422172546387
2280,0.004953129217028618,0.0028626760467886925,0.018357841297984123,0.02173796109855175,0.02457694709300995,0.1479119509458542,1.7488139867782593,10.454361915588379
2290,0.006077208556234837,0.00354009703733027,0.026630248874425888,0.03572538122534752,0.03964918851852417,0.21068333089351654,2.736281633377075,14.314949035644531
2300,0.004485281649976969,0.0025715462397783995,0.01592237502336502,0.020021548494696617,0.02129237912595272,0.13728603720664978,1.5699490308761597,9.490533828735352
2310,0.0038561488036066294,0.0019710210617631674,0.014229594729840755,0.016679879277944565,0.01663867197930813,0.1282588392496109,1.3426780700683594,9.352385520935059
2320,0.004122971557080746,0.0024874394293874502,0.015778502449393272,0.02204362489283085,0.0253045205026865,0.13999758660793304,1.782470941543579,10.129547119140625
2330,0.0036237910389900208,0.0018766069551929832,0.013218969106674194,0.017167240381240845,0.018070098012685776,0.12052863836288452,1.3979265689849854,8.816996574401855
2340,0.0036329205613583326,0.0017723735654726624,0.015340522862970829,0.020321084186434746,0.02008865401148796,0.14075826108455658,1.6544817686080933,9.935675621032715
2350,0.004346349276602268,0.0021133464761078358,0.020312845706939697,0.02771294116973877,0.028025254607200623,0.19554978609085083,2.2291958332061768,13.13858699798584
2360,0.003582864534109831,0.001945430994965136,0.013215158134698868,0.017279718071222305,0.01811489835381508,0.11164945363998413,1.518053650856018,8.50826644897461
2370,0.003161556785926223,0.0014491808833554387,0.013765541836619377,0.01809387095272541,0.01824931800365448,0.13242940604686737,1.4551706314086914,9.49802303314209
2380,0.002845518523827195,0.0014897206565365195,0.009900093078613281,0.013640888966619968,0.015503604896366596,0.09387952834367752,1.1069926023483276,6.868934631347656
2390,0.003018611576408148,0.0014416368212550879,0.011618576943874359,0.015846481546759605,0.01648549735546112,0.11385143548250198,1.2439920902252197,8.292888641357422
2400,0.0027020482812076807,0.0011197555577382445,0.010434607975184917,0.013355156406760216,0.012690164148807526,0.10029108077287674,1.1130651235580444,7.595733165740967
2410,0.0021907270420342684,0.0009979213355109096,0.007238097954541445,0.009321973659098148,0.009794100187718868,0.07288277894258499,0.756751298904419,5.7943196296691895
2420,0.0024715973995625973,0.001074028667062521,0.008497492410242558,0.010639996267855167,0.010497362352907658,0.08263371139764786,0.8327658772468567,6.427612781524658
2430,0.00220262398943305,0.001071686390787363,0.007760371081531048,0.010359453037381172,0.010668985545635223,0.07618944346904755,0.8042873740196228,6.286729335784912
2440,0.00252751843072474,0.0012316564098000526,0.009369286708533764,0.013542492873966694,0.016295943409204483,0.08644142746925354,1.1250697374343872,7.4522600173950195
2450,0.001825608778744936,0.0008734249859116971,0.00695528369396925,0.008874848484992981,0.009751560166478157,0.07633261382579803,0.7585411071777344,6.579713821411133
2460,0.0017449817387387156,0.0007607247098349035,0.0062440247274935246,0.0073829772882163525,0.007471148855984211,0.062177035957574844,0.6233829855918884,5.605792045593262
2470,0.001938313595019281,0.0010016132146120071,0.007039792835712433,0.010348633863031864,0.011493232101202011,0.07121317833662033,0.9200571179389954,5.954715728759766
2480,0.0020926157012581825,0.0009528600494377315,0.008256972767412663,0.011942497454583645,0.012224294245243073,0.08974964171648026,1.0725808143615723,7.3538818359375
2490,0.0015027407789602876,0.0009124179487116635,0.005546655040234327,0.008848952129483223,0.010083969682455063,0.06686671823263168,0.7889647483825684,5.4845404624938965
2500,0.0015343588311225176,0.0009013792150653899,0.006177166476845741,0.009271994233131409,0.009996054694056511,0.06998918950557709,0.8078359961509705,5.961236000061035
2510,0.0013159940717741847,0.0006282496615312994,0.0062736570835113525,0.007464283145964146,0.007183833047747612,0.07563874125480652,0.6945620775222778,7.305019378662109
2520,0.0012857835972681642,0.0005977412802167237,0.005780886393040419,0.007357848808169365,0.00717832800000906,0.07163824886083603,0.6384688019752502,7.214576244354248
2530,0.001192182651720941,0.0007323845056816936,0.005787173751741648,0.0077334619127213955,0.008950035087764263,0.09044748544692993,0.7783027291297913,11.508893966674805
2540,0.0009150818805210292,0.0006281191599555314,0.004101638216525316,0.005097748711705208,0.0060653178952634335,0.05348103865981102,0.4474804997444153,5.44012975692749
2550,0.001096168882213533,0.0006328678573481739,0.005148301832377911,0.006533368490636349,0.00802912749350071,0.06706979870796204,0.6649937629699707,6.265472412109375
2560,0.0010796631686389446,0.0008062241249717772,0.004588901065289974,0.007773555349558592,0.010675588622689247,0.060471560806035995,0.749817430973053,5.134555339813232
2570,0.0008260341710411012,0.0006020605796948075,0.0035791131667792797,0.005030826199799776,0.0069127874448895454,0.04689610376954079,0.4792027175426483,4.392815589904785
2580,0.0007349397637881339,0.0005302581121213734,0.0037041758187115192,0.004475446883589029,0.005607139319181442,0.05178854241967201,0.431073397397995,4.9267473220825195
2590,0.0007015267037786543,0.0005516571691259742,0.0034144201781600714,0.0042110467329621315,0.005191613454371691,0.04794309288263321,0.3894650936126709,4.34084939956665
2600,0.0007646033773198724,0.0007036454626359046,0.003760191146284342,0.005500354338437319,0.0072508035227656364,0.054499007761478424,0.5602055788040161,4.7695417404174805
2610,0.0006520397728309035,0.0007121788803488016,0.0032117629889398813,0.004734395537525415,0.006116739474236965,0.04799191281199455,0.4675668776035309,4.295199394226074
2620,0.0007295354153029621,0.0007592513575218618,0.00351151404902339,0.0057169366627931595,0.007657308597117662,0.04982369765639305,0.5660370588302612,4.3327155113220215
2630,0.0006945744971744716,0.0007458311156369746,0.0036091881338506937,0.005423030816018581,0.00834529660642147,0.05184294655919075,0.5606352090835571,7.585300445556641
2640,0.0005647898651659489,0.0006124104256741703,0.0029828643891960382,0.004621974658221006,0.005727959331125021,0.044982511550188065,0.4303932189941406,4.18239688873291
2650,0.0005096822278574109,0.0005575369577854872,0.0028550364077091217,0.003387187607586384,0.004291290882974863,0.04055831953883171,0.28048792481422424,3.885746955871582
2660,0.0004940548096783459,0.0005071761552244425,0.0029105166904628277,0.003963666968047619,0.005176958162337542,0.04258712753653526,0.38214248418807983,4.094877243041992
2670,0.0004620412364602089,0.0005138300475664437,0.0026268528308719397,0.0033912197686731815,0.004207455087453127,0.036824095994234085,0.27349981665611267,3.788195848464966
2680,0.0005135656683705747,0.0006144539802335203,0.003050141269341111,0.0042798700742423534,0.005523052532225847,0.046021658927202225,0.40372151136398315,4.72084379196167
2690,0.00039804918924346566,0.000441880663856864,0.0026707337237894535,0.0029015284962952137,0.0034904549829661846,0.04101879522204399,0.29577839374542236,4.330445289611816
2700,0.00036124384496361017,0.0004102211387362331,0.0024912217631936073,0.002647499553859234,0.0030926556792110205,0.036965664476156235,0.2570733428001404,4.030876159667969
2710,0.0003852718509733677,0.0005087048630230129,0.0026537710800766945,0.003167194314301014,0.003917172085493803,0.0388108529150486,0.2848379909992218,5.081852436065674
2720,0.0003937422588933259,0.0005256357253529131,0.002408119384199381,0.0033806602004915476,0.0037830807268619537,0.033942122012376785,0.3120945692062378,4.171910285949707
2730,0.00040349611663259566,0.0004766065685544163,0.0028336821123957634,0.0034163312520831823,0.003681159345433116,0.04366304725408554,0.35308587551116943,5.087768077850342
2740,0.00032651328365318477,0.0005041713593527675,0.002413890790194273,0.003373269224539399,0.003907862585037947,0.03966894373297691,0.2721479833126068,5.966667652130127
2750,0.0004314306133892387,0.0006532587576657534,0.003018438583239913,0.0053046876564621925,0.005357207264751196,0.04797476902604103,0.506795346736908,5.2627058029174805
2760,0.0002775001630652696,0.0004248755285516381,0.0021694418974220753,0.002714110305532813,0.0029567494057118893,0.02971983328461647,0.19790641963481903,3.469128370285034
2770,0.0003362038405612111,0.0004920068895444274,0.002286098198965192,0.0035952713806182146,0.003617678303271532,0.03293461352586746,0.28195521235466003,3.699415445327759
2780,0.00027672896976582706,0.0004595897044055164,0.002218513051047921,0.003255546558648348,0.0032266834750771523,0.03146658465266228,0.2440403252840042,3.8227720260620117
2790,0.00032828852999955416,0.0005437327781692147,0.002552788471803069,0.004063104745000601,0.004107546992599964,0.042707476764917374,0.35653412342071533,4.647062301635742
2800,0.0003272464091423899,0.0005703060887753963,0.0023972413036972284,0.0039779371581971645,0.0038671898655593395,0.03480715677142143,0.3052655756473541,4.013273239135742
2810,0.0003286390274297446,0.0006217893678694963,0.0024817297235131264,0.004665321204811335,0.004384972155094147,0.03925624489784241,0.36834728717803955,4.3461408615112305
2820,0.0002767346741165966,0.0004990341840311885,0.002231644233688712,0.0035130956675857306,0.0035880424547940493,0.034260835498571396,0.27963170409202576,5.01677131652832
2830,0.00027431431226432323,0.0004201988922432065,0.0021445760503411293,0.00314794247969985,0.002980234567075968,0.03038571961224079,0.22076302766799927,3.518620729446411
2840,0.0002305546950083226,0.0004208762547932565,0.0019407375948503613,0.00284785614348948,0.002580883214250207,0.027843426913022995,0.1810658574104309,3.4860918521881104
2850,0.0002532706130295992,0.00048338930355384946,0.002050755312666297,0.0031082623172551394,0.0026869799476116896,0.028306711465120316,0.17010502517223358,3.8360443115234375
2860,0.00023271975805982947,0.00042879889952018857,0.0021030816715210676,0.003849511034786701,0.003022582968696952,0.03211991488933563,0.25818774104118347,3.940282106399536
2870,0.00023779038747306913,0.00037544278893619776,0.002026023343205452,0.003254929091781378,0.002647717483341694,0.02999832108616829,0.21918809413909912,3.707061290740967
2880,0.00022088758123572916,0.0003652141022030264,0.001993221929296851,0.002416023286059499,0.0020477825310081244,0.028238626196980476,0.14747503399848938,3.914558172225952
2890,0.00022046077356208116,0.0003964969655498862,0.0019786255434155464,0.003609016304835677,0.0027115363627672195,0.030349915847182274,0.2274293750524521,3.743500232696533
2900,0.00022228884336072952,0.00040616828482598066,0.0019292777869850397,0.003032650565728545,0.002348674926906824,0.02857687883079052,0.16603294014930725,3.6985228061676025
2910,0.00021942621970083565,0.0004234885855112225,0.0019158250652253628,0.0034749351907521486,0.00272378814406693,0.028388848528265953,0.1830175817012787,3.733166217803955
2920,0.00021135051792953163,0.0003020157164428383,0.0018370774341747165,0.002356176497414708,0.0019658738747239113,0.024532316252589226,0.1257297247648239,3.42632794380188
2930,0.0002217184955952689,0.0003934215637855232,0.0019381206948310137,0.0032974553760141134,0.0025569985155016184,0.02862025797367096,0.17344175279140472,3.8713483810424805
2940,0.00018140178872272372,0.000333040370605886,0.0017945222789421678,0.002460170304402709,0.002044347347691655,0.02647944539785385,0.1455329954624176,3.6486806869506836
2950,0.0001843774225562811,0.0003493000112939626,0.001872694818302989,0.003191289957612753,0.0023463324178010225,0.029198097065091133,0.18199878931045532,3.9054782390594482
2960,0.00019021511252503842,0.0003809957124758512,0.0018147684168070555,0.0031735606025904417,0.002319134073331952,0.027294036000967026,0.15941482782363892,3.5930778980255127
2970,0.00018599446048028767,0.00043124164221808314,0.0018434120574966073,0.0031990380957722664,0.0024012422654777765,0.02608814835548401,0.14952099323272705,3.60813570022583
2980,0.0001726126647554338,0.0003137530875392258,0.0017534114886075258,0.002184719778597355,0.001730613992549479,0.023816106840968132,0.10673502832651138,3.3310115337371826
2990,0.00015571853145956993,0.0002777049958240241,0.0017544834408909082,0.002146298298612237,0.0017192625673487782,0.02577512152493,0.10728415846824646,3.50681734085083
3000,0.0001689861819613725,0.00032513323822058737,0.0017067136941477656,0.003157456172630191,0.0021003882866352797,0.025045936927199364,0.13253416121006012,3.2710061073303223
3010,0.00020736535952892154,0.0003930470556952059,0.0018410584889352322,0.0041479915380477905,0.0024151012767106295,0.027712710201740265,0.17516690492630005,3.662670850753784
3020,0.00017621413280721754,0.0003410272765904665,0.001781674800440669,0.003632889362052083,0.0021304721012711525,0.02626144513487816,0.13616681098937988,3.57186222076416
3030,0.0002025645662797615,0.0003210832946933806,0.0018740537343546748,0.002700202399864793,0.0020041426178067923,0.026711300015449524,0.12770415842533112,3.6578054428100586
3040,0.00017426154226996005,0.00032346462830901146,0.001674578059464693,0.0030001227278262377,0.00195745169185102,0.024059493094682693,0.12006044387817383,3.455460548400879
3050,0.00015468875062651932,0.0002608391223475337,0.0016570374136790633,0.0023615416139364243,0.001670315396040678,0.023773377761244774,0.11402177065610886,3.3786416053771973
3060,0.0001672190410317853,0.00031156305340118706,0.0016996373888105154,0.0030964824836701155,0.001846887287683785,0.02418259158730507,0.11119689792394638,3.5168724060058594
3070,0.00015251060540322214,0.00027252835570834577,0.0015928769716992974,0.0026038188952952623,0.0016949422424659133,0.02254093810915947,0.09096705913543701,3.305041790008545
3080,0.0001622764248168096,0.0002777012705337256,0.0015860343119129539,0.00345556135289371,0.00186108925845474,0.02250426821410656,0.0941956490278244,3.240678071975708
3090,0.0001567253639223054,0.00021802136325277388,0.0015922295860946178,0.002356575336307287,0.0014994724187999964,0.021501775830984116,0.09178745746612549,3.1498074531555176
3100,0.00015540937602054328,0.00024332241446245462,0.0015498390421271324,0.00266227126121521,0.0015546649228781462,0.02131807617843151,0.08962716162204742,3.1989798545837402
3110,0.00015551032265648246,0.00022323963639792055,0.001586447935551405,0.0029299212619662285,0.001572374370880425,0.02148948423564434,0.09190964698791504,3.209212303161621
3120,0.00016015961591619998,0.00023885301197879016,0.0016903619980439544,0.0030523960012942553,0.001680763904005289,0.02399144321680069,0.10968456417322159,3.752653121948242
3130,0.00015484185132663697,0.00023713255359325558,0.0015912634553387761,0.0034273401834070683,0.0016886689700186253,0.021641060709953308,0.09728391468524933,3.2659871578216553
3140,0.0001669472985668108,0.000254057755228132,0.001521444064565003,0.00331861455924809,0.0016621778486296535,0.021871184930205345,0.10453104227781296,3.3765921592712402
3150,0.00015385540609713644,0.0002305849629919976,0.0015448458725586534,0.0031368001364171505,0.001659482717514038,0.023228241130709648,0.10815055668354034,3.6507673263549805
3160,0.00016797613352537155,0.00025553713203407824,0.0014831834705546498,0.00394495390355587,0.0014642849564552307,0.02116815187036991,0.08902990818023682,3.451894760131836
3170,0.00015017024998087436,0.00018848777108360082,0.0014741363702341914,0.002787809120491147,0.0012143830535933375,0.019547272473573685,0.07453405857086182,3.2022006511688232
3180,0.00017862831009551883,0.00024775436031632125,0.001629465725272894,0.0032807132229208946,0.0015165091026574373,0.02218692936003208,0.09638874232769012,6.154419898986816
3190,0.00012119122402509674,0.0001623312709853053,0.0016118644271045923,0.002310707699507475,0.0012879634741693735,0.026373304426670074,0.11977027356624603,4.015729904174805
3200,0.00014985851885285228,0.00018016328976955265,0.001511409878730774,0.0029037941712886095,0.001248646411113441,0.02151108905673027,0.08885101228952408,3.389251947402954
3210,0.00015136669389903545,0.00018989742966368794,0.001502835308201611,0.0031006629578769207,0.0012866186443716288,0.021101603284478188,0.07543358951807022,3.5813217163085938
3220,0.0001501513470429927,0.0002046112931566313,0.0014847206184640527,0.0036987371277064085,0.0013176007196307182,0.02253541350364685,0.09062336385250092,3.6850993633270264
3230,0.0001551683817524463,0.00022561247169505805,0.0014408623101189733,0.004263782873749733,0.001557537936605513,0.02212649956345558,0.09115851670503616,3.559772253036499
3240,0.00012435921235010028,0.0001520720252301544,0.0013925012899562716,0.0026073141489177942,0.0011353538138791919,0.020242437720298767,0.07095512747764587,3.468515634536743
3250,0.00013255674275569618,0.00015868763148318976,0.001416743267327547,0.0027816337533295155,0.0011070240288972855,0.02065281942486763,0.08943229913711548,3.4697842597961426
3260,0.00013975045294500887,0.0001920469949254766,0.00153186300303787,0.00455766636878252,0.0013931160792708397,0.02203872986137867,0.08966430276632309,3.523737907409668
3270,0.00012797479575965554,0.0001673777005635202,0.0014086264418438077,0.0033145518973469734,0.0011193766258656979,0.02029314637184143,0.08085844665765762,3.370948553085327
3280,0.00014473733608610928,0.00017895360360853374,0.001328429440036416,0.0033548458013683558,0.0010397083824500442,0.0184513907879591,0.06865741312503815,3.045301914215088
3290,0.0001242902217200026,0.00016107104602269828,0.001274648355320096,0.0030456490349024534,0.0010806632926687598,0.018814489245414734,0.07397902011871338,2.9932217597961426
3300,0.00013025449879933149,0.00017153896624222398,0.0012990218820050359,0.0035053081810474396,0.0010828286176547408,0.018627025187015533,0.07094556838274002,3.1310722827911377
3310,0.00015422356955241412,0.00019836780847981572,0.0014191248919814825,0.004543699324131012,0.001328210812062025,0.020955892279744148,0.09145468473434448,3.5533266067504883
3320,0.0001396138104610145,0.0001673435908742249,0.0013848732924088836,0.003217911347746849,0.0011769426055252552,0.019579151645302773,0.08525829017162323,3.5034902095794678
3330,0.00013381712778937072,0.00016069223056547344,0.0013297235127538443,0.0039302813820540905,0.0010891053825616837,0.019467545673251152,0.07498133182525635,3.266288995742798
3340,0.00012321439862716943,0.0001477412588428706,0.0012613539583981037,0.0031859446316957474,0.0010238803224638104,0.018526364117860794,0.0712219700217247,3.233210563659668
3350,0.0001199588950839825,0.00013835899881087244,0.0014015287160873413,0.0028847400099039078,0.001176319201476872,0.017934808507561684,0.11215046793222427,8.01380729675293
3360,0.00011714223364833742,0.00014081936387810856,0.0012123353080824018,0.0028071983251720667,0.0008752986323088408,0.017685148864984512,0.06127980351448059,3.049283981323242
3370,0.00012040329602314159,0.00013846570800524205,0.0013310795184224844,0.003170195734128356,0.0009375916561111808,0.019078930839896202,0.06872095912694931,3.307234764099121
3380,0.00011947331222472712,0.00014396455662790686,0.0012810727348551154,0.0029986039735376835,0.0009418977424502373,0.018941104412078857,0.0706225037574768,3.2003040313720703
3390,0.00013675692025572062,0.0001833844289649278,0.001419034437276423,0.005322893150150776,0.001267108367756009,0.020527994260191917,0.0885341688990593,3.392422676086426
3400,0.0001055949687724933,0.0001280645956285298,0.0012222743825986981,0.002612489275634289,0.0008953359210863709,0.017558716237545013,0.06069732829928398,2.9519565105438232
3410,0.00012410691124387085,0.0001749696530168876,0.0012710493756458163,0.004234639462083578,0.0010520253563299775,0.019525453448295593,0.07790899276733398,3.3768928050994873
3420,0.00010947482223855332,0.00013610116729978472,0.0012319890083745122,0.003023517085239291,0.0008953401120379567,0.018402423709630966,0.06647661328315735,2.981917142868042
3430,0.0001238036493305117,0.00014904218551237136,0.0012235658941790462,0.003372585168108344,0.0009221978834830225,0.017918327823281288,0.06688185036182404,2.9357497692108154
3440,0.00011681036266963929,0.0001363490882795304,0.0012727620778605342,0.002732129069045186,0.0008840015507303178,0.01828743703663349,0.0642167329788208,2.976050853729248
3450,0.0001184049469884485,0.00014246671344153583,0.0012170805130153894,0.00298273004591465,0.0008761030621826649,0.017113203182816505,0.06357593834400177,2.8025786876678467
3460,0.00011063202691730112,0.0001293127570534125,0.0012621271889656782,0.0030727239791303873,0.00085658417083323,0.018625469878315926,0.0766456127166748,3.2088513374328613
3470,0.0001264143647858873,0.00015821721171960235,0.0012054280377924442,0.003379695350304246,0.0009113788837566972,0.01821606606245041,0.07259948551654816,3.0129735469818115
3480,0.00013271017814986408,0.0001524240360595286,0.0012564148055389524,0.004317666869610548,0.0009294750052504241,0.01863975077867508,0.07191348820924759,3.288607120513916
3490,0.00012362690176814795,0.0001427971146767959,0.0012095472775399685,0.00332630705088377,0.0007977302302606404,0.01787886954843998,0.061573926359415054,3.017692804336548
3500,0.00011248799273744226,0.00013527111150324345,0.0011308933608233929,0.0036731648724526167,0.000783743686042726,0.016969794407486916,0.06173693388700485,2.8644843101501465
3510,0.00010133344039786607,0.00011339222692186013,0.0012008864432573318,0.0023610894568264484,0.0006986221414990723,0.017447343096137047,0.057145316153764725,2.8500044345855713
3520,0.0001268926716875285,0.00014027138240635395,0.001334266853518784,0.0029886742122471333,0.0008196278940886259,0.018856516107916832,0.06994185596704483,4.961587429046631
3530,0.00012462175800465047,0.000148748469655402,0.001220137462951243,0.003769105765968561,0.0008847742574289441,0.01762687973678112,0.06194436922669411,2.9023690223693848
3540,0.00011368901323294267,0.00012121148756705225,0.0011842793319374323,0.002568956697359681,0.0006861621513962746,0.017255811020731926,0.06258316338062286,3.138732433319092
3550,0.00010680739796953276,0.00012017387052765116,0.0012021851725876331,0.0027341623790562153,0.0007031736895442009,0.017912084236741066,0.062419112771749496,3.0617175102233887
3560,0.00010471791756572202,0.00012777069059666246,0.00115554453805089,0.002628081478178501,0.0007335006375797093,0.016629235818982124,0.054203737527132034,2.7454118728637695
3570,8.973506191978231e-05,0.00011474439816083759,0.0011556486133486032,0.0027705025859177113,0.0006833492661826313,0.01763027533888817,0.05775836855173111,2.9870548248291016
3580,0.00011777344479924068,0.0001245701714651659,0.0012666662223637104,0.002592462347820401,0.0007501207292079926,0.018718445673584938,0.061862360686063766,3.078723430633545
3590,0.00011594728857744485,0.0001429559924872592,0.0012048783246427774,0.0039231786504387856,0.0008742416393943131,0.018877798691391945,0.06631539016962051,2.9553637504577637
3600,0.00010431701230118051,0.00014073451166041195,0.0011447854340076447,0.005391210317611694,0.0009249665890820324,0.01784827746450901,0.06714306026697159,2.8060524463653564
3610,9.782608685782179e-05,0.00011298540630377829,0.001240189652889967,0.002909380476921797,0.0006770793697796762,0.016486452892422676,0.06272130459547043,2.8604040145874023
3620,0.00012373605568427593,0.00015101324243005365,0.0011674510315060616,0.005841467529535294,0.000958987744525075,0.01830580271780491,0.061030369251966476,3.160111427307129
3630,9.327413135906681e-05,0.00010567836579866707,0.001129998010583222,0.0030843792483210564,0.0006431383662857115,0.016202418133616447,0.05481814965605736,2.7931442260742188
3640,0.00010024678340414539,0.00011604928295128047,0.0010935598984360695,0.0028366136830300093,0.0006345847505144775,0.016307011246681213,0.04456491768360138,2.7099647521972656
3650,0.00011652158718788996,0.00015596317825838923,0.001103437622077763,0.005102656316012144,0.0009385632001794875,0.01765541546046734,0.06798229366540909,2.687117099761963
3660,9.139077883446589e-05,0.00011746469681384042,0.0010329607175663114,0.003061321098357439,0.0006835088133811951,0.01555703952908516,0.04611600562930107,2.367677927017212
3670,9.618294279789552e-05,0.00012177923781564459,0.001124174683354795,0.003853463800624013,0.0007281618309207261,0.01734059303998947,0.05828053131699562,2.8259236812591553
3680,0.0001076406697393395,0.0001373341801809147,0.0010842024348676205,0.004746331833302975,0.0007643322460353374,0.0175789762288332,0.05887609347701073,2.846752882003784
3690,0.00010105354886036366,0.00012091270764358342,0.0011061946861445904,0.002662533661350608,0.0006879636202938855,0.017390942201018333,0.057453740388154984,2.7983651161193848
3700,7.822274346835911e-05,0.00010489688429515809,0.0010759292636066675,0.003119700588285923,0.0006803616997785866,0.016276972368359566,0.04373304918408394,2.70053768157959
3710,0.00010260618000756949,0.0001348663936369121,0.0010531190782785416,0.004372073337435722,0.0008019374799914658,0.016395725309848785,0.05770444497466087,2.6993117332458496
3720,0.00010809380182763562,0.00014610994549002498,0.0010723397135734558,0.00547020835801959,0.0008305162191390991,0.016674501821398735,0.05666976794600487,2.694180727005005
3730,8.71016745804809e-05,0.00010935316095128655,0.0010752392699941993,0.0029612199869006872,0.0006485756020992994,0.015720495954155922,0.04685245826840401,2.860123634338379
3740,9.387507452629507e-05,0.00012422657164279372,0.001097437459975481,0.004281744826585054,0.0007514607277698815,0.016634613275527954,0.05185991898179054,2.8917295932769775
3750,8.750436245463789e-05,0.0001070869984687306,0.001118369516916573,0.0037433523684740067,0.0006579142645932734,0.016107503324747086,0.048757102340459824,2.8060262203216553
3760,9.460534056415781e-05,0.00012205006350995973,0.0011031178291887045,0.00328102707862854,0.0007794394041411579,0.016253761947155,0.050786081701517105,2.8767361640930176
3770,9.353741188533604e-05,0.00011993081716354936,0.0010604149429127574,0.003314258297905326,0.0006735314382240176,0.015277146361768246,0.043250732123851776,2.645723342895508
3780,9.870390931610018e-05,0.00012190236884634942,0.0010897306492552161,0.00357070448808372,0.0007312046363949776,0.015586192719638348,0.04466288909316063,2.5470705032348633
3790,9.094252163777128e-05,0.00011312911374261603,0.0010993271134793758,0.003767158603295684,0.0006618229672312737,0.015007671900093555,0.04144676774740219,2.4412899017333984
3800,8.931406046031043e-05,0.00012733304174616933,0.0010040077613666654,0.004722630139440298,0.000745181692764163,0.01575889252126217,0.04203417897224426,2.302119016647339
3810,8.671495743328705e-05,0.00011368400737410411,0.0010097126942127943,0.0033608139492571354,0.0006571068661287427,0.014211072586476803,0.037627529352903366,2.193995714187622
3820,0.0001244713057531044,0.00016355281695723534,0.001043721567839384,0.005445986986160278,0.0009431229555048048,0.016184471547603607,0.0624128021299839,2.307173728942871
3830,0.00010303191083949059,0.00013458459579851478,0.001044976757839322,0.005757632665336132,0.0006798516842536628,0.015155693516135216,0.0451827235519886,2.216768503189087
3840,0.0001016774695017375,0.0001407671079505235,0.001035704161040485,0.005531268659979105,0.0007980818045325577,0.015079624019563198,0.04737069457769394,2.214388847351074
3850,9.778739331522956e-05,0.00013016532466281205,0.0010867114178836346,0.004267476033419371,0.0007447493262588978,0.01497822254896164,0.045538097620010376,2.1469995975494385
3860,0.00010269607446389273,0.00013086103717796504,0.0009894159156829119,0.004159859381616116,0.0006450436194427311,0.014529618434607983,0.04240013659000397,2.1245851516723633
3870,8.243359479820356e-05,0.00010547871352173388,0.0009602384525351226,0.0028507914394140244,0.0005476306541822851,0.014172866940498352,0.03536749258637428,2.1142942905426025
3880,9.48663437156938e-05,0.00011695051216520369,0.0010808182414621115,0.003937970846891403,0.0006007039337418973,0.014399812556803226,0.03995735943317413,2.166553258895874
3890,9.609523112885654e-05,0.00011339604679960757,0.0010486409300938249,0.00369847915135324,0.0005593908717855811,0.014500663615763187,0.037672918289899826,2.2717576026916504
3900,9.199771011481062e-05,0.00011329010158078745,0.0010614737402647734,0.003833484835922718,0.0005741507629863918,0.014858704060316086,0.03532123193144798,2.19688081741333
3910,9.505880007054657e-05,0.00011640581215033308,0.0010335234692320228,0.003663104958832264,0.0006239305366761982,0.01414541993290186,0.03945201635360718,2.0266435146331787
3920,8.399812941206619e-05,0.00010503578960197046,0.0009996024891734123,0.0031180819496512413,0.000538141408469528,0.014034389518201351,0.03281097859144211,2.091632127761841
3930,8.955830708146095e-05,0.0001112900281441398,0.0010526796104386449,0.004742633085697889,0.0005983925657346845,0.014877860434353352,0.04509137198328972,2.2307605743408203
3940,9.569218673277646e-05,0.00012089173105778173,0.0009737710352055728,0.004033776465803385,0.0005780307110399008,0.013936089351773262,0.033189695328474045,2.0318706035614014
3950,8.696898294147104e-05,0.00010957812628475949,0.0009836171520873904,0.0030423682183027267,0.0005496016819961369,0.013702472671866417,0.032732632011175156,2.0206592082977295
3960,9.684103861218318e-05,0.00012142075138399377,0.0010371647076681256,0.004741237498819828,0.0006943039479665458,0.015202456153929234,0.04199688881635666,2.177309989929199
3970,8.828995487419888e-05,0.0001053676605806686,0.0010168016888201237,0.0038267667405307293,0.0005599481519311666,0.013922103680670261,0.03750977665185928,2.047574520111084
3980,9.253538155462593e-05,0.0001160659667220898,0.0009987037628889084,0.00538091454654932,0.0005593230598606169,0.013534057885408401,0.034958697855472565,1.9267902374267578
3990,8.217339200200513e-05,9.643032535677776e-05,0.0010715044336393476,0.003914539236575365,0.0005343822413124144,0.016844114288687706,0.03499099984765053,1.9103952646255493
4000,8.742687350604683e-05,0.00010302236478310078,0.001053018611855805,0.003652562852948904,0.0006375027587637305,0.015270855277776718,0.034713014960289,2.0508172512054443
4010,8.734827861189842e-05,0.00010767131607281044,0.0009493727702647448,0.003461603308096528,0.0005366517580114305,0.013911498710513115,0.03351939842104912,2.0207958221435547
4020,0.00011365800310159102,0.00013811183453071862,0.0010004471987485886,0.0047446079552173615,0.0008748729596845806,0.014860344119369984,0.04920145869255066,2.1148157119750977
4030,7.4637500802055e-05,8.847527351463214e-05,0.0009314484777860343,0.0030143223702907562,0.0004470044223126024,0.013634178787469864,0.02997445873916149,1.9491827487945557
4040,7.750068471068516e-05,9.200568456435576e-05,0.0009744866983965039,0.0030064580496400595,0.00047764231567271054,0.01331899780780077,0.027281586080789566,1.900865077972412
4050,8.396510384045541e-05,0.00010250011109746993,0.0009571394766680896,0.0032551949843764305,0.0005512193311005831,0.013945440761744976,0.03132712468504906,1.9445405006408691
4060,9.714272891869769e-05,0.0001103211980080232,0.0009912715759128332,0.0029715700075030327,0.0005494777578860521,0.013312224298715591,0.029395010322332382,1.9843475818634033
4070,8.524761506123468e-05,0.00010044289228972048,0.0009936562273651361,0.003983745817095041,0.0005455164355225861,0.01447757612913847,0.04158007726073265,2.1293506622314453
4080,7.766763883410022e-05,8.898107626009732e-05,0.000987888197414577,0.0027996001299470663,0.0004826305666938424,0.013685152865946293,0.03405500575900078,2.0053648948669434
4090,9.16155258892104e-05,0.00010402412590337917,0.0010077481856569648,0.003279736964032054,0.0005101788556203246,0.014038868248462677,0.03230703994631767,1.9957895278930664
4100,9.41921680350788e-05,0.00010654327343218029,0.0009541502804495394,0.003062494331970811,0.00045352152665145695,0.013276561163365841,0.028659971430897713,1.9634724855422974
4110,8.73621684149839e-05,0.00010418961755931377,0.0009728269069455564,0.003592347027733922,0.0005325741367414594,0.01327136904001236,0.030592307448387146,1.9524959325790405
4120,8.467590669170022e-05,9.853502706391737e-05,0.0009983809432014823,0.0030292347073554993,0.0005517983809113503,0.013349490240216255,0.028297806158661842,1.9685086011886597
4130,8.279544272227213e-05,0.00010422706691315398,0.0009783817222341895,0.004132826812565327,0.0005638171569444239,0.013769266195595264,0.04167363420128822,1.9553886651992798
4140,0.00010006046068156138,0.00011607057967921719,0.000985964317806065,0.0036564155016094446,0.0005966211901977658,0.013757211156189442,0.03641132637858391,1.9220861196517944
4150,8.638094004709274e-05,9.64611244853586e-05,0.0010432894341647625,0.0030402750708162785,0.0005088454345241189,0.01384219154715538,0.02940794825553894,2.0780370235443115
4160,8.729723776923493e-05,0.00010268665937473997,0.0009836171520873904,0.003910382743924856,0.00047978427028283477,0.01268968265503645,0.031233051791787148,1.878824234008789
4170,8.647042704978958e-05,9.562560444464907e-05,0.00103447784204036,0.0033613715786486864,0.0005138806882314384,0.013097087852656841,0.027556896209716797,2.041494131088257
4180,0.00010028160613728687,0.0001233561197295785,0.0009967837249860168,0.004184810910373926,0.0006534389103762805,0.013690019957721233,0.03369197994470596,1.9697840213775635
4190,9.272211900679395e-05,0.00011551247007446364,0.0009456415427848697,0.0038428769912570715,0.0005082972347736359,0.013681147247552872,0.03054918721318245,1.8265736103057861
4200,8.101450657704845e-05,9.981425682781264e-05,0.000929197994992137,0.004242327529937029,0.0004918168415315449,0.013736063614487648,0.029078545048832893,1.8716996908187866
4210,8.715732110431418e-05,0.00010401441977592185,0.0009605425875633955,0.0038867478724569082,0.0005815523327328265,0.01327421609312296,0.03137380629777908,1.833446979522705
4220,9.228810085915029e-05,0.00011020347301382571,0.0010456708259880543,0.004220860544592142,0.0004700299759861082,0.014401257038116455,0.02728211134672165,1.7784239053726196
4230,8.945408626459539e-05,0.00010860490874620155,0.0010062807705253363,0.003946269862353802,0.0005759175983257592,0.014556115493178368,0.029498452320694923,1.9965336322784424
4240,7.985263073351234e-05,9.983975905925035e-05,0.0008774023153819144,0.003575205337256193,0.00047799269668757915,0.013199989683926105,0.028934570029377937,1.8195724487304688
4250,8.623444591648877e-05,0.0001032757354550995,0.001041386160068214,0.0037646740674972534,0.00047405704390257597,0.013686995021998882,0.023250453174114227,6.377311706542969
4260,8.11475474620238e-05,9.655606118030846e-05,0.000945317093282938,0.004206537734717131,0.0005256424192339182,0.01337355561554432,0.03048865497112274,1.916256308555603
4270,8.292973507195711e-05,0.00010125811240868643,0.0009531630203127861,0.003801575396209955,0.0005152302328497171,0.01359334122389555,0.034154992550611496,1.8992353677749634
4280,0.00010371656389907002,0.00013748914352618158,0.0009233224554918706,0.00501362094655633,0.0007024717633612454,0.01464531198143959,0.05275494232773781,1.8018380403518677
4290,7.327701314352453e-05,9.539861639495939e-05,0.0008887226576916873,0.0034238211810588837,0.0004938339698128402,0.013221895322203636,0.03024677373468876,1.8511842489242554
4300,7.479525811504573e-05,9.489918738836423e-05,0.0008507600869052112,0.002551015932112932,0.00040225981501862407,0.012237170711159706,0.01740599423646927,1.726478934288025
4310,9.520805906504393e-05,0.00011913380876649171,0.0012533803237602115,0.005355555564165115,0.0005338327027857304,0.014405643567442894,0.03331566974520683,9.516009330749512
4320,8.268286183010787e-05,0.00010356194252381101,0.0008674217388033867,0.002964249113574624,0.0004605770227499306,0.012480523437261581,0.020367376506328583,1.8183696269989014
4330,7.350080704782158e-05,8.670624083606526e-05,0.0008674624841660261,0.0025809118524193764,0.0003898873692378402,0.012453775852918625,0.022158613428473473,1.715089201927185
4340,9.172363934339955e-05,0.0001224707521032542,0.0009564256761223078,0.005111848935484886,0.0005886920844204724,0.014591130428016186,0.04002811014652252,1.9218714237213135
4350,7.800268213031814e-05,9.603827493265271e-05,0.0009126329678110778,0.003144027665257454,0.0004669406043831259,0.012726159766316414,0.02470584399998188,1.8457061052322388
4360,6.579330511158332e-05,9.2685004347004e-05,0.0008221329771913588,0.003217593301087618,0.000416173308622092,0.013141841627657413,0.02545948699116707,1.8132721185684204
4370,7.615091453772038e-05,0.00010003992065321654,0.0008761613862589002,0.0038331844843924046,0.00043708173325285316,0.013384510762989521,0.02397063747048378,1.7181986570358276
4380,7.480125350411981e-05,0.00010097958147525787,0.0008851534803397954,0.003325976897031069,0.00046161492355167866,0.013428043574094772,0.021911785006523132,1.72092604637146
4390,7.594806811539456e-05,0.00011506095324875787,0.0008474548812955618,0.00397743284702301,0.0005629589431919158,0.013896647840738297,0.030444400385022163,1.7350130081176758
4400,7.539732177974656e-05,9.88507890724577e-05,0.0008449545712210238,0.0026082638651132584,0.00043151239515282214,0.012822733260691166,0.018503181636333466,1.7757881879806519
4410,8.930738113122061e-05,0.00011735623411368579,0.0011194414691999555,0.004382335115224123,0.000521837966516614,0.01502499170601368,0.02603910118341446,10.468036651611328
4420,9.60224206210114e-05,0.00012502122262958437,0.0008795977919362485,0.004351587500423193,0.0004795852582901716,0.01352853886783123,0.027977149933576584,1.8737645149230957
4430,7.45700963307172e-05,0.00010409605602035299,0.0008925509173423052,0.004293179139494896,0.0004604709683917463,0.013689606450498104,0.02874382771551609,1.8865089416503906
4440,7.231444033095613e-05,0.0001085945259546861,0.000893251970410347,0.0032341687474399805,0.000453603221103549,0.014038545079529285,0.025362232699990273,1.8042675256729126
4450,6.991253030719236e-05,9.53965209191665e-05,0.0008348274859599769,0.002544269198551774,0.0003586408565752208,0.012642525136470795,0.01832512393593788,1.6141927242279053
4460,8.179630822269246e-05,0.00011606440239120275,0.0009212809382006526,0.0026979679241776466,0.000530952587723732,0.014798580668866634,0.02838325686752796,2.019075870513916
4470,7.639810064574704e-05,0.000104520506283734,0.0008088484755717218,0.0025915007572621107,0.00036967042251490057,0.012862327508628368,0.017728565260767937,1.6224414110183716
4480,6.463797035394236e-05,9.525028144707903e-05,0.0008171283989213407,0.0029961979016661644,0.0004140904638916254,0.013506123796105385,0.021530453115701675,1.6411263942718506
4490,6.797761307097971e-05,9.980882896343246e-05,0.0008252948755398393,0.00286150467582047,0.000403292739065364,0.013452155515551567,0.020609894767403603,1.6880391836166382
4500,7.91384736658074e-05,0.00011617734708124772,0.0008690757676959038,0.003304607467725873,0.0004109677392989397,0.01309862919151783,0.017007291316986084,1.6682074069976807
4510,6.773887434974313e-05,9.998864697990939e-05,0.0007978702196851373,0.0028659419622272253,0.000393038586480543,0.013359817676246166,0.020677266642451286,1.6926499605178833
4520,9.203714580507949e-05,0.0001248975022463128,0.0008567430195398629,0.0032880438957363367,0.0005449862219393253,0.01351950503885746,0.021752791479229927,1.7019639015197754
4530,5.559414785238914e-05,9.314538328908384e-05,0.0008120179991237819,0.0023363674990832806,0.0003786511078942567,0.01300992164760828,0.01569480076432228,1.723049521446228
4540,0.00010311295773135498,0.00016021999181248248,0.0009015297400765121,0.005998135078698397,0.0007339933072216809,0.015938961878418922,0.05070532113313675,1.8017785549163818
4550,7.434841245412827e-05,0.00010908044350799173,0.0009434822713956237,0.004644996952265501,0.00039780023507773876,0.013803277164697647,0.021790364757180214,1.7173911333084106
4560,6.864215538371354e-05,0.00010211039625573903,0.0008417890639975667,0.0030426064040511847,0.0003872081288136542,0.01375398226082325,0.018489137291908264,1.7664614915847778
4570,8.273825369542465e-05,0.00011696579895215109,0.0008652520482428372,0.004238856490701437,0.00047674294910393655,0.014260051771998405,0.022849896922707558,1.6893291473388672
4580,7.269268826348707e-05,0.00010936155013041571,0.0008257301524281502,0.0036175688728690147,0.0004080015351064503,0.014100315049290657,0.027048369869589806,1.70774245262146
4590,7.93458239058964e-05,0.0001224097068188712,0.0008178948191925883,0.004162982106208801,0.00047677516704425216,0.014845259487628937,0.0251086987555027,1.6854743957519531
4600,6.440353172365576e-05,0.00010262725845677778,0.0008334288722835481,0.0031732928473502398,0.00042161758756265044,0.01476660929620266,0.019526895135641098,1.6802414655685425
4610,7.84229559940286e-05,0.00011440322850830853,0.0008375318720936775,0.003615695284679532,0.0004054386809002608,0.015305927023291588,0.0243818499147892,1.6484220027923584
4620,8.617821731604636e-05,0.00013354099064599723,0.0009030037908814847,0.004355501849204302,0.00044401094783097506,0.016341527923941612,0.034052371978759766,1.822588562965393
4630,5.9908263210672885e-05,9.256983321392909e-05,0.0007676451350562274,0.002903891960158944,0.00033483997685834765,0.015050635673105717,0.019360443577170372,1.6038880348205566
4640,6.343387212837115e-05,9.662842057878152e-05,0.0007699569105170667,0.0027188551612198353,0.00037845259066671133,0.015433804132044315,0.01844455860555172,1.7111024856567383
4650,8.491726475767791e-05,0.0001346458593616262,0.0010721789440140128,0.003961632493883371,0.0004025508533231914,0.015915291383862495,0.022228481248021126,6.276939392089844
4660,7.680687849642709e-05,0.00011501174594741315,0.0007550182635895908,0.0030811713077127934,0.0004120954545214772,0.014877062290906906,0.019872548058629036,1.588484525680542
4670,7.249036571010947e-05,0.0001110572848119773,0.0009462573216296732,0.003509224858134985,0.0004304668982513249,0.01565333642065525,0.021242689341306686,3.603834867477417
4680,6.747250881744549e-05,9.73184869508259e-05,0.0007663167780265212,0.0037313601933419704,0.00033076724503189325,0.014751622453331947,0.022169578820466995,1.587565541267395
4690,6.646031397394836e-05,0.00010129086876986548,0.0007653138600289822,0.0034238153602927923,0.00033726345282047987,0.014324105344712734,0.02072649821639061,1.5648224353790283
4700,5.88715192861855e-05,8.665658242534846e-05,0.0007546692504547536,0.0024908233899623156,0.0002971805224660784,0.013973701745271683,0.015177116729319096,1.5880763530731201
4710,8.225337660405785e-05,0.00013037565804552287,0.001024650759063661,0.005666576791554689,0.0004182120319455862,0.02228366956114769,0.032658230513334274,2.2993950843811035
4720,7.093949534464628e-05,0.00010574477346381173,0.0007688385667279363,0.0029959813691675663,0.0003433710662648082,0.014384248293936253,0.017467597499489784,1.6151067018508911
4730,5.626625716104172e-05,8.774304296821356e-05,0.0007544736145064235,0.0027542500756680965,0.00033125252230092883,0.014010339044034481,0.01537499763071537,1.5473695993423462
4740,6.763257260899991e-05,0.00010032553836936131,0.0007486552931368351,0.0026825484819710255,0.0003229971625842154,0.014207014814019203,0.01593668758869171,1.5667980909347534
4750,6.197650509420782e-05,9.53944690991193e-05,0.0007661416311748326,0.0029011613223701715,0.00033983084722422063,0.01444237306714058,0.01778741553425789,1.7016148567199707
4760,6.583206413779408e-05,9.376592061016709e-05,0.000925365777220577,0.0034486548975110054,0.00034699248499237,0.013705522753298283,0.017267819494009018,7.5213751792907715
4770,6.849539204267785e-05,0.00010287182522006333,0.000896805664524436,0.003504346124827862,0.00038868174306117,0.013953418470919132,0.01740647852420807,6.327853679656982
4780,6.203044176800177e-05,9.411408973392099e-05,0.0007568442379124463,0.00295714708045125,0.0003459678846411407,0.014106594026088715,0.018708685413002968,1.6301313638687134
4790,7.094466855050996e-05,0.00010215760266873986,0.0007794994744472206,0.0029571480117738247,0.00037718837847933173,0.013559061102569103,0.015718281269073486,1.644102931022644
4800,6.312218465609476e-05,9.509651135886088e-05,0.0007925891550257802,0.0029889510478824377,0.0003801014390774071,0.014383163303136826,0.018321527168154716,1.6087133884429932
4810,7.966376870172098e-05,0.00011757075844798237,0.0007894155569374561,0.003329576924443245,0.0004055967729073018,0.013935518451035023,0.020381510257720947,1.6368951797485352
4820,6.236779154278338e-05,0.0001005883896141313,0.00081178656546399,0.0032953121699392796,0.00037653607432730496,0.014180905185639858,0.020023401826620102,1.603074550628662
4830,5.950581908109598e-05,9.730552847031504e-05,0.0008263039053417742,0.003115092171356082,0.0002893578202929348,0.014359943568706512,0.014644689857959747,4.832579612731934
4840,6.837865657871589e-05,0.00010179336095461622,0.0007886388339102268,0.0029907256830483675,0.0003810049092862755,0.014064439572393894,0.01600796729326248,1.5717391967773438
4850,6.341950938804075e-05,9.788445458980277e-05,0.0008256019209511578,0.003180332249030471,0.0003529105451889336,0.013828923925757408,0.016847435384988785,3.217233419418335
4860,5.965953823761083e-05,8.680472092237324e-05,0.0007476289756596088,0.002726831240579486,0.000285732006886974,0.01332024298608303,0.014836549758911133,1.420648217201233
4870,7.013590220594779e-05,0.00010428800305817276,0.0007613913039676845,0.003185393987223506,0.00033359864028170705,0.013628684915602207,0.01802433654665947,1.5281363725662231
4880,7.66496013966389e-05,0.0001159804523922503,0.0007725582690909505,0.0039527020417153835,0.0003918953880202025,0.014463136903941631,0.020952757447957993,1.674679160118103
4890,7.004505459917709e-05,9.998217865359038e-05,0.0008036840590648353,0.0031573097221553326,0.00046157152974046767,0.015019942075014114,0.024664269760251045,1.9244494438171387
4900,7.517234917031601e-05,0.00010248909529764205,0.0007378677255474031,0.0031839858274906874,0.00029551974148489535,0.013129995204508305,0.015383890829980373,1.492579698562622
4910,6.578132160939276e-05,0.00010052213474409655,0.0007399960304610431,0.0029609021730720997,0.00029407977126538754,0.013051328249275684,0.015516041778028011,1.4666352272033691
4920,6.0761827626265585e-05,9.07593421288766e-05,0.0007940377690829337,0.003333721775561571,0.0003179766936227679,0.013274258002638817,0.01882755756378174,5.6960554122924805
4930,6.978344026720151e-05,0.00011182601156178862,0.0007521795923821628,0.003234412521123886,0.00037114403676241636,0.013564699329435825,0.017216386273503304,1.5749292373657227
4940,7.88446850492619e-05,0.00011502152483444661,0.000733912514988333,0.003204161999747157,0.000412762223277241,0.013771339319646358,0.018413852900266647,1.6851083040237427
4950,6.986339576542377e-05,0.00010621713590808213,0.0007433901191689074,0.0029789134860038757,0.0003434060199651867,0.013846012763679028,0.017176179215312004,1.7770687341690063
4960,7.635829388163984e-05,0.00011353367881383747,0.0006931211682967842,0.0032222417648881674,0.00032872945303097367,0.013471486046910286,0.018138200044631958,1.480580449104309
4970,6.941179890418425e-05,0.00010356819984735921,0.0007146638236008584,0.00305352034047246,0.00034984663943760097,0.013877976685762405,0.01457644160836935,1.577226161956787
4980,6.702826067339629e-05,9.785963629838079e-05,0.000718996103387326,0.0029425546526908875,0.0002895123325288296,0.013614775612950325,0.014125963672995567,1.5527372360229492
4990,5.7897275837603956e-05,8.603143942309543e-05,0.0007239452679641545,0.002914219396188855,0.00033492062357254326,0.014094928279519081,0.015524880029261112,1.6832603216171265
5000,6.99066004017368e-05,0.0001030549465212971,0.0007825690554454923,0.0031530375126749277,0.0003309923631604761,0.014222042635083199,0.012876927852630615,1.9268122911453247
5010,5.973532097414136e-05,9.363832941744477e-05,0.0007197883678600192,0.0027874514926224947,0.0003658380883280188,0.014534364454448223,0.015348213724792004,1.726793885231018
5020,5.4775427997810766e-05,8.983441512100399e-05,0.0006903504254296422,0.00267449370585382,0.00033437542151659727,0.013778292573988438,0.013057625852525234,1.6180179119110107
5030,6.562301132362336e-05,0.00010002540511777624,0.000816483807284385,0.003186131827533245,0.00035904525429941714,0.014050121419131756,0.018095003440976143,3.713994264602661
5040,7.086098776198924e-05,0.00010022860806202516,0.000675666204188019,0.002857691142708063,0.00027102866442874074,0.013389592990279198,0.012577962130308151,1.4997957944869995
5050,6.52197195449844e-05,9.871568181551993e-05,0.0007535810582339764,0.0028313552029430866,0.0003003829624503851,0.013891118578612804,0.013888513669371605,3.4128756523132324
5060,6.603333167731762e-05,0.00010301933070877567,0.0006575076840817928,0.0027272701263427734,0.0002930041227955371,0.012835186906158924,0.013056649826467037,1.451540470123291
5070,6.235965702217072e-05,0.00010028169344877824,0.0006946325884200633,0.0031032473780214787,0.0003551931295078248,0.01329837366938591,0.014899948611855507,1.4470181465148926
5080,5.306278762873262e-05,8.959796105045825e-05,0.0007038158946670592,0.0029604278970509768,0.0002706218510866165,0.013119591400027275,0.011930221691727638,1.843304991722107
5090,7.36579968361184e-05,0.00010924635716946796,0.000803237606305629,0.0032528468873351812,0.0003906068450305611,0.013799585402011871,0.015055461786687374,2.2785840034484863
5100,7.001800258876756e-05,0.00010766079503810033,0.0007946825353428721,0.0033397539518773556,0.0003331177867949009,0.013967464677989483,0.016922857612371445,5.222766876220703
5110,7.665155862923712e-05,0.00010970843868562952,0.0007329744403250515,0.0032491700258105993,0.00040226129931397736,0.01334434561431408,0.015968268737196922,1.5085986852645874
5120,6.095105709391646e-05,9.834372031036764e-05,0.0007503398810513318,0.003167015267536044,0.0002650039969012141,0.013424701057374477,0.013709157705307007,4.645298004150391
5130,6.001407382427715e-05,9.937833237927407e-05,0.0006535013089887798,0.0026933071203529835,0.000292836019070819,0.013103954493999481,0.012484684586524963,1.4102054834365845
5140,5.895395952393301e-05,9.241358930012211e-05,0.0006708326982334256,0.0028034579008817673,0.0002618030703160912,0.01342744380235672,0.013113432563841343,1.4839119911193848
5150,7.789241499267519e-05,0.00011161099246237427,0.0007096102344803512,0.0036662223283201456,0.0003802665160037577,0.013278509490191936,0.018008237704634666,1.4481117725372314
5160,6.626793765462935e-05,0.00010738800483522937,0.0006516192806884646,0.0031958555337041616,0.00032388087129220366,0.012937363237142563,0.013527318835258484,1.433983564376831
5170,6.891386874485761e-05,0.00010794532863656059,0.0006832813378423452,0.0033392454497516155,0.0004288799536880106,0.014195979572832584,0.017342302948236465,1.7357720136642456
5180,6.941634637769312e-05,0.00010779488366097212,0.0007605398423038423,0.0037956861779093742,0.0003151693381369114,0.012942063622176647,0.016441049054265022,2.0767199993133545
5190,5.802509986096993e-05,9.449448407394812e-05,0.0006285863346420228,0.002686894964426756,0.0002588988281786442,0.012447377666831017,0.0112453019246459,1.3762738704681396
5200,6.122802733443677e-05,9.704996773507446e-05,0.0006453454843722284,0.0032100819516927004,0.00025313819060102105,0.012601536698639393,0.012890059500932693,1.3746169805526733
5210,7.611553155584261e-05,0.00011616594565566629,0.000680820900015533,0.0031794582027941942,0.000416355935158208,0.01339069101959467,0.01555283460766077,1.4895319938659668
5220,7.046125392662361e-05,0.00011121576244477183,0.0006954933051019907,0.0036506126634776592,0.00036436354275792837,0.012750604189932346,0.018791692331433296,1.2983384132385254
5230,5.975921158096753e-05,9.486936323810369e-05,0.0006153955473564565,0.002872093115001917,0.0002596618141978979,0.012217776849865913,0.01181755680590868,1.3585712909698486
5240,6.65195839246735e-05,9.55340510699898e-05,0.0006558076129294932,0.002929080044850707,0.0002940816048067063,0.012860186398029327,0.015291716903448105,1.3857817649841309
5250,5.034144123783335e-05,8.815256296657026e-05,0.0005982468137517571,0.0027449021581560373,0.000264680857071653,0.012641027569770813,0.011737021617591381,1.3526805639266968
5260,5.104608499095775e-05,8.704888750799e-05,0.0006088835070841014,0.0023957437369972467,0.00022543667000718415,0.012275253422558308,0.010066593065857887,1.3202913999557495
5270,5.84273693675641e-05,0.00010292103252140805,0.0005938808317296207,0.002808338962495327,0.000302263128105551,0.012250835075974464,0.012382795102894306,1.2740579843521118
5280,8.459040691377595e-05,0.00014078397362027317,0.0007722086738795042,0.0047329869121313095,0.0003880733565893024,0.013363613747060299,0.021443188190460205,1.7622109651565552
5290,5.974013765808195e-05,0.00010120012302650139,0.0006231425795704126,0.0030782492831349373,0.00025295285740867257,0.012463994324207306,0.012513512745499611,1.2893257141113281
5300,6.97209034115076e-05,0.00011088061728514731,0.0006397971301339567,0.003493267809972167,0.0002998553973156959,0.013216227293014526,0.015521661378443241,1.3825149536132812
5310,5.637179492623545e-05,8.967497706180438e-05,0.0006388314650394022,0.0030584223568439484,0.0002378919452894479,0.012627373449504375,0.0149070480838418,1.4063328504562378
5320,8.359451749129221e-05,0.0001355418935418129,0.0007671620696783066,0.0037970980629324913,0.0003894211258739233,0.013184537179768085,0.01734539121389389,3.340885877609253
5330,7.321676093852147e-05,0.0001173627024400048,0.0006157190655358136,0.0033587326761335135,0.00029553548665717244,0.012376852333545685,0.014109612442553043,1.2648706436157227
5340,5.388679710449651e-05,0.00010044957889476791,0.0006162713398225605,0.0029292681720107794,0.0002948849287349731,0.01316044107079506,0.0150632718577981,1.334417700767517
5350,7.779545558150858e-05,0.00011800196080002934,0.0006227713311091065,0.0032939559314399958,0.00031161002698354423,0.01224624365568161,0.01426332164555788,1.3244011402130127
5360,6.755319918738678e-05,0.00012113782577216625,0.0006047284696251154,0.003393241437152028,0.0002837605425156653,0.012457113713026047,0.016033533960580826,1.2830462455749512
5370,8.624344627605751e-05,0.0001452138676540926,0.0006574844592250884,0.0038464537356048822,0.0004799480957444757,0.013421311043202877,0.017400361597537994,1.3745510578155518
5380,6.0526483139256015e-05,0.00011033655755454674,0.0006382800056599081,0.003082640003412962,0.0002333380252821371,0.011823466047644615,0.010631121695041656,1.8061283826828003
5390,6.462853343691677e-05,0.00010199396638199687,0.000597677833866328,0.002840979490429163,0.0002471625921316445,0.012164874002337456,0.011688010767102242,1.2476133108139038
5400,6.561166810570285e-05,0.00011418441863497719,0.0006412190268747509,0.0031804698519408703,0.00028044081409461796,0.012291102670133114,0.011433148756623268,3.73663592338562
5410,5.294169022818096e-05,9.168036194751039e-05,0.0006069139926694334,0.002411498222500086,0.00022634811466559768,0.012218983843922615,0.011066662147641182,2.75219464302063
5420,6.843576557002962e-05,0.00010846833174582571,0.0005639074370265007,0.0030468953773379326,0.0002434026828268543,0.011680723167955875,0.011165956035256386,1.2372570037841797
5430,5.9647336456691846e-05,0.00010706346074584872,0.0005765649257227778,0.0027960895095020533,0.0002626539207994938,0.01251539122313261,0.012387421913444996,1.2910020351409912
5440,4.8927431635092944e-05,8.912153862183914e-05,0.0005821706145070493,0.0024897782132029533,0.00024665097589604557,0.01280318945646286,0.011243700049817562,1.3147414922714233
5450,5.0743663450703025e-05,9.529102680971846e-05,0.0005507530295290053,0.002740738447755575,0.0002194230619352311,0.01248219795525074,0.009848973713815212,1.2402311563491821
5460,6.660180224571377e-05,0.00010797983850352466,0.0006207959377206862,0.003507382469251752,0.00027218105969950557,0.012971214018762112,0.016269544139504433,1.3431036472320557
5470,7.017661846475676e-05,0.00011876417556777596,0.0006456326809711754,0.00379420374520123,0.00032922442187555134,0.012936996296048164,0.0164193045347929,1.2645831108093262
5480,7.503919914597645e-05,0.00012033311213599518,0.0006057946011424065,0.004038085229694843,0.0003383275179658085,0.012357426807284355,0.017388945445418358,1.1756643056869507
5490,5.6584456615382805e-05,9.521648462396115e-05,0.0005507587338797748,0.002404727041721344,0.0002203132025897503,0.01197945699095726,0.0093797966837883,1.1710387468338013
5500,7.449486292898655e-05,0.00011604466271819547,0.0006245389813557267,0.003933520056307316,0.00029162081773392856,0.012534105218946934,0.015639344230294228,1.2724018096923828
5510,6.788669998059049e-05,0.00010909522097790614,0.0006102873012423515,0.004045732319355011,0.00024019986449275166,0.012068284675478935,0.017385410144925117,1.3281378746032715
5520,6.138547178125009e-05,9.892712841974571e-05,0.0005743298679590225,0.003170926356688142,0.0002125278115272522,0.012283582240343094,0.010964401997625828,1.2299203872680664
5530,6.12344010733068e-05,0.0001028531405609101,0.0006052869139239192,0.002873324090614915,0.0002393202594248578,0.01205363404005766,0.010658415034413338,1.209916353225708
5540,4.931330113322474e-05,9.793878416530788e-05,0.0005243326304480433,0.002846913179382682,0.00022513489238917828,0.011788585223257542,0.011819488368928432,1.1223936080932617
5550,6.309565651463345e-05,0.00011111903586424887,0.0005620683077722788,0.003299478441476822,0.00031912795384414494,0.012122674845159054,0.015994491055607796,1.1731770038604736
5560,7.715632818872109e-05,0.00013493814913090318,0.0005904480931349099,0.0036187514197081327,0.00045596930431202054,0.012899665161967278,0.017877353355288506,1.3057411909103394
5570,5.7912064221454784e-05,0.00010128294525202364,0.000547651550732553,0.002830029232427478,0.00021597435988951474,0.011206381022930145,0.010444333776831627,1.1001230478286743
5580,6.320488319033757e-05,0.00010611723701003939,0.0005720771150663495,0.0034956170711666346,0.00025913669378496706,0.011652404442429543,0.013235004618763924,1.1258763074874878
5590,7.196636579465121e-05,0.0001246963074663654,0.0005883274716325104,0.0034529385156929493,0.00029881621594540775,0.011591492220759392,0.01443602703511715,1.139758825302124
5600,5.298718679114245e-05,9.653071901993826e-05,0.0005371707957237959,0.00247899629175663,0.00022804101172368973,0.011481604538857937,0.008945007808506489,1.107194423675537
5610,5.823112223879434e-05,0.00010303725866833702,0.0005353825399652123,0.0021930590737611055,0.00021798629313707352,0.0111366156488657,0.008040105924010277,1.063092589378357
5620,5.367683115764521e-05,0.00010340712469769642,0.0005046555888839066,0.0026191293727606535,0.0002295090234838426,0.011509194038808346,0.009081898257136345,1.1107128858566284
5630,5.8625915698939934e-05,0.00010865321382880211,0.0005569687928073108,0.0026687164790928364,0.0002211221872130409,0.011444857344031334,0.009072218090295792,1.50382399559021
5640,6.70502704451792e-05,0.00011381218064343557,0.0005856502102687955,0.003651335835456848,0.0002814805193338543,0.011552534066140652,0.012332266196608543,1.3820170164108276
5650,5.005582715966739e-05,9.427248733118176e-05,0.0005421985406428576,0.002774875843897462,0.0002100815618177876,0.011190761812031269,0.00958794355392456,1.098832368850708
5660,4.990596426068805e-05,8.910980977816507e-05,0.0005382546805776656,0.0023861804511398077,0.0001957738568307832,0.01081476453691721,0.008640988729894161,1.0926227569580078
5670,6.304927956080064e-05,0.00011524298315634951,0.0005341448122635484,0.0030314417090266943,0.0003081249597016722,0.012088476680219173,0.012048563919961452,1.0927166938781738
5680,5.538547702599317e-05,0.00010075761383632198,0.0006000071880407631,0.002620084909722209,0.00022003302001394331,0.011418063193559647,0.01142013631761074,7.740250110626221
5690,6.201033102115616e-05,0.00011798238847404718,0.0005767077673226595,0.004342321772128344,0.0003269199514761567,0.011816962622106075,0.018891729414463043,1.2247272729873657
5700,6.087870497140102e-05,0.00010663115972420201,0.0005166235496290028,0.002758596558123827,0.0002352496376261115,0.010248839855194092,0.010071172378957272,1.047262191772461
5710,6.196869071573019e-05,9.941266034729779e-05,0.0005509202019311488,0.00307868723757565,0.00022288646141532809,0.011051717214286327,0.011056075803935528,1.071725606918335
5720,6.796232628403232e-05,0.00012080564192729071,0.0005326755344867706,0.003331295680254698,0.000269699638010934,0.01170101948082447,0.014113759621977806,1.117175817489624
5730,7.78676476329565e-05,0.00013159583613742143,0.0005630691302940249,0.0038311986718326807,0.0003053051477763802,0.011033076792955399,0.01731978915631771,1.0568557977676392
5740,5.181584128877148e-05,9.697214409243315e-05,0.0004942787927575409,0.002542249858379364,0.00020451990712899715,0.010707594454288483,0.00952971912920475,1.0364736318588257
5750,6.732601468684152e-05,0.00011185213952558115,0.0005533471121452749,0.0035577898379415274,0.0002651214599609375,0.011211995035409927,0.013781658373773098,1.050107479095459
5760,5.467406299430877e-05,0.00010279192065354437,0.0005214287666603923,0.0029836189933121204,0.0002092393406201154,0.010588736273348331,0.011156261898577213,1.0425034761428833
5770,5.418616274255328e-05,9.860377031145617e-05,0.0005205431370995939,0.00275671505369246,0.00023237259301822633,0.011136963032186031,0.00862881913781166,1.1028962135314941
5780,6.821453280281276e-05,0.00011194744729436934,0.0005391011363826692,0.00340082636103034,0.00022100002388469875,0.010964890941977501,0.011010081507265568,1.0553113222122192
5790,5.262915510684252e-05,9.685263648862019e-05,0.0005055069923400879,0.0031992485746741295,0.00021737764473073184,0.011113154701888561,0.010827802121639252,1.1026978492736816
5800,5.858856093254872e-05,0.00010239399125566706,0.0005106468452140689,0.003458834020420909,0.0002200403978349641,0.01055329293012619,0.009847793728113174,1.0430502891540527
5810,7.152207399485633e-05,0.00012375634105410427,0.0005605390761047602,0.0034943686332553625,0.0003808620967902243,0.011606235057115555,0.01521120872348547,1.1736102104187012
5820,6.643294909736142e-05,0.00011619875294854864,0.0005444284179247916,0.003935404121875763,0.00029255315894261,0.011244924739003181,0.01334731187671423,1.1594092845916748
5830,5.319156844052486e-05,9.898906137095764e-05,0.000474977248813957,0.0027033649384975433,0.0001926609402289614,0.010566332377493382,0.008199742063879967,1.034124493598938
5840,6.220694922376424e-05,0.00010489876876818016,0.0005245073116384447,0.0029226518236100674,0.00021340438979677856,0.010383891873061657,0.009553405456244946,1.0903823375701904
5850,5.4424624977400526e-05,0.00010260847193421796,0.0004991620080545545,0.0028141180519014597,0.00022577540948987007,0.010808244347572327,0.010104728862643242,1.103049397468567
5860,5.3935098549118266e-05,9.537687583360821e-05,0.0004993679467588663,0.0028718868270516396,0.0002156783448299393,0.010423433966934681,0.009631494991481304,1.0119025707244873
5870,5.75201484025456e-05,0.00011013662879122421,0.0005016025970689952,0.003430983517318964,0.00027229555416852236,0.011569932103157043,0.013653568923473358,1.217896819114685
5880,6.072627002140507e-05,0.0001035568566294387,0.0005175784463062882,0.003144468180835247,0.0001938650821102783,0.01026283297687769,0.010098371654748917,1.0118252038955688
5890,5.905271973460913e-05,0.00011023315164493397,0.0005274675786495209,0.003406613366678357,0.00026450568111613393,0.010896140709519386,0.011799578554928303,1.0535862445831299
5900,4.371708564576693e-05,8.38229971122928e-05,0.0004944458487443626,0.0027205676306039095,0.00017901704995892942,0.010424484498798847,0.008934622630476952,1.1347193717956543
5910,4.6826204197714105e-05,8.924332360038534e-05,0.0004757313581649214,0.0026249168440699577,0.0001777986908564344,0.010374369099736214,0.007874805480241776,1.0316554307937622
5920,6.227281846804544e-05,0.00010812422260642052,0.0005146061303094029,0.0031882841140031815,0.0002367978886468336,0.010572578758001328,0.012171192094683647,1.0555187463760376
5930,5.078396497992799e-05,9.695117478258908e-05,0.000599391758441925,0.003199334954842925,0.00020926615979988128,0.0113172996789217,0.01007467694580555,5.05259895324707
5940,5.1352413720451295e-05,9.738990775076672e-05,0.0004870499251410365,0.0030105833429843187,0.00022405263734981418,0.010625651106238365,0.011301296763122082,1.0835775136947632
5950,5.0327202188782394e-05,9.98133109533228e-05,0.0004689224297180772,0.0024559758603572845,0.0001801887556212023,0.010280047543346882,0.007831084541976452,1.0339720249176025
5960,4.834638093598187e-05,9.376793605042621e-05,0.0005165687180124223,0.002677423879504204,0.0002012909681070596,0.01050595287233591,0.008601264096796513,1.1045461893081665
5970,5.423098991741426e-05,0.00010213960922555998,0.0004751571686938405,0.003359444672241807,0.00022202789841685444,0.010466809384524822,0.010910308919847012,1.1411231756210327
5980,7.32918779249303e-05,0.000134048837935552,0.0005388093995861709,0.004602634347975254,0.00032312949770130217,0.010953104123473167,0.018193433061242104,1.0735920667648315
5990,5.320991840562783e-05,9.939506708178669e-05,0.0004784698539879173,0.0027769445441663265,0.0002012008335441351,0.010287098586559296,0.008938007056713104,1.0477408170700073
6000,6.905612099217251e-05,0.00011799541971413419,0.0004994052578695118,0.0031134376768022776,0.00023522033006884158,0.010257868096232414,0.010900380089879036,1.0221644639968872
6010,5.326983591658063e-05,0.00010431532427901402,0.0004907281836494803,0.0031820498406887054,0.00020741799380630255,0.010175611823797226,0.008992430754005909,1.0155218839645386
6020,5.022971163270995e-05,0.00010155697236768901,0.0004503406526055187,0.002519946312531829,0.000201333241420798,0.010308630764484406,0.008851621299982071,1.0512152910232544
6030,4.651064227800816e-05,9.2825670435559e-05,0.0004496407345868647,0.002644830383360386,0.00018221134087070823,0.01019657589495182,0.007736843079328537,1.0103423595428467
6040,6.090829992899671e-05,0.0001182236592285335,0.0005049877800047398,0.0037635215558111668,0.00024393282365053892,0.010416730307042599,0.011865387670695782,1.102941632270813
6050,5.774985038442537e-05,0.00011539336992427707,0.0005161992739886045,0.003644182812422514,0.0003621909418143332,0.010640697553753853,0.0123281329870224,1.0032176971435547
6060,4.909418566967361e-05,9.829794726101682e-05,0.0004537623899523169,0.002764652483165264,0.0002198371512349695,0.010299891233444214,0.010304724797606468,0.9921570420265198
6070,4.636464291252196e-05,9.628666884964332e-05,0.0004459572082851082,0.0029349480755627155,0.00016268945182673633,0.00983864814043045,0.007756900042295456,1.1802712678909302
6080,5.10837635374628e-05,9.67914384091273e-05,0.0004914060700684786,0.0032556219957768917,0.00021792613551951945,0.010317971929907799,0.011698506772518158,1.03130042552948
6090,6.461082375608385e-05,0.00013066471728961915,0.0006402338040061295,0.004267400596290827,0.0003393278457224369,0.010882477276027203,0.01227289717644453,3.2819268703460693
6100,4.7356359573313966e-05,9.489177318755537e-05,0.0004472922009881586,0.0032805867958813906,0.00020482002582866699,0.010273625142872334,0.008440208621323109,1.0143901109695435
6110,4.441569763002917e-05,9.442959708394483e-05,0.00042845209827646613,0.002192751271650195,0.00017212539387401193,0.00966515764594078,0.00686758104711771,0.9729557037353516
6120,5.233185947872698e-05,9.930561645887792e-05,0.0006301666144281626,0.003015620866790414,0.0002070962218567729,0.009575692936778069,0.008584611117839813,3.7531754970550537
6130,5.130061981617473e-05,9.558918100083247e-05,0.0004500602080952376,0.003032468957826495,0.00019122195953968912,0.010188315063714981,0.007864926010370255,0.998062014579773
6140,5.454359416035004e-05,9.835640958044678e-05,0.00045290455454960465,0.002971414942294359,0.00018169554823543876,0.010479559190571308,0.008917788043618202,0.9952672719955444
6150,7.139051740523428e-05,0.00012466702901292592,0.000550899188965559,0.004684774670749903,0.00034934180439449847,0.011298411525785923,0.018902156502008438,1.09019935131073
6160,5.2102179324720055e-05,9.431150829186663e-05,0.00046833057422190905,0.0027502593584358692,0.00019799324218183756,0.010001970455050468,0.007948393002152443,0.9599901437759399
6170,6.071587995393202e-05,0.00011177296983078122,0.0005257746670395136,0.0036248841788619757,0.00021241247304715216,0.010289032012224197,0.011841922998428345,1.4494367837905884
6180,6.202501390362158e-05,0.00011436917702667415,0.0004970516311004758,0.0041489070281386375,0.0002503655559848994,0.011137778870761395,0.013518337160348892,1.048014760017395
6190,7.740148430457339e-05,0.00014250075037125498,0.000668802356813103,0.00415576808154583,0.00040071160765364766,0.011463411152362823,0.01791275106370449,4.21496057510376
6200,5.7816632761387154e-05,0.0001013066794257611,0.00046419320278801024,0.002879680600017309,0.0002139333519153297,0.010379555635154247,0.0105730090290308,0.9905592203140259
6210,4.213973443256691e-05,8.174382674042135e-05,0.00044274944229982793,0.0024338187649846077,0.00016513059381395578,0.009395518340170383,0.0066862632520496845,0.9467155337333679
6220,5.473743658512831e-05,9.785423753783107e-05,0.00044798667659051716,0.0030660992488265038,0.00016441813204437494,0.010419564321637154,0.00872762780636549,1.0137375593185425
6230,4.9534515710547566e-05,9.818871330935508e-05,0.0004261485591996461,0.0030040328856557608,0.00019639144011307508,0.01015107985585928,0.008337716571986675,0.938946008682251
6240,5.728855830966495e-05,0.000105614511994645,0.0004666744207497686,0.0036101718433201313,0.00023097064695321023,0.010680045932531357,0.013158186338841915,0.9809982776641846
6250,4.272245860192925e-05,8.183463069144636e-05,0.00043153425212949514,0.0029165204614400864,0.00018555298447608948,0.009660948067903519,0.009673095308244228,0.9640534520149231
6260,5.9462890931172296e-05,0.00010671737254597247,0.00044741921010427177,0.0038343025371432304,0.0001991565222851932,0.00993271078914404,0.012121789157390594,0.9331470131874084
6270,4.8392856115242466e-05,9.158620378002524e-05,0.00043514740536920726,0.001904966775327921,0.0001834701542975381,0.009631729684770107,0.006647740490734577,2.4139180183410645
6280,5.4906024161027744e-05,9.63682250585407e-05,0.00044514494948089123,0.003136954503133893,0.0001937646884471178,0.010128278285264969,0.00942134577780962,0.9797754883766174
6290,5.210837480262853e-05,9.344322461402044e-05,0.0004442844947334379,0.0032405611127614975,0.0001734878751449287,0.009714566171169281,0.009298284538090229,0.9194934368133545
6300,5.239572055870667e-05,9.976176806958392e-05,0.00042764918180182576,0.003162993583828211,0.00022606512357015163,0.010650662705302238,0.009328758344054222,1.0072202682495117
6310,5.405906631494872e-05,9.570686961524189e-05,0.00047286515473388135,0.00403696158900857,0.00021104955521877855,0.010636527091264725,0.01217612437903881,1.7697911262512207
6320,6.202487566042691e-05,0.00011720432667061687,0.0004467927501536906,0.004052043426781893,0.00023198328563012183,0.010446668602526188,0.013773148879408836,0.9516814947128296
6330,4.671874921768904e-05,9.23548941500485e-05,0.0005001424578949809,0.0023130320478230715,0.00017127650789916515,0.009885578416287899,0.0074192192405462265,3.1036524772644043
6340,4.576269202516414e-05,9.123710333369672e-05,0.00039101357106119394,0.002514055697247386,0.00017414559260942042,0.01036454364657402,0.007969090715050697,0.9894290566444397
6350,6.020358341629617e-05,0.0001141461543738842,0.0004570390156004578,0.00356025411747396,0.0003085881471633911,0.0109583530575037,0.009170837700366974,0.941571056842804
6360,6.385485175997019e-05,0.00011366940452717245,0.0004649756010621786,0.003741328837350011,0.00028307814500294626,0.011061141267418861,0.011707286350429058,1.0068674087524414
6370,5.077241439721547e-05,9.923597099259496e-05,0.0004207515448797494,0.002353865886107087,0.00021277325868140906,0.01023897249251604,0.007230505812913179,1.0325368642807007
6380,5.342806252883747e-05,9.857719123829156e-05,0.00044823766802437603,0.004295882303267717,0.00021561287576332688,0.01004977896809578,0.012967951595783234,1.0148361921310425
6390,5.394684194470756e-05,9.946780483005568e-05,0.0004207001475151628,0.003854158101603389,0.0001716126425890252,0.010553602129220963,0.009577851742506027,0.9861556887626648
6400,4.4818785681854934e-05,9.295820200350136e-05,0.0004070198046974838,0.0032076139468699694,0.00016270822379738092,0.009370370768010616,0.0092308996245265,0.9226549863815308
6410,4.952628296450712e-05,9.508688526693732e-05,0.00040461693424731493,0.002665573265403509,0.00016550259897485375,0.009259430691599846,0.007510971277952194,0.8956377506256104
6420,5.3739146096631885e-05,9.733035403769463e-05,0.00040572407306171954,0.0029660635627806187,0.00018215298769064248,0.00995638594031334,0.009160504676401615,0.969606876373291
6430,5.888516898266971e-05,9.914376278175041e-05,0.00042777491034939885,0.0035894170869141817,0.0001965939736692235,0.00951402261853218,0.011987101286649704,0.9018240571022034
6440,4.784855627804063e-05,9.453912934986874e-05,0.00041325032361783087,0.0026642335578799248,0.0001823078782763332,0.009480921551585197,0.010079842992126942,0.9022005200386047
6450,4.9873087846208364e-05,9.913311077980325e-05,0.00042216121801175177,0.0025636861100792885,0.00017848222341854125,0.01019440870732069,0.010537391528487206,0.9581977128982544
6460,5.406076888903044e-05,9.929131920216605e-05,0.00038028191193006933,0.0028279179241508245,0.00018053945677820593,0.009470060467720032,0.008959711529314518,0.8933917880058289
6470,5.652389882015996e-05,9.666050755186006e-05,0.0004156304057687521,0.003370540915057063,0.0002307921531610191,0.00962392333894968,0.010551915504038334,0.9586600661277771
6480,5.412696555140428e-05,9.754471102496609e-05,0.00040654512122273445,0.003382293041795492,0.00019916193559765816,0.009695762768387794,0.011013046838343143,1.0071542263031006
6490,4.261043432052247e-05,8.670110400998965e-05,0.0003898683935403824,0.002649330534040928,0.00019017043814528733,0.00982560683041811,0.009052022360265255,0.9386080503463745
6500,4.425823499332182e-05,9.010906796902418e-05,0.00036267086397856474,0.002153809880837798,0.00015913556853774935,0.009186035953462124,0.006731406785547733,0.8863855004310608
6510,5.3658623073715717e-05,0.00010026117524830624,0.00039939337875694036,0.0034711118787527084,0.00018059706781059504,0.009612728841602802,0.009421967901289463,0.9350954294204712
6520,4.1687551856739447e-05,8.55994803714566e-05,0.0003775448421947658,0.0028734731022268534,0.00015052624803502113,0.009700782597064972,0.007230578456073999,0.9086927771568298
6530,4.881462882622145e-05,9.211267024511471e-05,0.000386098341550678,0.002949676476418972,0.00015057816926855594,0.009687055833637714,0.007457558531314135,0.900221586227417
6540,5.001511090085842e-05,9.910101653076708e-05,0.0004109094734303653,0.0029870641883462667,0.00020594238594640046,0.009864912368357182,0.009955022484064102,1.0419986248016357
6550,5.2761552069569007e-05,0.00010046840907307342,0.0003983382193837315,0.0032880280632525682,0.00016772579692769796,0.009952355176210403,0.009638754650950432,0.8993980884552002
6560,4.3349875340936705e-05,8.498918759869412e-05,0.00037659669760614634,0.0024604322388768196,0.00014890939928591251,0.009316805750131607,0.007034297566860914,0.9089792966842651
6570,7.092585292411968e-05,0.0001293891400564462,0.0005143746384419501,0.004796524066478014,0.00031386883347295225,0.010357528924942017,0.016823528334498405,1.3294641971588135
6580,4.1898318158928305e-05,8.720874029677361e-05,0.00038279956788755953,0.0028532673604786396,0.00015800545224919915,0.008879981935024261,0.007018950302153826,0.8753226399421692
6590,5.353167944122106e-05,0.0001034797023748979,0.0004013991274405271,0.003614476416260004,0.0001942491508089006,0.00996100902557373,0.01039400789886713,0.9234411120414734
6600,4.253644874552265e-05,8.749121479922906e-05,0.0003826266329269856,0.0023984459694474936,0.00016227856394834816,0.00902206264436245,0.008346781134605408,0.855842113494873
6610,4.856648956774734e-05,9.448656783206388e-05,0.0003927174839191139,0.0030143733602017164,0.00019617773068603128,0.01004757359623909,0.010908326134085655,0.9456420540809631
6620,5.2710729505633935e-05,9.447315096622333e-05,0.00038500168011523783,0.0026335367001593113,0.00019952800357714295,0.009483144618570805,0.00874967873096466,0.9133024215698242
6630,6.0303184000076726e-05,0.00010694490629248321,0.00042999780271202326,0.0027815827634185553,0.00023871083976700902,0.009779243730008602,0.00910979975014925,0.9474457502365112
6640,5.399107249104418e-05,0.00010000594920711592,0.00038699916331097484,0.0027098485734313726,0.00022119857021607459,0.009507235139608383,0.00841167476028204,0.963188648223877
6650,6.193301669554785e-05,0.00010466398089192808,0.0004267470503691584,0.004739629104733467,0.0002336150355404243,0.010261280462145805,0.011064019985496998,0.9045026302337646
6660,5.0995069614145905e-05,8.860466186888516e-05,0.00041828228859230876,0.0024305216502398252,0.00014803829253651202,0.010766842402517796,0.007125783246010542,1.887244701385498
6670,5.324210724211298e-05,0.00010471661516930908,0.00043283519335091114,0.0032474964391440153,0.00018798340170178562,0.013152319937944412,0.009100607596337795,2.5794777870178223
6680,4.427629028214142e-05,8.629554213257506e-05,0.0003603084769565612,0.002150279236957431,0.00016819476149976254,0.008981216698884964,0.0061711473390460014,0.8739872574806213
6690,4.230315607856028e-05,9.557844168739393e-05,0.00035676523111760616,0.0031327479518949986,0.0001645677984924987,0.00941962655633688,0.008740630932152271,0.8506240248680115
6700,4.4354550482239574e-05,8.884310955181718e-05,0.00034047814551740885,0.003156248712912202,0.00016037809837143868,0.009195106104016304,0.006963045336306095,0.8452600836753845
6710,5.550526111619547e-05,9.898435382638127e-05,0.00042429781751707196,0.0033542346209287643,0.00022249354515224695,0.00972090382128954,0.010861791670322418,0.9293704628944397
6720,4.352168980403803e-05,8.895112114259973e-05,0.0004160620446782559,0.0034218819346278906,0.00018310248560737818,0.013907252810895443,0.007211688440293074,2.4702298641204834
6730,5.10287209181115e-05,9.82411511358805e-05,0.00044975042692385614,0.002907482674345374,0.0001645284064579755,0.013181296177208424,0.007038295269012451,2.931077480316162
6740,5.554032759391703e-05,0.00010186483268626034,0.0003697281645145267,0.0034164381213486195,0.00021016760729253292,0.010293093509972095,0.009030082263052464,0.8854366540908813
6750,5.8668243582360446e-05,0.00011650532542262226,0.00037644957774318755,0.003751900978386402,0.00027022711583413184,0.009909803047776222,0.011450153775513172,0.8572681546211243
6760,5.195951598579995e-05,9.775920625543222e-05,0.00038692884845659137,0.0028545507229864597,0.0002446504367981106,0.00946140568703413,0.007913559675216675,0.8513056635856628
6770,6.611086428165436e-05,0.00011533153156051412,0.0004081829101778567,0.004695368465036154,0.0002144268510164693,0.009953074157238007,0.012462619692087173,0.8845882415771484
6780,5.058701935922727e-05,0.00010278329864377156,0.0003680764348246157,0.0034216379281133413,0.0002673606504686177,0.009658625349402428,0.00961327739059925,0.8536666631698608
6790,4.7652636567363515e-05,8.84563269210048e-05,0.00036257313331589103,0.0031477094162255526,0.00016693922225385904,0.00942340586334467,0.007471813354641199,0.8370554447174072
6800,6.586717790924013e-05,0.00011547082976903766,0.0004194286884739995,0.004586427006870508,0.0002728052786551416,0.01036205142736435,0.01259475015103817,0.8696827292442322
6810,4.186757723800838e-05,8.893631456885487e-05,0.0003352906496729702,0.0025287107564508915,0.00015840122068766505,0.008831238374114037,0.006145128980278969,0.8246395587921143
6820,5.1707207603612915e-05,9.407087782165036e-05,0.00037538399919867516,0.0034920056350529194,0.00017107986786868423,0.00969509594142437,0.008370134979486465,0.8672407865524292
6830,4.7876997996354476e-05,9.20708043850027e-05,0.0003733878256753087,0.003455648198723793,0.0002017454244196415,0.009071612730622292,0.008006392978131771,0.8456593155860901
6840,4.806431388715282e-05,8.813902240945026e-05,0.00035768182715401053,0.0033776648342609406,0.0001370469544781372,0.009118412621319294,0.007924295961856842,0.8291488289833069
6850,5.250117465038784e-05,9.764274000190198e-05,0.0003793068171944469,0.0041087414138019085,0.00016010718536563218,0.009795578196644783,0.010062304325401783,0.8518828749656677
6860,5.9103345847688615e-05,0.00010166490392293781,0.0003757467493414879,0.0038608575705438852,0.00022947732941247523,0.009974837303161621,0.00973218772560358,0.8732969164848328
6870,4.093382813152857e-05,7.844776700949296e-05,0.00033589074155315757,0.0022873685229569674,0.00020829419372603297,0.008332707919180393,0.005856812000274658,0.8116757869720459
6880,5.486925510922447e-05,9.858082194114104e-05,0.00038873121957294643,0.0032872892916202545,0.00019585320842452347,0.009378940798342228,0.009350421838462353,0.8346573114395142
6890,5.0529408326838166e-05,9.059854346560314e-05,0.000394713191781193,0.0038196993991732597,0.00018044281750917435,0.009305053390562534,0.009358258917927742,0.8448686003684998
6900,4.318983337725513e-05,8.437500946456566e-05,0.0003379549307283014,0.0024470030330121517,0.00013928834232501686,0.00862513855099678,0.005518315359950066,0.8328200578689575
6910,4.9775051593314856e-05,9.387158934259787e-05,0.00033817978692241013,0.0023417389020323753,0.00013704801676794887,0.008852800354361534,0.005468711722642183,0.8546788692474365
6920,4.4057447667000815e-05,8.702810009708628e-05,0.00034307458554394543,0.0026067134458571672,0.00014401605585590005,0.008766246028244495,0.005865410435944796,0.851018488407135
6930,5.1504786824807525e-05,9.117651643464342e-05,0.0003919970476999879,0.0026396673638373613,0.00015074454131536186,0.008846276439726353,0.007399383466690779,0.8928177952766418
6940,5.511066046892665e-05,9.765791037352756e-05,0.00043903125333599746,0.0031041563488543034,0.00019197711662855,0.010022571310400963,0.009607016108930111,1.7622222900390625
6950,5.07807926624082e-05,9.316195792052895e-05,0.0003736765938811004,0.004471237771213055,0.00021793537598568946,0.009628391824662685,0.01011160109192133,0.9000079035758972
6960,4.5893659262219444e-05,8.449328015558422e-05,0.00035918873618356884,0.0031726283486932516,0.00017241539899259806,0.00877029076218605,0.006608136463910341,0.8306224942207336
6970,4.9169815611094236e-05,9.27862201933749e-05,0.0003629100974649191,0.0037637543864548206,0.0001736609119689092,0.009356893599033356,0.007478152867406607,0.8355398774147034
6980,3.947717777919024e-05,7.935704343253747e-05,0.00033494795206934214,0.003377297194674611,0.00016575961490161717,0.008661708794534206,0.00828466285020113,0.8970977067947388
6990,5.100988346384838e-05,9.495593985775486e-05,0.00037753937067463994,0.003974404651671648,0.00021780416136607528,0.009600791148841381,0.011813903227448463,0.9330333471298218
7000,3.838536940747872e-05,7.90358753874898e-05,0.0003479857696220279,0.003142663510516286,0.000138742383569479,0.008542556315660477,0.006792743690311909,0.827344536781311
7010,4.506994810071774e-05,8.315608283737674e-05,0.0003554521535988897,0.0026114974170923233,0.00019148382125422359,0.008573323488235474,0.007184420246630907,0.8692830204963684
7020,3.871030639857054e-05,7.809431554051116e-05,0.00034778454573825,0.0018218569457530975,0.00013376440620049834,0.007736950181424618,0.004339861683547497,0.7943882346153259
7030,4.676909156842157e-05,8.948462345870212e-05,0.00034275377402082086,0.0027228135149925947,0.00013367334031499922,0.008371975272893906,0.006505517289042473,0.8135009407997131
7040,5.25052601005882e-05,0.00010029868280980736,0.00034575912286527455,0.002430570311844349,0.00016459403559565544,0.008749677799642086,0.005973593797534704,0.8658492565155029
7050,5.271791451377794e-05,9.458135900786147e-05,0.0003664153628051281,0.004837748594582081,0.0001988054282264784,0.009021466597914696,0.01151886023581028,0.8407118916511536
7060,4.616722071659751e-05,8.37917032185942e-05,0.00034275901271030307,0.003148875664919615,0.000127757724840194,0.008006990887224674,0.005937980487942696,0.7865977883338928
7070,4.875690501648933e-05,9.187797695631161e-05,0.0003300043463241309,0.00335485371761024,0.00014829430438112468,0.008095413446426392,0.006597294472157955,0.8008727431297302
7080,4.2301657231291756e-05,8.174563117790967e-05,0.0003398736589588225,0.003494498087093234,0.0001691379293333739,0.008409792557358742,0.007672373205423355,0.7885845899581909
7090,4.56500165455509e-05,9.039092401508242e-05,0.00034879264421761036,0.002515121828764677,0.0001731559168547392,0.008046838454902172,0.006331126671284437,0.8085665106773376
7100,4.627236558008008e-05,9.14291522349231e-05,0.0003333674103487283,0.003868509316816926,0.0001759200094966218,0.008461098186671734,0.008439594879746437,0.7866907119750977
7110,4.8225138016277924e-05,9.277995559386909e-05,0.0003428875352256,0.0039008345920592546,0.00018995233403984457,0.00847569853067398,0.008254307322204113,0.8339964747428894
7120,4.335337507654913e-05,8.173996320692822e-05,0.0003325959842186421,0.0032122223637998104,0.00015826495655346662,0.008260900154709816,0.006596235558390617,0.8001347780227661
7130,4.1422739741392434e-05,7.91116981417872e-05,0.0003215861797798425,0.002518556546419859,0.00014045939315110445,0.008374892175197601,0.006282918620854616,0.8142619729042053
7140,3.333852509967983e-05,7.387325604213402e-05,0.00031536369351670146,0.001599232549779117,0.00012386927846819162,0.007803819607943296,0.004733962472528219,0.778937816619873
7150,4.638405152945779e-05,9.664878598414361e-05,0.00031522559584118426,0.0019186697900295258,0.00014350589481182396,0.007859420031309128,0.005028350744396448,0.7967594265937805
7160,4.6446592023130506e-05,8.838791109155864e-05,0.0003362137940712273,0.0033493502996861935,0.00016155058983713388,0.008375945501029491,0.008335733786225319,0.7855998277664185
7170,4.38936403952539e-05,9.45200226851739e-05,0.00032627597101964056,0.0024341035168617964,0.00019481976050883532,0.008550881408154964,0.006852776277810335,0.8055648803710938
7180,4.3546806409722194e-05,9.244045941159129e-05,0.0003288658626843244,0.0030603529885411263,0.000192730498383753,0.008620469830930233,0.008029242046177387,0.831089437007904
7190,4.647673631552607e-05,9.055264672497287e-05,0.0003121285408269614,0.0030375707428902388,0.00016320771828759462,0.008070123381912708,0.007488609757274389,0.7522204518318176
7200,5.256435179035179e-05,0.00011587791232159361,0.0004402890335768461,0.004328842740505934,0.00020238390425220132,0.008913539350032806,0.011984259821474552,0.8144950270652771
7210,4.478515256778337e-05,9.265491826226935e-05,0.000324395252391696,0.002633084310218692,0.0001536957424832508,0.008489703759551048,0.006892924662679434,0.7967827320098877
7220,3.9150152588263154e-05,9.15447308216244e-05,0.0003673011378850788,0.0023862281814217567,0.00014469744928646833,0.008132942020893097,0.005552936811000109,4.173358917236328
7230,4.5422082621371374e-05,8.935078221838921e-05,0.0003091954276897013,0.0022715944796800613,0.0001377516455249861,0.008066663518548012,0.005635661538690329,0.7902674674987793
7240,4.404167702887207e-05,9.185604722006246e-05,0.0003271360765211284,0.00291509460657835,0.00016357687127310783,0.008184902369976044,0.006285434123128653,0.7727605700492859
7250,5.186021371628158e-05,0.00010139764344785362,0.0003296917420811951,0.0032624423038214445,0.0002030905452556908,0.008495399728417397,0.008291909471154213,0.7902377247810364
7260,5.038527160650119e-05,9.802757267607376e-05,0.00034461249015294015,0.004053780343383551,0.00018645572708919644,0.008733545430004597,0.008410198614001274,0.7772703170776367
7270,5.166043047211133e-05,9.63419588515535e-05,0.0003572502755559981,0.003857886418700218,0.00015463208546862006,0.008437860757112503,0.006510733626782894,0.7851155996322632
7280,4.5212265831651166e-05,8.836243068799376e-05,0.00030810642056167126,0.0025624039117246866,0.00014429213479161263,0.00762317655608058,0.00598403625190258,0.7685970067977905
7290,4.379306483315304e-05,9.136489097727463e-05,0.00033138442086055875,0.0033111677039414644,0.0001485624525230378,0.00817300844937563,0.007401682902127504,0.7750031352043152
7300,5.641365714836866e-05,0.00010287948680343106,0.00035061826929450035,0.003914354369044304,0.00021279165230225772,0.008816446177661419,0.008644315414130688,0.8348247408866882
7310,6.222397496458143e-05,0.00010676873353077099,0.00037423474714159966,0.0037276034709066153,0.0002743518853094429,0.008813492022454739,0.010395857505500317,0.8055021166801453
7320,4.99174275319092e-05,9.492240496911108e-05,0.0003313373017590493,0.0025692677590996027,0.0001456491299904883,0.00805916078388691,0.005897861905395985,0.7931064963340759
7330,4.982456812285818e-05,0.0001004307996481657,0.0003314618952572346,0.002817660104483366,0.00016342946037184447,0.008372297510504723,0.007182559929788113,0.7798246741294861
7340,3.701065725181252e-05,8.066607551882043e-05,0.00031764019513502717,0.0025456491857767105,0.00014876866771373898,0.007628456689417362,0.005706936586648226,0.7582787275314331
7350,4.0329887269763276e-05,8.027831790968776e-05,0.0003174578014295548,0.0025279454421252012,0.00015807889576535672,0.00790746696293354,0.006098809186369181,0.760519802570343
7360,4.775551860802807e-05,8.743298531044275e-05,0.0003292708715889603,0.002680751495063305,0.00016905719530768692,0.007962011732161045,0.005789100658148527,0.7593709230422974
7370,4.889614137937315e-05,9.609027620172128e-05,0.0003292520414106548,0.0035902857780456543,0.00016245276492554694,0.008559415116906166,0.007449583616107702,0.815475583076477
7380,3.606317113735713e-05,7.979582733241841e-05,0.0002919236430898309,0.0023924082051962614,0.00012731629249174148,0.0076773446053266525,0.004887118004262447,1.137955904006958
7390,3.5435426980257034e-05,7.527518027927727e-05,0.00030586912180297077,0.0020840256474912167,0.00012448261259123683,0.007611304055899382,0.005609111860394478,0.7433704137802124
7400,4.357737998361699e-05,8.953040378401056e-05,0.0003197058686055243,0.0038844416849315166,0.00019275682279840112,0.008499935269355774,0.008887182921171188,0.777727484703064
7410,4.8364538088208064e-05,9.070774103747681e-05,0.0003153764409944415,0.003739880630746484,0.0002017755905399099,0.007915915921330452,0.006962901912629604,0.7799497246742249
7420,4.3574713345151395e-05,8.347725088242441e-05,0.0002948748297058046,0.0025770929642021656,0.00014187570195645094,0.007623834535479546,0.0061662523075938225,0.7435829043388367
7430,4.073820309713483e-05,8.154135866789147e-05,0.0003029310901183635,0.0025484072975814342,0.00013219521497376263,0.007827836088836193,0.005427897907793522,0.7145382761955261
7440,4.6925626520533115e-05,8.952594362199306e-05,0.0003031094674952328,0.0026277864817529917,0.0001409881078870967,0.007408530917018652,0.005645689554512501,0.7160935997962952
7450,4.875289960182272e-05,9.251526353182271e-05,0.0003074407868552953,0.003139880020171404,0.00013969729479867965,0.0078958198428154,0.0061009349301457405,0.7515517473220825
7460,4.69157712359447e-05,8.897370571503416e-05,0.0003011339867953211,0.00270253443159163,0.00015531133976764977,0.007853712886571884,0.006787087768316269,0.7164696455001831
7470,4.564259870676324e-05,8.896984945749864e-05,0.00031961256172508,0.0031216598581522703,0.0001487288245698437,0.007922690361738205,0.007050717249512672,0.7540754079818726
7480,3.7725312722614035e-05,7.667578029213473e-05,0.0002861485700123012,0.002234656596556306,0.00013292295625433326,0.00733347050845623,0.005993130151182413,0.6928606033325195
7490,4.573680416797288e-05,8.866527787176892e-05,0.0003050060768146068,0.0038626466412097216,0.00015849858755245805,0.007849914021790028,0.008390373550355434,0.7378177642822266
7500,4.950408037984744e-05,9.502323518972844e-05,0.0003333957865834236,0.004501276649534702,0.0001661046117078513,0.007968809455633163,0.00665729446336627,0.7383115887641907
7510,4.394072311697528e-05,8.7511092715431e-05,0.0003018934512510896,0.0043804701417684555,0.00015015942335594445,0.00807134062051773,0.007245967164635658,0.7598307728767395
7520,4.6404376917053014e-05,9.669471910456195e-05,0.0003337744565214962,0.002365046413615346,0.00015753533807583153,0.007308671250939369,0.005738195031881332,3.9934959411621094
7530,5.431194949778728e-05,9.568313544150442e-05,0.00031784133170731366,0.0036876725498586893,0.00016174385382328182,0.008107868023216724,0.007469446398317814,0.7500306963920593
7540,5.5819582485128194e-05,0.00010869184916373342,0.00034301652340218425,0.004208341706544161,0.00022100996284279972,0.00843124557286501,0.009191228076815605,0.7644550800323486
7550,4.756261841976084e-05,9.46457075770013e-05,0.00033199324388988316,0.0033859373070299625,0.0002465608122292906,0.007937685586512089,0.00800228863954544,0.7448832988739014
7560,4.794773121830076e-05,0.00010172511974815279,0.00032374256988987327,0.0031869153026491404,0.00020827092521358281,0.007929788902401924,0.007567475084215403,0.7540147304534912
7570,4.601082400768064e-05,8.708819223102182e-05,0.0003010453365277499,0.003999999258667231,0.0001516493211966008,0.007680852431803942,0.006987227592617273,0.7351457476615906
7580,4.922557855024934e-05,9.499922452960163e-05,0.00029585135052911937,0.0028101226780563593,0.00015256335609592497,0.007867706939578056,0.006256396882236004,0.7377217411994934
7590,4.522089511738159e-05,8.759036427363753e-05,0.0002980721474159509,0.003098112065345049,0.00012582563795149326,0.007410272490233183,0.006073199678212404,0.7057562470436096
7600,4.838583117816597e-05,9.419023263035342e-05,0.0003160232736263424,0.0038828093092888594,0.00019193306798115373,0.007869691587984562,0.007529132999479771,0.7373682260513306
7610,4.354552220320329e-05,8.193446410587057e-05,0.00029883618117310107,0.0022490182891488075,0.00013080818462185562,0.007106030359864235,0.005620114970952272,0.6933866143226624
7620,3.968530654674396e-05,8.332891593454406e-05,0.0003032548993360251,0.0023844807874411345,0.00015984651690814644,0.007468878291547298,0.005640323739498854,0.7379165887832642
7630,4.230413105688058e-05,8.343513763975352e-05,0.00029807304963469505,0.004044561181217432,0.00014781576464883983,0.0076467180624604225,0.007325699552893639,0.7469093799591064
7640,3.94284215872176e-05,7.743774040136486e-05,0.0002949841145891696,0.003054645610973239,0.00014990183990448713,0.00759422592818737,0.007112792227417231,0.7539151906967163
7650,3.759538958547637e-05,8.020544919418171e-05,0.0002727897954173386,0.002114509232342243,0.0001284390309592709,0.006926750298589468,0.0046852449886500835,0.6976011991500854
7660,4.835955405724235e-05,9.667567064752802e-05,0.00027016171952709556,0.0018223969964310527,0.00017290335381403565,0.007052827160805464,0.005106768105179071,0.7029390931129456
7670,3.962437040172517e-05,8.89677248778753e-05,0.0002515101805329323,0.0024607914965599775,0.00013566079724114388,0.007129975128918886,0.005228569731116295,0.7085713744163513
7680,4.513734165811911e-05,8.681910549057648e-05,0.00028566044056788087,0.002714915666729212,0.00013977101480122656,0.007430932484567165,0.005733107682317495,0.7360321879386902
7690,4.144031117903069e-05,8.170535875251517e-05,0.0002931070630438626,0.0023185047321021557,0.00015194616571534425,0.007006910163909197,0.005825970787554979,0.7017135620117188
7700,5.2170904382364824e-05,9.405627497471869e-05,0.0002992397057823837,0.0031835706904530525,0.0001664450392127037,0.007208540569990873,0.006384658627212048,0.679841935634613
7710,4.362766048870981e-05,9.068792860489339e-05,0.0002775506873149425,0.002560245105996728,0.00012665976828429848,0.006914650090038776,0.005483598913997412,0.6300631165504456
7720,4.7015328163979575e-05,9.106284414883703e-05,0.00028178628417663276,0.00198989175260067,0.00021184212528169155,0.006693258881568909,0.00429967325180769,0.6742767095565796
7730,4.046729736728594e-05,8.639939915155992e-05,0.00028110481798648834,0.003367938566952944,0.00016913036233745515,0.00684280414134264,0.006593049503862858,0.6923661828041077
7740,4.097265627933666e-05,8.429193985648453e-05,0.0002791443548630923,0.003294887486845255,0.00016801692254375666,0.0074278004467487335,0.0067646075040102005,0.7428668737411499
7750,4.750847438117489e-05,8.887069998309016e-05,0.0002738689654506743,0.0035609120968729258,0.00013392794062383473,0.007390454411506653,0.006508922670036554,0.6858347654342651
7760,3.738811210496351e-05,7.879921031417325e-05,0.0002626421337481588,0.0018494526157155633,0.00012154066644143313,0.0066111451014876366,0.004633521195501089,0.642187237739563
7770,5.843632243340835e-05,0.00010748469503596425,0.00035236854455433786,0.004182878416031599,0.00023234849504660815,0.007799689657986164,0.010655387304723263,0.6799728274345398
7780,5.52147685084492e-05,9.719203080749139e-05,0.0003628231934271753,0.0044600507244467735,0.00014609780919272453,0.007082190364599228,0.008880428038537502,1.8463950157165527
7790,4.1045466787181795e-05,8.184305625036359e-05,0.0002710958942770958,0.0034507405944168568,0.00016599638911429793,0.0070082140155136585,0.007179867941886187,0.65011066198349
7800,4.515732143772766e-05,8.707208326086402e-05,0.000289714167593047,0.0028221800457686186,0.00016817136202007532,0.007234268356114626,0.006482606288045645,0.7116398215293884
7810,4.793344851350412e-05,9.737069194670767e-05,0.00027805371792055666,0.003269106848165393,0.0001518931530881673,0.007059643976390362,0.005714391823858023,0.640927255153656
7820,5.09483834321145e-05,9.336214861832559e-05,0.00030003077699802816,0.004945460706949234,0.0001646641903789714,0.007499705534428358,0.008552508428692818,0.6686912178993225
7830,5.0831651606131345e-05,8.80951774888672e-05,0.00029143725987523794,0.0033646603114902973,0.00014123378787189722,0.006569137796759605,0.005898792762309313,0.6421392560005188
7840,4.507451012614183e-05,8.941434498410672e-05,0.000270091462880373,0.002688874024897814,0.00013142685929778963,0.006740600802004337,0.005129067227244377,0.6492034792900085
7850,4.049091148772277e-05,8.113445801427588e-05,0.0002718219184316695,0.0037011706735938787,0.0001482991356169805,0.0068627106957137585,0.0063119931146502495,0.6474142074584961
7860,4.015432932646945e-05,8.592696394771338e-05,0.00025314962840639055,0.003102728398516774,0.00013965177640784532,0.006731256376951933,0.0051834313198924065,0.6778541207313538
7870,4.784031261806376e-05,9.551670518703759e-05,0.00028716257656924427,0.004196689929813147,0.00019646191503852606,0.007321156095713377,0.007878505624830723,1.9342402219772339
7880,4.232913488522172e-05,8.457950025331229e-05,0.0002623004256747663,0.003257711185142398,0.00016682784189470112,0.006998561322689056,0.005231370218098164,0.6715088486671448
7890,5.301324199535884e-05,9.617219620849937e-05,0.0003124927170574665,0.004139753058552742,0.0002392351016169414,0.007266464177519083,0.00814364105463028,0.7112771272659302
7900,4.140183227718808e-05,9.24508785828948e-05,0.0002525057934690267,0.002804953372105956,0.00028101346106268466,0.006410654168576002,0.006872938945889473,0.6470320224761963
7910,3.908913640771061e-05,8.13321748864837e-05,0.00026116223307326436,0.0024801366962492466,0.00014986949099693447,0.006851370446383953,0.004893245175480843,0.6472824811935425
7920,4.033337245346047e-05,8.637114660814404e-05,0.0002709330874495208,0.0025111024733632803,0.00013376763672567904,0.0064094457775354385,0.004869608674198389,1.84428071975708
7930,4.933495802106336e-05,8.766061364440247e-05,0.0002786184486467391,0.0032292543910443783,0.00016859994502738118,0.0066253445111215115,0.007115899119526148,0.6331436634063721
7940,4.6528915845556185e-05,8.851398160913959e-05,0.0002797993365675211,0.0036434736102819443,0.00016148327267728746,0.0064322454854846,0.005903244949877262,0.6580663919448853
7950,3.916901187039912e-05,8.160581637639552e-05,0.00024756439961493015,0.002423865022137761,0.00014377746265381575,0.006657243240624666,0.005158065352588892,0.6061733365058899
7960,3.9413404010701925e-05,8.654160774312913e-05,0.00024281117657665163,0.002024673391133547,0.00015707325655966997,0.006537504959851503,0.004435285925865173,0.6212626099586487
7970,3.9448128518415615e-05,8.442154648946598e-05,0.00025180200464092195,0.0033831296022981405,0.00016178628720808774,0.006969779264181852,0.0063038417138159275,0.6149768829345703
7980,4.1726580093381926e-05,8.248594531323761e-05,0.0002547871263232082,0.002293570665642619,0.00012316145875956863,0.005999187473207712,0.004678991623222828,0.594229519367218
7990,4.957313649356365e-05,9.366125595988706e-05,0.00031349959317594767,0.004592156503349543,0.00020118050451856107,0.007322348654270172,0.008660373277962208,0.6386843323707581
8000,3.9505706808995456e-05,7.471123535651714e-05,0.0002582103479653597,0.0018440543208271265,0.00011381622607586905,0.006034720689058304,0.004070376977324486,0.5986095070838928
8010,4.151450048084371e-05,8.361278742086142e-05,0.00025734357768669724,0.0016316907713189721,0.0001587145816301927,0.005916159134358168,0.004060228355228901,0.6244912147521973
8020,4.826886288356036e-05,8.837351197144017e-05,0.0002484111173544079,0.0032880690414458513,0.00014766950334887952,0.006199910771101713,0.004289511125534773,0.6408545970916748
8030,4.385821375763044e-05,8.733593858778477e-05,0.00025046919472515583,0.0016359568107873201,0.00016452569980174303,0.00591785553842783,0.0037321189884096384,0.6025245785713196
8040,5.375759064918384e-05,9.919966396410018e-05,0.0002837177598848939,0.003425826085731387,0.0001896658941404894,0.006921684369444847,0.0064698802307248116,0.6123687028884888
8050,4.8752041038824245e-05,9.321860125055537e-05,0.00027499155839905143,0.004334527067840099,0.00015533616533502936,0.006511155515909195,0.006482645403593779,0.5777276754379272
8060,4.225273005431518e-05,8.600963337812573e-05,0.00026716457796283066,0.002931579714640975,0.00014527210441883653,0.00658079981803894,0.005358160939067602,0.6079821586608887
8070,4.772149623022415e-05,8.782245276961476e-05,0.0002870461903512478,0.003302935976535082,0.00015874032396823168,0.006068302784115076,0.00553971016779542,0.6037392616271973
8080,3.9622191252419725e-05,7.961832307046279e-05,0.00023589032934978604,0.0017054973868653178,0.00010468527761986479,0.005740892607718706,0.0042737326584756374,0.5631169080734253
8090,4.155577698838897e-05,8.103044820018113e-05,0.00027450986090116203,0.00386883900500834,0.0002199164591729641,0.006282134912908077,0.006540786009281874,0.6585163474082947
8100,4.514863758231513e-05,8.79131184774451e-05,0.00027299855719320476,0.0026613378431648016,0.00011734626605175436,0.005725800059735775,0.005171217489987612,0.5621039271354675
8110,3.351457780809142e-05,7.684691081522033e-05,0.0002292932040290907,0.0018632392166182399,0.00011399640061426908,0.005604861304163933,0.004475865978747606,0.5831663608551025
8120,3.93390073440969e-05,7.882559293648228e-05,0.0002454038185533136,0.0023939600214362144,0.0001393217535223812,0.0056869108229875565,0.004027764778584242,0.5848068594932556
8130,4.8794223403092474e-05,9.534620039630681e-05,0.0002748917031567544,0.0035980320535600185,0.00015450399951077998,0.006568714044988155,0.006208993494510651,0.6355680227279663
8140,5.05960633745417e-05,9.07835565158166e-05,0.000282550958218053,0.0032923228573054075,0.00013990529987495393,0.006318544968962669,0.007403007708489895,0.6079020500183105
8150,4.395607902552001e-05,9.165091614704579e-05,0.0002567886549513787,0.0032412640284746885,0.00023789693659637123,0.006100958213210106,0.005095266737043858,0.623157799243927
8160,5.96790669078473e-05,0.00010569496225798503,0.0003298241354059428,0.005573709961026907,0.00020762563508469611,0.00699575524777174,0.011627829633653164,0.6771100759506226
8170,5.714690632885322e-05,9.877875709207729e-05,0.00029696410638280213,0.003937368746846914,0.0001664538140175864,0.006411449052393436,0.007813496515154839,0.6025702357292175
8180,3.66890017176047e-05,7.670957711525261e-05,0.00025354893296025693,0.0026295126881450415,0.00011708227248163894,0.005623255390673876,0.0051795197650790215,0.5784632563591003
8190,4.2677005694713444e-05,8.302209607791156e-05,0.0002576054248493165,0.00311844889074564,0.00012075969425495714,0.005770422052592039,0.005110798869282007,0.5777239799499512
8200,4.528952922555618e-05,9.145263902610168e-05,0.0002506656455807388,0.002410693559795618,0.0001549681182950735,0.005497185047715902,0.005044016521424055,0.5862855911254883
8210,4.716221883427352e-05,9.376354864798486e-05,0.00033013889333233237,0.0042725820094347,0.0001627864403417334,0.007072029169648886,0.008682724088430405,0.8133997321128845
8220,4.1671468352433294e-05,8.069449540926144e-05,0.00024517247220501304,0.004164271987974644,0.00012674122990574688,0.00615976145491004,0.006622020620852709,0.606410026550293
8230,4.419482502271421e-05,9.053384565049782e-05,0.00026440012152306736,0.0031468255911022425,0.0002964912273455411,0.005762740969657898,0.00646426435559988,0.686811625957489
8240,4.096062548342161e-05,8.206915663322434e-05,0.00025260320398956537,0.002360183047130704,0.00014375265163835138,0.005464749876409769,0.0053287348710000515,0.5865426063537598
8250,4.6562563511542976e-05,9.283325198339298e-05,0.00024724757531657815,0.0025767122860997915,0.00017600113642401993,0.005601274780929089,0.005288656335324049,0.5900548696517944
8260,4.981901292921975e-05,9.491909440839663e-05,0.00028591061709448695,0.0032790708355605602,0.00018294094479642808,0.005664246156811714,0.00726657547056675,0.5612281560897827
8270,5.040242467657663e-05,0.00010021880007116124,0.0002469262690283358,0.0032174454536288977,0.0001607852173037827,0.00588937196880579,0.005323123652487993,0.5834371447563171
8280,4.062500374857336e-05,8.553215593565255e-05,0.00022851783432997763,0.002671408001333475,0.00014418571663554758,0.005418623331934214,0.004947933368384838,0.5630831718444824
8290,4.412365160533227e-05,8.594807877670974e-05,0.00024865861632861197,0.002579313237220049,0.0001343679177807644,0.00515148788690567,0.004755647387355566,0.5591363906860352
8300,3.987463060184382e-05,8.130678907036781e-05,0.0002415420167380944,0.00335874711163342,0.00018099797307513654,0.0050304848700761795,0.0044480483047664165,0.525672197341919
8310,4.3549083784455433e-05,8.746462117414922e-05,0.0002612376702018082,0.0028408633079379797,0.0001870027044788003,0.0054510002955794334,0.005641057156026363,0.5397651195526123
8320,4.055801764479838e-05,7.926575199235231e-05,0.0002447831502649933,0.0020689431112259626,0.00011501456174300984,0.00506871473044157,0.004391816910356283,0.9589192271232605
8330,3.9351045415969566e-05,8.035435894271359e-05,0.00023931734904181212,0.002640920225530863,0.00012616773892659694,0.005224233027547598,0.004512676037847996,0.5406224131584167
8340,4.519562571658753e-05,8.183790487237275e-05,0.00025124152307398617,0.003774705110117793,0.00011547229223651811,0.0054117226973176,0.005634504836052656,0.5484250783920288
8350,3.9276015741052106e-05,8.170385262928903e-05,0.0002307160903001204,0.002721743891015649,0.00012059762957505882,0.0053120264783501625,0.004694937728345394,0.5608968138694763
8360,4.2226303776260465e-05,8.309585973620415e-05,0.00024215210578404367,0.003369104815647006,0.00011495250510051847,0.005407710559666157,0.006411792244762182,0.5592615604400635
8370,4.612660995917395e-05,8.661260653752834e-05,0.0002464677090756595,0.0026052372995764017,0.00010819677117979154,0.005307296756654978,0.005395995918661356,0.5930676460266113
8380,4.972837632521987e-05,8.872648322721943e-05,0.000269201846094802,0.003946310840547085,0.00014942475536372513,0.0061014932580292225,0.007134081795811653,0.5764395594596863
8390,4.4079490180592984e-05,8.59020947245881e-05,0.0002510967606212944,0.0032088973093777895,0.00013612292241305113,0.005190021824091673,0.005006740801036358,0.5603348612785339
8400,4.418442040332593e-05,8.879986125975847e-05,0.00024334904446732253,0.003909880295395851,0.0001568965963087976,0.005389514844864607,0.005863151513040066,0.5495513677597046
8410,4.34202556789387e-05,8.693754352862015e-05,0.00025328522315248847,0.0028452437836676836,0.0002211583050666377,0.005251074209809303,0.005613439716398716,0.5665276050567627
8420,4.24497811764013e-05,8.358289051102474e-05,0.00031055830186232924,0.003584324847906828,0.00017796696920413524,0.006337013095617294,0.006863531190901995,2.368858575820923
8430,4.801977047463879e-05,9.024284372571856e-05,0.000269148382358253,0.005405837204307318,0.00013219429820310324,0.006336774677038193,0.005178847815841436,0.6018892526626587
8440,5.08094672113657e-05,9.319025411969051e-05,0.0002801033260766417,0.003029578598216176,0.000171119871083647,0.005560546647757292,0.006742887664586306,0.5725154280662537
8450,3.968058808823116e-05,7.97591419541277e-05,0.0002446839935146272,0.0027923593297600746,0.0001077630658983253,0.005165024194866419,0.004804219119250774,0.5775606036186218
8460,4.4517793867271394e-05,8.706518565304577e-05,0.00024226520326919854,0.0027673125732690096,0.0001433827419532463,0.005211762618273497,0.005841945763677359,0.5927191972732544
8470,3.5312063118908554e-05,8.058673847699538e-05,0.00021792930783703923,0.0015024981694296002,0.00010971622396027669,0.004396219737827778,0.0036910863127559423,0.5654533505439758
8480,4.794914639205672e-05,9.238953498424962e-05,0.0002564587048254907,0.003096824511885643,0.00017631043738219887,0.005699617322534323,0.006438064388930798,0.6169227361679077
8490,3.307321821921505e-05,7.792662654537708e-05,0.0002342841326026246,0.002482025884091854,0.0001234078372363001,0.005330495070666075,0.004645083099603653,0.5643057227134705
8500,4.3329375330358744e-05,8.280993642983958e-05,0.00024185328220482916,0.002384518040344119,0.0001124432310461998,0.004505824763327837,0.004222763702273369,0.5415140986442566
8510,3.533350900397636e-05,7.744264439679682e-05,0.00021679059136658907,0.002007442992180586,0.00012028103083139285,0.004403640050441027,0.00343214999884367,0.5551491379737854
8520,4.187960803392343e-05,8.508257451467216e-05,0.00022386442287825048,0.0016269148327410221,0.0001356817374471575,0.004448475781828165,0.00377762783318758,0.5625277757644653
8530,4.119655568501912e-05,7.514363824157044e-05,0.00023797887843102217,0.0026845044922083616,0.00010919552005361766,0.004750463645905256,0.004115039482712746,0.5534730553627014
8540,3.642703813966364e-05,7.701463619014248e-05,0.00023026308917906135,0.0025646069552749395,0.00011875099880853668,0.0048164562322199345,0.0041067046113312244,0.5934005379676819
8550,5.434452759800479e-05,9.404194133821875e-05,0.0002677251468412578,0.004260330926626921,0.00017616080003790557,0.005803980398923159,0.007175333797931671,0.6177137494087219
8560,4.470365820452571e-05,8.083383727353066e-05,0.00024046830367296934,0.0022733781952410936,0.00012837292160838842,0.004685820546001196,0.004223260097205639,0.5736404657363892
8570,4.136306597501971e-05,8.438296208623797e-05,0.00024047266924753785,0.004104043822735548,0.000160005220095627,0.005722160916775465,0.006350717041641474,0.590601921081543
8580,4.457649993128143e-05,8.04102310212329e-05,0.0002605488698463887,0.004702458623796701,0.00014572759391739964,0.0058585829101502895,0.0076164063066244125,0.62671959400177
8590,4.4543849071487784e-05,8.114813681459054e-05,0.000248594005824998,0.002599914325401187,0.00013980947551317513,0.004983993712812662,0.004907309543341398,0.5861316919326782
8600,4.96303582622204e-05,8.876436913851649e-05,0.00027072796365246177,0.0039040290284901857,0.0001397130690747872,0.005508489441126585,0.006356613710522652,0.6310423612594604
8610,3.7717956729466096e-05,7.962483505252749e-05,0.0002195366978412494,0.0017073205672204494,0.00011468686716398224,0.004574528895318508,0.0037873617839068174,0.6025108695030212
8620,4.506549157667905e-05,9.038137795869261e-05,0.000261747685726732,0.004224373959004879,0.0001489085261709988,0.0060606952756643295,0.006863379385322332,1.41474449634552
8630,3.7720834370702505e-05,7.78239918872714e-05,0.00021865767484996468,0.002473048400133848,0.00012638105545192957,0.0048600416630506516,0.004276282619684935,0.5998517870903015
8640,4.327996066422202e-05,8.156699186656624e-05,0.0003242111124563962,0.004346764180809259,0.00013041401689406484,0.007074893452227116,0.006157970055937767,4.359688758850098
8650,4.201637057121843e-05,8.280308975372463e-05,0.0002231523540103808,0.0025271489284932613,0.00012650956341531128,0.0046263993717730045,0.003958449233323336,0.6021484732627869
8660,3.6299847124610096e-05,7.822069164831191e-05,0.0002509470214135945,0.0029561675619333982,0.00015561770123895258,0.005528212524950504,0.005212229676544666,0.7011555433273315
8670,4.082014856976457e-05,7.895827002357692e-05,0.00022507920220959932,0.0021912800148129463,0.00012572354171425104,0.004825434181839228,0.0040777092799544334,0.5972914099693298
8680,4.4773940317099914e-05,8.746502862777561e-05,0.00028807108174078166,0.0037665918935090303,0.00013368023792281747,0.005873837973922491,0.005743064451962709,0.6283656358718872
8690,4.5761589717585593e-05,8.922933193389326e-05,0.0002589027862995863,0.0041184574365615845,0.0001337960857199505,0.005669522099196911,0.006816312205046415,1.6391549110412598
8700,3.871879744110629e-05,8.242408512160182e-05,0.0002593818644527346,0.001861798227764666,0.00011958462710026652,0.005126649513840675,0.0037650694139301777,2.4063448905944824
8710,4.3815325625473633e-05,7.868605462135747e-05,0.0002408443106105551,0.002834202954545617,0.00015589085523970425,0.004911390133202076,0.005123992450535297,0.612079381942749
8720,4.309335781726986e-05,8.70181611389853e-05,0.00025990689755417407,0.0038597378879785538,0.0001261580182472244,0.0052848015911877155,0.004716429393738508,0.7034936547279358
8730,4.0530168917030096e-05,7.788460789015517e-05,0.0002284932998009026,0.0033638037275522947,0.00016317033441737294,0.005096514709293842,0.004818114917725325,0.5977780818939209
8740,3.858418494928628e-05,7.306920451810583e-05,0.00023972243070602417,0.0022358971182256937,0.00014393612218555063,0.004830654244869947,0.0047310758382081985,0.6186008453369141
8750,4.183772762189619e-05,8.13501828815788e-05,0.00026937361690215766,0.003292679088190198,0.00011697402806021273,0.005041179247200489,0.005063054617494345,0.6237149238586426
8760,4.443549187271856e-05,8.557232649764046e-05,0.00023251007951330394,0.00351805635727942,0.0001142055552918464,0.005055684130638838,0.005947890225797892,0.5885394215583801
8770,3.5549321182770655e-05,7.791550160618499e-05,0.00022156765044201165,0.0019311071373522282,0.00010405131615698338,0.004504947457462549,0.003826271742582321,0.5729033350944519
8780,4.1345232602907345e-05,8.212015382014215e-05,0.0002521687129046768,0.003067811718210578,0.00014871459279675037,0.004987569525837898,0.0059043290093541145,0.6192576885223389
8790,4.430523404153064e-05,8.543288276996464e-05,0.00024488530470989645,0.004768678918480873,0.00013680016854777932,0.005751239601522684,0.007116646505892277,0.6266031265258789
8800,4.30430009146221e-05,8.407691348111257e-05,0.0002212422841694206,0.0037166657857596874,0.00011335984891047701,0.005090027581900358,0.0038853620644658804,0.5742403268814087
8810,3.4473494451958686e-05,6.870649667689577e-05,0.0002261190820718184,0.0025512422434985638,0.00014802924124523997,0.00468903174623847,0.004341478459537029,0.5952169299125671
8820,4.5898912503616884e-05,8.53608435136266e-05,0.00023112364578992128,0.002328716916963458,0.00014055875362828374,0.005026344209909439,0.004532077815383673,0.581206202507019
8830,4.0631257434142753e-05,7.876175368437544e-05,0.00022926517704036087,0.0034028643276542425,0.00013077141193207353,0.00510099483653903,0.004797596484422684,0.5882930159568787
8840,5.217798025114462e-05,8.817311754683033e-05,0.00029533824999816716,0.004790001083165407,0.00020415900507941842,0.005657508037984371,0.007088956888765097,0.6777662634849548
8850,4.6925615606596693e-05,9.095582208829e-05,0.00032785788062028587,0.004323313944041729,0.00016501934442203492,0.006127925589680672,0.00608659815043211,3.138277530670166
8860,5.675297506968491e-05,9.610914275981486e-05,0.0002934686781372875,0.005912535358220339,0.0002180876472266391,0.0063925134018063545,0.006949914153665304,0.5954364538192749
8870,4.562836329569109e-05,8.114301454043016e-05,0.0002586627088021487,0.004029976669698954,0.0001973484322661534,0.005291393958032131,0.005618292838335037,0.5662550926208496
8880,4.9888909416040406e-05,8.911902841646224e-05,0.00029252207605168223,0.0050277020782232285,0.0001366602664347738,0.005504337605088949,0.007219385821372271,0.6696386337280273
8890,4.0520611946703866e-05,6.998518801992759e-05,0.0002358865167479962,0.003187804948538542,0.00011951322812819853,0.0053263395093381405,0.0056061879731714725,0.5786908864974976
8900,3.4279117244295776e-05,7.114015897968784e-05,0.00021527346689254045,0.0026688172947615385,0.00011096429079771042,0.004745089448988438,0.00485595827922225,0.5523021817207336
8910,4.294323662179522e-05,7.957166235428303e-05,0.00023081492690835148,0.003813312156125903,0.00014737005403731018,0.0051674023270606995,0.004850297700613737,0.5436428785324097
8920,4.3172862206120044e-05,8.145228639477864e-05,0.00025820272276178,0.003727975068613887,0.00016156253695953637,0.005189771763980389,0.005562147591263056,1.3405710458755493
8930,3.5486511478666216e-05,7.427718810504302e-05,0.0002228043886134401,0.003008116502314806,0.00011348479165462777,0.004774460569024086,0.00412951922044158,0.5170867443084717
8940,3.630870924098417e-05,7.724121678620577e-05,0.00023913303448352963,0.002848347881808877,0.00011836077464977279,0.005173808895051479,0.00487776892259717,0.7916997075080872
8950,3.675896005006507e-05,7.074748282320797e-05,0.0002362265659030527,0.0043425229378044605,0.00013510073767974973,0.005804103333503008,0.005207766313105822,0.5567285418510437
8960,4.2777264752658084e-05,8.125144086079672e-05,0.0002265768125653267,0.0024777271319180727,0.00015076296404004097,0.004684478044509888,0.00398261658847332,0.5037661194801331
8970,3.5198780096834525e-05,7.188296876847744e-05,0.00021442555589601398,0.003043100703507662,0.00012275441258680075,0.005293358117341995,0.0045050992630422115,0.5391647815704346
8980,4.0477720176568255e-05,8.188595529645681e-05,0.00022470325347967446,0.003527418477460742,0.00013974907051306218,0.005319412797689438,0.004714679904282093,0.513835072517395
8990,4.0353166696149856e-05,7.546781125711277e-05,0.00022699062537867576,0.002579394495114684,0.00011000887752743438,0.004711798392236233,0.004364475607872009,0.5145509839057922
9000,3.524984640534967e-05,7.213442586362362e-05,0.00021225621458142996,0.002844114089384675,0.00012660572247114033,0.004564353264868259,0.003943515941500664,0.49317699670791626
9010,3.569792534108274e-05,7.275555981323123e-05,0.0002148923958884552,0.0031551194842904806,0.0001128713192883879,0.004819256719201803,0.004469999112188816,0.5051184296607971
9020,4.2519590351730585e-05,7.904096128186211e-05,0.0002459494862705469,0.0042383065447211266,0.00016428990056738257,0.004810556769371033,0.004195853602141142,0.5285075306892395
9030,3.9246584492502734e-05,7.67905221437104e-05,0.00022687006276100874,0.0021012688521295786,0.00014454411575570703,0.00471905805170536,0.0044004544615745544,0.5080950856208801
9040,4.1406827222090214e-05,8.113143121590838e-05,0.00021746414131484926,0.0039906795136630535,0.00013689530896954238,0.005040084943175316,0.004405632149428129,0.5319084525108337
9050,3.922762334696017e-05,7.176584040280432e-05,0.00022010823886375874,0.0019912924617528915,0.00011144639574922621,0.004507186822593212,0.004201544914394617,0.5048049092292786
9060,4.835873914998956e-05,8.09303019195795e-05,0.0002506514429114759,0.0036884078290313482,0.00014440889935940504,0.005121131893247366,0.005890127271413803,0.5369412899017334
9070,3.1816180126043037e-05,6.418278644559905e-05,0.00021083575848024338,0.0020944341085851192,0.00012171615526312962,0.004179761279374361,0.003450235119089484,0.49017155170440674
9080,4.0239272493636236e-05,7.531010487582535e-05,0.00022039418399799615,0.004184560384601355,0.00014374079182744026,0.004736658185720444,0.005760634783655405,0.5023113489151001
9090,3.954417843488045e-05,7.485174864996225e-05,0.00021035433746874332,0.003623474156484008,0.00012951783719472587,0.004982951562851667,0.004565135110169649,0.530072033405304
9100,3.603440200095065e-05,6.871770892757922e-05,0.00021091604139655828,0.0017722781049087644,0.00010608181037241593,0.00409142579883337,0.0038302429020404816,0.4682016372680664
9110,4.6195436880225316e-05,8.354239980690181e-05,0.0002428527077427134,0.005413084756582975,0.00020035104535054415,0.005595413967967033,0.0060840146616101265,0.4984041750431061
9120,3.904340337612666e-05,7.77996756369248e-05,0.00022173166507855058,0.003668021410703659,0.00017750234110280871,0.004552359227091074,0.004032136872410774,0.4964301288127899
9130,3.668194403871894e-05,7.036435999907553e-05,0.00023027883435133845,0.005251187831163406,0.00013782612222712487,0.00532908271998167,0.0054449159651994705,0.5205312967300415
9140,4.730714135803282e-05,8.74995967024006e-05,0.00024499467690475285,0.003390370635315776,0.00020929085440002382,0.005063086748123169,0.006707006134092808,0.5319513082504272
9150,3.520261816447601e-05,7.095683395164087e-05,0.00023476437490899116,0.002820647554472089,0.0001228319451911375,0.006089989095926285,0.0045954035595059395,1.429413914680481
9160,3.940119131584652e-05,7.641674164915457e-05,0.0002266586961923167,0.002817399799823761,0.00014050788013264537,0.004533128812909126,0.005432561971247196,0.49742573499679565
9170,4.558629007078707e-05,8.368478302145377e-05,0.00023739309108350426,0.004182268865406513,0.0001730648655211553,0.005503454711288214,0.0063107311725616455,0.5157337784767151
9180,5.0727740017464384e-05,9.099641465581954e-05,0.0002901304978877306,0.007253067102283239,0.00021076366829220206,0.005912437569350004,0.01069734338670969,0.6191782355308533
9190,4.0996230382006615e-05,7.798599835950881e-05,0.00023301712644752115,0.0041955928318202496,0.00017832037701737136,0.005595354828983545,0.0071563380770385265,0.5531412959098816
9200,4.0650094888405874e-05,7.867959357099608e-05,0.00023702364705968648,0.0034532274585217237,0.00016537115152459592,0.004455707035958767,0.005501182749867439,0.49334263801574707
9210,4.2335570469731465e-05,7.633186032762751e-05,0.0002237627631984651,0.0028835609555244446,0.0001399243192281574,0.004426921717822552,0.004933129996061325,0.4842621088027954
9220,3.397071486688219e-05,7.312271191040054e-05,0.0002088203764287755,0.003202283289283514,0.00015017074474599212,0.004541947040706873,0.004986618645489216,0.5209091901779175
9230,3.2246291084447876e-05,7.163521513575688e-05,0.0002098013792419806,0.0022784986067563295,0.00013347405183594674,0.004162019118666649,0.004261186812072992,0.45802485942840576
9240,4.1966315620811656e-05,8.063133282121271e-05,0.00024399471294600517,0.0032110882457345724,0.00012842839350923896,0.007992202416062355,0.004278900101780891,1.952589750289917
9250,3.3408079616492614e-05,7.086939876899123e-05,0.0001937033812282607,0.0019211363978683949,0.00010729963833000511,0.003928879741579294,0.0032844385132193565,0.4664539396762848
9260,3.558168828021735e-05,7.632414053659886e-05,0.00020681301248259842,0.0015922392485663295,0.0001614149077795446,0.004222359973937273,0.003933656495064497,0.4882138669490814
9270,4.3416850530775264e-05,8.263940253527835e-05,0.00022043711214791983,0.004159071482717991,0.0001900431525427848,0.004386758431792259,0.005517889745533466,0.48535534739494324
9280,3.486435889499262e-05,6.977170414756984e-05,0.00022768863709643483,0.0026475521735846996,0.00010835159628186375,0.006170992739498615,0.004094644449651241,1.5986205339431763
9290,3.9900631236378103e-05,7.737222767900676e-05,0.0002336170437047258,0.00367265404202044,0.00014900723181199282,0.004586759489029646,0.005058343056589365,0.5033262968063354
9300,3.377474058652297e-05,6.749331078026444e-05,0.00020141257846262306,0.003347916528582573,0.00010392488184152171,0.004054572898894548,0.004760843235999346,0.4638825058937073
9310,5.761909415014088e-05,9.850668720901012e-05,0.0003284130070824176,0.0074399844743311405,0.00030564970802515745,0.0064557683654129505,0.01079355925321579,2.390754461288452
9320,3.427557385293767e-05,6.806767487432808e-05,0.0001912038424052298,0.0020219061989337206,0.00013251445489004254,0.0038624543230980635,0.0033620346803218126,0.47631368041038513
9330,3.8747784856241196e-05,7.360554445767775e-05,0.00021555536659434438,0.0031742143910378218,0.00017149040650110692,0.004805893637239933,0.005877720657736063,0.5279185175895691
9340,4.0110404370352626e-05,7.378871669061482e-05,0.00021706573897972703,0.0042813923209905624,0.00013660104013979435,0.004716525785624981,0.004934312775731087,0.5078864693641663
9350,4.721572986454703e-05,8.284345676656812e-05,0.0002355231117689982,0.004446403589099646,0.00014144768647383898,0.004858165979385376,0.006444395054131746,0.5058205723762512
9360,3.4133074223063886e-05,6.75591581966728e-05,0.00020429340656846762,0.002590260934084654,0.00010443414066685364,0.004028244409710169,0.003561439923942089,0.479351669549942
9370,2.662057158886455e-05,6.240037328097969e-05,0.00019582109234761447,0.0023660906590521336,0.00010789313819259405,0.0038311027456074953,0.0034818830899894238,0.49853071570396423
9380,3.3663738577160984e-05,6.797864625696093e-05,0.00021339688100852072,0.0028601319063454866,0.00014124462904874235,0.004199801944196224,0.004355648998171091,0.4916342794895172
9390,4.270976933185011e-05,7.4905387009494e-05,0.00021707435371354222,0.0037426163908094168,0.00013261679850984365,0.004454210866242647,0.005238124169409275,0.4983389973640442
9400,4.0126193198375404e-05,7.337960414588451e-05,0.0002254229475511238,0.0050176032818853855,0.00015062610327731818,0.004165084566920996,0.0051611983217298985,0.47386693954467773
9410,3.831640788121149e-05,7.054682646412402e-05,0.00022203961270861328,0.0032170028425753117,0.00016587023856118321,0.004213804844766855,0.004224454052746296,0.47144874930381775
9420,4.258007538737729e-05,7.269451452884823e-05,0.00022903986973688006,0.0038073572795838118,0.00011195510160177946,0.004415236413478851,0.0057586682960391045,0.4862523376941681
9430,3.851963265333325e-05,7.438409375026822e-05,0.00022104440722614527,0.0033013811334967613,0.00012099353625671938,0.004456495400518179,0.004435801412910223,0.4921109080314636
9440,3.683943941723555e-05,6.853246304672211e-05,0.00021701799414586276,0.003032526234164834,0.0001443296787329018,0.0042002699337899685,0.004267849959433079,0.48889589309692383
9450,3.0220257031032816e-05,6.472085806308314e-05,0.00021503760945051908,0.003164848778396845,0.00011302388156764209,0.004064190201461315,0.00434395344927907,0.4646114706993103
9460,3.4984477679245174e-05,7.147592987166718e-05,0.00021397200180217624,0.0035727336071431637,0.0001476201432524249,0.0038697293493896723,0.00464638601988554,0.48756712675094604
9470,3.1949501135386527e-05,6.552907143486664e-05,0.00019573413010220975,0.002620706334710121,0.00010231905616819859,0.003919418901205063,0.0037660114467144012,0.4577732980251312
9480,3.466480120550841e-05,7.442859350703657e-05,0.0002132950467057526,0.0031099324114620686,0.00018853895016945899,0.005069131031632423,0.004333027172833681,1.3399903774261475
9490,4.3337702663848177e-05,7.338963041547686e-05,0.00021761548123322427,0.0026444399263709784,0.00011578663543332368,0.00403669523075223,0.004557563923299313,0.4722801148891449
9500,3.4049025998683646e-05,7.083596574375406e-05,0.00019087395048700273,0.0020145364105701447,0.00012673439050558954,0.0038810039404779673,0.003554249182343483,0.46266838908195496
9510,5.225248969509266e-05,8.937435632105917e-05,0.00027763951220549643,0.0062373001128435135,0.00021757536160293967,0.0046610222198069096,0.008262895047664642,0.5942514538764954
9520,4.366321809357032e-05,7.206467853393406e-05,0.00023107534798327833,0.004185882396996021,0.0001605492434464395,0.004396343138068914,0.00572290550917387,0.5038385987281799
9530,4.354519842308946e-05,7.561244274256751e-05,0.0002283409412484616,0.0047068363055586815,0.00014052880578674376,0.004070853348821402,0.007408302277326584,0.5264357924461365
9540,3.5646226024255157e-05,7.255751552293077e-05,0.00023451201559510082,0.00321429455652833,0.00014190259389579296,0.0038043379317969084,0.004454676527529955,0.5276846289634705
9550,3.427643605391495e-05,6.720123201375827e-05,0.00019045181397814304,0.001331336796283722,0.00010082677908940241,0.0036596066784113646,0.003289327723905444,0.4771977961063385
9560,3.6527359043248e-05,6.71523084747605e-05,0.0002017261431319639,0.002376443473622203,0.00010418819874757901,0.0035761999897658825,0.004335763864219189,0.45414674282073975
9570,3.999146065325476e-05,7.124209514586255e-05,0.00021620301413349807,0.00271207420155406,0.0001401334593538195,0.003754531964659691,0.004028498660773039,0.4530390501022339
9580,3.340317925903946e-05,6.506194040412083e-05,0.00020166629110462964,0.0024568261578679085,0.00014382317021954805,0.0036704426165670156,0.004451914224773645,0.49023810029029846
9590,3.4457996662240475e-05,6.298162043094635e-05,0.00020016483904328197,0.002944724401459098,0.00010319959255866706,0.0039693075232207775,0.005452060140669346,0.4916234016418457
9600,2.90397565549938e-05,6.21931831119582e-05,0.0001841730991145596,0.0018911766819655895,0.00012062596215400845,0.0034290540497750044,0.0032003249507397413,0.46212324500083923
9610,3.920185918104835e-05,7.218930113594979e-05,0.00019778542628046125,0.0030128725338727236,0.00012242236698511988,0.0038467322010546923,0.004101825878024101,0.49490442872047424
9620,4.0654358599567786e-05,7.632052438566461e-05,0.00021347931760828942,0.002828726777806878,0.00020435934129636735,0.003758144797757268,0.004325021989643574,0.4725370407104492
9630,3.536951044225134e-05,7.069967978168279e-05,0.00018753799668047577,0.002459506504237652,0.00012915191473439336,0.003581976518034935,0.004487616941332817,0.45889294147491455
9640,3.195137469447218e-05,6.225875404197723e-05,0.00019341088773217052,0.0024065955076366663,0.00011512854689499363,0.0035668679047375917,0.004179179202765226,0.4730134904384613
9650,3.066407225560397e-05,6.329479947453365e-05,0.00019669074390549213,0.0019994538743048906,0.00012291932944208384,0.0033946081530302763,0.0033193412236869335,0.46407243609428406
9660,3.167300019413233e-05,6.411893264157698e-05,0.00017264630878344178,0.0015586249064654112,0.00010320283035980538,0.0030389868188649416,0.0028221390675753355,0.4169248044490814
9670,5.018099909648299e-05,9.273829346057028e-05,0.0002590916701592505,0.0038924585096538067,0.00030265250825323164,0.004596323240548372,0.006092762108892202,0.49926862120628357
9680,4.423347127158195e-05,7.536419434472919e-05,0.00021783031115774065,0.002996592316776514,0.00012434636300895363,0.00335395778529346,0.0055875033140182495,0.4531666338443756
9690,4.3390991777414456e-05,7.675011147512123e-05,0.00022370477381628007,0.0031683763954788446,0.00019276075181551278,0.0037626130506396294,0.006272365804761648,0.47847211360931396
9700,3.196852412656881e-05,6.382445280905813e-05,0.0001899307972053066,0.002663899213075638,0.00013644833234138787,0.0031799005810171366,0.003976383246481419,0.45523080229759216
9710,3.574104266590439e-05,6.830647907918319e-05,0.00019767324556596577,0.0029947692528367043,0.00012397780665196478,0.0033232022542506456,0.004443921614438295,0.42757558822631836
9720,3.946513606933877e-05,7.22627155482769e-05,0.00019139926007483155,0.0024142765905708075,0.0001070917205652222,0.0030611755792051554,0.002978678559884429,0.429810106754303
9730,3.78315853595268e-05,6.676236807834357e-05,0.00022686833108309656,0.002705805469304323,0.0001399403263349086,0.003216130193322897,0.004295377992093563,1.2225227355957031
9740,3.126452793367207e-05,6.40690341242589e-05,0.00017582776490598917,0.0011645063059404492,0.00010415601718705148,0.0028158000204712152,0.002941878978163004,0.4086570143699646
9750,2.870341450034175e-05,6.930377276148647e-05,0.00017748231766745448,0.001762556261382997,0.00018018648552242666,0.0031030094251036644,0.0037221319507807493,0.4359464943408966
9760,4.916244142805226e-05,8.091102063190192e-05,0.00024412783386651427,0.004360132850706577,0.0001653071667533368,0.0036589480005204678,0.005838408600538969,0.5062062740325928
9770,3.390472920727916e-05,6.734403723385185e-05,0.0001786365028237924,0.0020646676421165466,0.00010684056906029582,0.0029220341239124537,0.0035257721319794655,0.4392280876636505
9780,4.359532977105118e-05,7.218655809992924e-05,0.00020752362615894526,0.004101565107703209,0.00014820830256212503,0.0036952991504222155,0.0060895592905581,0.46880319714546204
9790,3.506989378365688e-05,6.725850107613951e-05,0.00019325294124428183,0.0024829432368278503,0.00012656090257223696,0.0029005673713982105,0.004283756949007511,0.4275957942008972
9800,3.699437729665078e-05,6.7360837419983e-05,0.00017931620823219419,0.001895755180157721,0.000107924708572682,0.0027797003276646137,0.00301232747733593,0.4052364230155945
9810,4.3094005377497524e-05,7.998220098670572e-05,0.00022419857850763947,0.0036719138734042645,0.00011811243166448548,0.0028352460358291864,0.0038875467143952847,1.1731407642364502
9820,4.11048240493983e-05,7.418513996526599e-05,0.00018353934865444899,0.002409630222246051,0.00013047891843598336,0.0028898073360323906,0.003357896814122796,0.40992724895477295
9830,4.4323089241515845e-05,8.260442700702697e-05,0.0002313906152267009,0.003554336028173566,0.00019475063891150057,0.0032281542662531137,0.005674493033438921,1.4511221647262573
9840,4.201846240903251e-05,7.203540008049458e-05,0.00022535886091645807,0.004174739122390747,0.0001567131548654288,0.0032193174120038748,0.006496529094874859,0.4566398859024048
9850,3.308141094748862e-05,6.97611685609445e-05,0.00022385783086065203,0.003004956990480423,0.0001556020142743364,0.0027804879937320948,0.005705461371690035,0.4013420343399048
9860,3.701076639117673e-05,6.978129385970533e-05,0.00019516187603585422,0.0026464781258255243,0.00010659034887794405,0.0027067377232015133,0.0034425065387040377,0.3871271312236786
9870,4.3805543100461364e-05,7.742886373307556e-05,0.0002292474382556975,0.00442334171384573,0.00015987647930160165,0.0033390435855835676,0.006899114232510328,0.45083969831466675
9880,3.97800758946687e-05,7.268803892657161e-05,0.00020226137712597847,0.003635488450527191,0.00013527556438930333,0.002849837066605687,0.004948487505316734,0.37852632999420166
9890,4.208962491247803e-05,7.61824703658931e-05,0.0002138549752999097,0.002649432048201561,0.0001357086730422452,0.0027485922910273075,0.003592756809666753,1.2540593147277832
9900,3.452210876275785e-05,6.277332431636751e-05,0.00018322179676033556,0.0014857250498607755,0.00010007167293224484,0.002626489382237196,0.003213713178411126,0.37530991435050964
9910,4.236668610246852e-05,7.44039862183854e-05,0.0002158407587558031,0.003418094478547573,0.00012998151942156255,0.0029853463638573885,0.004594301339238882,0.3911830186843872
9920,3.839480996248312e-05,6.881580338813365e-05,0.00019834008708130568,0.0027659148909151554,0.00011246812937315553,0.002737839240580797,0.0036554692778736353,0.37076640129089355
9930,3.3673069992801175e-05,6.602203211514279e-05,0.00017126720922533423,0.0016632883343845606,0.00010647960880305618,0.0027036552783101797,0.0036388623993843794,0.37472161650657654
9940,4.5292686991160735e-05,7.652109343325719e-05,0.00023251383390743285,0.003980314824730158,0.0001920967042678967,0.003557914402335882,0.006177798379212618,0.4252782464027405
9950,3.564115831977688e-05,6.745036080246791e-05,0.00018264158279635012,0.002085499232634902,0.0001095480693038553,0.0026405148673802614,0.0033399052917957306,0.37891125679016113
9960,4.919587081531063e-05,8.987350884126499e-05,0.00022856787836644799,0.003633290994912386,0.00029187346808612347,0.0036319459322839975,0.007312336936593056,0.44318243861198425
9970,3.309823659947142e-05,6.791001942474395e-05,0.0001731942465994507,0.0026494250632822514,0.00013314667739905417,0.002790665253996849,0.0032474580220878124,0.3856731057167053
9980,4.3637344788294286e-05,7.990410085767508e-05,0.0002104083396261558,0.0025127821136265993,0.00016325194155797362,0.003047296777367592,0.0042711347341537476,0.9230806231498718
9990,4.242548311594874e-05,7.608049781993032e-05,0.00017768781981430948,0.002347976202145219,0.00011624646867858246,0.002625022316351533,0.003712260164320469,0.3943193256855011
10000,3.710080636665225e-05,7.312282104976475e-05,0.00016560092626605183,0.0020210661459714174,0.00012314057676121593,0.0027400453109294176,0.0035070457961410284,0.3792824149131775
10010,3.0344765036716126e-05,6.166986713651568e-05,0.0001908276608446613,0.003228164277970791,0.00011678926239255816,0.002826098119840026,0.005402936600148678,0.40916338562965393
10020,3.517559525789693e-05,7.183069828897715e-05,0.00018566306971479207,0.0029169346671551466,0.00012327211152296513,0.002596310107037425,0.003819904290139675,0.41207030415534973
10030,3.8542537367902696e-05,7.104648830136284e-05,0.00018929307407233864,0.002857302315533161,0.00013474062143359333,0.002603518310934305,0.0034963255748152733,0.37246426939964294
10040,4.333359902375378e-05,7.584691775264218e-05,0.00020866071281488985,0.0034963181242346764,0.00014019357331562787,0.00299069588072598,0.00551704503595829,0.38665634393692017
10050,3.493522308417596e-05,6.799747643526644e-05,0.00019884455832652748,0.0029956272337585688,0.00012175914889667183,0.0027193352580070496,0.00430360296741128,0.3899475634098053
10060,3.290189124527387e-05,6.833727820776403e-05,0.00020531471818685532,0.0020652716048061848,0.00012049662473145872,0.002879407489672303,0.003294174326583743,1.246381402015686
10070,3.612293949117884e-05,7.542897947132587e-05,0.00016769867215771228,0.001585557358339429,0.00011768867989303544,0.0024288108106702566,0.0030465517193078995,0.3687688410282135
10080,4.070226350449957e-05,7.500402716686949e-05,0.0001806531217880547,0.002287650015205145,0.00012119275197619572,0.002465187106281519,0.003759646089747548,0.36073753237724304
10090,3.622658914537169e-05,6.678255158476532e-05,0.0001935978652909398,0.0031157289631664753,0.0001145292553701438,0.0027267260011285543,0.005396868102252483,0.3903607130050659
10100,3.6903544241795316e-05,6.788808241253719e-05,0.00018770490714814514,0.003979074768722057,0.0001233088260050863,0.002922776388004422,0.005349693354219198,0.39031335711479187
10110,3.950193786295131e-05,7.150111196096987e-05,0.00019191174942534417,0.00288924272172153,0.00012905952462460846,0.002685974817723036,0.00456903176382184,0.39351269602775574
10120,3.611108331824653e-05,7.239246770041063e-05,0.0001725951151456684,0.0029543095733970404,0.00016242614947259426,0.002894979203119874,0.0041110934689641,0.40107232332229614
10130,3.0264676752267405e-05,6.161411147331819e-05,0.00019292571232654154,0.0025348400231450796,0.00012025624164380133,0.0025753562804311514,0.004788703750818968,0.4051477611064911
10140,4.047752736369148e-05,7.068243576213717e-05,0.00019139665528200567,0.0026924440171569586,0.00012322349357418716,0.002576662926003337,0.004638170823454857,0.3866625130176544
10150,3.888225182890892e-05,7.297736738109961e-05,0.00021643316722474992,0.003272424917668104,0.00018756600911729038,0.002541781635954976,0.005678779911249876,0.4678310751914978
10160,3.877095878124237e-05,7.240141712827608e-05,0.00019698237883858383,0.0034440276212990284,0.00015737091598566622,0.0028462898917496204,0.004574044607579708,0.4521515667438507
10170,2.9477261705324054e-05,6.225005199667066e-05,0.00018263836682308465,0.001992720179259777,0.00017273338744416833,0.002595774596557021,0.003650631522759795,0.397779643535614
10180,3.455987462075427e-05,7.272259972523898e-05,0.00017925612337421626,0.0026866826228797436,0.00018155656289309263,0.0024813569616526365,0.003612435655668378,0.3877822458744049
10190,3.057333015021868e-05,6.69427026878111e-05,0.00016736275574658066,0.0024852317292243242,0.0001250031782547012,0.002709154272451997,0.004231024067848921,0.7867941856384277
10200,4.900122439721599e-05,8.288014942081645e-05,0.0002311716671101749,0.004046519286930561,0.00021993499831296504,0.003223810577765107,0.0059736501425504684,0.4093862473964691
10210,4.4385207729646936e-05,7.393184205284342e-05,0.0002025958092417568,0.003985776100307703,0.0001432830758858472,0.0029823824297636747,0.005382148083299398,0.4074673354625702
10220,3.7409394280985e-05,7.551559974672273e-05,0.00018807456945069134,0.0030437102541327477,0.00013899756595492363,0.0027360443491488695,0.005626844707876444,0.41779258847236633
10230,3.630957507994026e-05,7.146778079913929e-05,0.0001663760922383517,0.0018808433087542653,0.0001383863273076713,0.0021761830430477858,0.0028991582803428173,0.35761788487434387
10240,3.389268749742769e-05,7.022854697424918e-05,0.0001821399637265131,0.00302406819537282,0.00015127587539609522,0.0024983223993331194,0.004541784059256315,0.41004613041877747
10250,3.723454210557975e-05,7.295965770026669e-05,0.0001817757438402623,0.0022094459272921085,0.00011084245488746092,0.0022200732491910458,0.003517117351293564,0.8326289057731628
10260,3.243054379709065e-05,6.568660319317132e-05,0.0001652555220061913,0.002171261003240943,0.00011776072642533109,0.0021663533989340067,0.0035695175174623728,0.36970749497413635
10270,3.371084312675521e-05,7.277781696757302e-05,0.00017895463679451495,0.0022264353465288877,0.00013410251995082945,0.0021992402616888285,0.0027650275733321905,0.43729260563850403
10280,3.7704608985222876e-05,7.295368413906544e-05,0.00018468420603312552,0.003331437474116683,0.00013070387649349868,0.0025678311940282583,0.0049252575263381,0.4187237024307251
10290,3.633469168562442e-05,6.859136192360893e-05,0.00017301015031989664,0.0025801132433116436,0.00012125205103075132,0.002201836323365569,0.003853337373584509,0.36197715997695923
10300,3.458905848674476e-05,7.269971683854237e-05,0.00017687836952973157,0.0025597941130399704,0.00019708303443621844,0.002556834602728486,0.005414823070168495,0.42708611488342285
10310,3.214264870621264e-05,6.562282214872539e-05,0.00017843529349192977,0.0031566147226840258,0.00011240586172789335,0.0023079027887433767,0.004786091390997171,0.39937934279441833
10320,3.80178025807254e-05,7.388521771645173e-05,0.00016575786867178977,0.0029342472553253174,0.00013617209333460778,0.0020585120655596256,0.003522387705743313,0.37419044971466064
10330,4.2574167309794575e-05,7.660371920792386e-05,0.00020870662410743535,0.0028140442445874214,0.00018762254330795258,0.002746718470007181,0.005688904318958521,0.6595633625984192
10340,3.6957808333681896e-05,7.319521682802588e-05,0.00017619218851905316,0.0033466266468167305,0.00011219659063499421,0.0022525868844240904,0.004961798898875713,0.39451855421066284
10350,5.015443457523361e-05,9.228834096575156e-05,0.00024729481083340943,0.004944109823554754,0.00021327003196347505,0.002780033042654395,0.0074447765946388245,0.417332261800766
10360,4.099024226889014e-05,7.53806161810644e-05,0.00021971510432194918,0.004859273321926594,0.00019767496269196272,0.0028545111417770386,0.005806486587971449,0.42693033814430237
10370,3.929399463231675e-05,7.5641626608558e-05,0.00017597150872461498,0.0023297930601984262,0.00013754519750364125,0.0022073383443057537,0.003920654766261578,0.3846644461154938
10380,3.7401478039100766e-05,6.610480340896174e-05,0.00017840860527940094,0.002658754587173462,0.00011623323371168226,0.002130381762981415,0.004146949388086796,0.3840320110321045
10390,2.828156175382901e-05,6.529781967401505e-05,0.00015071828966028988,0.0025500613264739513,0.00010484414815437049,0.001983257010579109,0.003400141838937998,0.36223137378692627
10400,3.006834231200628e-05,6.563182250829414e-05,0.0001804282219382003,0.002503014635294676,0.00013360666343942285,0.001809053821489215,0.0034030021633952856,0.3700031340122223
10410,3.133142308797687e-05,6.64966573822312e-05,0.0001871870772447437,0.0035917682107537985,0.00015899946447461843,0.002526333788409829,0.006124025676399469,0.4021511971950531
10420,3.4704698919085786e-05,6.662261876044795e-05,0.00017734452558215708,0.003462615655735135,0.00013583179679699242,0.0025200156960636377,0.00570668512955308,0.39089637994766235
10430,3.1821724405745044e-05,6.694577314192429e-05,0.00015021224680822343,0.0015508034266531467,9.641502401791513e-05,0.0017019100487232208,0.002601790940389037,0.3727661967277527
10440,2.9493585316231474e-05,5.841729580424726e-05,0.00017872214084491134,0.002222261391580105,9.872257942333817e-05,0.0018405887531116605,0.0029056966304779053,0.4156772196292877
10450,3.930400634999387e-05,7.475161692127585e-05,0.00022668566089123487,0.004105118568986654,0.00014059753448236734,0.002347903558984399,0.003697455395013094,0.4059421420097351
10460,3.5844619560521096e-05,7.145440031308681e-05,0.00017709624080453068,0.0039142281748354435,0.00013316984404809773,0.0021158314775675535,0.004811200778931379,0.39238983392715454
10470,4.01967772631906e-05,7.358019502134994e-05,0.0002106191241182387,0.003277871524915099,0.00016403301560785621,0.0024237853940576315,0.005157638341188431,0.4171784520149231
10480,3.3783762773964554e-05,6.389957707142457e-05,0.00017513681086711586,0.002427891595289111,0.00010436909360578284,0.0019384472398087382,0.0033514450769871473,0.38157790899276733
10490,4.9526188377058133e-05,8.427634747931734e-05,0.00024071337247733027,0.005075577646493912,0.00025961280334740877,0.0031754192896187305,0.007507835980504751,0.44594553112983704
10500,3.698932414408773e-05,7.064369128784165e-05,0.00017353479051962495,0.003414878621697426,0.00010811030369950458,0.002127601532265544,0.004579835571348667,0.3964020609855652
10510,3.426412877161056e-05,7.044379890430719e-05,0.00017857110651675612,0.002052971627563238,0.0001422969944542274,0.0020577891264110804,0.004524741321802139,0.39809396862983704
10520,3.3133957913378254e-05,6.436111289076507e-05,0.00018618148169480264,0.0022233002819120884,0.00010993108298862353,0.001864761346951127,0.0034218700602650642,0.37692537903785706
10530,3.813711373368278e-05,7.282337173819542e-05,0.0001850154367275536,0.003095624502748251,0.00013777839194517583,0.0020734737627208233,0.004514356143772602,0.4009450376033783
10540,3.237064083805308e-05,6.329619645839557e-05,0.00016970366414170712,0.0025640767998993397,0.00012205751409055665,0.001586735830642283,0.0033737339545041323,0.37842708826065063
10550,3.677027052617632e-05,7.122521492419764e-05,0.00018542596080806106,0.003124826354905963,0.00011588812776608393,0.001986163668334484,0.004178568720817566,0.36982783675193787
10560,3.486130663077347e-05,7.120996451703832e-05,0.0001809539826354012,0.004197137430310249,0.00010446274245623499,0.0023793207947164774,0.004713444039225578,0.42419394850730896
10570,3.819253470283002e-05,6.802584539400414e-05,0.0001884562661871314,0.003407364711165428,0.000142560777021572,0.002153014997020364,0.005174613557755947,0.40646177530288696
10580,3.363189534866251e-05,6.646373367402703e-05,0.0001713883684715256,0.003216077107936144,0.0001220737030962482,0.0019041621126234531,0.0039786165580153465,0.40171584486961365
10590,3.247419954277575e-05,6.676393968518823e-05,0.00017971072520595044,0.0030486066825687885,0.00013612117618322372,0.0021329226437956095,0.004673201125115156,0.4043019115924835
10600,3.4902015613624826e-05,6.869611388538033e-05,0.00017872528405860066,0.002538470784202218,0.00011690243263728917,0.0017111924244090915,0.003741607302799821,0.3586890995502472
10610,3.5155135265085846e-05,6.824027514085174e-05,0.00017858363571576774,0.0030447524040937424,0.00013346420018933713,0.001896355883218348,0.0032972346525639296,0.362560898065567
10620,3.241862214053981e-05,6.854710227344185e-05,0.00015769220772199333,0.0016685537993907928,0.00012844637967646122,0.001364082912914455,0.003014645539224148,0.3555007576942444
10630,3.087272489210591e-05,6.0921331169083714e-05,0.00020526059961412102,0.003716579871252179,0.00011812542652478442,0.00229516695253551,0.004827781114727259,1.0318348407745361
10640,3.891967571689747e-05,7.096637273207307e-05,0.00018354375788476318,0.002998189302161336,0.00011785008973674849,0.001941497204825282,0.0038131154142320156,0.3699934780597687
10650,3.5573688364820555e-05,6.845806638011709e-05,0.0001748378563206643,0.0030627476517111063,0.00010885678057093173,0.0018100310117006302,0.0035288557410240173,0.35925817489624023
10660,3.3447282476117834e-05,6.342601409414783e-05,0.00017689494416117668,0.0027838414534926414,0.00010416560689918697,0.001848331419751048,0.0033063471782952547,0.3649420142173767
10670,4.585118585964665e-05,7.710271165706217e-05,0.00024401937844231725,0.005147488322108984,0.00023538859386462718,0.0033860511612147093,0.00797231961041689,0.4133993089199066
10680,3.5324170312378556e-05,6.822909926995635e-05,0.00020123750437051058,0.00312724313698709,0.00011813233868451789,0.0022172252647578716,0.003592259017750621,1.0084803104400635
10690,3.7453966797329485e-05,7.283894956344739e-05,0.00017845266847871244,0.002103470265865326,0.00012743478873744607,0.0017213360406458378,0.003599085845053196,0.3609023988246918
10700,3.159503103233874e-05,6.523328192997724e-05,0.00016228754248004407,0.0013900978956371546,9.673008025856689e-05,0.0014073308557271957,0.002887079259380698,0.35452911257743835
10710,3.509252201183699e-05,6.741943798260763e-05,0.00017961028788704425,0.002739087911322713,0.00012693303870037198,0.0017249349039047956,0.003199037630110979,0.36024513840675354
10720,2.8632905014092103e-05,6.626608228543773e-05,0.00018372843624092638,0.002879373962059617,0.00010333961836295202,0.00175784295424819,0.0032682674936950207,1.2331905364990234
10730,3.31198243657127e-05,6.567024684045464e-05,0.00017514510545879602,0.002657689619809389,0.0001325759949395433,0.001715129241347313,0.0034365139435976744,0.36547958850860596
10740,3.7343339499784634e-05,6.875722465338185e-05,0.00017246253264602274,0.0020594072993844748,0.00011697810987243429,0.001596593763679266,0.0035293276887387037,0.37559011578559875
10750,3.187594120390713e-05,6.665661931037903e-05,0.0001736216217977926,0.003308599116280675,0.00013422411575447768,0.002234258921816945,0.004709698259830475,0.37746578454971313
10760,3.093220584560186e-05,6.379047408699989e-05,0.00018200703198090196,0.003770365146920085,0.00011768608237616718,0.002142079174518585,0.004558674059808254,0.3652849495410919
10770,3.721089888131246e-05,7.08215229678899e-05,0.00016771275841165334,0.00299450452439487,0.00010207832383457571,0.0014715550933033228,0.003119391854852438,0.3474459648132324
10780,3.7995570892235264e-05,6.754259811714292e-05,0.00020538772514555603,0.004774149041622877,0.00012824602890759706,0.002535128965973854,0.00516622606664896,0.3869967460632324
10790,3.329201354063116e-05,7.044075755402446e-05,0.00015657723997719586,0.0024811485782265663,0.00011330308188917115,0.0013915462186560035,0.0033283312804996967,0.37013867497444153
10800,3.1004870834294707e-05,6.565813964698464e-05,0.00015029139467515051,0.0013142558746039867,0.00010002026101574302,0.0010418748715892434,0.0023289842065423727,0.31740570068359375
10810,3.453628596616909e-05,6.678549834759906e-05,0.00020510672766249627,0.0035025228280574083,0.00014818625641055405,0.0024810878094285727,0.005575096234679222,0.36097124218940735
10820,4.1933719330700114e-05,7.332560198847204e-05,0.0002177430287702009,0.0034046622458845377,0.0001333815889665857,0.002358728786930442,0.004484688397496939,0.8495713472366333
10830,2.8388363716658205e-05,6.43319363007322e-05,0.0001671723584877327,0.002277522347867489,0.00013392732944339514,0.0014018950751051307,0.0030306430999189615,0.33337536454200745
10840,4.208230893709697e-05,8.596872066846117e-05,0.00022017021547071636,0.0038901029620319605,0.00027076867991127074,0.003270124550908804,0.008027642033994198,0.4058248996734619
10850,4.1008741391124204e-05,8.014380000531673e-05,0.00019120406068395823,0.0026844653766602278,0.0001463139633415267,0.001772331423126161,0.0039599197916686535,0.3448294401168823
10860,5.118902481626719e-05,8.563119627069682e-05,0.0002292370336363092,0.00480132270604372,0.00018103563343174756,0.0029960714746266603,0.007638339418917894,0.3797960579395294
10870,4.341411477071233e-05,8.052548218984157e-05,0.00020540090918075293,0.005090673454105854,0.00017265163478441536,0.0025974884629249573,0.005582067184150219,0.3313637971878052
10880,3.649645805126056e-05,7.486532558687031e-05,0.0002153796231141314,0.00299067422747612,0.00010995776392519474,0.0023229930084198713,0.003332288935780525,1.2447806596755981
10890,4.1990748286480084e-05,8.016650099307299e-05,0.0001938821660587564,0.00390623533166945,0.00014264628407545388,0.0020766675006598234,0.004042486194521189,0.33988597989082336
10900,4.64425866084639e-05,8.326806710101664e-05,0.00024195798323489726,0.004459248390048742,0.00019660369434859604,0.002796376822516322,0.006001083645969629,0.36021798849105835
10910,3.2194817322306335e-05,7.293115777429193e-05,0.00015680560318287462,0.00240629562176764,0.00012508919462561607,0.0014302278868854046,0.0037251939065754414,0.3232880234718323
10920,3.288545485702343e-05,7.311830995604396e-05,0.00017310968542005867,0.002956185955554247,0.00017299548198934644,0.0019363496685400605,0.004530425649136305,0.33393409848213196
10930,3.515365460771136e-05,6.741742981830612e-05,0.00016755000979173928,0.0022424361668527126,0.00011763288057409227,0.0015444157179445028,0.003793349489569664,0.3188685476779938
10940,3.462102176854387e-05,6.766359001630917e-05,0.00018306131823919713,0.004288502503186464,0.00011542691208887845,0.002023517619818449,0.003639026777818799,0.3230293095111847
10950,3.746160291484557e-05,7.397132139885798e-05,0.00016492737631779164,0.0034037029836326838,0.00013601053797174245,0.0017434529727324843,0.003976726438850164,0.33972033858299255
10960,3.2372347050113603e-05,6.814707739977166e-05,0.00017693468544166535,0.003482024883851409,0.00011189808719791472,0.00197122641839087,0.004379152320325375,0.3412255048751831
10970,3.9109083445509896e-05,7.240656123030931e-05,0.0001797709846869111,0.003711715806275606,0.00014456563803832978,0.001887447782792151,0.004574839025735855,0.3454657793045044
10980,3.4719600080279633e-05,7.095214095897973e-05,0.00016536295879632235,0.003408106043934822,0.00014739646576344967,0.0015405742451548576,0.0035738435108214617,0.3305104374885559
10990,3.61861712008249e-05,7.04857666278258e-05,0.00018462173466105014,0.0026933718472719193,0.00014557241229340434,0.001932687358930707,0.004129493609070778,0.3410428464412689
11000,3.662066956167109e-05,7.258218101924285e-05,0.0001629601902095601,0.0020059167873114347,0.00010715531971072778,0.0013720054412260652,0.003192089032381773,0.31387564539909363
11010,4.524864561972208e-05,7.654674118384719e-05,0.00021834431390743703,0.004516527056694031,0.000182593910722062,0.002327708527445793,0.0049448031932115555,0.349012166261673
11020,3.059718801523559e-05,6.977205339353532e-05,0.00016502437938470393,0.003535330295562744,0.00011516125232446939,0.001898675924167037,0.004494269844144583,0.34468546509742737
11030,3.494965494610369e-05,6.853807281004265e-05,0.00017062538245227188,0.0031532736029475927,0.000127583829453215,0.0016240059630945325,0.00372797972522676,0.3500403165817261
11040,4.024135341751389e-05,7.423084025504068e-05,0.00018427675240673125,0.003505353583022952,0.00011642787285381928,0.0018120568711310625,0.004072645213454962,0.33995896577835083
11050,3.561439734767191e-05,6.953000411158428e-05,0.00017713142733555287,0.0035442057996988297,0.00012856443936470896,0.0015455926768481731,0.003153530415147543,0.3273642957210541
11060,3.379212648724206e-05,6.991449481574818e-05,0.0002053272764896974,0.0031747070606797934,0.00011789819836849347,0.00212193769402802,0.003124284790828824,1.1636667251586914
11070,2.93858702207217e-05,6.592439603991807e-05,0.00016094089369289577,0.003217441262677312,0.00013740162830799818,0.0014784864615648985,0.003215450793504715,0.3436259627342224
11080,3.3776668715290725e-05,6.60731820971705e-05,0.00017177297559101135,0.003437478095293045,0.00014269091479945928,0.0015942498575896025,0.0037414911203086376,0.35878682136535645
11090,3.100569301750511e-05,6.48310233373195e-05,0.00016914706793613732,0.002779093338176608,9.649887215346098e-05,0.0014530334156006575,0.0027261252980679274,0.32682591676712036
11100,3.3374817576259375e-05,7.033790461719036e-05,0.0001594592904439196,0.002379077021032572,0.00010392456169938669,0.0011970715131610632,0.0028260292019695044,0.3303213119506836
11110,4.0078659367281944e-05,7.523540261900052e-05,0.00018187529349233955,0.0032644574530422688,0.00016327940102200955,0.0017099458491429687,0.003990211058408022,0.3442200720310211
11120,2.9732520488323644e-05,6.352621858241037e-05,0.00016353640239685774,0.0023045428097248077,0.00011879288649652153,0.0013129656435921788,0.0030436429660767317,0.3292781710624695
11130,3.4005934139713645e-05,6.863361340947449e-05,0.00015927240019664168,0.0022828399669378996,0.00010338624997530133,0.00114342849701643,0.0025289307814091444,0.3070121705532074
11140,2.880110332625918e-05,6.230087456060573e-05,0.00015597989840898663,0.0021831421181559563,0.00010824258788488805,0.0011735220905393362,0.00293847662396729,0.334815114736557
11150,3.3840904507087544e-05,6.35645556030795e-05,0.00016811567184049636,0.0030991241801530123,0.00013317441334947944,0.0015949492808431387,0.0037642838433384895,0.34592148661613464
11160,3.697322972584516e-05,7.007030217209831e-05,0.00018303548858966678,0.003660161281004548,0.0001314699911745265,0.0018133959965780377,0.004534683655947447,0.3353345990180969
11170,3.4740362025331706e-05,6.185605161590502e-05,0.00018466796609573066,0.0040970188565552235,0.00011974673543591052,0.001724562724120915,0.0038131186738610268,0.3551199734210968
11180,2.652803777891677e-05,6.09433300269302e-05,0.0001630011829547584,0.002460716525092721,0.0001292517699766904,0.0012868158519268036,0.0032476605847477913,0.34802430868148804
11190,3.366586679476313e-05,6.823217700002715e-05,0.00016233502537943423,0.0025728323962539434,0.00011640819138847291,0.0013077057665213943,0.0031629414297640324,0.32659631967544556
11200,2.837773172359448e-05,6.167833635117859e-05,0.00014734698925167322,0.0017061824910342693,9.804870205698535e-05,0.00100799894426018,0.0025926444213837385,0.31211018562316895
11210,3.0331546440720558e-05,6.398668483598158e-05,0.00016306193720083684,0.001755164354108274,0.00014128450129646808,0.0011414067121222615,0.002688694978132844,0.3102954030036926
11220,4.380783866508864e-05,7.693565567024052e-05,0.0002498306566849351,0.004803433082997799,0.00014115420344751328,0.0025247412268072367,0.003653152845799923,1.296225905418396
11230,3.780452243518084e-05,7.026039384072646e-05,0.00017481402028352022,0.0031462879851460457,0.00010976688645314425,0.00154747418127954,0.00394993182271719,0.32824695110321045
11240,3.7964735383866355e-05,6.788857717765495e-05,0.00017270170792471617,0.0033843079581856728,0.00010601959365885705,0.0013867515372112393,0.003040081588551402,0.30920132994651794
11250,3.630641003837809e-05,6.737116200383753e-05,0.00018665564130060375,0.004906089510768652,9.720879461383447e-05,0.0023076243232935667,0.0060507068410515785,0.3596574366092682
11260,4.182212069281377e-05,7.988764264155179e-05,0.00018305100093130022,0.003025949001312256,0.00012632098514586687,0.0017414968460798264,0.004427239764481783,0.3301851749420166
11270,2.9345445000217296e-05,5.95862147747539e-05,0.0001964818366104737,0.002799729583784938,0.00011256001744186506,0.001692704507149756,0.0034664280246943235,0.3112897276878357
11280,3.0641862394986674e-05,6.8581139203161e-05,0.00015112236724235117,0.002057784702628851,9.505683556199074e-05,0.0011008181609213352,0.002801816910505295,0.3035825490951538
11290,3.2105439458973706e-05,6.447980558732525e-05,0.00015758408699184656,0.0035391226410865784,0.00012037988199153915,0.0015173275023698807,0.004362414591014385,0.3346218466758728
11300,3.853195084957406e-05,7.041820208542049e-05,0.00019982308731414378,0.004160432144999504,0.00014053854101803154,0.00207600393332541,0.004131288267672062,0.31206014752388
11310,4.5695491280639544e-05,7.758528954582289e-05,0.0002368218993069604,0.007152961101382971,0.00019175067427568138,0.003229191293939948,0.007037094794213772,0.3487156331539154
11320,3.5265802580397576e-05,6.775336078135297e-05,0.00016255238733720034,0.0028106372337788343,0.00010722712613642216,0.0014223729958757758,0.003459738800302148,0.3078291118144989
11330,3.2696967537049204e-05,6.819078407716006e-05,0.00015420107229147106,0.0019687616731971502,9.980740287574008e-05,0.0009549916721880436,0.002402737969532609,0.31095635890960693
11340,3.294349880889058e-05,6.189136911416426e-05,0.00019868572417180985,0.004352463409304619,0.00013151424354873598,0.00206349091604352,0.005225679371505976,0.31484299898147583
11350,3.203343294444494e-05,6.045881673344411e-05,0.00015851002535782754,0.0013948826817795634,9.088814113056287e-05,0.000913082214538008,0.0024389566387981176,0.30382487177848816
11360,2.8940106858499348e-05,6.251771264942363e-05,0.00014963271678425372,0.0017977844690904021,0.00010489317355677485,0.0009576397715136409,0.002542327856644988,0.30180972814559937
11370,3.791034032474272e-05,7.458164327545092e-05,0.00017073052003979683,0.003143462585285306,0.00012458997662179172,0.0014373611193150282,0.003572181100025773,0.31364524364471436
11380,2.6959180104313418e-05,5.915944711887278e-05,0.0001694248494459316,0.0035329025704413652,0.0001551927562104538,0.0015303809195756912,0.003754023229703307,0.3381345272064209
11390,3.870317596010864e-05,7.297555566765368e-05,0.00018515090050641447,0.0031290091574192047,0.00011682951299007982,0.0015276916092261672,0.0037683474365621805,0.31849968433380127
11400,5.265758591121994e-05,8.352457371074706e-05,0.00021363796258810908,0.003473701188340783,0.0002027779264608398,0.0020564605947583914,0.0054993582889437675,0.33359718322753906
11410,4.2209718230878934e-05,7.699452544329688e-05,0.000181173236342147,0.002822989597916603,0.00018890664796344936,0.0015625485684722662,0.004481600131839514,0.3358885943889618
11420,3.624097371357493e-05,6.8717185058631e-05,0.00017012751777656376,0.0036106291227042675,0.00011439671652624384,0.0012657087063416839,0.003218655241653323,0.3109888732433319
11430,3.724829730344936e-05,6.789022882003337e-05,0.00018333719344809651,0.004627133719623089,0.00014246329374145716,0.0017760865157470107,0.00497644767165184,0.33903172612190247
11440,2.8078724426450208e-05,6.237602792680264e-05,0.00015444986638613045,0.0032890697475522757,0.0001056096371030435,0.001185215194709599,0.003100382396951318,0.31022486090660095
11450,3.5982797271572053e-05,6.607483373954892e-05,0.00017531431512907147,0.0027553439140319824,0.00011981101124547422,0.0012313855113461614,0.0033234194852411747,0.3167616128921509
11460,4.4623306166613474e-05,7.848515815567225e-05,0.00020306049555074424,0.003070501610636711,0.0002395987685304135,0.0015635757008567452,0.004902039188891649,0.34107428789138794
11470,3.1563286029268056e-05,6.66780470055528e-05,0.00016963815141934901,0.003231736132875085,0.0001518781646154821,0.001348848920315504,0.0034454159904271364,0.3100564181804657
11480,3.962877963203937e-05,6.920457963133231e-05,0.00020819914061576128,0.003788286354392767,0.00016219205281231552,0.0020545218139886856,0.004552979022264481,0.737528383731842
11490,3.195453609805554e-05,6.181537901284173e-05,0.0001591416512383148,0.0022810527589172125,0.00011997910041827708,0.00103635189589113,0.002789088524878025,0.3092004954814911
11500,3.440146610955708e-05,6.810217018937692e-05,0.00018373451894149184,0.0035819802433252335,0.00018905042088590562,0.0014029154554009438,0.003710685996338725,0.34570133686065674
11510,3.414132515899837e-05,6.889704673085362e-05,0.00016165131819434464,0.0030376429203897715,0.000169267863384448,0.0012679678620770574,0.0038056059274822474,0.3178378641605377
11520,3.478810322121717e-05,6.821191345807165e-05,0.00015961485041771084,0.002588546136394143,0.0001139245432568714,0.0009522314066998661,0.0030820355750620365,0.3254668712615967
11530,3.8062880776124075e-05,7.24681158317253e-05,0.00020198985293973237,0.0022650547325611115,0.00011379566421965137,0.0019154655747115612,0.0033208117820322514,0.8796839714050293
11540,3.5429435229161754e-05,6.750908505637199e-05,0.0001536211057100445,0.0022676673252135515,0.00012269167928025126,0.0009138257591985166,0.003075522370636463,0.3055201768875122
11550,3.1175619369605556e-05,6.178883631946519e-05,0.000156252586748451,0.0023860258515924215,8.984090527519584e-05,0.0009670163854025304,0.0029683492612093687,0.30397719144821167
11560,3.030963307537604e-05,6.48707355139777e-05,0.00015650679415557534,0.0023746341466903687,0.000142239237902686,0.0009952570544555783,0.0028758831322193146,0.29890504479408264
11570,3.839158307528123e-05,7.031905261101201e-05,0.00016194758063647896,0.002776367822661996,0.00010636647493811324,0.001173224300146103,0.003767654998227954,0.2973501682281494
11580,3.2792311685625464e-05,6.620679778279737e-05,0.0001676563551882282,0.0033834201749414206,0.00013282457075547427,0.0013918520417064428,0.0034421260934323072,0.31404608488082886
11590,3.498474325169809e-05,6.497501453850418e-05,0.00017425058467779309,0.0022590470034629107,0.00010296735126757994,0.0012527875369414687,0.0034592081792652607,0.3232479989528656
11600,3.01242689602077e-05,5.849118315381929e-05,0.00015981265460141003,0.0031987885013222694,9.046121704159304e-05,0.0011972797801718116,0.003970703110098839,0.3040887117385864
11610,3.0196149964467622e-05,6.487693462986499e-05,0.00017114590445999056,0.002791723469272256,0.00013278935512062162,0.0014131860807538033,0.004037858452647924,0.2923433184623718
11620,2.8261081752134487e-05,6.140120240161195e-05,0.0001426712260581553,0.0011273818090558052,8.682526822667569e-05,0.0007195161888375878,0.0021504168398678303,0.27427199482917786
11630,3.795703378273174e-05,6.804777513025329e-05,0.00016519232303835452,0.003491572802886367,0.00011520186671987176,0.0014683213084936142,0.004025835078209639,0.3108375668525696
11640,3.2185896998271346e-05,5.890471220482141e-05,0.00017060327809304,0.0022364023607224226,9.875971591100097e-05,0.001385047216899693,0.0033581897150725126,0.2882367968559265
11650,4.46343983639963e-05,7.485263631679118e-05,0.00017966526502277702,0.0029906718991696835,0.00010412264236947522,0.0015232389559969306,0.004763101227581501,0.29831475019454956
11660,3.537993325153366e-05,7.440209446940571e-05,0.0001740856096148491,0.0026312267873436213,0.0002154632966266945,0.001199121936224401,0.003756583435460925,0.3135916292667389
11670,3.312057378934696e-05,6.84767437633127e-05,0.0002082849241560325,0.0038848656695336103,0.00012076152779627591,0.0019074052106589079,0.004185924306511879,0.8423232436180115
11680,2.457493610563688e-05,5.739383050240576e-05,0.00016186365974135697,0.0028652818873524666,0.00013499382475856692,0.0012452269438654184,0.004044056870043278,0.3088701665401459
11690,4.2210518586216494e-05,7.57067246013321e-05,0.0001957658532774076,0.003609731560572982,0.00018945457122754306,0.0018465550383552909,0.005446255207061768,0.3108738362789154
11700,3.255747287767008e-05,6.387704343069345e-05,0.00015043867460917681,0.0021126787178218365,9.945213969331235e-05,0.0009175898157991469,0.002587056253105402,0.2853582799434662
11710,4.485809040488675e-05,7.82211500336416e-05,0.00019302677537780255,0.003297267248854041,0.00020237310673110187,0.001543337246403098,0.005138205364346504,0.321807861328125
11720,3.481314706732519e-05,6.301886605797336e-05,0.00018468577763997018,0.004649314563721418,0.00011472109326859936,0.0016805797349661589,0.004338336642831564,0.3292820453643799
11730,3.7853093090234324e-05,7.202653068816289e-05,0.00016332443919964135,0.0025477400049567223,0.00013409483653958887,0.001129376352764666,0.0037595625035464764,0.32659924030303955
11740,4.567345604300499e-05,8.180222357623279e-05,0.00020266236970201135,0.0035607214085757732,0.00028629929875023663,0.0018845729064196348,0.0060951546765863895,0.3297403156757355
11750,4.4921795051777735e-05,7.602285040775314e-05,0.00018959758745040745,0.0021596753504127264,0.00015541801985818893,0.0015935477567836642,0.004794073291122913,0.3152919411659241
11760,2.93853063340066e-05,6.139292963780463e-05,0.00014655434642918408,0.0014289438258856535,9.912852692650631e-05,0.0007880683406256139,0.0022782126907259226,0.26921793818473816
11770,3.6478439142229035e-05,6.65949919493869e-05,0.00016238632088061422,0.002066868357360363,9.320642129750922e-05,0.0009605376981198788,0.0030219254549592733,0.2890029847621918
11780,3.573439971660264e-05,7.03784535289742e-05,0.00015172352141235024,0.002642833860591054,0.00012366859300527722,0.0010592312319204211,0.0032650590874254704,0.2841202914714813
11790,3.956762157031335e-05,7.69130710978061e-05,0.00015911177615635097,0.0019819445442408323,0.00015782893751747906,0.0009849260095506907,0.003242684993892908,0.28121528029441833
11800,2.78253537544515e-05,6.15168028161861e-05,0.00015042875020299107,0.0026956943329423666,0.00010785136691993102,0.0009202761575579643,0.0026894849725067616,0.2790142893791199
11810,3.130996992695145e-05,6.470074731623754e-05,0.000154770867084153,0.0033630880061537027,0.00010770378139568493,0.0012906183255836368,0.0043212901800870895,0.29774361848831177
11820,3.731875403900631e-05,7.155081402743235e-05,0.00016671328921802342,0.002651676768437028,0.00010973506869049743,0.00116481794975698,0.0031447189394384623,0.2797353267669678
11830,3.44796571880579e-05,6.63116734358482e-05,0.00015891835209913552,0.003943701274693012,9.633939771447331e-05,0.0009267902933061123,0.0036337890196591616,0.2862047553062439
11840,3.598700641305186e-05,7.176357030402869e-05,0.00015258888015523553,0.0037926752120256424,0.00014066060248296708,0.0010416271397843957,0.003671809798106551,0.2870884835720062
11850,3.361855851835571e-05,7.032473513390869e-05,0.00015060434816405177,0.002077802550047636,9.745224815560505e-05,0.000811265199445188,0.0025977743789553642,0.2672412693500519
11860,2.991102337546181e-05,6.605144153581932e-05,0.0001400944747729227,0.0022119588684290648,8.678335871081799e-05,0.0008254241547547281,0.0028296185191720724,0.27888524532318115
11870,3.4950400731759146e-05,7.759989239275455e-05,0.0001730661460896954,0.0021993156988173723,0.00018366998119745404,0.0010141485836356878,0.0026801028288900852,0.28036874532699585
11880,3.338307578815147e-05,6.623447552556172e-05,0.00014063775597605854,0.002395693678408861,0.00010008912067860365,0.0008913113852031529,0.0025891538243740797,0.27462995052337646
11890,2.8851034585386515e-05,5.722186324419454e-05,0.00016845556092448533,0.002591364784166217,0.00010083957749884576,0.0011937074596062303,0.0030327229760587215,0.4692542850971222
11900,2.2823071049060673e-05,5.789374336018227e-05,0.00013986202247906476,0.0024317235220223665,9.963184129446745e-05,0.0008575509418733418,0.0022696196101605892,0.26428601145744324
11910,2.9651833756361157e-05,6.62101519992575e-05,0.00014430562441702932,0.002230912446975708,9.27742148633115e-05,0.0007468690746463835,0.002587493509054184,0.26441413164138794
11920,4.1772727854549885e-05,8.307887037517503e-05,0.00018351490143686533,0.0024205725640058517,0.0002239878522232175,0.0012836542446166277,0.004907909780740738,0.3211893141269684
11930,3.031004780496005e-05,6.534349085995927e-05,0.00015819557302165776,0.0020464682020246983,9.802798012970015e-05,0.0009114420390687883,0.002317256759852171,0.2619003355503082
11940,3.369492696947418e-05,6.859458517283201e-05,0.0001559792144689709,0.0027649831026792526,0.00010923577065113932,0.0009818015387281775,0.002842904068529606,0.27301377058029175
11950,2.7881966161658056e-05,6.649945134995505e-05,0.00015881955914665014,0.0035775795113295317,0.00022897281451150775,0.001221518381498754,0.004087954293936491,0.3163624703884125
11960,3.120452674920671e-05,6.993295392021537e-05,0.0001429439289495349,0.0018867866601794958,0.00010684305743779987,0.0008364991517737508,0.0026412936858832836,0.27570945024490356
11970,3.322171323816292e-05,6.839400884928182e-05,0.0001429593685315922,0.0023187578190118074,0.00010267452307743952,0.0009628839907236397,0.003020272823050618,0.2643618583679199
11980,3.226111221010797e-05,6.812797801103443e-05,0.00017084482533391565,0.002717380179092288,9.828837937675416e-05,0.0010868202662095428,0.002287630457431078,0.2716362774372101
11990,3.818532786681317e-05,8.018130029086024e-05,0.0001697145780781284,0.004212077707052231,0.0002019275852944702,0.0013167064171284437,0.004459963645786047,0.2998327910900116
12000,3.959393870900385e-05,8.127093315124512e-05,0.00019054552831221372,0.004326441325247288,0.00015480695583391935,0.0015879643615335226,0.004290268290787935,0.2748672068119049
12010,3.429522621445358e-05,6.989527173573151e-05,0.0001825882209232077,0.0034044254571199417,0.0001296541595365852,0.0016955488827079535,0.0038227217737585306,0.2863069176673889
12020,3.710100645548664e-05,7.142940739868209e-05,0.00017494033090770245,0.003294716589152813,0.00010590903548290953,0.0011361654615029693,0.002439663512632251,0.2554332911968231
12030,3.714728882187046e-05,8.113174408208579e-05,0.00023296178551390767,0.006285025272518396,0.00018433395598549396,0.002781441668048501,0.006016822997480631,1.1137094497680664
12040,3.6271580029278994e-05,7.330769585678354e-05,0.00018405479204375297,0.0036732538137584925,0.00017226279305759817,0.0015201875939965248,0.005026864819228649,0.2913316488265991
12050,3.307672523078509e-05,7.246461609611288e-05,0.000155841582454741,0.004234270192682743,0.00013502947695087641,0.0011010084999725223,0.003649558871984482,0.28857651352882385
12060,3.113662751275115e-05,6.691661837976426e-05,0.0001389840035699308,0.0020464903209358454,9.969401435228065e-05,0.0007900515920482576,0.0026439568027853966,0.238807812333107
12070,3.0151635655784048e-05,6.68820648570545e-05,0.00014479625679086894,0.0021511989179998636,0.00010421135084470734,0.0008020249078981578,0.0023091270122677088,0.24638348817825317
12080,3.0764011171413586e-05,6.646585825365037e-05,0.0001475509925512597,0.0021426521707326174,9.510723612038419e-05,0.0009224578971043229,0.002687283093109727,0.24307358264923096
12090,3.3175700082210824e-05,6.982246122788638e-05,0.00016108165436889976,0.0028304720763117075,0.0001238827098859474,0.0011339299380779266,0.0028816305566579103,0.26902610063552856
12100,2.989895801874809e-05,6.352677155518904e-05,0.00014650529192294925,0.002925628563389182,0.00010636352089932188,0.0008446815772913396,0.0030854823999106884,0.2514353394508362
12110,2.8508951800176874e-05,6.444213795475662e-05,0.00013988110003992915,0.002316346624866128,0.00011082639684900641,0.0008121588616631925,0.002587371040135622,0.2652631998062134
12120,3.611913780332543e-05,7.834020652808249e-05,0.00015969754895195365,0.0030534372199326754,0.0001819624740164727,0.0009578241151757538,0.0022559240460395813,0.24091988801956177
12130,3.0568622605642304e-05,6.813617801526561e-05,0.00014028795703779906,0.0021378975361585617,0.00010387954534962773,0.0008553974330425262,0.0028183881659060717,0.2485639601945877
12140,3.7622688978444785e-05,7.082058436935768e-05,0.00015536781575065106,0.0026237666606903076,0.00010363649198552594,0.0010089596034958959,0.0036051981151103973,0.2573672831058502
12150,3.506225402816199e-05,7.029085827525705e-05,0.00016932041035033762,0.0034239529632031918,0.00012187366519356146,0.0012246607802808285,0.002682614140212536,0.2499247044324875
12160,3.896368798450567e-05,7.655673107365146e-05,0.00018377695232629776,0.004863291513174772,0.00018440268468111753,0.001772607327438891,0.004578603897243738,0.2941505014896393
12170,2.548273914726451e-05,6.04283923166804e-05,0.00014273400302045047,0.002807848621159792,8.629410149296746e-05,0.0009161611669696867,0.002435975708067417,0.24771864712238312
12180,4.2389870941406116e-05,7.944146636873484e-05,0.00017760982154868543,0.0042825606651604176,0.0002158999996026978,0.0013183068949729204,0.0027703840751200914,0.23856498301029205
12190,2.939014302683063e-05,6.586563540622592e-05,0.00014726493100170046,0.001915623084641993,0.00015059403085615486,0.0007740251603536308,0.0025593894533813,0.25038349628448486
12200,3.0414019420277327e-05,6.95045237080194e-05,0.00015624219668097794,0.0036289575509727,0.0001396707957610488,0.001056117471307516,0.0032361235935240984,0.266905814409256
12210,2.81208376691211e-05,6.10624992987141e-05,0.0001366081996820867,0.0015864199958741665,7.971488230396062e-05,0.0006538840243592858,0.002078076358884573,0.23357558250427246
12220,3.00290575978579e-05,6.544340430991724e-05,0.00014739134348928928,0.002245709765702486,0.00010159939847653732,0.0008481140830554068,0.002705613849684596,0.2456475794315338
12230,2.949079680547584e-05,6.974385178182274e-05,0.00014090629701968282,0.002304384484887123,0.00011700964387273416,0.0010004786308854818,0.002629511058330536,0.2555965483188629
12240,3.5860695788869634e-05,7.10927924956195e-05,0.00016730035713408142,0.003301486372947693,0.0001428750401828438,0.0011604299070313573,0.004426851402968168,0.282321959733963
12250,4.0408431232208386e-05,7.820581959094852e-05,0.0001741049491101876,0.0033367001451551914,0.00019217852968722582,0.0010547884739935398,0.004706512670964003,0.271864116191864
12260,3.100982939940877e-05,6.608263356611133e-05,0.00014300197653938085,0.0012772673508152366,0.0001253575028385967,0.0006805487209931016,0.0025076644960790873,0.23932722210884094
12270,3.568149986676872e-05,6.815632514189929e-05,0.00015446908946614712,0.003063152078539133,0.00010865872172871605,0.0010748320491984487,0.003493305528536439,0.26668888330459595
12280,3.4756012610159814e-05,6.916644633747637e-05,0.00015591060218866915,0.002951166359707713,0.00011038985394407064,0.0009876372059807181,0.003121239598840475,0.37544336915016174
12290,3.375996311660856e-05,7.593429472763091e-05,0.00014348299009725451,0.002372749848291278,0.00014130347699392587,0.0008427706779912114,0.00294248154386878,0.2571659982204437
12300,2.7653986762743443e-05,6.0837082855869085e-05,0.00014185514010023326,0.0020011907909065485,9.329921886092052e-05,0.000766275217756629,0.0025437488220632076,0.24526135623455048
12310,2.6589508706820197e-05,6.207169644767419e-05,0.00013794400729238987,0.001685088500380516,0.00011022139369742945,0.0006566296215169132,0.0022677360102534294,0.2421334832906723
12320,3.228446075809188e-05,6.327308801701292e-05,0.00015363720012828708,0.0028813472017645836,9.268403664464131e-05,0.0008064935100264847,0.002635418204590678,0.2570434510707855
12330,4.3782525608548895e-05,7.70970800658688e-05,0.0001886719255708158,0.004734170623123646,0.00011576018005143851,0.0012160649057477713,0.004056381061673164,0.269077867269516
12340,3.713750629685819e-05,7.000641198828816e-05,0.00017396200564689934,0.003588868072256446,0.00011675231507979333,0.0011899287346750498,0.00413084588944912,0.2560522258281708
12350,3.645643300842494e-05,7.540049409726635e-05,0.00016347059863619506,0.0032001310028135777,0.00013293643132783473,0.0013516347389668226,0.003876241622492671,0.278679758310318
12360,3.5569271858548746e-05,6.932792894076556e-05,0.00014227830979507416,0.0017623065505176783,8.76127160154283e-05,0.000699480006005615,0.00248350971378386,0.23390983045101166
12370,4.5087275793775916e-05,7.557241769973189e-05,0.00022102966613601893,0.005664278753101826,0.00014672239194624126,0.0020265851635485888,0.005549877882003784,0.6720076203346252
12380,3.206540350220166e-05,6.666567787760869e-05,0.0001504426181782037,0.0024947754573076963,0.00015607528621330857,0.0008304319926537573,0.0027723193634301424,0.2390439212322235
12390,2.9786167942802422e-05,6.42290324321948e-05,0.00015810434706509113,0.0035833842121064663,0.00011096618982264772,0.0011225395137444139,0.003135510254651308,0.26129773259162903
12400,3.656451735878363e-05,6.832263898104429e-05,0.00016359504661522806,0.003179786028340459,0.00011469878518255427,0.0010151923634111881,0.004029133822768927,0.2659107744693756
12410,3.3255244488827884e-05,6.658302299911156e-05,0.000148649764014408,0.00248296232894063,0.00010629439202602953,0.0009396853274665773,0.002969189081341028,0.24895402789115906
12420,3.5428660339675844e-05,6.538115121657029e-05,0.00016516371397301555,0.0025218031369149685,0.00011319097393425182,0.0009795241057872772,0.0027281867805868387,0.24640563130378723
12430,3.32531999447383e-05,6.496077548945323e-05,0.0001716556871542707,0.004365868866443634,0.00016923973453231156,0.0013756167609244585,0.0042656599543988705,0.2864542007446289
12440,2.8537639082060196e-05,6.453876994783059e-05,0.00013121130177751184,0.0011263641063123941,8.521755808033049e-05,0.0005571530782617629,0.0019411435350775719,0.22967703640460968
12450,3.3452248317189515e-05,6.867084448458627e-05,0.0001451241987524554,0.002953415270894766,0.00010121058585355058,0.0008323743822984397,0.002736208960413933,0.2336968332529068
12460,3.5853063309332356e-05,7.524023385485634e-05,0.00016564219549763948,0.0038980485405772924,0.0001410913246218115,0.0011468393495306373,0.004018678329885006,0.24416518211364746
12470,3.380166526767425e-05,6.888886127853766e-05,0.00014801880752202123,0.0024379140231758356,8.271972910733894e-05,0.000913412484806031,0.002329206559807062,0.23120954632759094
12480,3.9042450225679204e-05,7.461720815626904e-05,0.0001619655085960403,0.0031750330235809088,0.0001592351181898266,0.000982656260021031,0.0029202448204159737,0.2403278797864914
12490,2.6848758352571167e-05,6.141777703305706e-05,0.00014922735863365233,0.002258884720504284,9.834556840360165e-05,0.0008359560742974281,0.002551987301558256,0.23153506219387054
12500,3.3148528018500656e-05,6.55369512969628e-05,0.00014781791833229363,0.0031579271890223026,0.00012702852836810052,0.0007761454326100647,0.0031029763631522655,0.23715437948703766
12510,3.18872625939548e-05,6.922482134541497e-05,0.00015008395712357014,0.0029812559951096773,0.00014935704530216753,0.0008670310489833355,0.0032763092312961817,0.24368226528167725
12520,2.7830721592181362e-05,6.204686360433698e-05,0.0001431686250725761,0.0021849588956683874,9.30802634684369e-05,0.0007523984531871974,0.0024938120041042566,0.2266625612974167
12530,3.103914059465751e-05,6.588795076822862e-05,0.00014919330715201795,0.0021597365848720074,9.612469148123637e-05,0.0008056496153585613,0.002702094381675124,0.23851695656776428
12540,3.3917483960976824e-05,6.879251304781064e-05,0.00017182367446366698,0.0031270384788513184,0.00014028095756657422,0.0011886097490787506,0.0032334537245333195,0.23997339606285095
12550,3.303015910205431e-05,7.046563405310735e-05,0.0001552972535137087,0.002646840875968337,0.00012110367242712528,0.0009639518102630973,0.003257818054407835,0.24864527583122253
12560,2.8896101866848767e-05,5.990398130961694e-05,0.00014607010234612972,0.0019920472986996174,0.0001000449265120551,0.0008197599672712386,0.0028941784985363483,0.22850771248340607
12570,3.7601359508698806e-05,6.972826668061316e-05,0.0001689129858277738,0.0027737035416066647,0.00014063283742871135,0.0013618002412840724,0.004101807251572609,0.2727223336696625
12580,4.126575367990881e-05,7.496404577977955e-05,0.00018963438924401999,0.0030723013915121555,0.0001277889241464436,0.0014959760010242462,0.0037663355469703674,0.42277246713638306
12590,3.759601531783119e-05,7.176955841714516e-05,0.00015392477507703006,0.0035788249224424362,0.0001123031324823387,0.0009438166744075716,0.003177573438733816,0.2524978816509247
12600,2.8374266548780724e-05,6.174747250042856e-05,0.00014122501306701452,0.001968069700524211,0.00013835089339409024,0.0006614771555177867,0.0022407961077988148,0.23997044563293457
12610,2.8284572181291878e-05,6.358952668961138e-05,0.0001348135556327179,0.0024448528420180082,0.0001273449306609109,0.0008009001612663269,0.002410583896562457,0.23024998605251312
12620,3.8888225390110165e-05,7.673622894799337e-05,0.00015902885934337974,0.0037984373047947884,0.00018076795095112175,0.0009642631630413234,0.0037228798028081656,0.23937904834747314
12630,3.5067147109657526e-05,6.683688116027042e-05,0.00015239583444781601,0.0030700804200023413,0.00010374713747296482,0.0010093783494085073,0.0036846338771283627,0.23907263576984406
12640,3.3228159736609086e-05,6.460680742748082e-05,0.0001607180602150038,0.0022826516069471836,0.00012653264275286347,0.0009293969487771392,0.0031937211751937866,0.2365024983882904
12650,3.454099714872427e-05,6.486343045253307e-05,0.0001477131008869037,0.0023788735270500183,0.00010757419659057632,0.0007923938101157546,0.0025483816862106323,0.21605455875396729
12660,3.5059641959378496e-05,6.695633783238009e-05,0.00015965588681865484,0.0023653856478631496,0.0001314836263190955,0.0009777876548469067,0.0029232893139123917,0.2309662252664566
12670,3.147003735648468e-05,6.334806676022708e-05,0.00016043752839323133,0.004096175543963909,0.00016047187091317028,0.0012152595445513725,0.00407117186114192,0.2515169084072113
12680,3.085792195633985e-05,6.176417082315311e-05,0.0001440035121049732,0.0020064895506948233,9.203441732097417e-05,0.0007914250600151718,0.002490714658051729,0.21913547813892365
12690,4.098597855772823e-05,7.431425183312967e-05,0.00017390459834132344,0.0025822455063462257,0.00015163866919465363,0.001249821507371962,0.003680062247440219,0.2355172485113144
12700,2.8098369512008503e-05,6.009047865518369e-05,0.00015469528443645686,0.0028155124746263027,0.00014611588267143816,0.001120928442105651,0.0040165432728827,0.24806728959083557
12710,2.9757051379419863e-05,6.352206401061267e-05,0.00014696553989779204,0.0025147285778075457,0.0001420316839357838,0.0007972505991347134,0.0028731636703014374,0.22892697155475616
12720,3.6734225432155654e-05,6.467949424404651e-05,0.0001497000193921849,0.002969317836686969,0.00010059105261461809,0.0007776610436849296,0.0027441440615803003,0.23155128955841064
12730,2.996195325977169e-05,5.655614222632721e-05,0.00014560837007593364,0.002643227344378829,9.091991523746401e-05,0.000779170892201364,0.0028669394087046385,0.21473585069179535
12740,3.580634802347049e-05,6.523774209199473e-05,0.00016808297368697822,0.0031740772537887096,0.00015161148621700704,0.0012609614059329033,0.004384021274745464,0.2497033327817917
12750,3.290290987933986e-05,6.132795533630997e-05,0.00015762256225571036,0.003534177551046014,9.987027442548424e-05,0.0009874815586954355,0.0032005321700125933,0.22903235256671906
12760,3.689682489493862e-05,7.260402344400063e-05,0.00015972652181517333,0.002426078310236335,0.00014255920541472733,0.0010370922973379493,0.003843404818326235,0.24233685433864594
12770,2.9239628929644823e-05,5.921025149291381e-05,0.00013576584751717746,0.0016965437680482864,9.275654883822426e-05,0.0006700992817059159,0.0022936207242310047,0.21544308960437775
12780,3.056929926970042e-05,6.16989636910148e-05,0.00014345793169923127,0.002175431465730071,0.00010148342698812485,0.0007259341655299067,0.0026877729687839746,0.22690342366695404
12790,3.0539224098902196e-05,5.9125013649463654e-05,0.00015714582696091384,0.0015541198663413525,8.263195195468143e-05,0.0011458726366981864,0.0022816441487520933,0.5016345381736755
12800,3.116582229267806e-05,5.672298721037805e-05,0.0001585557620273903,0.0027243555523455143,9.829854388954118e-05,0.0008690691320225596,0.002735961927101016,0.2442443072795868
12810,3.284584454377182e-05,6.682969979010522e-05,0.00014602155715692788,0.0021631289273500443,0.00015106095816008747,0.0008763225050643086,0.0029641794972121716,0.22158487141132355
12820,2.887788650696166e-05,6.257274799281731e-05,0.00012625665112864226,0.0015394636429846287,8.416431955993176e-05,0.0005999066634103656,0.0022096275351941586,0.21411271393299103
12830,2.9629616619786248e-05,5.7842713431455195e-05,0.00014496555377263576,0.0014697639271616936,8.42149747768417e-05,0.0006513432017527521,0.0024372648913413286,0.2107343226671219
12840,2.9325499781407416e-05,5.816285920445807e-05,0.00014504783030133694,0.0022423688787966967,0.00011148381599923596,0.0008911846671253443,0.0029832040891051292,0.2049270123243332
12850,3.543253114912659e-05,6.830134225310758e-05,0.00015998944581951946,0.0027844978030771017,0.00020828182459808886,0.0008838994544930756,0.0033490615896880627,0.20583194494247437
12860,3.469304647296667e-05,6.840973219368607e-05,0.00014401540101971477,0.002356813522055745,0.00013180136738810688,0.0008311586570926011,0.0030446364544332027,0.21083024144172668
12870,2.9745084248133935e-05,6.179878255352378e-05,0.00013167127326596528,0.0009455216350033879,0.00012114239507354796,0.0005945220473222435,0.0021631221752613783,0.18676526844501495
12880,3.548050517565571e-05,6.703709368593991e-05,0.0001501416991231963,0.00195558974519372,0.00010751456284197047,0.0008554884698241949,0.002919618971645832,0.1994825154542923
12890,3.6529512726701796e-05,6.080152161302976e-05,0.00018298449867870659,0.004006755538284779,0.00012197082833154127,0.0013513365993276238,0.005076189991086721,0.2597309350967407
12900,3.2605625165160745e-05,6.735770148225129e-05,0.00014616000407841057,0.0026780038606375456,0.0001663695729803294,0.0007983611430972815,0.0029216567054390907,0.22201859951019287
12910,3.4801032597897574e-05,6.458998541347682e-05,0.00017237609426956624,0.004056098405271769,0.00012878362031187862,0.0015925384359434247,0.0046622008085250854,0.23837997019290924
12920,4.327054921304807e-05,7.485449896194041e-05,0.00018634347361512482,0.0026450578588992357,0.00015328048903029412,0.0013506393879652023,0.004929442889988422,0.22975416481494904
12930,3.101935362792574e-05,6.524936179630458e-05,0.00014004364493303,0.0022132431622594595,0.0001659304107306525,0.0007344128098338842,0.002595145720988512,0.20718470215797424
12940,3.624653254519217e-05,6.372261850629002e-05,0.00015797000378370285,0.002956048585474491,9.312071779277176e-05,0.0009631885914131999,0.003349830163642764,0.21906372904777527
12950,2.948794099211227e-05,6.0860198573209345e-05,0.00014128844486549497,0.0021680255886167288,9.43033373914659e-05,0.0006723776459693909,0.002429204061627388,0.20350608229637146
12960,3.6453009670367464e-05,6.65903789922595e-05,0.00015362926933448762,0.002491994993761182,9.842196595855057e-05,0.0009550246177241206,0.003198653692379594,0.2154167890548706
12970,3.1385159672936425e-05,6.685766129521653e-05,0.0001589047024026513,0.0025411893147975206,0.000198911817278713,0.0009108606027439237,0.0029460880905389786,0.2274002730846405
12980,3.497945363051258e-05,6.408787157852203e-05,0.00015147545491345227,0.0019055528100579977,0.00010711125651141629,0.0008580965222790837,0.0027677982579916716,0.20415563881397247
12990,3.50761620211415e-05,6.335913349175826e-05,0.00013883605424780399,0.0013720841379836202,0.00011859367077704519,0.0007148907170630991,0.002403836464509368,0.2063399702310562
13000,2.9056744097033516e-05,5.481482730829157e-05,0.00014710940013173968,0.001985402312129736,9.812971984501928e-05,0.0007126379641704261,0.0022967560216784477,0.21352694928646088
13010,3.934779670089483e-05,6.13464872003533e-05,0.00018853129586204886,0.003512195311486721,0.0001536389027023688,0.001430501346476376,0.005254438612610102,0.2362045794725418
13020,3.0474388040602207e-05,6.169234256958589e-05,0.00013575793127529323,0.0016446649096906185,8.826705015962943e-05,0.0006795526714995503,0.0022464373614639044,0.2053576409816742
13030,2.948941801150795e-05,6.032975943526253e-05,0.00014097607345320284,0.002325785346329212,0.00010062936780741438,0.0009556181030347943,0.003075327957049012,0.21738989651203156
13040,4.000152330263518e-05,6.681041850242764e-05,0.0001717181148706004,0.003134846454486251,0.00011481313413241878,0.0010486887767910957,0.0035705785267055035,0.22801557183265686
13050,3.236442353227176e-05,6.11281066085212e-05,0.0001625646254979074,0.0024560221936553717,9.05246488400735e-05,0.0009198219631798565,0.0025562839582562447,0.2227756530046463
13060,3.621411815402098e-05,6.756291986675933e-05,0.00016850901010911912,0.002655724063515663,0.0001084430405171588,0.0013657760573551059,0.004143120720982552,0.25605010986328125
13070,3.481800376903266e-05,6.34810421615839e-05,0.0001549956068629399,0.002231776947155595,9.110002429224551e-05,0.0009269542060792446,0.0031887078657746315,0.2138281911611557
13080,2.6573590730549768e-05,5.4691045079380274e-05,0.00013242196291685104,0.002816283144056797,9.424550080439076e-05,0.0007591305184178054,0.0030119558796286583,0.20930063724517822
13090,3.514422132866457e-05,6.356354424497113e-05,0.00014768204709980637,0.002826368436217308,0.00010444200597703457,0.0008023707778193057,0.0031992224976420403,0.22201986610889435
13100,2.6659823561203666e-05,5.967682591290213e-05,0.00013163042603991926,0.002025947207584977,9.288217552239075e-05,0.0006590519333258271,0.0021828555036336184,0.1896279752254486
13110,3.618336268118583e-05,6.744974962202832e-05,0.0001724126486806199,0.0033821493852883577,0.00017650495283305645,0.0013060789788141847,0.004827612079679966,0.22623787820339203
13120,2.980160752485972e-05,6.315713108051568e-05,0.00013449387915898114,0.0020079819951206446,0.0001160912070190534,0.0006327087758108974,0.0022499572951346636,0.18839068710803986
13130,2.973995106003713e-05,5.7889461459126323e-05,0.00014301670307759196,0.0018658151384443045,0.0001100693189073354,0.000796233129221946,0.002753207692876458,0.1888122260570526
13140,3.0872615752741694e-05,6.107131048338488e-05,0.00014236546121537685,0.0018879285780712962,9.518326260149479e-05,0.0006689662113785744,0.0025354954414069653,0.19668306410312653
13150,3.2436128094559535e-05,6.343104178085923e-05,0.00014405920228455216,0.0017715818248689175,0.00010324449249310419,0.0007484788075089455,0.0025508366525173187,0.19054003059864044
13160,3.5337368899490684e-05,7.122998795239255e-05,0.00019146282284054905,0.003014842513948679,0.00015728319704066962,0.0017252023098990321,0.0036081140860915184,0.5918242335319519
13170,3.842486330540851e-05,6.607847899431363e-05,0.00018377376545686275,0.003430623095482588,0.00012317337677814066,0.0014936689985916018,0.005144084803760052,0.23960502445697784
13180,2.832245809258893e-05,5.7142056903103366e-05,0.00013688507897313684,0.002326440066099167,9.585510997567326e-05,0.000688397791236639,0.0026560162659734488,0.20351490378379822
13190,2.9256236302899197e-05,6.040552398189902e-05,0.000137902723508887,0.0028712551575154066,0.00013662966375704855,0.000795952626504004,0.0027351470198482275,0.20867067575454712
13200,2.9005050237174146e-05,5.9379068261478096e-05,0.00013950496213510633,0.0020474260672926903,0.00014134965022094548,0.0007729222998023033,0.0026469361037015915,0.193804532289505
13210,2.8202117391629145e-05,5.651138417306356e-05,0.00014230266970116645,0.0016512464499101043,9.505623893346637e-05,0.0008105015731416643,0.002564863534644246,0.20385141670703888
13220,3.074687992921099e-05,6.0321137425489724e-05,0.0001598598901182413,0.0031676616054028273,0.00010494566959096119,0.0010159690864384174,0.00281879142858088,0.2204885482788086
13230,3.513467891025357e-05,6.673641473753378e-05,0.0001547678402857855,0.0027835017535835505,0.00016269605839625,0.0008368924609385431,0.0029539118986576796,0.2001899778842926
13240,3.315787034807727e-05,6.0405309341149405e-05,0.00017615361139178276,0.003147338517010212,0.00012880157737527043,0.001056117587722838,0.003143268171697855,0.20408080518245697
13250,3.418724736548029e-05,6.35131582384929e-05,0.0001507563138147816,0.0028318525291979313,0.00010392037802375853,0.0008668117807246745,0.003142058616504073,0.2011675387620926
13260,3.287578510935418e-05,6.409795605577528e-05,0.00014762369391974062,0.0022041306365281343,0.00013755002873949707,0.000932496739551425,0.003406098810955882,0.2206391543149948
13270,3.0303941457532346e-05,6.242506788112223e-05,0.00013408345694188029,0.001319534727372229,0.0001246250612894073,0.0006165787344798446,0.0024272857699543238,0.18527008593082428
13280,2.6704474294092506e-05,5.9453337598824874e-05,0.00013629955356009305,0.0015819220570847392,0.00010798127186717466,0.0005923268035985529,0.0021282017696648836,0.18814752995967865
13290,3.4696167858783156e-05,6.343542918330058e-05,0.00016926808166317642,0.003657127032056451,0.00012613364378921688,0.0013667671009898186,0.004468461032956839,0.2356720268726349
13300,3.5334302083356306e-05,6.709274020977318e-05,0.00016129483992699534,0.0023431885056197643,0.00015896129480097443,0.0011457804357632995,0.004172948654741049,0.21132494509220123
13310,2.6702664399635978e-05,5.84761546633672e-05,0.00012452718510758132,0.0015841242857277393,8.623836765764281e-05,0.0006128282402642071,0.0023583429865539074,0.18069644272327423
13320,4.112651004106738e-05,7.374866981990635e-05,0.0001780304592102766,0.0029815491288900375,0.0001587310980539769,0.0012470372021198273,0.0049377973191440105,0.2208312600851059
13330,3.1771851354278624e-05,6.177958130137995e-05,0.00015153703861869872,0.0024185010697692633,0.00014830884174443781,0.0009866796899586916,0.0036406998988240957,0.22333228588104248
13340,3.611760985222645e-05,6.407561158994213e-05,0.0001572461042087525,0.002413744805380702,0.0001285088510485366,0.0010068339761346579,0.0032026178669184446,0.1937841773033142
13350,3.0022200007806532e-05,6.528867379529402e-05,0.0001309694052906707,0.0016262710560113192,0.00012302532559260726,0.0007188778254203498,0.002787836128845811,0.18581461906433105
13360,3.263525650254451e-05,6.436043622670695e-05,0.0001341950410278514,0.0019172066822648048,9.491872333455831e-05,0.000666123116388917,0.0025433858390897512,0.18979285657405853
13370,3.4816781408153474e-05,7.077159534674138e-05,0.000175309760379605,0.0029265170451253653,0.00027322524692863226,0.0014614600222557783,0.0049979304894804955,0.2254020720720291
13380,3.157429091515951e-05,6.251131708268076e-05,0.00012696902558673173,0.0012975168647244573,9.630985732655972e-05,0.0005976861575618386,0.0022451048716902733,0.17654958367347717
13390,2.8341708457446657e-05,5.78890394535847e-05,0.00013339619908947498,0.0015101161552593112,8.894140046322718e-05,0.0006637983024120331,0.0023573606740683317,0.18416866660118103
13400,2.8291686248849146e-05,5.718551255995408e-05,0.00013503068475984037,0.00236572721041739,9.305034473072737e-05,0.0007461094064638019,0.0023677952121943235,0.17938131093978882
13410,4.006084054708481e-05,6.159342592582107e-05,0.00017379799101036042,0.003314625471830368,0.00011938610987272114,0.0010949698043987155,0.004146865103393793,0.23047718405723572
13420,3.6734625609824434e-05,7.111013837857172e-05,0.00014007151185069233,0.0021660029888153076,0.00015795850777067244,0.00076832011109218,0.002726068953052163,0.1915515512228012
13430,3.204874519724399e-05,6.263636896619573e-05,0.00014775591262150556,0.0015151709085330367,0.00011630186781985685,0.0007134801708161831,0.002764117671176791,0.18347470462322235
13440,3.857905903714709e-05,6.95953203830868e-05,0.000152744963997975,0.002605893649160862,0.00012376529048196971,0.0008652026881463826,0.0037335434462875128,0.208038792014122
13450,3.3363598049618304e-05,6.163941725390032e-05,0.00016424655041191727,0.002452920889481902,9.993513958761469e-05,0.0009633354493416846,0.003241263097152114,0.200503870844841
13460,2.865612623281777e-05,5.858191070728935e-05,0.00013344900798983872,0.0025698207318782806,8.694204007042572e-05,0.0006808932521380484,0.0027628508396446705,0.1955675482749939
13470,4.185413854429498e-05,6.837207183707505e-05,0.00018330290913581848,0.003550330875441432,0.00015781435649842024,0.0012364039430394769,0.005242594052106142,0.24146056175231934
13480,2.80714866676135e-05,5.610749576590024e-05,0.00013414668501354754,0.0018285787664353848,9.523943299427629e-05,0.0005311617278493941,0.0021223207004368305,0.1788271963596344
13490,3.4757485991576687e-05,6.919998122612014e-05,0.00015166908269748092,0.001978832297027111,0.0002125499158864841,0.0008661391912028193,0.002758206333965063,0.19811898469924927
13500,3.1334846426034346e-05,6.0693790146615356e-05,0.00013997481437399983,0.0017355536110699177,0.00015425472520291805,0.0006963903433643281,0.0023661938030272722,0.1888042539358139
13510,4.545344927464612e-05,8.068837632890791e-05,0.0002288809628225863,0.004362752661108971,0.0003279710654169321,0.0023088757880032063,0.009018993005156517,0.3200439214706421
13520,2.863882400561124e-05,5.6742810556897894e-05,0.0001437304454157129,0.0019498979672789574,0.00011518456449266523,0.0007739998982287943,0.0030957169365137815,0.19744743406772614
13530,3.940362876164727e-05,7.259961421368644e-05,0.00015760509995743632,0.0021665559615939856,0.00016158977814484388,0.0010348992655053735,0.0036333363968878984,0.18653587996959686
13540,3.761456173378974e-05,6.682609091512859e-05,0.000168662125361152,0.002972590271383524,0.0001335752895101905,0.0010959054343402386,0.00395633839070797,0.23165643215179443
13550,2.740722084126901e-05,5.963584771961905e-05,0.00013983061944600195,0.002037567552179098,0.00011642068420769647,0.000801828398834914,0.0030122946482151747,0.19546906650066376
13560,3.074326741625555e-05,5.697180313291028e-05,0.00014053320046514273,0.0018731133313849568,8.167010673787445e-05,0.0006983355851843953,0.0028973682783544064,0.1886315643787384
13570,3.5205812309868634e-05,6.148937973193824e-05,0.00015616269956808537,0.0026082235854119062,0.00012673359015025198,0.00085873540956527,0.004227460362017155,0.20623400807380676
13580,3.5618431866168976e-05,6.584775110241026e-05,0.00015556320431642234,0.0032200159039348364,0.00016078985936474055,0.001067806500941515,0.0043133459985256195,0.2107437700033188
13590,2.7225210942560807e-05,5.7445326092420146e-05,0.00013361245510168374,0.0018930600490421057,0.00012047560448991135,0.0006376765668392181,0.0024211544077843428,0.1773386299610138
13600,2.815753578033764e-05,5.6439115724060684e-05,0.000135151349240914,0.0016340820584446192,9.193723235512152e-05,0.000617837707977742,0.0021887600887566805,0.17447508871555328
13610,3.906566780642606e-05,7.717359403613955e-05,0.0001654045918257907,0.0027888561598956585,0.00020230634254403412,0.0010360176675021648,0.0040462929755449295,0.211107075214386
13620,3.872832894558087e-05,6.650277646258473e-05,0.00016473689174745232,0.0030672575812786818,0.00010519284842303023,0.0009797525126487017,0.003559027798473835,0.20986545085906982
13630,2.9252802050905302e-05,5.6615255743963644e-05,0.0001297559792874381,0.0016929579433053732,9.065125050256029e-05,0.0005900271935388446,0.0021329731680452824,0.1726800948381424
13640,2.650515307323076e-05,5.47008057765197e-05,0.00014303003263194114,0.0024578773882240057,0.00012006496399408206,0.0007275863899849355,0.0030317259952425957,0.18578967452049255
13650,2.658358971530106e-05,5.8364938013255596e-05,0.00013643714191857725,0.002339608035981655,0.00010635540093062446,0.0009100398165173829,0.003502793610095978,0.19151118397712708
13660,3.1699761166237295e-05,5.582384983426891e-05,0.0001531340240035206,0.002358146710321307,8.78555147210136e-05,0.0006651325384154916,0.0028291770722717047,0.1712838113307953
13670,2.5804743927437812e-05,5.5676428019069135e-05,0.00012253897148184478,0.001217222074046731,9.449902427149937e-05,0.0005069489707238972,0.0019299458945170045,0.16667130589485168
13680,3.4149499697377905e-05,6.145597581053153e-05,0.00016328369383700192,0.0025331638753414154,0.00012220027565490454,0.0009024900500662625,0.003622191259637475,0.19688478112220764
13690,3.293848567409441e-05,6.257317727431655e-05,0.00015684992831666023,0.0017565494636073709,0.00017912960902322084,0.0008772520814090967,0.0033313333988189697,0.1821693778038025
13700,2.8435826607164927e-05,5.687837256118655e-05,0.00013986490375827998,0.00150898820720613,0.00012703762331511825,0.0006635980098508298,0.0025245090946555138,0.16938485205173492
13710,2.422404577373527e-05,4.9730391765479e-05,0.00014314177678897977,0.001779172453097999,9.466349001741037e-05,0.0008528162725269794,0.0031906096264719963,0.1935625672340393
13720,1.9451417756499723e-05,4.5579268771689385e-05,0.00011981559509877115,0.001556309638544917,8.22038491605781e-05,0.0006417676922865212,0.0024024283047765493,0.17552101612091064
13730,2.6496789359953254e-05,5.477427112055011e-05,0.00012957934814039618,0.00199341494590044,9.453065285924822e-05,0.0005964770680293441,0.0022085125092417,0.1685086041688919
13740,2.7616648367256857e-05,5.8635847381083295e-05,0.00015010051720310003,0.00267822970636189,0.00021872602519579232,0.00099043024238199,0.004221705719828606,0.1945846974849701
13750,2.839216176653281e-05,5.443002373795025e-05,0.00012794834037777036,0.0016795395640656352,8.76800695550628e-05,0.0006362691638059914,0.0023591213393956423,0.16784855723381042
13760,2.745611891441513e-05,5.22245500178542e-05,0.0001522054080851376,0.0022303913719952106,9.490703814662993e-05,0.0009406842873431742,0.003122855443507433,0.2622639834880829
13770,2.7848580430145375e-05,5.506886009243317e-05,0.00013798156578559428,0.0019407825311645865,0.0001005406811600551,0.0006212061853148043,0.002414475427940488,0.17332664132118225
13780,3.37060155288782e-05,7.148566510295495e-05,0.00014774082228541374,0.0020095277577638626,0.00028943244251422584,0.0009871473303064704,0.003994943108409643,0.19127222895622253
13790,2.98923969239695e-05,5.513769428944215e-05,0.00015073192480485886,0.002433649729937315,0.00012872392835561186,0.0009177270694635808,0.004111161455512047,0.19374538958072662
13800,3.2515861676074564e-05,5.9510850405786186e-05,0.00014987472968641669,0.0021531416568905115,0.00012781239638570696,0.0008337967447005212,0.003340543946251273,0.1841314435005188
13810,2.5960654966183938e-05,5.005756247555837e-05,0.0001332742249360308,0.0016954893944784999,0.00010605459829093888,0.0005886589060537517,0.0022980105131864548,0.16480278968811035
13820,2.68222538579721e-05,5.4510539484908804e-05,0.00012909590441267937,0.0021684791427105665,0.00010398962331237271,0.0006699821096844971,0.0027874147053807974,0.17224910855293274
13830,3.598291004891507e-05,6.368597678374499e-05,0.0001543353864690289,0.002163973404094577,0.00014454190386459231,0.0010400161845609546,0.004180395510047674,0.19058442115783691
13840,3.3414096833439544e-05,5.9336776757845655e-05,0.0001822964841267094,0.003331313841044903,0.00013336674601305276,0.0014353666920214891,0.003267558291554451,0.5428872108459473
13850,3.1453120755031705e-05,5.5848478950792924e-05,0.0001418693718733266,0.00246490933932364,8.33255544421263e-05,0.0006394675001502037,0.002861299319192767,0.19210997223854065
13860,2.891759322665166e-05,5.383352981880307e-05,0.00013671419583261013,0.002046549692749977,0.00010131776798516512,0.0006711177411489189,0.00288695958442986,0.17668868601322174
13870,3.8964793930063024e-05,6.305192073341459e-05,0.00015334339695982635,0.0029837286565452814,0.00011996764078503475,0.0009184267255477607,0.004012723919004202,0.21837368607521057
13880,2.9576705856015906e-05,6.321002001641318e-05,0.0001381410111207515,0.0028195849154144526,0.00016070531273726374,0.0008819652139209211,0.0030312160961329937,0.18995800614356995
13890,3.067062425543554e-05,5.916849841014482e-05,0.00013688929902855307,0.0024071598891168833,0.00012869105557911098,0.0006923882174305618,0.0026342759374529123,0.18312713503837585
13900,3.657692650449462e-05,6.427543848985806e-05,0.0001648644683882594,0.002538782311603427,0.00014745438238605857,0.0008584134629927576,0.0035868457052856684,0.19156497716903687
13910,2.8776214094250463e-05,5.8888552302960306e-05,0.00012496524141170084,0.002065855311229825,0.00011951458145631477,0.0006510291714221239,0.0026674126274883747,0.1730184555053711
13920,2.9314376661204733e-05,5.2495313866529614e-05,0.00013636500807479024,0.002024920890107751,8.763182268012315e-05,0.0006518108421005309,0.0024327191058546305,0.17048320174217224
13930,2.952292561531067e-05,5.467149458127096e-05,0.00014177871344145387,0.001937691355124116,9.429985220776871e-05,0.0007254997035488486,0.0026429640129208565,0.17695029079914093
13940,5.202529064263217e-05,8.470235479762778e-05,0.00022388863726519048,0.003065228695049882,0.00030717867775820196,0.001870020292699337,0.008134562522172928,0.22269399464130402
13950,2.558444975875318e-05,4.8345362301915884e-05,0.00012789502216037363,0.0015624999068677425,9.615461021894589e-05,0.0005432521575130522,0.0021831525955349207,0.1664084643125534
13960,2.808326098602265e-05,5.3522413509199396e-05,0.00014741954510100186,0.0022331338841468096,0.00010124847176484764,0.0009206883842125535,0.0032072034664452076,0.17930251359939575
13970,3.171623757225461e-05,5.2149374823784456e-05,0.0001450167765142396,0.00253270473331213,0.00010637819650582969,0.0008008093573153019,0.0031681321561336517,0.1950499564409256
13980,2.9041493689874187e-05,5.1852588512701914e-05,0.00014585031021852046,0.0020879670046269894,8.757812611293048e-05,0.0008673369302414358,0.0029022288508713245,0.19000543653964996
13990,3.1137231417233124e-05,5.6897668400779366e-05,0.00014375196769833565,0.001976926578208804,9.070560190593824e-05,0.0007504841196350753,0.0030255652964115143,0.17686055600643158
14000,2.5766579710762016e-05,5.012457040720619e-05,0.00012466934276744723,0.0016662741545587778,8.399591024499387e-05,0.0005467307637445629,0.0023746395017951727,0.1701444685459137
14010,3.5591125197242945e-05,6.040729567757808e-05,0.00015727445133961737,0.0020020841620862484,0.00011457590153440833,0.000868478324264288,0.0032815197482705116,0.17978523671627045
14020,3.458190258243121e-05,6.305461283773184e-05,0.00017078407108783722,0.002772675594314933,0.00010093597666127607,0.0011078251991420984,0.0038260328583419323,0.2070433646440506
14030,2.3875096303527243e-05,4.639558392227627e-05,0.00012992766278330237,0.0018614991568028927,8.752270514378324e-05,0.000608184898737818,0.0023563168942928314,0.15981604158878326
14040,3.450220174272545e-05,5.724785660277121e-05,0.00014123339497018605,0.0015924733597785234,9.864616731647402e-05,0.0006427442422136664,0.002764092292636633,0.16894155740737915
14050,2.9632277801283635e-05,5.7826688134809956e-05,0.00013044853403698653,0.0017928625456988811,0.00010089729767059907,0.0006340555846691132,0.0023941451217979193,0.1661204993724823
14060,3.0881434213370085e-05,5.65961490792688e-05,0.0001581640972290188,0.0028717047534883022,0.00011247166548855603,0.000873480224981904,0.003707865485921502,0.1818394511938095
14070,2.6923278710455634e-05,5.1835086196660995e-05,0.0001358521985821426,0.0018902133451774716,9.473936370341107e-05,0.0006775620277039707,0.002911910880357027,0.17950783669948578
14080,3.251810994697735e-05,5.911308107897639e-05,0.00012360919208731502,0.0015689043793827295,8.692732808412984e-05,0.0004708730266429484,0.002155567053705454,0.16275393962860107
14090,3.340706825838424e-05,5.6501736253267154e-05,0.00015483192692045122,0.002309352857992053,0.00012404903827700764,0.0010712931398302317,0.004179846029728651,0.18930847942829132
14100,3.0856004741508514e-05,5.6201191910076886e-05,0.00014185288455337286,0.0018751592142507434,0.0001237379474332556,0.0008245729259215295,0.002926202956587076,0.1666877120733261
14110,4.1426777897868305e-05,6.427986227208748e-05,0.00018824900325853378,0.003670352976769209,0.0001512452872702852,0.0015088401269167662,0.00446719117462635,0.4516090750694275
14120,2.6630688807927072e-05,5.140075882081874e-05,0.00012718058133032173,0.0011973928194493055,8.924402936827391e-05,0.0004826876684091985,0.0017571084899827838,0.1444910615682602
14130,2.5153649403364398e-05,5.325700112734921e-05,0.00011823592649307102,0.001088939607143402,0.00011709744285326451,0.00045334032620303333,0.0017657835269346833,0.14976367354393005
14140,2.7380052415537648e-05,5.7528937759343535e-05,0.00012126423825975507,0.0018818550743162632,0.00010200119140790775,0.0006299167289398611,0.0028895423747599125,0.16508974134922028
14150,3.094518615398556e-05,5.122715447214432e-05,0.0001514540781499818,0.0032644218299537897,9.109058737521991e-05,0.0009459066204726696,0.004320145584642887,0.20599393546581268
14160,2.9522640033974312e-05,5.6605895224493e-05,0.00013110502914059907,0.002350811380892992,0.00010997399658663198,0.0006612433353438973,0.0028606948908418417,0.1795586794614792
14170,2.586161826911848e-05,4.9125512305181473e-05,0.00012274589971639216,0.0016494065057486296,9.659514762461185e-05,0.0005151925142854452,0.0021614530123770237,0.15671096742153168
14180,3.1394403777085245e-05,5.6397111620754004e-05,0.00015558116137981415,0.002474130829796195,0.00011294434807496145,0.0010966779664158821,0.003840515622869134,0.19326947629451752
14190,2.935783595603425e-05,5.418547516455874e-05,0.00012240195064805448,0.001277157454751432,8.323817019117996e-05,0.0004436560848262161,0.0019268153700977564,0.15158487856388092
14200,3.1122744985623285e-05,5.4718377214157954e-05,0.00013188179582357407,0.0017121328273788095,8.673348202137277e-05,0.0005306398379616439,0.0021292970050126314,0.15668626129627228
14210,3.318455128464848e-05,5.9814785345224664e-05,0.00014559853298123926,0.001794226816855371,0.00014017184730619192,0.000834020902402699,0.003733426332473755,0.18530628085136414
14220,2.5741355784703046e-05,5.0662016292335466e-05,0.00013007760571781546,0.0017038282239809632,9.665014658821747e-05,0.0006557903834618628,0.0030035311356186867,0.1644466072320938
14230,2.0483088519540615e-05,5.066864468972199e-05,0.0001312738750129938,0.0019274280639365315,0.00012987531954422593,0.0007184554706327617,0.002389484317973256,0.26575955748558044
14240,3.57070894096978e-05,6.444972677854821e-05,0.00015371496556326747,0.0020084946881979704,0.0001473673910368234,0.0009099119924940169,0.0035409939009696245,0.17486706376075745
14250,3.071589526371099e-05,5.608627543551847e-05,0.0001439190236851573,0.002213812433183193,0.00010077469778480008,0.0007605596911162138,0.0036021084524691105,0.17183223366737366
14260,3.196217949152924e-05,5.447637886391021e-05,0.0001476318429922685,0.0021968279033899307,0.00010429477697471157,0.0008687213994562626,0.003471059026196599,0.18471099436283112
14270,2.9730479582212865e-05,5.920566763961688e-05,0.00014672726683784276,0.002319262595847249,9.402132127434015e-05,0.000872050179168582,0.0034234460908919573,0.17273646593093872
14280,3.420521898078732e-05,5.961772694718093e-05,0.00015483210154343396,0.0025696055963635445,0.00012962945038452744,0.0008280702750198543,0.0034313336946070194,0.1893288493156433
14290,4.1599651012802497e-05,6.487359496532008e-05,0.00017061916878446937,0.003003793302923441,0.00013492576545104384,0.0011435503838583827,0.005342748481780291,0.23455455899238586
14300,3.94608941860497e-05,6.367232708726078e-05,0.00018260101205669343,0.0029771982226520777,0.00014084481517784297,0.001363264280371368,0.004980878438800573,0.20808757841587067
14310,3.070252205361612e-05,5.9254642110317945e-05,0.00013152291649021208,0.0017642437014728785,9.971321560442448e-05,0.0007502225926145911,0.002512664534151554,0.22376102209091187
14320,2.800963557092473e-05,5.8686848205979913e-05,0.00012527144281193614,0.001602827338501811,9.274065087083727e-05,0.00047752546379342675,0.0019259024411439896,0.14969275891780853
14330,3.088753146585077e-05,5.789573697256856e-05,0.000156155219883658,0.002766464836895466,0.00010898175241891295,0.0011639060685411096,0.004053042270243168,0.19057950377464294
14340,3.2721996831241995e-05,6.334208592306823e-05,0.00012342431000433862,0.0012821097625419497,9.39381352509372e-05,0.0005360296927392483,0.0021524783223867416,0.13880890607833862
14350,4.12128574680537e-05,7.372824620688334e-05,0.00018029141938313842,0.002524034585803747,0.00020641795708797872,0.0012028490891680121,0.003862129058688879,0.1776156723499298
14360,2.9764833016088232e-05,6.39199570287019e-05,0.00012604467337951064,0.0020107037853449583,0.00016612367471680045,0.0005450409953482449,0.001987479394301772,0.13969892263412476
14370,2.9405942768789828e-05,5.610478910966776e-05,0.000142270524520427,0.002330073155462742,8.574318781029433e-05,0.000759519636631012,0.003243866143748164,0.16274258494377136
14380,3.251305315643549e-05,5.7317709433846176e-05,0.00015697917842771858,0.0027930543292313814,0.00010699628910515457,0.0011184990871697664,0.004002614878118038,0.18327350914478302
14390,2.8462925911298953e-05,6.199981726240367e-05,0.00012296036584302783,0.0013210854958742857,0.00015138575690798461,0.0005430224700830877,0.002210743958130479,0.1452479511499405
14400,3.062502219108865e-05,6.0224901972105727e-05,0.00014145973545964807,0.0023279888555407524,0.0001299373689107597,0.0009693145984783769,0.0036914125084877014,0.1759670376777649
14410,3.552443013177253e-05,6.424701859941706e-05,0.0001548365835333243,0.0032292043324559927,0.00011796919716289267,0.0011574130039662123,0.004572750069200993,0.19627438485622406
14420,2.885174035327509e-05,6.105527427280322e-05,0.00012538388546090573,0.002023151144385338,0.00013683634460903704,0.0005732830031774938,0.002217093715444207,0.15403760969638824
14430,3.3893738873302937e-05,5.927160964347422e-05,0.00016835385758895427,0.003220382845029235,0.00012749567395076156,0.0014031645841896534,0.004642685409635305,0.24450117349624634
14440,3.1556159228784963e-05,5.7115514209726825e-05,0.00014341599307954311,0.0029504115227609873,0.00010884704533964396,0.0007568473811261356,0.0030815480276942253,0.161447674036026
14450,3.087325967499055e-05,5.975581370876171e-05,0.0001293569803237915,0.00199642451480031,0.00010244968143524602,0.0006775045767426491,0.002699492732062936,0.15639223158359528
14460,2.386880987614859e-05,5.315645830705762e-05,0.00011647996871033683,0.0012833683285862207,8.854402403812855e-05,0.000502392475027591,0.002155563561245799,0.14143414795398712
14470,2.476822010066826e-05,5.2787010645261034e-05,0.00012468278873711824,0.00194653682410717,0.00011445624841144308,0.000595206452999264,0.002750983228906989,0.1515652984380722
14480,3.095161446253769e-05,5.872489055036567e-05,0.0001335421547992155,0.002468819497153163,0.00010513304005144164,0.0007169233867898583,0.0025346761103719473,0.15538081526756287
14490,3.486355853965506e-05,6.612274592043832e-05,0.00015516513667535037,0.002699785865843296,0.00019121782679576427,0.0009387672180309892,0.0037062745541334152,0.18029741942882538
14500,2.4941346055129543e-05,5.563750892179087e-05,0.00011773920414270833,0.0014610292855650187,9.732039325172082e-05,0.0004606901784427464,0.002037768717855215,0.1378638595342636
14510,3.52804345311597e-05,6.340642721625045e-05,0.000142582124681212,0.001879961579106748,0.00012481915473472327,0.0007016445160843432,0.0031393326353281736,0.16378048062324524
14520,2.7608033633441664e-05,5.0724465836538e-05,0.00015608938701916486,0.0031326753087341785,0.00011343538062646985,0.0011134753003716469,0.004455317743122578,0.2035442590713501
14530,2.5073428332689218e-05,5.5561733461217955e-05,0.0001187002781080082,0.0011944611323997378,8.165678445948288e-05,0.00044217516551725566,0.0019375418778508902,0.1415344476699829
14540,2.710714215936605e-05,5.725907249143347e-05,0.00011874888878082857,0.0014425207627937198,0.00010028576798504218,0.0004351795942056924,0.001917476300150156,0.13816674053668976
14550,3.210428621969186e-05,6.499634764622897e-05,0.00013031630078330636,0.0024091850500553846,0.00014820416981820017,0.0005508018075488508,0.002623768290504813,0.1498522013425827
14560,2.828350079653319e-05,6.353627395583317e-05,0.00010904449300142005,0.0015320590464398265,0.00010076269245473668,0.00040660903323441744,0.0017542552668601274,0.1367352455854416
14570,3.4131498978240415e-05,7.319301221286878e-05,0.00014795947936363518,0.002382953418418765,0.0002378621866228059,0.000757565489038825,0.0029139516409486532,0.15586532652378082
14580,3.995843144366518e-05,7.524163083871827e-05,0.00014507671585306525,0.00298418034799397,0.00011591177462833002,0.0008852535393089056,0.003418945474550128,0.17024937272071838
14590,3.1321138521889225e-05,6.242333620321006e-05,0.00015064670878928155,0.002783425385132432,0.00011353512672940269,0.001331018633209169,0.00478748744353652,0.3880593180656433
14600,2.6999910915037617e-05,5.493840581038967e-05,0.00013388316438067704,0.0024390530306845903,9.292281174566597e-05,0.0006359305698424578,0.002551874378696084,0.15816260874271393
14610,3.1843337637837976e-05,6.179555202834308e-05,0.0001212648130604066,0.001834060181863606,8.156400872394443e-05,0.0004634928482118994,0.0020222363527864218,0.14727112650871277
14620,2.6532396077527665e-05,5.457079896586947e-05,0.00012336470535956323,0.001698521082289517,8.948407776188105e-05,0.00043237811769358814,0.0020697133149951696,0.13712093234062195
14630,2.411579407635145e-05,5.668158337357454e-05,0.00011467482545413077,0.0011138751870021224,0.00010811991523951292,0.0004688623594120145,0.002312388038262725,0.13935931026935577
14640,2.758489063126035e-05,5.732109639211558e-05,0.00012121433246647939,0.0017051759641617537,0.00011218887084396556,0.0005770889110863209,0.002414453774690628,0.14637964963912964
14650,2.533557199058123e-05,5.298876203596592e-05,0.00012131891708122566,0.0015197910834103823,8.949819311965257e-05,0.0004172045737504959,0.0016561702359467745,0.13369739055633545
14660,3.0286095352494158e-05,6.0846527048852295e-05,0.00014330090198200196,0.0024595153518021107,0.00013406359357759356,0.0008515547378920019,0.0038650166243314743,0.178826242685318
14670,3.154969454044476e-05,6.029064752510749e-05,0.00012608926044777036,0.002094775903970003,0.00010383890912635252,0.000559117877855897,0.0024777688086032867,0.15233352780342102
14680,2.4399239919148386e-05,5.240737664280459e-05,0.00011074078065576032,0.0015367190353572369,8.50615615490824e-05,0.0004182796401437372,0.0017945795552805066,0.13550402224063873
14690,3.1247349397744983e-05,5.804264219477773e-05,0.00014463579282164574,0.002134896581992507,0.00014596650726161897,0.0009067797218449414,0.003328805323690176,0.16529884934425354
14700,3.5695924452738836e-05,6.835134990978986e-05,0.00014330228441394866,0.0018154048593714833,0.00014200971054378897,0.000763582531362772,0.0028201218228787184,0.15126819908618927
14710,2.948447763628792e-05,6.290650344453752e-05,0.00012247836275491863,0.0018454163800925016,0.00010464539082022384,0.0005162986926734447,0.002051308751106262,0.15041351318359375
14720,3.562565689207986e-05,6.368447793647647e-05,0.00016774950199760497,0.0035013207234442234,0.0001485127431806177,0.0009524027700535953,0.003792964154854417,0.17508333921432495
14730,2.9324479328352027e-05,5.7455948990536854e-05,0.00012746063293889165,0.0019824558403342962,0.00010203541023656726,0.0005049397004768252,0.002398862037807703,0.14962927997112274
14740,3.350689075887203e-05,6.429966742871329e-05,0.00013334915274754167,0.0016776627162471414,9.190344280796126e-05,0.0005456716753542423,0.002287964802235365,0.1495780497789383
14750,3.4222939575556666e-05,6.469895743066445e-05,0.00014495821960736066,0.0024125457275658846,0.00012131630501244217,0.0007106150733307004,0.0028149012941867113,0.1496398001909256
14760,2.48221058427589e-05,5.9543413954088464e-05,0.00011611468653427437,0.0013026761589571834,0.00011507198360050097,0.0005068888422101736,0.002150067361071706,0.1391526162624359
14770,3.1215760827763006e-05,6.127834785729647e-05,0.00014112668577581644,0.002929959213361144,0.00011644404730759561,0.0008749134722165763,0.0036192082334309816,0.16536183655261993
14780,2.8658037990680896e-05,6.0084927099524066e-05,0.00012375504593364894,0.0020405608229339123,8.464519487461075e-05,0.0004616161750163883,0.0019439669558778405,0.13689474761486053
14790,3.174335870426148e-05,6.137049058452249e-05,0.0001856270682765171,0.003573979251086712,9.996705921366811e-05,0.0010789225343614817,0.0029357888270169497,0.6123883128166199
14800,2.545306233514566e-05,5.6291770306415856e-05,0.0001175257857539691,0.001487275818362832,8.528323814971372e-05,0.0004708846390713006,0.002150985412299633,0.14813853800296783
14810,2.8643456971622072e-05,5.889491512789391e-05,0.00012551640975289047,0.0027443666476756334,9.91233391687274e-05,0.0005352013977244496,0.0026019138749688864,0.15084241330623627
14820,3.8164052966749296e-05,6.822523573646322e-05,0.0001593554043211043,0.0023408548440784216,0.00017825215763878077,0.0009504489134997129,0.0031692811753600836,0.1583721935749054
14830,3.0169194360496476e-05,6.184017547639087e-05,0.0001251238281838596,0.002222901675850153,0.00010213415953330696,0.0004993398324586451,0.0020575239323079586,0.13688792288303375
14840,2.922205749200657e-05,6.22027728240937e-05,0.00013067877443972975,0.0027557257562875748,0.00015850459749344736,0.0005911462940275669,0.002367954468354583,0.15098437666893005
14850,2.330876850464847e-05,5.471309486893006e-05,0.00013111927546560764,0.0022508809342980385,9.45388019317761e-05,0.0006811454659327865,0.002313140779733658,0.14861933887004852
14860,2.8946727979928255e-05,6.412328366423026e-05,0.00011389629798941314,0.0017100183758884668,0.00011244145571254194,0.0003782054118346423,0.00182809098623693,0.13653628528118134
14870,3.4004195185843855e-05,6.660816143266857e-05,0.0001399360626237467,0.002472714753821492,0.00013410358224064112,0.0006562058115378022,0.0027206994127482176,0.1516227424144745
14880,2.7498950657900423e-05,5.933612192166038e-05,0.00011470298341009766,0.0015792433405295014,8.158786658896133e-05,0.0005299981567077339,0.0022897913586348295,0.15078207850456238
14890,3.093136547249742e-05,5.972148574073799e-05,0.0001241771096829325,0.0020427561830729246,8.875289495335892e-05,0.0005964849260635674,0.0026554304640740156,0.14920926094055176
14900,3.30946350004524e-05,6.77884672768414e-05,0.00014893471961840987,0.0030879988335072994,0.00013691328058484942,0.0007480423082597554,0.0029365448281168938,0.15612338483333588
14910,2.836438943631947e-05,5.975511157885194e-05,0.00012776543735526502,0.0013280692510306835,8.121284918161109e-05,0.0005861836252734065,0.0015414850786328316,0.2831088900566101
14920,2.48089727392653e-05,5.776319085271098e-05,0.00012103923654649407,0.002160634147003293,8.398219506489113e-05,0.0005925634759478271,0.0024550314992666245,0.22386926412582397
14930,2.8102198484702967e-05,6.631755968555808e-05,0.00011706966324709356,0.0025980586651712656,0.00015376419469248503,0.0005032069748267531,0.0020221457816660404,0.13581489026546478
14940,3.8805141230113804e-05,7.143279071897268e-05,0.00016629367019049823,0.00417194701731205,0.0001691253564786166,0.00107758364174515,0.005145879462361336,0.19403621554374695
14950,3.706760617205873e-05,6.836617103544995e-05,0.00015629066911060363,0.0036429886240512133,0.000185348981176503,0.0008487472659908235,0.003808886045590043,0.16903214156627655
14960,3.7171175790717825e-05,6.575659062946215e-05,0.0001709072821540758,0.004133443348109722,0.0001537363714305684,0.0014267144724726677,0.005201936699450016,0.208108052611351
14970,3.0471443096757866e-05,6.035783007973805e-05,0.00013890175614506006,0.003486722009256482,0.00011932306369999424,0.0009929651860147715,0.004176671616733074,0.17939162254333496
14980,2.7128624424221925e-05,5.6070410209940746e-05,0.00011478309897938743,0.0015985406935214996,8.336517203133553e-05,0.0004171085893176496,0.0020276354625821114,0.12753546237945557
14990,3.3671407436486334e-05,6.456310802605003e-05,0.0001393261190969497,0.0021981019526720047,0.0001230099587701261,0.0006911911768838763,0.0028134738095104694,0.13822679221630096
15000,3.4503755159676075e-05,6.805996235925704e-05,0.00016901231720112264,0.003941101022064686,0.00020797047181986272,0.0012116627767682076,0.004797014873474836,0.20308487117290497
15010,2.5053588615264744e-05,5.4704978538211435e-05,0.00010373253462603316,0.001171200186945498,8.326239913003519e-05,0.0003163731307722628,0.0015473319217562675,0.12114515900611877
15020,3.201149229425937e-05,6.298425432760268e-05,0.00012974886340089142,0.0019870426040142775,0.00010502451186766848,0.0004374845011625439,0.002276688814163208,0.13364866375923157
15030,2.805832991725765e-05,6.217390182428062e-05,0.0001149019954027608,0.00209249765612185,0.00012718983634840697,0.0005173448589630425,0.0025822960305958986,0.14434565603733063
15040,2.9364009606069885e-05,5.794108074042015e-05,0.00014203110185917467,0.0032642760779708624,0.00014317604654934257,0.0007754207472316921,0.003622632473707199,0.1713171899318695
15050,4.052128497278318e-05,7.112867751857266e-05,0.00018822580750565976,0.004898070823401213,0.00019737401453312486,0.001235697534866631,0.0047567677684128284,0.31339654326438904
15060,3.271173409302719e-05,6.55839394312352e-05,0.00014643068425357342,0.0039013423956930637,0.00014832477609161288,0.00092602166114375,0.004730960354208946,0.19884732365608215
15070,3.5497221688274294e-05,6.604249210795388e-05,0.00015059141151141375,0.0034592447336763144,0.00011284672655165195,0.0008038061205297709,0.002890337258577347,0.16780659556388855
15080,3.040003684873227e-05,6.0554077208507806e-05,0.00014172184455674142,0.002481273841112852,0.00011227087816223502,0.0007394153508357704,0.003064632648602128,0.15839867293834686
15090,2.4743647372815758e-05,5.4989544878480956e-05,0.0001309265207964927,0.00251808506436646,0.00011507754243211821,0.0006155346054583788,0.002721797674894333,0.14452633261680603
15100,2.475657493050676e-05,5.53178288100753e-05,0.00011074013309553266,0.0016821610042825341,9.071196836885065e-05,0.00041637339745648205,0.001846837461926043,0.13773858547210693
15110,3.156737511744723e-05,6.174876762088388e-05,0.00012990355025976896,0.002739175222814083,0.0001047925470629707,0.0006723745609633625,0.0030501855071634054,0.15722429752349854
15120,2.786861477943603e-05,5.79624975216575e-05,0.00012597367458511144,0.002290916396304965,9.879304707283154e-05,0.0005760677740909159,0.0028525739908218384,0.14953377842903137
15130,3.33904245053418e-05,6.146964733488858e-05,0.0001570826570969075,0.003387726377695799,0.00013738693087361753,0.0009224069654010236,0.0036360949743539095,0.17063282430171967
15140,3.547728920239024e-05,6.649489660048857e-05,0.00014973565703257918,0.003326577600091696,0.00014429482689592987,0.0010069814743474126,0.004128390923142433,0.19495363533496857
15150,3.2112158805830404e-05,6.266948184929788e-05,0.00013974434114061296,0.003060715738683939,0.00011319082841509953,0.0008267710800282657,0.0030746692791581154,0.1553824543952942
15160,3.070341335842386e-05,5.766704634879716e-05,0.00013511464931070805,0.0033483519218862057,0.00012878754932899028,0.0006190313142724335,0.002863634377717972,0.1447630226612091
15170,3.0844217690173537e-05,5.8989764511352405e-05,0.0001271431683562696,0.0022292044013738632,0.00011336099851178005,0.0006550764665007591,0.002526124706491828,0.1463351547718048
15180,2.777231566142291e-05,6.042134918970987e-05,0.00011161173461005092,0.0015048324130475521,0.00010098648635903373,0.00042531199869699776,0.0020287437364459038,0.12801282107830048
15190,2.1899431885685772e-05,4.7286135668400675e-05,0.00012867286568507552,0.002524016657844186,8.317331958096474e-05,0.0006021629669703543,0.002752007683739066,0.14290529489517212
15200,2.7607567972154357e-05,6.202966324053705e-05,0.00012439503916539252,0.0031946273520588875,0.00011305012594675645,0.0006271000602282584,0.0027119587175548077,0.14048722386360168
15210,2.573226265667472e-05,5.20132489327807e-05,0.0001175658471765928,0.0015991682885214686,8.470429747831076e-05,0.0003871330991387367,0.001861868309788406,0.13022473454475403
15220,3.303981065982953e-05,7.281571015482768e-05,0.00014509579341392964,0.0021140656899660826,0.00016685931768734008,0.00083246233407408,0.0035140556283295155,0.15579310059547424
15230,2.7362428227206692e-05,6.218656926648691e-05,0.00012831717322114855,0.002030447591096163,9.613885049475357e-05,0.0005256737349554896,0.0020510824397206306,0.13177300989627838
15240,3.2760261092334986e-05,6.131760164862499e-05,0.0001495516044087708,0.0034906084183603525,0.00015650114801246673,0.0007838784949854016,0.00376858189702034,0.1532818228006363
15250,3.061925963265821e-05,6.290697638178244e-05,0.0001113730832003057,0.0012089929077774286,8.905096183298156e-05,0.00038818002212792635,0.0014497821684926748,0.18316517770290375
15260,3.522596671245992e-05,6.582391506526619e-05,0.00014340707275550812,0.002636765595525503,0.00011893933697137982,0.0005824214895255864,0.0028894657734781504,0.13966815173625946
15270,2.4478151317453012e-05,5.7150700740749016e-05,0.00012115271238144487,0.002319000894203782,0.00010542359086684883,0.0004600115935318172,0.002056567696854472,0.13514107465744019
15280,3.1484305509366095e-05,6.53391980449669e-05,0.00012478113058023155,0.0023473927285522223,0.00010673092037905008,0.0006374962977133691,0.002781959716230631,0.15565145015716553
15290,2.6249881557305343e-05,5.8499725128058344e-05,0.0001254677481483668,0.0024505651090294123,8.70913136168383e-05,0.00048610541853122413,0.0021694384049624205,0.1313273310661316
15300,3.313305205665529e-05,6.453571404563263e-05,0.00013927370309829712,0.00221281498670578,0.00012506914208643138,0.0007539287908002734,0.0030280654318630695,0.15395835041999817
15310,2.9859034839319065e-05,6.0833455790998414e-05,0.0001331558305537328,0.002965819090604782,0.0001298591960221529,0.0005785270477645099,0.0031925721559673548,0.14308124780654907
15320,2.7432102797320113e-05,6.119791214587167e-05,0.00011894675844814628,0.0027992804534733295,0.00011541981075424701,0.0004491079307626933,0.0023865781258791685,0.13571906089782715
15330,3.012495108123403e-05,5.8552875998429954e-05,0.0001399342145305127,0.002745523815974593,0.00010910160926869139,0.0008232100517489016,0.003592374036088586,0.15603099763393402
15340,4.027440081699751e-05,7.362341420957819e-05,0.00016796404088381678,0.002894314471632242,0.00018862358410842717,0.0009552714182063937,0.004325742833316326,0.15107551217079163
15350,3.318718881928362e-05,6.311888137133792e-05,0.00013676802336703986,0.0031651563476771116,0.00012537307338789105,0.0005549489287659526,0.0023457559291273355,0.13683795928955078
15360,3.001025106641464e-05,5.5734708439558744e-05,0.0001303065218962729,0.0031770921777933836,8.826827252050862e-05,0.0004927547997795045,0.003227053675800562,0.1492745727300644
15370,3.0781022360315546e-05,6.647133704973385e-05,0.0001259093260159716,0.0018604907672852278,0.00012198809417895973,0.0005227940273471177,0.002685368759557605,0.1452494114637375
15380,4.177093069301918e-05,7.976122287800536e-05,0.00015932782844174653,0.0034663674887269735,0.0002594954858068377,0.0010369702940806746,0.005271482281386852,0.17371176183223724
15390,3.386351454537362e-05,6.140139157650992e-05,0.00014838659262750298,0.0032057962380349636,0.00010055414895759895,0.0006331680924631655,0.0028660637326538563,0.139299213886261
15400,2.599995605123695e-05,5.437283107312396e-05,0.00011008058208972216,0.0015234780730679631,8.066336886258796e-05,0.0003631246217992157,0.0017898977966979146,0.1213029995560646
15410,2.533170481910929e-05,5.4418058425653726e-05,0.00011661966709652916,0.0024400518741458654,9.567787492414936e-05,0.0004309142823331058,0.002168601378798485,0.13848616182804108
15420,2.5309858756372705e-05,5.7738412579055876e-05,0.00011910378088941798,0.002389645203948021,0.00010122242383658886,0.0005009648739360273,0.002347660018131137,0.13278628885746002
15430,2.5993140297941864e-05,5.7618875871412456e-05,0.00011582105071283877,0.0013455998850986362,0.00010113757161889225,0.0004056259640492499,0.001878736773505807,0.12584827840328217
15440,2.7961890737060457e-05,5.7380606449441984e-05,0.00012700473598670214,0.0023571071214973927,0.00010807261423906311,0.0005942395655438304,0.0027178768068552017,0.13441461324691772
15450,2.951428723463323e-05,6.293495243880898e-05,0.00012521064491011202,0.0031513688154518604,0.00011239472223678604,0.0004947262350469828,0.002896486083045602,0.14261384308338165
15460,2.8548021873575635e-05,6.092403782531619e-05,0.00012650173448491842,0.0027559043373912573,0.00010791715612867847,0.0005266702501103282,0.0025242241099476814,0.1463811993598938
15470,3.359657421242446e-05,6.521085742861032e-05,0.00015369690663646907,0.003921902738511562,0.0001401455665472895,0.0008917636005207896,0.004222340881824493,0.1800859123468399
15480,2.849837255780585e-05,5.633808905258775e-05,0.00013603083789348602,0.0020835460163652897,9.554947610013187e-05,0.0006266149575822055,0.002239109016954899,0.23499484360218048
15490,3.1650462915422395e-05,6.310497701633722e-05,0.00012843577133025974,0.0027288098353892565,0.0001205032822326757,0.0005082800635136664,0.002395341172814369,0.13605184853076935
15500,2.7530842999112792e-05,5.606721970252693e-05,0.0001320499141002074,0.003602283075451851,0.0001116064959205687,0.0007042342913337052,0.003481574822217226,0.15392109751701355
15510,3.048045800824184e-05,5.900167525396682e-05,0.00014767184620723128,0.0033680261112749577,0.00012113592674722895,0.0009802045533433557,0.004359500017017126,0.14956799149513245
15520,2.785908327496145e-05,5.637377398670651e-05,0.0001293146051466465,0.0033553976099938154,9.77416493697092e-05,0.0005792808369733393,0.0027667665854096413,0.14253653585910797
15530,3.553730493877083e-05,6.635229510720819e-05,0.00015002551663201302,0.003470709314569831,0.00016792176757007837,0.0009243846870958805,0.004694995004683733,0.1763857901096344
15540,3.389454650459811e-05,6.606493116123602e-05,0.0001276880211662501,0.0028843123000115156,9.570339898345992e-05,0.00045150614459998906,0.0021906441543251276,0.1325303465127945
15550,3.427214323892258e-05,6.806206511100754e-05,0.0001387907104799524,0.002014762721955776,0.00015047923079691827,0.0006835296517238021,0.002701463643461466,0.13466623425483704
15560,2.9076230930513702e-05,6.157358438940719e-05,0.0001457483449485153,0.002457431750372052,0.0001052184306900017,0.0008410469745285809,0.002664849627763033,0.1377289742231369
15570,2.786130426102318e-05,5.7014844060176983e-05,0.0001163759152404964,0.0015530064702033997,8.173909009201452e-05,0.0003191230644006282,0.0017451753374189138,0.11819630861282349
15580,3.0170091122272424e-05,6.535818829433993e-05,0.00012176825111964718,0.002200187649577856,0.00015145109500735998,0.0006536589935421944,0.0033648854587227106,0.14015553891658783
15590,3.0599054298363626e-05,5.563056402024813e-05,0.00012632465222850442,0.002992955967783928,9.862488514045253e-05,0.00048675420111976564,0.0023079237435013056,0.12951712310314178
15600,2.6459916625753976e-05,5.683533163391985e-05,0.00012966485519427806,0.0026751572731882334,9.73583955783397e-05,0.0006280692759901285,0.002953980816528201,0.1493004709482193
15610,3.201957588316873e-05,6.536192813655362e-05,0.00014789478154852986,0.004872994031757116,0.00013813241093885154,0.0009706533164717257,0.004853507969528437,0.19747905433177948
15620,2.559277527325321e-05,5.507503010449e-05,0.00011113075015600771,0.001580348121933639,8.515523950336501e-05,0.0003689470759127289,0.0020756046287715435,0.1260848492383957
15630,2.9872418963350356e-05,6.584195216419175e-05,0.00013524839596357197,0.003801352344453335,0.00010669625044101849,0.0005983019946143031,0.0025554427411407232,0.14263540506362915
15640,2.4798500817269087e-05,5.35139515704941e-05,0.0001230990601470694,0.002795424545183778,0.00010341573943151161,0.0004622316628228873,0.0023228710051625967,0.13796928524971008
15650,2.8276799639570527e-05,5.78194776608143e-05,0.00012981370673514903,0.0027834782376885414,9.239442442776635e-05,0.0005202143220230937,0.0026785843074321747,0.14324958622455597
15660,2.1901085347053595e-05,5.509651600732468e-05,0.00010615962673909962,0.001772301271557808,8.865266863722354e-05,0.00031516500166617334,0.0018932217499241233,0.12708038091659546
15670,3.613657827372663e-05,6.73372924211435e-05,0.000163353601237759,0.0032622991129755974,0.00019894144497811794,0.0008815833134576678,0.0040976135060191154,0.15738743543624878
15680,2.594589750515297e-05,6.05367858952377e-05,0.00011975106463069096,0.002817039145156741,0.00012871863145846874,0.0005059803952462971,0.0023614009842276573,0.14448747038841248
15690,3.345332879689522e-05,7.143840775825083e-05,0.00013764938921667635,0.0029718768782913685,0.00018834028742276132,0.0007443870999850333,0.003923675045371056,0.15937407314777374
15700,2.8811738957301714e-05,6.45649924990721e-05,0.000124882222735323,0.002623995766043663,9.624573431210592e-05,0.0005495487130247056,0.002743853023275733,0.14143525063991547
15710,2.5089933842536993e-05,5.8001052821055055e-05,0.00012131897528888658,0.0018841117853298783,8.888245793059468e-05,0.0004334227414801717,0.0022862236946821213,0.1363145262002945
15720,2.4425022274954244e-05,5.158263593330048e-05,0.00014116644160822034,0.0034240607637912035,0.00010173222835874185,0.0006871570367366076,0.0029715877026319504,0.16009511053562164
15730,2.9832908694515936e-05,5.992664955556393e-05,0.00013725023018196225,0.003029507352039218,0.00010963001113850623,0.0005164588219486177,0.002576114609837532,0.13311941921710968
15740,2.832220161508303e-05,6.167611718410626e-05,0.00012072395475115627,0.0017924958374351263,9.529210365144536e-05,0.00037109991535544395,0.001996178412809968,0.12367578595876694
15750,3.38409845426213e-05,6.635736644966528e-05,0.00014592653315048665,0.003773045027628541,0.0001472310395911336,0.0008014224586077034,0.003715011291205883,0.15016449987888336
15760,3.540833859005943e-05,6.750445754732937e-05,0.00015904667088761926,0.0034668445587158203,0.00016171236347872764,0.0007314215181395411,0.003505310509353876,0.1542062908411026
15770,3.43610554409679e-05,5.8063247706741095e-05,0.00015411622007377446,0.0035041349474340677,9.849869820754975e-05,0.0006760528776794672,0.002872980898246169,0.1407054215669632
15780,2.7209767722524703e-05,5.542977305594832e-05,0.00012947867799084634,0.0020808351691812277,0.00010210371692664921,0.00043324139551259577,0.0020141478162258863,0.12407322973012924
15790,2.4001661586225964e-05,5.5304848501691595e-05,0.00012022160808555782,0.0019424938363954425,9.070600208360702e-05,0.0003853758389595896,0.00201483559794724,0.12332608550786972
15800,2.791698534565512e-05,5.7128425396513194e-05,0.0001227445318363607,0.001964317634701729,8.696849545231089e-05,0.0004518992791417986,0.0027272263541817665,0.13290265202522278
15810,2.6437255655764602e-05,5.2909672376699746e-05,0.00011963921133428812,0.0018643068615347147,0.0001103193499147892,0.00048776515177451074,0.0023501769173890352,0.1295802742242813
15820,2.9477056159521453e-05,5.7165914768120274e-05,0.0001402835623594001,0.0026485940907150507,0.00010616025974741206,0.0006966778310015798,0.0032154491636902094,0.1397542804479599
15830,2.8161008231109008e-05,6.026060873409733e-05,0.0001175164507003501,0.0021747678983956575,8.938664541346952e-05,0.0004033503937534988,0.0021391762420535088,0.12962335348129272
15840,2.5552642910042778e-05,6.237308116396889e-05,0.00011739010369637981,0.0019565289840102196,9.335501090390608e-05,0.00035431201104074717,0.0018632542341947556,0.12590889632701874
15850,3.336247755214572e-05,7.31235631974414e-05,0.00014133182412479073,0.0030718452762812376,0.000212983344681561,0.0008843590039759874,0.004140374716371298,0.14511717855930328
15860,2.8609698347281665e-05,6.336825754260644e-05,0.00012595531006809324,0.002043934306129813,9.150223922915757e-05,0.0005029750755056739,0.002684755017980933,0.13725736737251282
15870,2.9303739211172797e-05,6.103258783696219e-05,0.00013516467879526317,0.002827500458806753,0.00012514734407886863,0.0004973045433871448,0.0027302028611302376,0.13345877826213837
15880,2.5463616111665033e-05,5.467631490319036e-05,0.00011792780424002558,0.0013739308342337608,9.244060493074358e-05,0.000355372583726421,0.0018760013626888394,0.11643874645233154
15890,2.2352367523126304e-05,5.361981675378047e-05,0.00011539419210748747,0.001655789092183113,8.073358185356483e-05,0.00034550350392237306,0.001966404728591442,0.12306512892246246
15900,2.8392971216817386e-05,5.4002259275875986e-05,0.00014636028208769858,0.0027742201928049326,0.00011456792708486319,0.0006657566409558058,0.003188140457496047,0.13629557192325592
15910,2.5381319574080408e-05,5.231823888607323e-05,0.00013082727673463523,0.001954457489773631,8.221746975323185e-05,0.0005587483756244183,0.00217885198071599,0.2667384147644043
15920,2.3627968403161503e-05,5.1152121159248054e-05,0.0001125344933825545,0.0013528631534427404,7.042625657049939e-05,0.0003339280956424773,0.0019425541395321488,0.11900793015956879
15930,2.4790948373265564e-05,4.761216769111343e-05,0.00011864474799949676,0.001986278221011162,8.124548912746832e-05,0.0003662157105281949,0.002594628371298313,0.12822695076465607
15940,2.8195127015351318e-05,5.874540511285886e-05,0.0001243043807335198,0.0021588895469903946,9.348764433525503e-05,0.0003982690686825663,0.0022685194853693247,0.12391059100627899
15950,2.9464936233125627e-05,6.57778509776108e-05,0.0001343134354101494,0.0025005794595927,0.00017971252964343876,0.0005748832481913269,0.0028922767378389835,0.12598735094070435
15960,2.3380995116895065e-05,5.6256594689330086e-05,0.00010533849854255095,0.001269267755560577,8.517831156495959e-05,0.0003468261566013098,0.0020205779001116753,0.11955146491527557
15970,2.494284308340866e-05,5.544055602513254e-05,0.00012318971857894212,0.0017530990298837423,0.00011025266576325521,0.0004781540483236313,0.002487502060830593,0.1342746764421463
15980,2.329489325347822e-05,5.125691677676514e-05,0.00011363755038473755,0.001423110719770193,9.240272629540414e-05,0.0003463641623966396,0.002041404601186514,0.1193796843290329
15990,2.851256613212172e-05,5.875934220966883e-05,0.00012296074419282377,0.0011068686144426465,0.00014646485215052962,0.00047716268454678357,0.0022869398817420006,0.1260175108909607
16000,2.8596068659680896e-05,5.688677993020974e-05,0.00012245534162502736,0.0020845052786171436,0.00010622257832437754,0.0004599630774464458,0.002499180380254984,0.12905195355415344
16010,2.6787363822222687e-05,5.607584535027854e-05,0.00012821360724046826,0.002559354994446039,0.00011380231444491073,0.0006520519964396954,0.003237974364310503,0.14566510915756226
16020,3.192220174241811e-05,5.851825335412286e-05,0.00014713473501615226,0.0029346717055886984,0.00013636618677992374,0.000773224572185427,0.003823135746642947,0.1519930064678192
16030,2.5845478376140818e-05,5.252905611996539e-05,0.0001229031477123499,0.0016002138145267963,8.766357495915145e-05,0.000439686409663409,0.0023044985719025135,0.12072810530662537
16040,2.9708955480600707e-05,6.099992970121093e-05,0.0001323087199125439,0.002695301314815879,0.0001195086442749016,0.0005003130063414574,0.0030168495140969753,0.14144517481327057
16050,3.497254874673672e-05,6.233191379578784e-05,0.0001463040680391714,0.0028330516070127487,0.00010720176942413673,0.0005827847635373473,0.0027434006333351135,0.2216113805770874
16060,2.4424318326055072e-05,5.3318181016948074e-05,0.0001108262367779389,0.0013118097558617592,7.478906627511606e-05,0.00033051444916054606,0.002085139276459813,0.11357402056455612
16070,2.293625584570691e-05,5.283331120153889e-05,0.0001053557061823085,0.000976783107034862,7.43247801437974e-05,0.00028796345577575266,0.0019556337501853704,0.1142641082406044
16080,3.1029441743157804e-05,5.826463529956527e-05,0.00015094957780092955,0.0036882783751934767,0.00011671412357827649,0.0006180861964821815,0.0027439307887107134,0.12409505993127823
16090,3.421042129048146e-05,6.75238625262864e-05,0.00016174890333786607,0.004006887786090374,0.0001802189799491316,0.0009784514550119638,0.005262182559818029,0.1651824712753296
16100,3.20217150147073e-05,5.677012450178154e-05,0.0001528234570287168,0.0031821660231798887,0.00011239518789807335,0.0007625381695106626,0.003821741556748748,0.14625734090805054
16110,2.683617640286684e-05,5.66608905501198e-05,0.00012685796536970884,0.001964447321370244,8.228894148487598e-05,0.0004770587256643921,0.002640173304826021,0.13397318124771118
16120,2.72457782557467e-05,5.3469728300115094e-05,0.00012429190974216908,0.002111487789079547,0.00010300520807504654,0.0004755211411975324,0.002674330258741975,0.1348343938589096
16130,2.9489210646715946e-05,5.963521107332781e-05,0.00013458027387969196,0.0031506025698035955,0.0001114553160732612,0.0006021825829520822,0.002978975884616375,0.13462601602077484
16140,2.4385210053878836e-05,5.103551302454434e-05,0.0001169819661299698,0.001377774402499199,9.883628081297502e-05,0.0003794909571297467,0.0020737021695822477,0.11302966624498367
16150,3.1174356990959495e-05,6.219118949957192e-05,0.000134531146613881,0.002167370868846774,0.00011017172073479742,0.0005609466461464763,0.002944687381386757,0.13350026309490204
16160,2.6624456950230524e-05,5.1398710638750345e-05,0.0001281202567042783,0.003862569108605385,9.368568862555549e-05,0.0005747155519202352,0.003139158245176077,0.13259734213352203
16170,3.114729770459235e-05,6.302823021542281e-05,0.00014627102063968778,0.002556010615080595,0.00012535286077763885,0.0007638828828930855,0.0036385920830070972,0.15775398910045624
16180,2.6389667254989035e-05,5.748922558268532e-05,0.00011550079943845049,0.0018311056774109602,0.00011100206756964326,0.00041649219929240644,0.0022586362902075052,0.12376168370246887
16190,3.2689684303477407e-05,5.9021323977503926e-05,0.0001439149200450629,0.0031036881264299154,0.0001309006620431319,0.0006331790355034173,0.0036810841411352158,0.13758584856987
16200,2.4752613171585836e-05,5.5741125834174454e-05,0.00012782105477526784,0.002826409414410591,0.00013381439202930778,0.00045648840023204684,0.0024605460930615664,0.12718793749809265
16210,2.7642003260552883e-05,5.5521755712106824e-05,0.00012103379413019866,0.0016771815717220306,0.00012988444359507412,0.0003608020779211074,0.0021904625464230776,0.11864431947469711
16220,3.414957973291166e-05,6.384791049640626e-05,0.00014429418661165982,0.002075038617476821,0.00014634856779593974,0.0007910268031992018,0.003757381346076727,0.14621515572071075
16230,3.340683542774059e-05,6.320489046629518e-05,0.00013254288933239877,0.0025944956578314304,0.00010247351019643247,0.0004996194038540125,0.0027917891275137663,0.13467228412628174
16240,2.5706196538521908e-05,5.3524403483606875e-05,0.00012788000458385795,0.001870076754130423,7.511232979595661e-05,0.00039493333315476775,0.0021868813782930374,0.16958121955394745
16250,2.8156880944152363e-05,5.670479731634259e-05,0.00012901623267680407,0.0015985280042514205,8.582524606026709e-05,0.000442724849563092,0.0024022082798182964,0.12515562772750854
16260,2.6452940801391378e-05,5.487920134328306e-05,0.00011431061284383759,0.0010726178297773004,7.420464680762962e-05,0.00033628614619374275,0.0021710144355893135,0.11465013027191162
16270,2.7261057766736485e-05,5.2704501285916194e-05,0.0001179968094220385,0.0015002847649157047,8.920866093831137e-05,0.00040912049007602036,0.0025808715727180243,0.12293042242527008
16280,2.975153438455891e-05,5.983503069728613e-05,0.00012710501323454082,0.0018122970359399915,9.559764293953776e-05,0.0004349009250290692,0.002505665412172675,0.12407185137271881
16290,2.6575191441224888e-05,5.1179315050831065e-05,0.00012529526429716498,0.0017707323422655463,8.963987056631595e-05,0.0005476143560372293,0.0029391353018581867,0.12901489436626434
16300,2.5942241336451843e-05,5.770198913523927e-05,0.00013935085735283792,0.002504507778212428,0.000172872852999717,0.0006139544420875609,0.0030103493481874466,0.14940744638442993
16310,2.7782138204202056e-05,5.472015618579462e-05,0.00012483795580919832,0.0021577607840299606,0.0001309792132815346,0.0004934737808071077,0.0029391194693744183,0.12786826491355896
16320,2.827254320436623e-05,5.861566751264036e-05,0.00011963229917455465,0.002400962868705392,9.987512021325529e-05,0.00039382019895128906,0.0022949068807065487,0.1289469599723816
16330,2.8906555598950945e-05,5.474960198625922e-05,0.0001252692745765671,0.0021736810449510813,9.966319339582697e-05,0.00042872398626059294,0.002424929291009903,0.12631580233573914
16340,2.715455775614828e-05,5.147194679011591e-05,0.00013903564831707627,0.0021982595790177584,9.104609489440918e-05,0.0005871320026926696,0.0029336593579500914,0.13753965497016907
16350,2.4863900762284175e-05,5.33267084392719e-05,0.00018632270803209394,0.0025930802803486586,0.00013200080138631165,0.0009825683664530516,0.0028521728236228228,0.4056525230407715
16360,2.7886808311450295e-05,5.678129309671931e-05,0.00012580111797433347,0.0016043066279962659,0.0001287746272282675,0.00045270167174749076,0.0026210034266114235,0.12812334299087524
16370,2.152440902136732e-05,4.81330935144797e-05,0.00011335182352922857,0.0018750770250335336,8.643516775919124e-05,0.00039503449806943536,0.0023906156420707703,0.12115020304918289
16380,2.6302926926291548e-05,5.3513220336753875e-05,0.00011830571747850627,0.0014245951315388083,7.684560841880739e-05,0.0003521149046719074,0.0022584206890314817,0.1212063804268837
16390,3.169970659655519e-05,5.450402750284411e-05,0.0001995258207898587,0.002917312318459153,0.00012070680531905964,0.0009697552886791527,0.003445261623710394,0.3945252299308777
16400,2.8327522159088403e-05,5.526090899365954e-05,0.00012426461034920067,0.002533020917326212,8.539848204236478e-05,0.00046873424435034394,0.0026936379726976156,0.1260686069726944
16410,2.7996917197015136e-05,5.7546138123143464e-05,0.00011862249084515497,0.001270605600439012,0.00011954124784097075,0.0003465917834546417,0.0020798230543732643,0.11032623052597046
16420,2.30701916734688e-05,4.782572796102613e-05,0.00012057157437084243,0.0016213346971198916,7.100497168721631e-05,0.00038734584813937545,0.0019642100669443607,0.10957294702529907
16430,2.916134508268442e-05,5.5692638852633536e-05,0.00013590106391347945,0.0032320795580744743,0.00011548484326340258,0.0005131632788106799,0.0030865848530083895,0.14143262803554535
16440,2.4531236704206094e-05,5.124733070260845e-05,0.0001140344247687608,0.0016938061453402042,9.398192923981696e-05,0.00031466272776015103,0.0023655311670154333,0.11722507327795029
16450,2.1625055524054915e-05,4.960657679475844e-05,0.0001191436022054404,0.0016627213917672634,0.0001075857289833948,0.00041076281922869384,0.002469138242304325,0.1144789457321167
16460,2.8096368623664603e-05,5.7027962611755356e-05,0.00011830772564280778,0.002310184994712472,0.00010213456698693335,0.00037555338349193335,0.002383305924013257,0.11226623505353928
16470,2.6324218197260052e-05,5.446094655781053e-05,0.0001294535759370774,0.0023713919799774885,8.762792276684195e-05,0.0005366741097532213,0.0033570434898138046,0.12439469248056412
16480,2.9744160201516934e-05,5.756336759077385e-05,0.00015736004570499063,0.001999325817450881,9.188880358124152e-05,0.000670852605253458,0.0023572554346174,0.25477516651153564
16490,2.7711479560821317e-05,5.751654316554777e-05,0.00012789358152076602,0.002093543531373143,0.00010588844452286139,0.0004963034298270941,0.0031828833743929863,0.12869793176651
16500,2.9174161682021804e-05,5.3302119340514764e-05,0.00013885763473808765,0.001962568610906601,0.00010513977758819237,0.0006846897886134684,0.0032533116172999144,0.12411054223775864
16510,2.464102544763591e-05,5.303382931742817e-05,0.00013214448699727654,0.0014080142136663198,0.00010563567047938704,0.0004003496724180877,0.0018276672344654799,0.17171119153499603
16520,2.8509797630249523e-05,5.5758238886483014e-05,0.00012614084698725492,0.0014792653964832425,0.0001139037631219253,0.0005214035045355558,0.0032904508989304304,0.11857467889785767
16530,2.5123776140389964e-05,5.285154838929884e-05,0.00011658830771921203,0.0014986732276156545,8.199689909815788e-05,0.0003501368046272546,0.0024164977949112654,0.11556539684534073
16540,3.135712177027017e-05,5.9467183746164665e-05,0.00014893086336087435,0.0024617488961666822,0.0001438531035091728,0.0007648763712495565,0.004368020221590996,0.15471628308296204
16550,3.078030204051174e-05,5.743941437685862e-05,0.00015304831322282553,0.0029174902010709047,0.00010827465303009376,0.0005316113820299506,0.0035184097941964865,0.147538423538208
16560,2.958814729936421e-05,5.576810144702904e-05,0.00013464494259096682,0.0026170071214437485,0.00010322302841814235,0.0005877052317373455,0.0032194224186241627,0.12595456838607788
16570,2.6544468710199e-05,5.132629303261638e-05,0.00013292899529915303,0.002123520476743579,0.00010001448390539736,0.0005427193245850503,0.0031057775486260653,0.12763819098472595
16580,2.442841105221305e-05,4.697575786849484e-05,0.000128094048704952,0.0020059726666659117,0.0001047721307259053,0.0004605310095939785,0.0028661673422902822,0.12273886054754257
16590,3.2962969271466136e-05,6.884033064125106e-05,0.00012611506099347025,0.0018788896268233657,0.00016479624900966883,0.00041654432425275445,0.002465598750859499,0.1167956292629242
16600,2.643107836775016e-05,4.9089660024037585e-05,0.0001359636808047071,0.0021809921599924564,9.060301817953587e-05,0.0003677218919619918,0.0022373865358531475,0.11764860898256302
16610,2.4588067390141077e-05,5.206315472605638e-05,0.00012786261504516006,0.002207680605351925,0.00011707450175890699,0.00042467599269002676,0.0024394982028752565,0.11997270584106445
16620,2.5877001462504268e-05,5.78213766857516e-05,0.00011594148963922635,0.0012451584916561842,0.00011083109711762518,0.00036658314638771117,0.0022975034080445766,0.11138682067394257
16630,2.900620165746659e-05,5.506590605364181e-05,0.00012674530444201082,0.0018905962351709604,0.00010442207712912932,0.0003826255851890892,0.0024984972551465034,0.11200802773237228
16640,2.1646359527949244e-05,4.616889782482758e-05,0.00011676828580675647,0.001499117468483746,7.164761336753145e-05,0.0002642654289957136,0.0022455649450421333,0.10906154662370682
16650,2.193009822804015e-05,5.048052116762847e-05,0.00010892003047047183,0.0008382011437788606,7.844179344829172e-05,0.0002671954280231148,0.002064683008939028,0.10898018628358841
16660,2.9136897865100764e-05,5.8422956499271095e-05,0.00012824428267776966,0.0027193797286599874,0.00010340922744944692,0.0005764543311670423,0.0034501380287110806,0.13182391226291656
16670,3.475544508546591e-05,5.8022069424623623e-05,0.00015401739801745862,0.003043420845642686,0.00011628733045654371,0.0007381332106888294,0.004582269117236137,0.15286751091480255
16680,3.069504236918874e-05,5.468147719511762e-05,0.00014929442841093987,0.002513033803552389,0.00012806990707758814,0.0006387727917172015,0.0038686448242515326,0.13405069708824158
16690,3.08370181301143e-05,6.14864839008078e-05,0.00013841959298588336,0.002112931339070201,0.00011193093087058514,0.0006213397136889398,0.0034814304672181606,0.13443054258823395
16700,2.5522595024085604e-05,5.29619755980093e-05,0.00013526609109248966,0.002825574716553092,0.00011255304707447067,0.0005737781175412238,0.003906292840838432,0.14910919964313507
16710,2.576285805844236e-05,5.563805825659074e-05,0.000127764098579064,0.002135779242962599,8.088814502116293e-05,0.0004099556535948068,0.0027259360067546368,0.1168566420674324
16720,3.4418881114106625e-05,6.603257497772574e-05,0.00014710098912473768,0.002899294951930642,0.0001357404689770192,0.0007130125304684043,0.004212029278278351,0.15368753671646118
16730,2.645482891239226e-05,5.49816686543636e-05,0.00012044321920257062,0.0013800961896777153,7.572829053970054e-05,0.0003290627500973642,0.002294099424034357,0.10941814631223679
16740,2.8774973543477245e-05,6.0594644310185686e-05,0.0001311141240876168,0.0017851815791800618,0.00014808308333158493,0.0005356752080842853,0.0036740200594067574,0.13024139404296875
16750,2.8134596504969522e-05,6.029813448549248e-05,0.00011705187353072688,0.001632273430004716,8.019105007406324e-05,0.0002943707222584635,0.002376533579081297,0.11331727355718613
16760,2.7161246180185117e-05,6.131958798505366e-05,0.00011834987526526675,0.0021998442243784666,9.523496555630118e-05,0.00038791217957623303,0.002380811609327793,0.11455440521240234
16770,3.441383159952238e-05,6.605921225855127e-05,0.00014795231982134283,0.0028431022074073553,0.00016732689982745796,0.0008658642182126641,0.004409432876855135,0.15063714981079102
16780,2.706823761400301e-05,5.41699628229253e-05,0.00016517401672899723,0.0029085450805723667,9.11081224330701e-05,0.0005829492001794279,0.0027800286188721657,0.11456292122602463
16790,2.412673711660318e-05,5.2939456509193406e-05,0.00011919489043066278,0.001286303042434156,8.561896538594738e-05,0.0003400879504624754,0.002314528916031122,0.10889608412981033
16800,3.593636938603595e-05,6.725088314851746e-05,0.00014655909035354853,0.002510347403585911,0.00016606267308816314,0.0006471340893767774,0.0037409106735140085,0.13298946619033813
16810,2.4578390366514213e-05,5.489945033332333e-05,0.00011880931560881436,0.0012694353936240077,9.772199700819328e-05,0.00030838625389151275,0.0020547881722450256,0.10259398818016052
16820,2.9956352591398172e-05,6.150673289084807e-05,0.00014190422371029854,0.003067058976739645,0.00010993074101861566,0.0007546346168965101,0.003728636773303151,0.1506478190422058
16830,2.5139976060017943e-05,5.088094258098863e-05,0.00013241048145573586,0.002036204794421792,8.536117093171924e-05,0.00043042769539169967,0.00269152969121933,0.11129306256771088
16840,3.197645492036827e-05,5.449673335533589e-05,0.0001593289925949648,0.0027358136139810085,0.0001237374235643074,0.0008485097205266356,0.004362772684544325,0.13643746078014374
16850,2.26271749852458e-05,5.2463525207713246e-05,0.00011483575508464128,0.001750159659422934,9.060306911123917e-05,0.00026000902289524674,0.0020225069019943476,0.1057627722620964
16860,3.3359156077494845e-05,6.133481656434014e-05,0.00015404055011458695,0.0033814748749136925,0.00015634259034413844,0.0010708842892199755,0.005347526166588068,0.17045147716999054
16870,2.850184500857722e-05,5.781387153547257e-05,0.00015786114090587944,0.0034145498648285866,0.00010968591959681362,0.0007647644961252809,0.003523341380059719,0.22307749092578888
16880,2.5417139113415033e-05,5.370545477489941e-05,0.00014122099673841149,0.0030767268035560846,0.00012435625831130892,0.0007447813404724002,0.004049750044941902,0.14440619945526123
16890,2.8064672733307816e-05,5.406594573287293e-05,0.00014252480468712747,0.003776923753321171,8.895177597878501e-05,0.0006006428739055991,0.003463123692199588,0.13278791308403015
16900,2.8416774512152188e-05,5.488365422934294e-05,0.0001305473269894719,0.0022012905683368444,9.058116847882047e-05,0.0004485623794607818,0.0029911650344729424,0.12990541756153107
16910,2.9403085136436857e-05,5.7019045925699174e-05,0.00013023358769714832,0.002923231804743409,0.0001227963512064889,0.0006276666535995901,0.0038609167095273733,0.1377876102924347
16920,3.3249714761041105e-05,6.0998212575213984e-05,0.00016768336354289204,0.004320700187236071,0.00014533466310240328,0.0010691063944250345,0.0061721764504909515,0.17712515592575073
16930,2.777880581561476e-05,5.734830483561382e-05,0.00013225561997387558,0.002219842979684472,9.432026854483411e-05,0.0005260609905235469,0.002980165183544159,0.1453111171722412
16940,3.014303911186289e-05,5.3941126680001616e-05,0.00014352644211612642,0.002628954593092203,0.00010763521277112886,0.0005628649378195405,0.0033920684363693,0.13659824430942535
16950,2.709934051381424e-05,5.06663927808404e-05,0.0001383546768920496,0.002965638181194663,8.990825153887272e-05,0.0004809998790733516,0.003459590720012784,0.1508544236421585
16960,3.079262387473136e-05,6.0671711253235117e-05,0.000148916311445646,0.0024908073246479034,0.00012759548553731292,0.0005736872553825378,0.003722044639289379,0.13818681240081787
16970,2.889535971917212e-05,5.615091504296288e-05,0.00012766013969667256,0.0028057836461812258,8.232524851337075e-05,0.0004894777666777372,0.0029472033493220806,0.12975497543811798
16980,2.3905606212792918e-05,5.257955490378663e-05,0.00013264577137306333,0.002781734336167574,7.744316826574504e-05,0.0004595560603775084,0.002931595779955387,0.13173486292362213
16990,2.6342098863096908e-05,5.610165680991486e-05,0.00011048411397496238,0.0016515261959284544,9.412841609446332e-05,0.0002936675155069679,0.0023529422469437122,0.11459047347307205
17000,2.4795113858999684e-05,5.508215326699428e-05,0.00015906993940006942,0.002118891105055809,0.00010593306797090918,0.0005925788427703083,0.002363769803196192,0.2614191174507141
17010,3.0378329029190354e-05,6.004096940159798e-05,0.00013110190047882497,0.001718137296847999,0.00011490813631098717,0.0004174026835244149,0.0025276844389736652,0.11280638724565506
17020,3.262199243181385e-05,6.192984437802806e-05,0.00015503707982134074,0.0034325309097766876,0.0001707871415419504,0.0007275971584022045,0.004216029774397612,0.15099579095840454
17030,3.844069942715578e-05,7.233790529426187e-05,0.00018553076370153576,0.004521725699305534,0.00025434597046114504,0.0012042198795825243,0.0057636140845716,0.1746920496225357
17040,3.0266841349657625e-05,5.3277661208994687e-05,0.00017357332399114966,0.0031637607607990503,0.0001558279327582568,0.000838861393276602,0.004581042565405369,0.24296942353248596
17050,2.5790681320359e-05,5.079514085082337e-05,0.00013771170051768422,0.0030283527448773384,9.768052404979244e-05,0.0004935793695040047,0.003120511071756482,0.13039924204349518
17060,2.989122185681481e-05,5.8371530030854046e-05,0.00012817497190553695,0.0014087962917983532,9.336112270830199e-05,0.000363774539437145,0.002443233970552683,0.11410396546125412
17070,3.088063749601133e-05,5.694833816960454e-05,0.0001499115751357749,0.0029380202759057283,0.00011594215175136924,0.0005761818028986454,0.003511878428980708,0.13260945677757263
17080,2.341209074074868e-05,5.253900962998159e-05,0.00011924698628718033,0.0020188840571790934,8.253475971287116e-05,0.0003741050895769149,0.0025487947277724743,0.11774563789367676
17090,2.172503445763141e-05,4.9389414925826713e-05,0.00011490146425785497,0.0020804847590625286,0.00010434386786073446,0.00038330312236212194,0.0026786248199641705,0.12290798127651215
17100,2.7482627046993002e-05,5.50296317669563e-05,0.00013245028094388545,0.001827862812206149,0.0001265999599127099,0.0004789466329384595,0.002934192307293415,0.12558571994304657
17110,2.3666483684792183e-05,5.372656596591696e-05,0.0001222879800479859,0.0017621252918615937,8.795141911832616e-05,0.0003127404488623142,0.00213534920476377,0.10688750445842743
17120,2.5386561901541427e-05,5.8662117226049304e-05,0.00014538808318320662,0.0030442483257502317,0.0001863652578322217,0.0006038521532900631,0.003774382174015045,0.1579364687204361
17130,2.4704031602595933e-05,4.960498699801974e-05,0.0001302013115491718,0.0021214797161519527,8.900985267246142e-05,0.0004975436604581773,0.0033874865621328354,0.130625918507576
17140,2.2192172764334828e-05,4.8563768359599635e-05,0.00012078740110155195,0.0022158410865813494,0.00010651368938852102,0.0003834839444607496,0.002600820269435644,0.11930050700902939
17150,2.8387436032062396e-05,5.185254121897742e-05,0.00013806349306833,0.0027451757341623306,9.694667824078351e-05,0.0004350105591583997,0.0030198644381016493,0.1206241324543953
17160,2.4953049432951957e-05,5.428758595371619e-05,0.00011963523138547316,0.0013272601645439863,9.62320264079608e-05,0.00035655239480547607,0.002537145046517253,0.10938944667577744
17170,2.8939875846845098e-05,5.7879740779753774e-05,0.00012473597598727793,0.001991566037759185,0.00012283597607165575,0.00041621600394137204,0.00264246528968215,0.11184624582529068
17180,2.6531910407356918e-05,5.3252708312356845e-05,0.00012468243949115276,0.0023272079415619373,0.00011557650577742606,0.0004608419840224087,0.0031737438403069973,0.12189705669879913
17190,3.0839179089525715e-05,5.752535071223974e-05,0.00013949500862509012,0.003278722520917654,0.0001305482437601313,0.0005041246768087149,0.0038993528578430414,0.13251818716526031
17200,2.3903372493805364e-05,5.030899046687409e-05,0.0001881128118839115,0.0033618987072259188,0.00012113888806197792,0.0009909546934068203,0.0033189812675118446,0.44475436210632324
17210,2.3691611204412766e-05,4.7722664021421224e-05,0.00012167249224148691,0.0026668512728065252,7.74101063143462e-05,0.0003997330495622009,0.00292544299736619,0.12522989511489868
17220,2.5559480491210707e-05,4.917559999739751e-05,0.00014137466496322304,0.0029139912221580744,0.00012193297880003229,0.0004756771959364414,0.0037497826851904392,0.13320618867874146
17230,2.8041258701705374e-05,5.618726572720334e-05,0.00012549289385788143,0.0017498484812676907,8.523213909938931e-05,0.0004003839858341962,0.002745365956798196,0.11615611612796783
17240,2.617307472974062e-05,5.343226439435966e-05,0.00012465508189052343,0.002028796123340726,0.00011663589248200879,0.0004316286649554968,0.0028372937813401222,0.11228195577859879
17250,3.612990622059442e-05,6.452952948166057e-05,0.00017148902406916022,0.003035345347598195,0.00021002482390031219,0.0009614661685191095,0.005115044303238392,0.15227942168712616
17260,2.4995779313030653e-05,5.457011502585374e-05,0.00011181333684362471,0.0023074946366250515,0.000109248845546972,0.0002778845082502812,0.0021337883081287146,0.10449113696813583
17270,2.6270216039847583e-05,5.361096191336401e-05,0.00012843430158682168,0.002865275600925088,0.0001227747998200357,0.00043904766789637506,0.0024178163148462772,0.10672836750745773
17280,2.905791006924119e-05,5.92414871789515e-05,0.00014077086234465241,0.002808918710798025,0.00015599820471834391,0.0006148581160232425,0.0032539975363761187,0.13053975999355316
17290,2.275125552841928e-05,5.119609340908937e-05,0.00011848835129057989,0.001872884575277567,9.926450002240017e-05,0.0003745475842151791,0.0027101803570985794,0.11839299649000168
17300,2.5014740458573215e-05,5.062019044999033e-05,0.00013600844249594957,0.0037225449923425913,0.00011703313793987036,0.00062819808954373,0.004537266679108143,0.16164910793304443
17310,1.894064735097345e-05,4.297991472412832e-05,0.00014306876983027905,0.0027931327931582928,7.354222907451913e-05,0.00039555144030600786,0.0028756801038980484,0.27562496066093445
17320,2.9294416890479624e-05,5.0489794375607744e-05,0.00013687589671462774,0.0035566394217312336,9.858333214651793e-05,0.0004319268628023565,0.0034373176749795675,0.1283862590789795
17330,2.84408906736644e-05,5.3794712584931403e-05,0.00013353739632293582,0.0027953789103776217,0.00011141974391648546,0.0006133578717708588,0.0035373263526707888,0.13395947217941284
17340,3.0443816285696812e-05,5.4111351346364245e-05,0.00013341377780307084,0.0025685159489512444,8.657387661514804e-05,0.0004539445217233151,0.002684160601347685,0.11785946786403656
17350,3.217521225451492e-05,6.0648722865153104e-05,0.00015906714543234557,0.004062110558152199,0.0001501132210250944,0.0008452112670056522,0.005167174618691206,0.1596527248620987
17360,2.6437164706294425e-05,4.879655170952901e-05,0.0001380194298690185,0.0035385428927838802,9.759460954228416e-05,0.0003361646959092468,0.002943693893030286,0.13132764399051666
17370,2.228054108854849e-05,5.0653936341404915e-05,0.0001179882456199266,0.002148489933460951,7.98588152974844e-05,0.00034750805934891105,0.0025590015575289726,0.11157321184873581
17380,2.553081685618963e-05,4.9151454732054844e-05,0.0001170915347756818,0.0020427408162504435,8.380182407563552e-05,0.0002837246865965426,0.0021727168932557106,0.10164918750524521
17390,2.3922075342852622e-05,4.6718501835130155e-05,0.00012808617611881346,0.0019261441193521023,0.00011261257895966992,0.0003964883799199015,0.0027168754022568464,0.1161942183971405
17400,3.217991252313368e-05,6.0979171394137666e-05,0.0001291795342694968,0.0025804471224546432,0.00013273392687551677,0.00037257280200719833,0.0026654971297830343,0.11518192291259766
17410,3.124262730125338e-05,5.7466932048555464e-05,0.00012633622100111097,0.00212930073030293,8.334180893143639e-05,0.0003221858059987426,0.002833210164681077,0.1745753288269043
17420,2.8791519071091898e-05,5.630380837828852e-05,0.00012099760351702571,0.0010551463346928358,9.555137512506917e-05,0.00035371555713936687,0.0023459135554730892,0.10911478847265244
17430,2.781612602120731e-05,5.7043325796257704e-05,0.00011793457088060677,0.0015461238799616694,0.00011012144386768341,0.00036395678762346506,0.0024129690136760473,0.10607732832431793
17440,2.2814259864389896e-05,4.8272271669702604e-05,0.0001184738430310972,0.001812240108847618,9.976831643143669e-05,0.0003345679142512381,0.0022856700234115124,0.10770716518163681
17450,2.8541277060867287e-05,5.263429193291813e-05,0.0001375353749608621,0.002663190010935068,9.02652827790007e-05,0.00044737764983437955,0.003083118237555027,0.12206124514341354
17460,3.0377401344594546e-05,5.756381870014593e-05,0.00013710495841223747,0.0022072286810725927,0.00013407731603365391,0.0006543892668560147,0.0039011184126138687,0.14006033539772034
17470,2.755645618890412e-05,5.4919633839745075e-05,0.00015231207362376153,0.002674837363883853,0.00013751769438385963,0.0005462506087496877,0.0030696119647473097,0.1166771948337555
17480,2.1786134311696514e-05,4.7911824367474765e-05,0.00012858551053795964,0.002401023404672742,0.0001016132373479195,0.00044475641334429383,0.0032618066761642694,0.1222657561302185
17490,2.8249871320440434e-05,5.0260441639693454e-05,0.00011995917157037184,0.0021769762970507145,7.342115713981912e-05,0.0002688425302039832,0.002458268776535988,0.10755721479654312
17500,2.875569771276787e-05,5.372326268116012e-05,0.00012617686297744513,0.0015516289277002215,9.60740726441145e-05,0.00045478876563720405,0.0031996595207601786,0.11940087378025055
17510,2.900729487009812e-05,5.959860573057085e-05,0.00011845878179883584,0.0018904854077845812,0.00011312482092762366,0.00033497659023851156,0.0023364161606878042,0.10683439671993256
17520,3.280461532995105e-05,6.172177381813526e-05,0.0001293574459850788,0.001813706592656672,8.67392445798032e-05,0.0003824075101874769,0.002945993561297655,0.12253725528717041
17530,3.144603397231549e-05,6.205094541655853e-05,0.00015937579155433923,0.004105830565094948,0.00020638068963307887,0.0008491763146594167,0.00460100220516324,0.13018885254859924
17540,2.9685781555599533e-05,5.258875899016857e-05,0.00013932025467511266,0.0027333959005773067,0.00010130838199984282,0.000448834674898535,0.003522508079186082,0.12061989307403564
17550,3.384280717000365e-05,5.886764120077714e-05,0.00016494658484589309,0.0035059540532529354,0.00014427017595153302,0.0008020343375392258,0.004294052254408598,0.12954075634479523
17560,2.8325666789896786e-05,5.5867476476123556e-05,0.00012304927804507315,0.0018843157449737191,0.00012943851470481604,0.00044291463564150035,0.0026407542172819376,0.10738309472799301
17570,2.9286860808497295e-05,5.584202517638914e-05,0.0001293595996685326,0.002036651596426964,0.0001100069930544123,0.00045227675582282245,0.002957254648208618,0.11951954662799835
17580,2.8503023713710718e-05,5.271100235404447e-05,0.0001326185156358406,0.002066261600703001,8.748260006541386e-05,0.00041877306648530066,0.002944630105048418,0.11167944967746735
17590,2.5314557206002064e-05,5.0471378926886246e-05,0.0001195006916532293,0.0016203628620132804,9.846151078818366e-05,0.00036924605956301093,0.0026525629218667746,0.11345446854829788
17600,3.245610059821047e-05,5.680648609995842e-05,0.0001250218047061935,0.0018265205435454845,8.399498619837686e-05,0.0003237334603909403,0.002185850404202938,0.09969928115606308
17610,2.4811159164528362e-05,5.3123214456718415e-05,0.00011925233411602676,0.0019120678771287203,9.407840116182342e-05,0.0003573363646864891,0.0026895105838775635,0.11722174286842346
17620,3.1330455385614187e-05,5.5456319387303665e-05,0.0001368795201415196,0.0017944711726158857,9.100636816583574e-05,0.0003618617483880371,0.002580273663625121,0.1066971942782402
17630,2.6649338906281628e-05,5.1542225264711305e-05,0.0001248513290192932,0.0021327687427401543,9.149493416771293e-05,0.0004353985714260489,0.0032295240089297295,0.11908839643001556
17640,2.547579242673237e-05,5.2971929108025506e-05,0.00012206502287881449,0.00219756574369967,0.00010914362064795569,0.0003451349039096385,0.002388858236372471,0.11858418583869934
17650,2.9082215405651368e-05,4.799570524482988e-05,0.0001354855630779639,0.0030386843718588352,8.984578744275495e-05,0.0004282723821233958,0.002717232797294855,0.11815939843654633
17660,4.0336944948649034e-05,6.715393828926608e-05,0.00015151222760323435,0.0026774404104799032,0.00015704109682701528,0.0005282250931486487,0.0031337926629930735,0.11885843425989151
17670,3.08167036564555e-05,5.522404899238609e-05,0.0001278711570193991,0.0015986257931217551,9.695141488919035e-05,0.00038378656608983874,0.0026632582303136587,0.11189910024404526
17680,2.517286156944465e-05,5.028984014643356e-05,0.00014472304610535502,0.0022933389991521835,0.0001210454574902542,0.0005630452651530504,0.0030142064206302166,0.1208290383219719
17690,2.5627277864259668e-05,4.9194120947504416e-05,0.00012066741328453645,0.0018117998261004686,7.834689313312992e-05,0.00032470928272232413,0.0027270170394331217,0.11348947137594223
17700,2.633081930980552e-05,5.268297536531463e-05,0.00011831707524834201,0.0020273502450436354,0.00010115895565832034,0.0003280872479081154,0.002355612115934491,0.10347909480333328
17710,2.8873842893517576e-05,5.2043349569430575e-05,0.00013804726768285036,0.001990540884435177,0.00013611465692520142,0.0005695262807421386,0.0034131340216845274,0.1256633996963501
17720,2.935503471235279e-05,5.123217488289811e-05,0.0001391391851939261,0.0023340496700257063,8.299015462398529e-05,0.000342531711794436,0.002442877506837249,0.1036333292722702
17730,2.9661294320249e-05,5.544546729652211e-05,0.0001194459036923945,0.0014246741775423288,8.715500007383525e-05,0.00028158733039163053,0.0020757245365530252,0.0926072895526886
17740,2.840658271452412e-05,5.242631959845312e-05,0.00012645934475585818,0.0018128553638234735,9.278168727178127e-05,0.00033757908386178315,0.0023997114039957523,0.10710319131612778
17750,3.213879608665593e-05,5.6918346672318876e-05,0.0001236464740941301,0.0017912923358380795,9.340571705251932e-05,0.0003860605647787452,0.0025487507227808237,0.10593844950199127
17760,2.881307045754511e-05,5.283324571792036e-05,0.0001322983589489013,0.002750253304839134,0.00010640604159561917,0.000496376131195575,0.00317301694303751,0.12111558020114899
17770,2.5473820642218925e-05,5.1671959226951e-05,0.00011980762792518362,0.0011894891504198313,8.157802221830934e-05,0.00031798958661966026,0.0023645854089409113,0.09921374917030334
17780,3.22467640216928e-05,5.56047962163575e-05,0.00013220163236837834,0.0023916729260236025,0.00011259017628617585,0.0004827887169085443,0.003471755189821124,0.1362992525100708
17790,2.438720730424393e-05,4.6854973334120587e-05,0.00011128817277494818,0.0012258164351806045,7.111989543773234e-05,0.00026282743783667684,0.00216197082772851,0.09648706018924713
17800,2.2388601792044938e-05,4.9565227527637035e-05,0.00013192345795687288,0.002085613552480936,0.0001340551971225068,0.0005548154003918171,0.0032394202426075935,0.11269080638885498
17810,2.8997248591622338e-05,5.502436397364363e-05,0.0001372553815599531,0.0025391378439962864,0.0001201267441501841,0.0005718185566365719,0.0033394359052181244,0.1124744862318039
17820,3.026365266123321e-05,5.3638410463463515e-05,0.00012021194561384618,0.0013092958834022284,7.949739665491506e-05,0.00027460441924631596,0.0020573032088577747,0.09478365629911423
17830,3.2047861168393865e-05,6.019544889568351e-05,0.0001542782410979271,0.0019664319697767496,0.00020142926950939,0.0007429204415529966,0.0036441173870116472,0.11145158857107162
17840,2.849365773727186e-05,5.4837935749674216e-05,0.00011582041042856872,0.00145200383849442,8.264439384220168e-05,0.000254219543421641,0.0023031176533550024,0.09939233958721161
17850,2.555679930082988e-05,5.2587867685360834e-05,0.0001139473679359071,0.0019442398333922029,0.00010732060763984919,0.0003519523306749761,0.002511512953788042,0.10291019082069397
17860,2.7830097678815946e-05,5.3047897381475195e-05,0.00013022609346080571,0.0021299603395164013,0.00011942398850806057,0.0005966725875623524,0.0031991933938115835,0.10692403465509415
17870,2.8781230867025442e-05,5.23908092873171e-05,0.00012693770986516029,0.001477734069339931,9.005489846458659e-05,0.00038393124123103917,0.0026272868271917105,0.10238789021968842
17880,2.925736225733999e-05,5.81306558160577e-05,0.0001322379830526188,0.0015050257788971066,0.0001107635980588384,0.00048770103603601456,0.0030698049813508987,0.10363660007715225
17890,3.0729162972420454e-05,5.8590889238985255e-05,0.00013795509585179389,0.0020847897976636887,0.00015231741417665035,0.0005417917273007333,0.003484786255285144,0.11672437191009521
17900,2.6755151338875294e-05,5.271793270367198e-05,0.00010891613783314824,0.0012324535055086017,0.00011893374175997451,0.0003789758775383234,0.002537279622629285,0.1001540794968605
17910,2.4851950001902878e-05,4.9165741074830294e-05,0.00011090093903476372,0.0010128444992005825,9.030262299347669e-05,0.0003072899125982076,0.002073625335469842,0.0932253822684288
17920,2.275739643664565e-05,4.7300534788519144e-05,0.00012874510139226913,0.0013982100645080209,0.00011993438238278031,0.0004846198426093906,0.0028232058975845575,0.10500144958496094
17930,2.2094414816820063e-05,4.7645244194427505e-05,0.00010923804074991494,0.001229259418323636,7.504068344132975e-05,0.0002458194503560662,0.002053632400929928,0.09097930043935776
17940,2.5496387024759315e-05,5.0187813030788675e-05,0.00011058279051212594,0.000904638203792274,7.669909973628819e-05,0.00027165276696905494,0.0020775720477104187,0.0929844081401825
17950,3.073419429711066e-05,5.7756802561925724e-05,0.00013576819037552923,0.002192567102611065,9.686333942227066e-05,0.000563423556741327,0.003166357520967722,0.12253056466579437
17960,2.872721233870834e-05,5.563749436987564e-05,0.00013379374286159873,0.002085559768602252,0.00012261566007509828,0.0005733966245315969,0.0032908557914197445,0.10994097590446472
17970,2.7663067157845944e-05,5.571686779148877e-05,0.00011668184015434235,0.0011563434964045882,0.00010706433386076242,0.00029335360159166157,0.002134062582626939,0.0906011238694191
17980,2.4707813281565905e-05,5.117330147186294e-05,0.00012676397454924881,0.0013350979425013065,8.670770330354571e-05,0.0003927174839191139,0.002690474968403578,0.10478624701499939
17990,2.3194734239950776e-05,4.926022666040808e-05,0.00012777814117725939,0.001708904397673905,7.385251228697598e-05,0.00044707939377985895,0.002326425863429904,0.0924249142408371
18000,3.076499706367031e-05,5.525024971575476e-05,0.00014058691158425063,0.0024134668055921793,0.00010431876580696553,0.00047941901721060276,0.0029772352427244186,0.1141137182712555
18010,3.348521568113938e-05,6.671570736216381e-05,0.0001345071941614151,0.0017594336532056332,0.00018109548545908183,0.000526751740835607,0.0029795023147016764,0.1035068929195404
18020,2.599836625449825e-05,5.420005982159637e-05,0.00012239176430739462,0.001543407328426838,9.38962766667828e-05,0.0003638870839495212,0.0026634642854332924,0.10547183454036713
18030,3.182345244567841e-05,6.086127177695744e-05,0.0001237845717696473,0.001590961473993957,0.0001282883167732507,0.0003213846357539296,0.002576751634478569,0.10169029980897903
18040,2.8244192435522564e-05,5.696858715964481e-05,0.00013372815737966448,0.0018520622979849577,0.00012879318092018366,0.00046906861825846136,0.00314425490796566,0.10625889897346497
18050,2.791500992316287e-05,5.2709543524542823e-05,0.00012244388926774263,0.0018460204591974616,9.21515456866473e-05,0.0004703367594629526,0.0028523141518235207,0.10085379332304001
18060,2.497910645615775e-05,4.757478745887056e-05,0.00011600015568546951,0.0016270939959213138,7.6972326496616e-05,0.0003125153307337314,0.0024660248309373856,0.10033676028251648
18070,2.657156073837541e-05,5.5481737945228815e-05,0.00012624720693565905,0.001544375903904438,7.878847827669233e-05,0.0003339996328577399,0.002517557702958584,0.10443248599767685
18080,2.8232385375304148e-05,5.370829603634775e-05,0.0001293032692046836,0.0024606045335531235,0.0001049657876137644,0.00045593411778099835,0.0028782100416719913,0.10725763440132141
18090,2.3261698515852913e-05,5.09344317833893e-05,0.0001254960661754012,0.001636339584365487,0.0001003713405225426,0.0004635522491298616,0.0026559450197964907,0.1006179228425026
18100,2.714650509005878e-05,5.4776392062194645e-05,0.00012394548684824258,0.001712955068796873,8.8326953118667e-05,0.000406477804062888,0.002478574635460973,0.09841897338628769
18110,2.810408295772504e-05,5.092033461551182e-05,0.00012838045950047672,0.0020864864345639944,8.839811926009133e-05,0.0004357972939033061,0.0026894689071923494,0.10307460278272629
18120,2.6404901291243732e-05,5.3265554015524685e-05,0.00013820856111124158,0.0019365978660061955,8.981099381344393e-05,0.00039603200275450945,0.0022200297098606825,0.1563464105129242
18130,2.3478432922274806e-05,4.9083442718256265e-05,0.0001081322698155418,0.0013943590456619859,7.362206815741956e-05,0.0003023668541572988,0.0022432547993957996,0.0952952578663826
18140,2.70532018475933e-05,5.398478970164433e-05,0.0001253344235010445,0.0015327665023505688,0.00010406364890513942,0.0004507225821726024,0.00271209585480392,0.10116121172904968
18150,3.167782415403053e-05,5.8285746490582824e-05,0.00014233159890864044,0.0025812052190303802,0.00011605877807596698,0.0005314939189702272,0.004066870082169771,0.17924320697784424
18160,2.541577305237297e-05,5.6070475693559274e-05,0.00011769127013394609,0.0013685653684660792,9.354594658361748e-05,0.0003319373936392367,0.0022396433632820845,0.0970907211303711
18170,2.9492257453966886e-05,5.6033248256426305e-05,0.00014004843251314014,0.0020366047974675894,9.241222142009065e-05,0.0004390177200548351,0.0029819344636052847,0.18078701198101044
18180,2.639046033436898e-05,5.345960380509496e-05,0.00011419887596275657,0.001361508504487574,7.850903057260439e-05,0.00032944712438620627,0.0021524587646126747,0.09248409420251846
18190,2.9382257707766257e-05,5.648321530316025e-05,0.00014834169996902347,0.0027560079470276833,0.00011341132631059736,0.0007408204255625606,0.004222886636853218,0.14236004650592804
18200,2.4615126676508226e-05,5.2161096391500905e-05,0.00010370762174716219,0.0007251835777424276,6.64388426230289e-05,0.00019349342619534582,0.0016043699579313397,0.07820214331150055
18210,2.8531427233247086e-05,5.57050334464293e-05,0.00012382955173961818,0.0017272073309868574,0.00011675153655232862,0.000536090403329581,0.0026114408392459154,0.09942614287137985
18220,2.0882989701931365e-05,4.8456877266289666e-05,0.00011000987433362752,0.0011845803819596767,7.90484991739504e-05,0.0002514380612410605,0.001865561120212078,0.08583895862102509
18230,2.6047462597489357e-05,5.329089981387369e-05,0.00013046516687609255,0.00200098380446434,9.896531992126256e-05,0.0005739477346651256,0.0029101641848683357,0.10332812368869781
18240,2.3680730009800754e-05,5.0657312385737896e-05,0.0001176739897346124,0.0019048769026994705,0.0001000039410428144,0.0003689182340167463,0.0028409899678081274,0.10842063277959824
18250,3.4657277865335345e-05,6.344881694531068e-05,0.0001306299673160538,0.0019173779292032123,0.00011404469114495441,0.0005142060690559447,0.003194081597030163,0.10815463960170746
18260,2.4787768779788166e-05,5.177846105652861e-05,0.00011641626042546704,0.001629487844184041,9.279963705921546e-05,0.0003533808048814535,0.0028152018785476685,0.10244695842266083
18270,2.5577817723387852e-05,5.601967131951824e-05,0.00014379597268998623,0.002040193183347583,0.0001542749087093398,0.000742369971703738,0.003772995201870799,0.1581011414527893
18280,3.2552638003835455e-05,6.025200491421856e-05,0.00015507701027672738,0.0029982926789671183,0.000156715716002509,0.0008401316590607166,0.004456802271306515,0.13460353016853333
18290,2.5511766580166295e-05,5.4268915846478194e-05,0.0001133502519223839,0.0016211140900850296,0.00010612198093440384,0.0003641379880718887,0.0023391912691295147,0.09346754848957062
18300,2.6768002499011345e-05,5.503223655978218e-05,0.0001260101271327585,0.0023798595648258924,0.00010507693514227867,0.0005303692305460572,0.002841645386070013,0.10480794310569763
18310,3.289941014372744e-05,6.359548569889739e-05,0.00013463906361721456,0.0015542497858405113,0.00014110931078903377,0.0006190286949276924,0.0031154172029346228,0.10392224043607712
18320,2.1185216610319912e-05,4.980654557584785e-05,0.00010871171980397776,0.0012954561971127987,7.717332482570782e-05,0.0002689842658583075,0.0021460996940732002,0.08939363062381744
18330,2.4505970941390842e-05,5.412734026322141e-05,0.00010716678661992773,0.0013347998028621078,9.071311797015369e-05,0.00025424579507671297,0.0020035216584801674,0.08644536882638931
18340,3.1144885724643245e-05,6.233805470401421e-05,0.00014076902880333364,0.002115153707563877,0.00018210404959972948,0.0008570969221182168,0.004456704016774893,0.12634387612342834
18350,2.1152416593395174e-05,4.9464368203189224e-05,0.00012577044253703207,0.0025465739890933037,7.398150046356022e-05,0.000454426888609305,0.0024098362773656845,0.1702488511800766
18360,2.6197481929557398e-05,5.130416320753284e-05,0.00010861358896363527,0.001088569639250636,7.187518349383026e-05,0.0003302403201814741,0.0019058312755078077,0.08508982509374619
18370,2.8909960747114383e-05,5.515934753930196e-05,0.0001149466261267662,0.001587278675287962,9.275943011743948e-05,0.00038879242492839694,0.0025349250063300133,0.09213709831237793
18380,2.3961858460097574e-05,5.0132923206547275e-05,0.00010835831199074164,0.0014951390912756324,8.544239244656637e-05,0.0004030218406114727,0.002158412477001548,0.09192698448896408
18390,2.6921159587800503e-05,5.7230361562687904e-05,0.00013096701877657324,0.0018478765850886703,0.00013242581917438656,0.0005014121416024864,0.002643110929057002,0.11249922960996628
18400,2.871349897759501e-05,6.06011672061868e-05,0.00012672260345425457,0.0020968264434486628,0.00018438760889694095,0.0005500197876244783,0.0032070972956717014,0.09993383288383484
18410,2.599368235678412e-05,5.4132091463543475e-05,0.00010671527707017958,0.0008610280347056687,8.473086927551776e-05,0.00020070801838301122,0.001668088836595416,0.07780590653419495
18420,2.0801615391974337e-05,4.89575722895097e-05,0.00010540972289163619,0.001113447709940374,9.135714935837314e-05,0.000244385824771598,0.001898827264085412,0.0862533450126648
18430,2.3079855964169838e-05,5.179187792236917e-05,0.00011507185990922153,0.0015576097648590803,8.961010462371632e-05,0.0005181548185646534,0.0026962843257933855,0.09863181412220001
18440,2.6931435058941133e-05,5.559131386689842e-05,0.00012723205145448446,0.0016741168219596148,0.00012825459998566657,0.0005531450151465833,0.0029197081457823515,0.10428061336278915
18450,3.00235169561347e-05,5.8786721638171e-05,0.0001362244802294299,0.0018213291186839342,0.000154237262904644,0.0006404755404219031,0.0035057172644883394,0.09842117875814438
18460,2.4094189939205535e-05,4.914144301437773e-05,0.0001163556007668376,0.001145363668911159,7.481776992790401e-05,0.00032390400883741677,0.0021004904992878437,0.0810617059469223
18470,2.863799818442203e-05,5.5107593652792275e-05,0.00013004888023715466,0.0013862146297469735,0.0001240660494659096,0.0006847832701168954,0.0032768272794783115,0.09680840373039246
18480,2.6413657906232402e-05,5.816356133436784e-05,0.00011662693577818573,0.0021702900994569063,0.00010766762716230005,0.0004131269233766943,0.002419325988739729,0.10293582826852798
18490,2.514188236091286e-05,5.0433412980055436e-05,0.00011426422861404717,0.0014324516523629427,7.899938646005467e-05,0.0003290187451057136,0.0020732299890369177,0.08459068089723587
18500,2.0894925910397433e-05,4.721002551377751e-05,0.00011030368477804586,0.0013022273778915405,9.191122080665082e-05,0.0003943188930861652,0.0022702249698340893,0.08808699250221252
18510,3.024391844519414e-05,5.6781973398756236e-05,0.00014226656639948487,0.0024582555051892996,0.0001228571927640587,0.0006331902113743126,0.0031300706323236227,0.10467879474163055
18520,3.3083233574870974e-05,6.638828926952556e-05,0.00012297002831473947,0.002005808986723423,0.00012663235247600824,0.0005992833757773042,0.002918392885476351,0.09662263840436935
18530,2.7244945158599876e-05,5.618049544864334e-05,0.000120790398796089,0.0013597593642771244,0.00010321923764422536,0.0004162464174441993,0.0024066839832812548,0.08823638409376144
18540,2.667600529093761e-05,5.4444939451059327e-05,0.00011852614261442795,0.001265624538064003,9.930178202921525e-05,0.00035468305577524006,0.002150868996977806,0.07874129712581635
18550,2.5615307094994932e-05,5.2545274229487404e-05,0.00011032002657884732,0.0014824751997366548,8.812722080620006e-05,0.000424621015554294,0.002609086222946644,0.08411451429128647
18560,2.309545197931584e-05,4.662559513235465e-05,0.000111546010884922,0.0015301837120205164,8.241763862315565e-05,0.00035330982063896954,0.002495742868632078,0.08856804668903351
18570,2.9902192181907594e-05,5.845771374879405e-05,0.00014029632438905537,0.0024703270755708218,0.0001640665577724576,0.0007123133400455117,0.0034933544229716063,0.10624172538518906
18580,2.2816348064225167e-05,5.023707853979431e-05,0.00010507673869142309,0.0015752831241115928,8.17843756522052e-05,0.00031662339461036026,0.002394776325672865,0.08251610398292542
18590,2.9132497729733586e-05,5.8180245105177164e-05,0.00012251731823198497,0.001494401367381215,0.00011083827121183276,0.00045515139936469495,0.0028761064168065786,0.0861678272485733
18600,2.394754847045988e-05,4.9009377107722685e-05,0.00010878339526243508,0.0013278264086693525,8.138192060869187e-05,0.00025028333766385913,0.0022600546944886446,0.07851087301969528
18610,2.3109660105546936e-05,5.073198190075345e-05,0.00011470709432614967,0.0015072226524353027,7.813494448782876e-05,0.00031846496858634055,0.0021132538095116615,0.08045771718025208
18620,2.9719394660787657e-05,5.848822547704913e-05,0.00012378394603729248,0.0019031522097066045,0.00010604345879983157,0.0004673445946536958,0.0027577278669923544,0.09433531016111374
18630,3.147402821923606e-05,5.9406389482319355e-05,0.00012708462600130588,0.0026313504204154015,0.00011767201067414135,0.0004817549488507211,0.0028051696717739105,0.09622611850500107
18640,3.076958455494605e-05,5.7712244597496465e-05,0.00011743627692339942,0.0012379413237795234,8.24949165689759e-05,0.000261314824456349,0.002204648917540908,0.08472104370594025
18650,2.9835402528988197e-05,6.051320815458894e-05,0.00015083380276337266,0.001987972529605031,0.00012877552944701165,0.0004177228838670999,0.002934654476121068,0.15765678882598877
18660,2.569770731497556e-05,4.957821511197835e-05,0.00013911392306908965,0.0019839699380099773,8.106148743536323e-05,0.00036041310522705317,0.0022565496619790792,0.15182192623615265
18670,2.6816751415026374e-05,5.227180736255832e-05,0.00011411135346861556,0.0013649105094373226,8.807428821455687e-05,0.0003297393268439919,0.002332290867343545,0.08237011730670929
18680,2.5268069293815643e-05,5.202221291256137e-05,0.00013690654304809868,0.002530034864321351,9.298231452703476e-05,0.00042467465391382575,0.002971367910504341,0.09268341213464737
18690,2.8484442736953497e-05,5.330062413122505e-05,0.00012984193745069206,0.001629091682843864,8.045071444939822e-05,0.00041202391730621457,0.002523919101804495,0.07901541888713837
18700,2.5888624804792926e-05,5.4472249757964164e-05,0.00011762508074752986,0.0022104105446487665,0.0001286186889046803,0.0005699550965800881,0.003731288481503725,0.10856469720602036
18710,2.479851718817372e-05,5.5594719015061855e-05,0.00011156996333738789,0.0015610471600666642,7.647705933777615e-05,0.0002708862884901464,0.002000790322199464,0.07649111747741699
18720,3.0170769605319947e-05,5.658037480316125e-05,0.00014022906543686986,0.00237477314658463,0.00010207534796791151,0.00039653005660511553,0.002952790120616555,0.09644487500190735
18730,2.7133111871080473e-05,5.5697470088489354e-05,0.0001088679491658695,0.0012985548237338662,8.174956747097895e-05,0.00021980392921250314,0.0018601648043841124,0.07191511988639832
18740,2.9324233764782548e-05,5.892791523365304e-05,0.0001315323170274496,0.0024464318994432688,0.00014013421605341136,0.0005531791830435395,0.0037282498087733984,0.10235081613063812
18750,2.886456059059128e-05,5.570719804381952e-05,0.0001226833846885711,0.0018195919692516327,8.842886745696887e-05,0.0003829252382274717,0.0025932970456779003,0.09068271517753601
18760,2.817333188431803e-05,5.702315320377238e-05,0.000122884739539586,0.0018419448751956224,0.00010306703916285187,0.00036283759982325137,0.0024111822713166475,0.08883248269557953
18770,2.7153493647347204e-05,5.373856402002275e-05,0.00012361840344965458,0.001862031640484929,0.00010038538312073797,0.0004272424557711929,0.0027948867063969374,0.09819310903549194
18780,2.3661796149099246e-05,5.485191286425106e-05,0.00010662901331670582,0.001361730508506298,8.76921258168295e-05,0.00030597124714404345,0.0019521956564858556,0.07365211099386215
18790,2.608053182484582e-05,5.259424870018847e-05,0.00010888145334320143,0.0014892315957695246,8.57354752952233e-05,0.0003016613773070276,0.00200278521515429,0.07537248730659485
18800,2.6517231162870303e-05,5.898192466702312e-05,0.00010719496640376747,0.0013264692388474941,8.049612370086834e-05,0.0002823702525347471,0.001991675700992346,0.07951460033655167
18810,2.442396362312138e-05,5.111292557558045e-05,0.00011857796926051378,0.0024410353507846594,8.94763579708524e-05,0.0003420709981583059,0.002820180496200919,0.09877252578735352
18820,2.772750121948775e-05,5.6289292842848226e-05,0.0001185906512546353,0.0014779169578105211,0.00011382660159142688,0.00030302201048471034,0.002029536059126258,0.07869681715965271
18830,3.771039700950496e-05,6.750982720404863e-05,0.00017305331130046397,0.0025231330655515194,0.00022170445299707353,0.0009599920595064759,0.005299763288348913,0.1345714032649994
18840,2.6867877750191838e-05,5.613959729089402e-05,0.00010366716742282733,0.0011014456395059824,7.908136467449367e-05,0.00022000439639668912,0.0017064348794519901,0.07221592217683792
18850,2.7818330636364408e-05,5.664107084157877e-05,0.00014111951168160886,0.002004896989092231,8.336846804013476e-05,0.000404051854275167,0.00202817190438509,0.22057798504829407
18860,2.9563725547632203e-05,6.256179040065035e-05,0.00013091407890897244,0.0017196130938827991,0.0001434473815606907,0.0005635176203213632,0.003005324862897396,0.0915432795882225
18870,2.9664897738257423e-05,6.575885345228016e-05,0.00011637769057415426,0.0014002698007971048,0.00011401111987652257,0.000349479349097237,0.002343894448131323,0.0887925997376442
18880,2.6159979825024493e-05,5.8457855629967526e-05,0.00011089237523265183,0.0015485771000385284,8.125246677082032e-05,0.0002778779889922589,0.0021341030951589346,0.08648588508367538
18890,2.251762998639606e-05,5.0063434173353016e-05,0.00010875644511543214,0.0014748661778867245,8.94497279659845e-05,0.0003440252039581537,0.0020356490276753902,0.07905592024326324
18900,2.4312381356139667e-05,5.2035855333087966e-05,0.00012679881183430552,0.0015663843369111419,0.00010760944132925943,0.000485598313389346,0.0025384495966136456,0.09199400991201401
18910,2.5049788746400736e-05,5.5099164455896243e-05,0.00012813707871828228,0.002766283694654703,0.00012228783452883363,0.00045624119229614735,0.0031236109789460897,0.11364668607711792
18920,2.2410467863664962e-05,5.493314893101342e-05,0.00010274954547639936,0.0011166413314640522,9.772260818863288e-05,0.0003226519620511681,0.0020820489153265953,0.0758102759718895
18930,2.389673318248242e-05,5.4176074627321213e-05,0.00010987342102453113,0.0012798906536772847,0.00010097576159751043,0.00034416952985338867,0.002445952035486698,0.08794102817773819
18940,2.9570559490821324e-05,5.7175959227606654e-05,0.00012488158245105296,0.0016225292347371578,9.642745862947777e-05,0.0004893001751042902,0.0025294418446719646,0.08708362281322479
18950,3.5986573493573815e-05,6.810746708652005e-05,0.0001477132027503103,0.002269296906888485,0.0001699120330158621,0.0007685120217502117,0.003325154073536396,0.09546390175819397
18960,2.707409112190362e-05,5.571659858105704e-05,0.0001297934359172359,0.002516378415748477,0.00010455848678248003,0.00040028634248301387,0.002672663191333413,0.09603433310985565
18970,2.899416176660452e-05,5.907089507672936e-05,0.0001280299184145406,0.0016597147332504392,0.00010949014540528879,0.000393322145100683,0.0023488712031394243,0.08227090537548065
18980,2.2921094569028355e-05,5.054859138908796e-05,0.00010025958908954635,0.0009421054273843765,7.406181248370558e-05,0.00021564682538155466,0.001720981439575553,0.07234160602092743
18990,2.938476791314315e-05,6.068018774385564e-05,0.000163297590916045,0.002810952952131629,0.00011123789590783417,0.0004988861619494855,0.0030137868598103523,0.22103045880794525
19000,2.4313278117915615e-05,5.530849739443511e-05,0.00011286848166491836,0.0011055542854592204,0.00010357930295867845,0.0002957803080789745,0.0020705421920865774,0.07949274778366089
19010,2.706434861465823e-05,5.721259367419407e-05,0.00012314633931964636,0.0016404178459197283,8.938498649513349e-05,0.0003301274555269629,0.0022274767979979515,0.08383257687091827
19020,2.5169041691697203e-05,5.608410720014945e-05,0.00011889130837516859,0.0016533199232071638,0.0001367881486658007,0.00032410703715868294,0.002328169299289584,0.08205915987491608
19030,2.910138755396474e-05,5.777868500445038e-05,0.00013860641047358513,0.0025206871796399355,0.00012919295113533735,0.0005175982369109988,0.0028303510043770075,0.09976967424154282
19040,3.751386611838825e-05,6.26762630417943e-05,0.00020722777117043734,0.0034508865792304277,0.000244431896135211,0.0010695544769987464,0.005995382554829121,0.16518715023994446
19050,3.176185782649554e-05,5.8467812777962536e-05,0.0001275969116250053,0.001411846955306828,0.00010369720257585868,0.0003899564908351749,0.0024793660268187523,0.08046126365661621
19060,2.8090978958061896e-05,6.172458961373195e-05,0.00012733403127640486,0.0015657326439395547,0.00013815885176882148,0.0005197282298468053,0.0031301435083150864,0.09721812605857849
19070,2.264411887153983e-05,5.74350415263325e-05,0.0001282824669033289,0.0014531719498336315,0.00013938185293227434,0.0004175282083451748,0.0021694779861718416,0.15085266530513763
19080,2.6788495233631693e-05,5.680543108610436e-05,0.00011042812548112124,0.0014279953902587295,0.00010728908819146454,0.0003927532525267452,0.0027009036857634783,0.08523198962211609
19090,3.176288373651914e-05,6.188765837578103e-05,0.00011996322427876294,0.0015482078306376934,0.00010996097989846021,0.0003332155174575746,0.002466414589434862,0.08462382107973099
19100,2.9251214073156007e-05,5.785324901808053e-05,0.00014743617794010788,0.0025728465989232063,0.00015316017379518598,0.0005654895212501287,0.0031373067758977413,0.1512291133403778
19110,2.3581440473208204e-05,5.389078432926908e-05,0.0001046704055625014,0.0012336820363998413,8.500299736624584e-05,0.000312698888592422,0.0021281251683831215,0.08145534992218018
19120,2.5161614757962525e-05,5.142723603057675e-05,0.00010731627116911113,0.001498881378211081,9.564925858285278e-05,0.000251344230491668,0.00197872263379395,0.08369282633066177
19130,2.692097405088134e-05,5.536269236472435e-05,0.00012322640395723283,0.0019643078558146954,9.342410339741036e-05,0.0003802533319685608,0.002328884555026889,0.08727990835905075
19140,2.572618905105628e-05,5.4576546972384676e-05,0.00010727958579082042,0.00132302800193429,7.64433279982768e-05,0.0002138000272680074,0.00178622012026608,0.0753629058599472
19150,2.4253477022284642e-05,5.171608063392341e-05,0.00010747059423010796,0.0010179458186030388,6.989847315708175e-05,0.00024233671138063073,0.002114549046382308,0.08364415168762207
19160,2.5383755200891756e-05,5.7639892474981025e-05,0.00011102212010882795,0.0013187213335186243,9.666397090768442e-05,0.0003044435870833695,0.00198130845092237,0.08087877184152603
19170,2.316629070264753e-05,5.419245280791074e-05,0.00010138280049432069,0.0008374325116164982,7.593950431328267e-05,0.00021188243408687413,0.001546891056932509,0.06859337538480759
19180,2.70247819571523e-05,5.875891292816959e-05,0.00010903464863076806,0.001397852785885334,8.768549741944298e-05,0.00024145268253050745,0.002004145411774516,0.0718386173248291
19190,2.2827571228845045e-05,5.717661406379193e-05,0.00010265530727338046,0.001060107839293778,0.00012540814350359142,0.0004042760410811752,0.002360454061999917,0.07942186295986176
19200,2.5331131837447174e-05,6.112664414104074e-05,0.00011638744763331488,0.0017500376561656594,0.00011576734686968848,0.0004420960904099047,0.002662514103576541,0.08016584813594818
19210,2.514053812774364e-05,5.47267627553083e-05,0.0001050304708769545,0.0008526145247742534,8.581144356867298e-05,0.00028037335141561925,0.0018742821412160993,0.0741228237748146
19220,2.453328670526389e-05,5.741842687712051e-05,0.0001081184673239477,0.0010960211511701345,0.00010334386752219871,0.0003361443232279271,0.0021137462463229895,0.07738269120454788
19230,2.5031655241036788e-05,5.399384463089518e-05,0.00010453763388795778,0.001184410764835775,7.68844474805519e-05,0.00024095723347272724,0.001983428606763482,0.07198221236467361
19240,2.507883618818596e-05,5.55938713659998e-05,0.00011226097558392212,0.0012641145149245858,0.00010646693408489227,0.00037001713644713163,0.0023764208890497684,0.08481335639953613
19250,3.0565432098228484e-05,6.033732643118128e-05,0.00011835244367830455,0.0015485164476558566,0.00011064444697694853,0.0003824239829555154,0.0024355200584977865,0.08547366410493851
19260,2.339323691558093e-05,5.738793333875947e-05,0.0001036444227793254,0.001045210869051516,0.00011484247079351917,0.00032451158040203154,0.001985119190067053,0.07591889798641205
19270,3.150801421725191e-05,6.064869376132265e-05,0.00013212011253926903,0.0019315907265990973,9.626266546547413e-05,0.0004692344809882343,0.003357585985213518,0.10041151195764542
19280,2.5143184757325798e-05,5.855350900674239e-05,0.00013427868543658406,0.001849314197897911,0.00010519204079173505,0.00025376887060701847,0.0020528179593384266,0.07581794261932373
19290,2.6876679839915596e-05,5.323510413290933e-05,0.00011934143549297005,0.001541167264804244,7.931367872515693e-05,0.0002869977615773678,0.002798788482323289,0.0930241197347641
19300,2.473005406500306e-05,5.430137753137387e-05,0.00010131745511898771,0.0009256346384063363,8.266884833574295e-05,0.00021165689395274967,0.0018381468253210187,0.07114244252443314
19310,2.028845665336121e-05,4.940098733641207e-05,9.88691026577726e-05,0.000817860709503293,7.676398672629148e-05,0.00027610408142209053,0.0019978557247668505,0.07444372773170471
19320,3.256855416111648e-05,6.028461211826652e-05,0.00016203528502956033,0.0022816413547843695,0.00013548943388741463,0.0006173017318360507,0.003801734186708927,0.11670345067977905
19330,2.6868860004469752e-05,5.979681736789644e-05,0.00011189570068381727,0.0009937341092154384,0.00010878482135012746,0.00034714172943495214,0.0023248079232871532,0.08144133538007736
19340,2.638501609908417e-05,6.114748248364776e-05,0.0001028063561534509,0.0013134328182786703,8.64294997882098e-05,0.00027852767379954457,0.0019671469926834106,0.07840085029602051
19350,2.9437127523124218e-05,5.809222784591839e-05,0.00013858574675396085,0.001565382000990212,0.00015065254410728812,0.0005358898197300732,0.0037855375558137894,0.10193459689617157
19360,2.3071965188137256e-05,5.306822276907042e-05,0.00011928559251828119,0.0013677305541932583,0.00012058543507009745,0.0005162404268048704,0.0028584892861545086,0.09423459321260452
19370,3.096781438216567e-05,5.90191557421349e-05,0.0001269536151085049,0.0018627733225002885,9.160854096990079e-05,0.00043844032916240394,0.0032504789996892214,0.09607090801000595
19380,2.4710085199330933e-05,5.0205690058646724e-05,0.00010898852633545175,0.0011421309318393469,7.993554027052596e-05,0.00022702448768541217,0.002117309020832181,0.07363513112068176
19390,2.653661067597568e-05,5.7717687013791874e-05,0.00010935043246718124,0.0013285649474710226,8.307622920256108e-05,0.0003100679023191333,0.0022748096380382776,0.07897371798753738
19400,2.8662054319283925e-05,6.183780351420864e-05,0.00012059116124873981,0.0011725070653483272,0.00010458652104716748,0.0003164855297654867,0.002463547047227621,0.07967272400856018
19410,2.442118238832336e-05,5.271536792861298e-05,0.00010041124915005639,0.0008853994659148157,7.778867438901216e-05,0.0002246079675387591,0.0018168926471844316,0.07120450586080551
19420,2.512539504095912e-05,5.285996667225845e-05,0.00011016047210432589,0.0011031078174710274,8.011516183614731e-05,0.00024314528855029494,0.0018515248084440827,0.07255271077156067
19430,2.368841160205193e-05,5.032686749473214e-05,0.00010613686754368246,0.0010961798252537847,0.00011227549839532003,0.0002989195636473596,0.0019991740118712187,0.07404226064682007
19440,3.044209734071046e-05,5.737661922466941e-05,0.0001399911125190556,0.001465818495489657,9.710066660773009e-05,0.00038881556247361004,0.0027575052808970213,0.0775483101606369
19450,2.611640411487315e-05,5.375582986744121e-05,0.00010635851504048333,0.0010550804436206818,7.065429963404313e-05,0.0002822834358084947,0.0020266748033463955,0.07603510469198227
19460,2.49030545091955e-05,5.778389822808094e-05,0.00010270882194163278,0.0009926296770572662,0.00011400004586903378,0.0002491883933544159,0.0019275057129561901,0.06872494518756866
19470,2.2776632249588147e-05,5.4770112910773605e-05,0.00010043640213552862,0.0006244711112231016,9.685865370556712e-05,0.00024005457817111164,0.0016705588204786181,0.06787389516830444
19480,3.063374970224686e-05,5.557672557188198e-05,0.00015313865151256323,0.0022308947518467903,0.00012480617442633957,0.00047473778249695897,0.0030346435960382223,0.17362764477729797
19490,2.9628998163389042e-05,5.595757465925999e-05,0.00012413367221597582,0.0012876982800662518,7.988065772224218e-05,0.00027338063227944076,0.002572014695033431,0.08217819035053253
19500,2.7797117581940256e-05,5.445490751299076e-05,0.00013655298971571028,0.001510871690697968,0.00013014535943511873,0.000543283938895911,0.0034364149905741215,0.1117515116930008
19510,2.2059723050915636e-05,5.773070370196365e-05,0.00012246178812347353,0.0011818124912679195,0.00023260808666236699,0.0008209201041609049,0.002767011756077409,0.08438703417778015
19520,2.933130417659413e-05,5.493388380273245e-05,0.00012284828699193895,0.0011818427592515945,9.560069884173572e-05,0.0003260384255554527,0.002382068196311593,0.08032676577568054
19530,2.0367582692415453e-05,4.5982058509252965e-05,9.980425238609314e-05,0.0006729041924700141,7.880521297920495e-05,0.00021357533114496619,0.0015617990866303444,0.06543895602226257
19540,2.781816692731809e-05,6.1738261138089e-05,0.0001156619910034351,0.0009695311891846359,0.00010921811917796731,0.0004576892242766917,0.0025987327098846436,0.07911086082458496
19550,3.143406138406135e-05,6.380774721037596e-05,0.00014399332576431334,0.0015084235928952694,0.00015564447676297277,0.0007515997858718038,0.0033697872422635555,0.09985536336898804
19560,3.2850628485903144e-05,5.784881068393588e-05,0.00015413115033879876,0.001868942636065185,0.00012013468949589878,0.0005999791319482028,0.003994470462203026,0.11289265006780624
19570,3.100895628449507e-05,6.109964306233451e-05,0.0001310008519794792,0.0011207894422113895,0.0001446141250198707,0.00033177388831973076,0.002468142658472061,0.08160606771707535
19580,2.0750279873027466e-05,4.809580423170701e-05,0.00010194125934503973,0.0007814461714588106,0.00011370699940016493,0.00034953581052832305,0.002166952472180128,0.07669568806886673
19590,2.2781448933528736e-05,5.0932798330904916e-05,0.00011025130515918136,0.0008180792210623622,8.569675992475823e-05,0.00028657197253778577,0.00204125652089715,0.07527825236320496
19600,3.128267780994065e-05,5.8889942010864615e-05,0.00012551425606943667,0.0012176029849797487,0.0001262561127077788,0.0005275339353829622,0.003066779812797904,0.08798883110284805
19610,3.0124490876914933e-05,6.0821359511464834e-05,0.00013252896314952523,0.0011902489932253957,0.00017060339450836182,0.00045172733371146023,0.0026870404835790396,0.08611196279525757
19620,2.6593348593451083e-05,5.3513045713771135e-05,0.00010847079829545692,0.0008981663850136101,7.789807568769902e-05,0.00021860784909222275,0.002245157491415739,0.07995898276567459
19630,2.5938712497008964e-05,5.590552609646693e-05,0.00010599898814689368,0.0009123657364398241,0.00010786846542032436,0.0002912378986366093,0.0022207635920494795,0.0779261589050293
19640,2.338888225494884e-05,4.977811113349162e-05,0.00011177995475009084,0.0009187976829707623,0.00010127500718226656,0.0003627269761636853,0.0021850368939340115,0.0783839300274849
19650,2.444695019221399e-05,5.236691504251212e-05,0.00011550917406566441,0.0009808297036215663,9.75860602920875e-05,0.0003610429121181369,0.0022458708845078945,0.07409165799617767
19660,2.5235618522856385e-05,5.7901717809727415e-05,0.00011963464930886403,0.0009626796818338335,0.00013216906518209726,0.0003801096754614264,0.0022160906810313463,0.07518700510263443
19670,2.2602820536121726e-05,5.3966145060257986e-05,0.00011145020107505843,0.0008245095959864557,0.00013919410412199795,0.0003371833881828934,0.0020719030871987343,0.06992891430854797
19680,2.7473275622469373e-05,5.3685005696024746e-05,0.00013430207036435604,0.001344099990092218,0.00012756917567458004,0.000471743376692757,0.002772210631519556,0.12163817882537842
19690,2.315274832653813e-05,4.729838474304415e-05,0.00011312334390822798,0.0009711240418255329,0.0001088747158064507,0.0004498857306316495,0.002710785251110792,0.08826743811368942
19700,2.6287340006092563e-05,5.356710244086571e-05,0.00011242216714890674,0.001008907682262361,8.916729711927474e-05,0.0003110143879894167,0.0022402626927942038,0.07664348185062408
19710,2.895348188758362e-05,5.665475327987224e-05,0.00013679203402716666,0.0014503359561786056,9.331545879831538e-05,0.00034700686228461564,0.002468991791829467,0.08739808946847916
19720,2.333522934350185e-05,4.994504706701264e-05,0.00010820918396348134,0.001050020451657474,7.232280040625483e-05,0.000338756013661623,0.0023312470875680447,0.08434104919433594
19730,2.2882742996443994e-05,5.0346214266028255e-05,0.00010920836211880669,0.0008843808900564909,9.024735481943935e-05,0.0002940570702776313,0.0025107867550104856,0.08207669109106064
19740,2.7297197448206134e-05,5.215431156102568e-05,0.0001248321932507679,0.001193854259327054,0.00010019962064689025,0.0005414106417447329,0.002895342418923974,0.0883450135588646
19750,2.5629349693190306e-05,5.598259303951636e-05,0.00011049238673876971,0.0008282180642709136,0.00010814677807502449,0.0002976855030283332,0.0020708178635686636,0.07116110622882843
19760,2.7369222152628936e-05,5.450403114082292e-05,0.00010724861931521446,0.0009451218065805733,8.42073859530501e-05,0.00028091290732845664,0.0020262545440346003,0.07134056091308594
19770,2.9310509489732794e-05,5.391335071180947e-05,0.00012687250273302197,0.0012154363794252276,0.00011027429718524218,0.00041974024497903883,0.002974026370793581,0.08854866772890091
19780,2.3408025299431756e-05,4.904154411633499e-05,0.0001075205291272141,0.0009052884997799993,8.70511430548504e-05,0.0002774996683001518,0.0019968391861766577,0.0746031105518341
19790,2.9422972147585824e-05,5.559348937822506e-05,0.00012582371709868312,0.0010994261829182506,9.957188012776896e-05,0.00043255058699287474,0.0026902277022600174,0.08264056593179703
19800,3.0007782697794028e-05,5.882061304873787e-05,0.0001401146437274292,0.001039054710417986,0.00018138594168704003,0.0007654267246834934,0.003776912810280919,0.08991839736700058
19810,2.9181770514696836e-05,5.989826240693219e-05,0.0001157923397840932,0.0008804092067293823,0.00011852018360514194,0.00039854078204371035,0.0025655159261077642,0.0827816054224968
19820,2.2979071218287572e-05,5.526561290025711e-05,0.00011127287871204317,0.0011377728078514338,0.00010746140469564125,0.0002728226245380938,0.0018792417831718922,0.07147707790136337
19830,2.207404759246856e-05,5.396289998316206e-05,0.00010735086107160896,0.0008371356525458395,0.0001022021024255082,0.0003259700897615403,0.0019490962149575353,0.0747445747256279
19840,2.432097062410321e-05,4.823033668799326e-05,0.00011487286974443123,0.0009015747345983982,8.353651355719194e-05,0.00033135799458250403,0.0020935116335749626,0.07517802715301514
19850,3.0133849577396177e-05,6.411524373106658e-05,0.00012912738020531833,0.0010596211068332195,0.00016459537437185645,0.0005067081074230373,0.0028838254511356354,0.0910058543086052
19860,2.7456801035441458e-05,5.254545612842776e-05,0.0001185676665045321,0.0008856878848746419,9.416809916729107e-05,0.0002783772652037442,0.0021503493189811707,0.07403121143579483
19870,1.7704518540995196e-05,4.574174454319291e-05,0.00010042070061899722,0.0007393882260657847,8.13051374279894e-05,0.00021751088206656277,0.00158462836407125,0.06339650601148605
19880,2.4437496904283762e-05,5.522589344764128e-05,0.00011109588376712054,0.0008784253150224686,0.0001174125136458315,0.00042123315506614745,0.002525774296373129,0.08017198741436005
19890,2.6129513571504503e-05,6.573403516085818e-05,0.00012980002793483436,0.0010183496633544564,0.00022464830544777215,0.0008130338392220438,0.0035064357798546553,0.0920095294713974
19900,2.5441564503125846e-05,5.241100370767526e-05,0.0001074783576768823,0.0008220080635510385,0.00011728482058970258,0.0003821134159807116,0.0021477986592799425,0.0726141482591629
19910,2.687091000552755e-05,5.975579551886767e-05,0.00011180421279277653,0.000707240600604564,0.00014280590403359383,0.0003590294800233096,0.002177612856030464,0.06866950541734695
19920,2.5146106054307893e-05,5.6356129789492115e-05,0.00012009911006316543,0.0009376790840178728,0.00011959294351981953,0.0004400790494401008,0.002338159130886197,0.0727984607219696
19930,3.126362571492791e-05,5.770245479652658e-05,0.000131827182485722,0.0012214805465191603,0.00011486475705169141,0.0005764418165199459,0.003310184692963958,0.09490010142326355
19940,2.261654481117148e-05,4.737123890663497e-05,0.00011033006740035489,0.0008240979514084756,6.852146179880947e-05,0.00023903101100586355,0.0014343559741973877,0.08436319231987
19950,2.7907872208743356e-05,6.085849236114882e-05,0.00013618486991617829,0.0010966778500005603,0.00019267686002422124,0.0007039436022751033,0.003720436943694949,0.09365486353635788
19960,2.865082751668524e-05,5.8979057939723134e-05,0.00011822162923635915,0.0009702864335849881,0.00010845869837794453,0.00043915127753280103,0.0028126572724431753,0.08131063729524612
19970,2.7555423002922907e-05,5.742314533563331e-05,0.00013545095862355083,0.0012308225268498063,0.00011574395466595888,0.0005958447000011802,0.003086721058934927,0.08655665069818497
19980,2.6516236175666563e-05,5.224907727097161e-05,0.00012624281225726008,0.0011192155070602894,8.652137330500409e-05,0.0003555549483280629,0.0023886102717369795,0.07900239527225494
19990,2.1303507310221903e-05,5.105610762257129e-05,0.00010755129915196449,0.0007410690886899829,0.00011092576460214332,0.0003936341672670096,0.002197007182985544,0.0661538764834404


==> default_100bps_2cds_training_is15.csv <==
x,5e2,1e3,2e3,5e3,1e4,3e4,1e5,1e6
0,35.123451232910156,69.97102355957031,139.66616821289062,348.7516174316406,697.2273559570312,2091.13037109375,6969.79052734375,69695.421875
10,23.479740142822266,46.61518478393555,93.26144409179688,232.90179443359375,465.55438232421875,1395.4208984375,4650.01611328125,46649.33984375
20,10.17699146270752,20.098539352416992,39.96320724487305,99.46347045898438,198.6973419189453,596.1920166015625,1986.21337890625,19872.533203125
30,22.495351791381836,43.50551223754883,90.17159271240234,222.1714324951172,444.3258056640625,1338.2833251953125,4481.44482421875,44644.0234375
40,14.644722938537598,28.623966217041016,58.27743148803711,143.15536499023438,285.9561767578125,857.254150390625,2898.4736328125,28316.91796875
50,28.424198150634766,57.444278717041016,115.17240142822266,281.3624572753906,555.4073486328125,1695.668701171875,5751.2373046875,56777.5
60,68.27422332763672,134.85983276367188,262.7154235839844,664.4423217773438,1323.1376953125,4004.75537109375,13110.7294921875,130035.7578125
70,26.144495010375977,50.666969299316406,104.13172149658203,253.79153442382812,508.27349853515625,1503.9107666015625,5278.7666015625,51817.69921875
80,34.436824798583984,71.12696075439453,142.2352294921875,362.9335632324219,729.8695068359375,2220.09521484375,6799.89453125,69681.28125
90,12.362234115600586,23.312358856201172,50.92757034301758,122.25253295898438,241.23208618164062,714.7479248046875,2412.641845703125,22658.181640625
100,15.970623970031738,33.97502899169922,62.51726150512695,158.8785858154297,306.8228454589844,908.6959228515625,3137.924560546875,31489.80859375
110,8.417728424072266,17.29478645324707,33.12567138671875,87.80570983886719,172.1837615966797,505.49957275390625,1664.5040283203125,16831.224609375
120,6.100250244140625,12.064663887023926,23.271957397460938,59.59090805053711,119.21675109863281,355.3498840332031,1157.4356689453125,11698.0576171875
130,18.398895263671875,37.42429733276367,74.43730163574219,189.75982666015625,372.5672302246094,1094.1055908203125,3683.58740234375,35213.1640625
140,10.001569747924805,20.09528350830078,41.26865768432617,101.66705322265625,206.1153564453125,561.01318359375,1926.352783203125,18370.876953125
150,6.11685848236084,12.198250770568848,24.3970947265625,63.0224723815918,120.81449127197266,371.953857421875,1241.4801025390625,11814.0849609375
160,8.054549217224121,14.99764633178711,29.518905639648438,74.93032836914062,142.20565795898438,447.536865234375,1536.9407958984375,14159.8232421875
170,5.174343109130859,10.316689491271973,19.626157760620117,51.20417785644531,100.8719711303711,298.2205505371094,988.6109008789062,9816.0361328125
180,4.85099458694458,9.855496406555176,18.6226863861084,48.37234878540039,96.58946990966797,282.5261535644531,949.5676879882812,9416.212890625
190,8.883426666259766,18.41011619567871,34.93194580078125,90.37377166748047,169.83743286132812,463.8221435546875,1761.54052734375,15962.72265625
200,7.9838762283325195,16.024700164794922,30.83746337890625,77.51779174804688,156.2783966064453,453.22210693359375,1578.39306640625,15545.1259765625
210,11.875579833984375,33.23816680908203,51.971580505371094,163.988037109375,239.12338256835938,757.9078369140625,2604.846923828125,26328.376953125
220,6.639890670776367,13.301656723022461,24.587038040161133,60.84049987792969,130.99899291992188,396.2375793457031,1210.728271484375,11287.9658203125
230,7.680893898010254,15.983404159545898,30.296838760375977,74.08244323730469,138.77638244628906,415.8970947265625,1564.228759765625,13276.8642578125
240,3.7425591945648193,7.909438610076904,14.697090148925781,39.222145080566406,77.23673248291016,220.84909057617188,716.3825073242188,7373.4033203125
250,3.7882583141326904,8.20470142364502,14.764245986938477,38.99448013305664,77.42691040039062,221.32821655273438,724.9061889648438,7212.6337890625
260,7.778191089630127,16.9809627532959,30.434078216552734,80.42678833007812,160.41482543945312,487.11260986328125,1520.6876220703125,15786.88671875
270,3.3238167762756348,7.270405292510986,12.862985610961914,34.00960159301758,67.46671295166016,194.43609619140625,642.8191528320312,6355.25634765625
280,7.5038018226623535,14.923483848571777,25.62395668029785,63.86800003051758,166.44134521484375,389.1986083984375,1444.55615234375,12718.9365234375
290,8.873476028442383,18.148714065551758,39.42987823486328,97.90167236328125,199.5102996826172,628.440185546875,2034.8836669921875,19713.8203125
300,4.2819294929504395,9.302938461303711,15.984981536865234,42.0068244934082,78.78034973144531,252.52835083007812,824.7164916992188,7852.64892578125
310,3.3879282474517822,7.901927471160889,13.123538970947266,33.22966766357422,66.99163055419922,209.3241729736328,682.0203857421875,6311.21923828125
320,3.2549004554748535,7.807589054107666,12.848800659179688,35.91267776489258,74.97529602050781,208.60244750976562,676.9153442382812,6218.43115234375
330,5.299768447875977,11.283117294311523,19.727230072021484,55.414276123046875,111.4751968383789,315.7259216308594,959.1541748046875,10907.306640625
340,2.680494546890259,6.415896415710449,10.514472961425781,28.651212692260742,56.09735870361328,160.85211181640625,518.2953491210938,5110.90234375
350,8.306722640991211,21.423206329345703,24.583412170410156,78.02906036376953,135.38693237304688,485.2470703125,1258.775634765625,13116.9150390625
360,4.724749565124512,10.32785415649414,18.29580307006836,50.30350112915039,99.40058135986328,289.10711669921875,918.9208374023438,9138.0654296875
370,6.815264701843262,18.0168399810791,30.81471824645996,83.13655090332031,158.2561492919922,477.4563293457031,1588.1190185546875,13609.7529296875
380,2.9547317028045654,7.12399959564209,12.233465194702148,31.387914657592773,68.8380355834961,181.60568237304688,563.9566040039062,5865.7275390625
390,6.630606174468994,15.347678184509277,22.52684211730957,79.09966278076172,150.53851318359375,421.5969543457031,1258.0517578125,11123.9775390625
400,2.190364360809326,5.176208972930908,8.47357177734375,25.114925384521484,46.8765869140625,133.90762329101562,423.55804443359375,4173.0087890625
410,2.166461944580078,4.885689735412598,8.154190063476562,21.772809982299805,43.447669982910156,126.44720458984375,406.25238037109375,4041.88671875
420,1.9677214622497559,4.220910549163818,7.449886322021484,19.52752685546875,40.78767013549805,117.88060760498047,372.92803955078125,3577.690673828125
430,4.727472305297852,11.391674995422363,18.905134201049805,53.90556335449219,111.47674560546875,323.3379821777344,977.8102416992188,9177.7939453125
440,1.8982774019241333,4.3334126472473145,7.527083873748779,19.92803382873535,37.00304412841797,107.40404510498047,379.7597351074219,3675.873779296875
450,1.7929539680480957,4.2913737297058105,7.206736087799072,19.398208618164062,38.74192810058594,117.68265533447266,367.6981506347656,3466.861328125
460,4.544777870178223,10.422308921813965,14.737138748168945,50.05354309082031,93.03439331054688,270.5765686035156,883.6935424804688,9444.9658203125
470,3.2053587436676025,7.801450252532959,14.632932662963867,34.70538330078125,70.74825286865234,200.5435791015625,672.8720092773438,6345.8486328125
480,2.2936222553253174,5.550683975219727,8.691244125366211,24.19176483154297,44.797054290771484,128.26866149902344,421.5254821777344,4364.498046875
490,3.168503522872925,6.661822319030762,12.038557052612305,32.59402847290039,61.71385955810547,202.90609741210938,587.8013305664062,5847.37841796875
500,1.5671055316925049,3.688821315765381,5.921963691711426,16.736427307128906,35.14570617675781,111.6199722290039,344.4595642089844,2775.14599609375
510,2.3488991260528564,5.495985507965088,8.54194450378418,23.24070930480957,44.24935531616211,147.47903442382812,385.4605407714844,5016.04345703125
520,3.9524450302124023,7.78094482421875,12.493186950683594,38.61038589477539,79.49903106689453,199.03883361816406,761.1071166992188,7223.85791015625
530,1.2738432884216309,2.9443626403808594,4.676219940185547,12.701192855834961,24.415212631225586,76.18563842773438,257.8367919921875,2280.82861328125
540,2.090815544128418,5.00117301940918,7.961523056030273,21.034896850585938,44.79774856567383,143.07215881347656,442.8925476074219,4272.16748046875
550,1.5609182119369507,2.9987573623657227,5.6844282150268555,17.148359298706055,29.273042678833008,81.32611846923828,352.8338928222656,2930.0009765625
560,2.546159505844116,5.33861780166626,8.370692253112793,25.62129020690918,40.43392562866211,122.90926361083984,419.8284912109375,3988.3330078125
570,1.7203881740570068,2.92879056930542,5.389395236968994,15.487089157104492,31.673500061035156,76.53328704833984,296.5714416503906,2986.467529296875
580,2.2941722869873047,4.557517051696777,8.58980655670166,23.50484848022461,48.8590202331543,139.87411499023438,422.36798095703125,4767.025390625
590,3.0638294219970703,7.59682559967041,11.354507446289062,33.40240478515625,57.12963104248047,191.45416259765625,621.9783935546875,5923.65673828125
600,4.135035991668701,9.587310791015625,14.085367202758789,43.31492614746094,87.46527862548828,248.3799285888672,972.9830322265625,7716.82421875
610,3.000136375427246,7.6556396484375,11.315356254577637,35.227455139160156,53.008419036865234,217.30894470214844,630.1421508789062,5970.64404296875
620,0.7946293950080872,1.8132154941558838,2.7902028560638428,8.658499717712402,15.235382080078125,50.18400955200195,171.78208923339844,1506.3299560546875
630,0.8223499655723572,1.9135522842407227,3.4103331565856934,9.751494407653809,18.146610260009766,57.2786750793457,184.16685485839844,1598.706787109375
640,0.8556782603263855,1.9398784637451172,2.986116886138916,9.708268165588379,15.417396545410156,53.067928314208984,173.16722106933594,1614.2144775390625
650,3.201641321182251,8.62629222869873,13.314388275146484,41.74687576293945,84.72882843017578,224.18495178222656,805.499755859375,7120.2802734375
660,2.4523892402648926,5.365286350250244,8.546948432922363,25.097515106201172,51.36192321777344,151.51329040527344,469.26043701171875,5001.5068359375
670,1.1809346675872803,2.4305551052093506,4.0595598220825195,12.517378807067871,23.021135330200195,82.59326934814453,227.58114624023438,2097.734375
680,8.335814476013184,16.596412658691406,27.403404235839844,75.30401611328125,161.69847106933594,508.95623779296875,1590.2216796875,15662.8486328125
690,1.539413571357727,3.187922239303589,5.805853366851807,14.178577423095703,26.91298484802246,118.60831451416016,327.9244689941406,2900.932861328125
700,2.1905622482299805,4.77228307723999,8.034537315368652,23.17749786376953,48.13852310180664,140.2867889404297,536.407958984375,4411.978515625
710,0.7611886858940125,1.788647174835205,2.750523090362549,9.024869918823242,15.193971633911133,47.2022590637207,169.02427673339844,1547.34716796875
720,0.9430704712867737,2.987372875213623,5.186269283294678,14.752915382385254,22.27083969116211,108.11567687988281,209.1523895263672,2386.102294921875
730,0.8030532002449036,1.8568265438079834,2.9225735664367676,8.212113380432129,15.154667854309082,54.39857482910156,175.18894958496094,1482.8812255859375
740,0.9558575749397278,2.5735816955566406,4.039970397949219,10.165573120117188,19.650421142578125,72.28377532958984,209.29727172851562,1870.7076416015625
750,0.6714303493499756,1.6614961624145508,3.3856658935546875,9.25466251373291,17.800378799438477,53.71495056152344,158.8109588623047,1691.7945556640625
760,0.8714780211448669,1.990848183631897,2.848695993423462,8.903725624084473,16.000713348388672,58.16294479370117,184.07798767089844,1624.8839111328125
770,1.3664684295654297,3.1505417823791504,4.477417469024658,14.540398597717285,24.368257522583008,81.0849380493164,287.4351806640625,2058.1181640625
780,0.6889418959617615,1.4805186986923218,2.2488667964935303,6.989111423492432,13.042984008789062,43.0349235534668,154.6292266845703,1220.56591796875
790,1.2009073495864868,2.6539337635040283,4.668243408203125,10.926448822021484,23.60184669494629,89.3370132446289,300.5658874511719,2307.0361328125
800,1.0383319854736328,2.62693190574646,3.748412609100342,10.518038749694824,16.760000228881836,68.42713928222656,211.08204650878906,1990.2109375
810,0.6030170917510986,1.4223634004592896,2.022797107696533,5.721631050109863,10.669991493225098,42.349853515625,130.13735961914062,1152.6083984375
820,1.719679832458496,4.487734317779541,8.590596199035645,20.57677459716797,34.983787536621094,145.29763793945312,425.9470520019531,4198.14453125
830,0.6448909044265747,1.5198071002960205,2.755358934402466,6.428768634796143,11.314220428466797,42.4748420715332,167.7222442626953,1240.765380859375
840,0.6156808137893677,1.9661240577697754,2.527862548828125,6.632880210876465,15.254738807678223,51.63134002685547,166.1017303466797,1457.600830078125
850,1.147086501121521,2.6685678958892822,4.039849281311035,12.790708541870117,19.182008743286133,75.26041412353516,270.4013671875,2101.37158203125
860,1.2772687673568726,3.042271852493286,4.248746871948242,12.980462074279785,23.923023223876953,73.26334381103516,275.63641357421875,2401.37158203125
870,1.5777753591537476,4.100709438323975,6.89557409286499,18.112825393676758,41.27091598510742,126.31144714355469,341.2642822265625,3527.616943359375
880,0.36749255657196045,0.7743610739707947,1.1856377124786377,3.310633897781372,6.339322090148926,21.73078727722168,70.34147644042969,624.1019897460938
890,0.3656880259513855,0.8145558834075928,1.2536346912384033,3.489006757736206,6.3908209800720215,22.565658569335938,70.63177490234375,629.9329223632812
900,1.0858122110366821,2.4590904712677,3.8881731033325195,11.131953239440918,22.208173751831055,70.37480163574219,216.4888458251953,1980.052001953125
910,0.33578014373779297,0.7544334530830383,1.1247745752334595,3.2089362144470215,5.93368673324585,21.139490127563477,64.92633819580078,582.8759155273438
920,1.7372989654541016,2.6033246517181396,4.627065181732178,13.19687271118164,23.36211585998535,81.26274871826172,252.5767059326172,2367.68896484375
930,0.6566265225410461,1.1154210567474365,1.8744910955429077,5.608656406402588,11.584908485412598,32.42888641357422,114.4190444946289,822.1834106445312
940,0.6675790548324585,1.4412153959274292,2.468362808227539,6.094875335693359,12.344514846801758,45.15636444091797,148.23220825195312,1283.507568359375
950,0.9714447855949402,2.319826602935791,3.9314255714416504,10.554496765136719,23.24101448059082,69.49267578125,212.84005737304688,1976.1324462890625
960,0.7171480655670166,1.8954542875289917,2.9208343029022217,8.45241928100586,13.110139846801758,59.55147933959961,164.16714477539062,1639.0035400390625
970,0.5941935181617737,1.4083465337753296,1.9510250091552734,6.217967987060547,10.627161026000977,46.140235900878906,121.5934066772461,1255.058837890625
980,0.32594504952430725,0.7524745464324951,1.1320937871932983,2.9134488105773926,5.999517440795898,18.817249298095703,65.680419921875,573.3711547851562
990,0.6823394298553467,1.7242861986160278,2.613677978515625,6.957472801208496,18.507057189941406,53.03487014770508,125.24261474609375,1203.2677001953125
1000,0.26958614587783813,0.5810965895652771,0.8084487318992615,2.535534620285034,4.470824718475342,14.81656265258789,52.97373962402344,447.2889099121094
1010,0.2553303837776184,0.534213662147522,0.7697502970695496,2.2504160404205322,4.388541221618652,13.933309555053711,50.306121826171875,406.4125061035156
1020,0.3706071078777313,0.8069851994514465,1.2090908288955688,3.5649349689483643,6.699990749359131,25.102439880371094,75.37628173828125,663.21826171875
1030,0.8491965532302856,1.8403507471084595,2.6920011043548584,7.370314598083496,18.093339920043945,51.23167037963867,161.30931091308594,1630.924072265625
1040,0.3879777491092682,1.0539584159851074,1.5834358930587769,4.7938551902771,9.901211738586426,28.901662826538086,92.38616943359375,895.16845703125
1050,0.5680826902389526,1.4262537956237793,2.0719711780548096,6.212774753570557,10.344284057617188,42.111839294433594,136.01202392578125,1204.781494140625
1060,0.27806076407432556,0.6186361312866211,0.8633916974067688,2.808772563934326,5.011672019958496,15.805041313171387,53.89199447631836,459.9730224609375
1070,1.255024790763855,3.0507068634033203,4.343923091888428,9.348390579223633,21.510498046875,81.92398071289062,296.4446105957031,2174.462646484375
1080,0.22748075425624847,0.5375626087188721,0.7338759899139404,2.123361349105835,3.8150410652160645,16.698083877563477,44.17251205444336,406.1733703613281
1090,0.31742802262306213,0.7955333590507507,1.3048856258392334,2.984395980834961,5.961431980133057,21.040990829467773,70.80538940429688,678.695068359375
1100,0.45944538712501526,1.1003886461257935,1.6095365285873413,4.786742210388184,9.438580513000488,31.763465881347656,116.177490234375,1018.8851928710938
1110,0.17391616106033325,0.4029181897640228,0.5257722735404968,1.5835343599319458,2.9017257690429688,9.956550598144531,34.888675689697266,291.61187744140625
1120,0.16413536667823792,0.3839357793331146,0.4977608621120453,1.4858773946762085,2.731926202774048,9.343842506408691,32.195499420166016,281.17327880859375
1130,0.9894331693649292,2.181149482727051,3.3451478481292725,8.633749961853027,15.652875900268555,66.18629455566406,186.53900146484375,1630.5374755859375
1140,1.1826339960098267,2.6122360229492188,3.8176727294921875,12.046945571899414,19.974712371826172,82.15155792236328,259.2022705078125,2714.466552734375
1150,0.20328132808208466,0.4986582398414612,0.7141867876052856,1.983379602432251,3.6818184852600098,13.23486328125,43.76475524902344,364.752197265625
1160,0.25242528319358826,0.5270221829414368,0.836172342300415,3.122267723083496,5.063597202301025,23.68466567993164,62.65578079223633,570.6397094726562
1170,0.17112824320793152,0.34469953179359436,0.4876317083835602,1.535759449005127,2.614882469177246,9.191803932189941,30.147430419921875,262.8072509765625
1180,0.13318733870983124,0.32423922419548035,0.4215059280395508,1.2025423049926758,2.287925958633423,8.158698081970215,26.950754165649414,234.21519470214844
1190,0.4623097777366638,0.8642874360084534,1.7247021198272705,4.432919502258301,7.397513389587402,35.112266540527344,104.4431381225586,796.9307861328125
1200,0.14339397847652435,0.38584816455841064,0.4483019709587097,1.63901948928833,2.922095775604248,9.65011978149414,37.84678268432617,333.99786376953125
1210,0.1680913120508194,0.34530338644981384,0.5492925643920898,1.6461541652679443,2.6834142208099365,10.509675979614258,31.624881744384766,290.6339416503906
1220,0.24510668218135834,0.49648207426071167,0.9551207423210144,2.227760076522827,4.697025775909424,17.035581588745117,52.199554443359375,435.703369140625
1230,0.40973687171936035,1.086344599723816,1.4647170305252075,5.832334041595459,10.692828178405762,32.08662414550781,114.63602447509766,860.418701171875
1240,0.1264621466398239,0.29555198550224304,0.40394043922424316,1.145742416381836,2.148155450820923,7.410094738006592,25.919925689697266,206.54881286621094
1250,0.20055443048477173,0.5384766459465027,0.7246658205986023,2.0442280769348145,5.09053373336792,14.808687210083008,43.783138275146484,406.9295654296875
1260,0.12431629747152328,0.30973386764526367,0.5291460156440735,1.3665916919708252,2.7146153450012207,9.625800132751465,31.769922256469727,276.385498046875
1270,0.28760841488838196,0.6611279249191284,1.0529083013534546,2.341609477996826,4.806281089782715,16.64215087890625,58.28985595703125,532.1008911132812
1280,0.09615776687860489,0.22082585096359253,0.2811056673526764,0.8573340177536011,1.6455004215240479,5.568456649780273,18.48579216003418,165.1138458251953
1290,0.48371273279190063,1.1904401779174805,1.3321372270584106,5.134829998016357,9.947013854980469,31.33824920654297,106.14546203613281,1092.489501953125
1300,0.15638461709022522,0.29654380679130554,0.33086830377578735,1.3884291648864746,3.674367904663086,9.669520378112793,28.156696319580078,280.5979919433594
1310,0.13904623687267303,0.2945330739021301,0.41013479232788086,1.2964787483215332,2.4983556270599365,7.90796422958374,27.359188079833984,227.28207397460938
1320,0.14585165679454803,0.394387423992157,0.45440196990966797,1.4301936626434326,3.3254098892211914,8.617605209350586,30.38213539123535,282.25616455078125
1330,0.09550019353628159,0.20446394383907318,0.2708088755607605,0.842025876045227,1.6094813346862793,5.192420959472656,17.36260223388672,157.5673370361328
1340,0.0987481027841568,0.20669090747833252,0.27536284923553467,0.8386582136154175,1.499477505683899,5.212930202484131,18.40911102294922,149.79080200195312
1350,0.11305445432662964,0.18578466773033142,0.4118938446044922,0.8235583305358887,1.419553279876709,5.64901065826416,18.540903091430664,136.6658477783203
1360,0.1523168683052063,0.3531392812728882,0.4445439875125885,1.6135040521621704,2.5704329013824463,9.107426643371582,36.37763977050781,273.98187255859375
1370,0.12510165572166443,0.2755439877510071,0.3440819978713989,1.2858943939208984,2.2323732376098633,8.184511184692383,25.5637264251709,198.74453735351562
1380,0.0803377702832222,0.17795872688293457,0.20855927467346191,0.7101148962974548,1.3946547508239746,4.299712657928467,16.39339828491211,132.7060089111328
1390,0.1139545738697052,0.29919829964637756,0.26266443729400635,0.9945434927940369,2.4609241485595703,7.574164390563965,24.463998794555664,238.93951416015625
1400,0.3679845631122589,0.9391092658042908,1.3616737127304077,4.511323928833008,8.07861328125,27.427732467651367,97.56560516357422,925.6786499023438
1410,0.0765388235449791,0.1669704169034958,0.2737106680870056,0.6455055475234985,1.1652878522872925,4.272389888763428,13.368745803833008,119.40447235107422
1420,0.08612783998250961,0.24988804757595062,0.18829861283302307,0.7222954630851746,1.115195631980896,4.503571033477783,15.173519134521484,113.90078735351562
1430,0.06424248963594437,0.18126334249973297,0.16791889071464539,0.6517826914787292,1.162412405014038,4.373066425323486,14.164105415344238,143.67877197265625
1440,0.20916737616062164,0.45255905389785767,0.5898665189743042,2.1553971767425537,3.3258683681488037,12.879859924316406,45.16667175292969,423.0399169921875
1450,0.059166405349969864,0.13456927239894867,0.18016551434993744,0.4886685311794281,0.9849424362182617,3.164543390274048,11.102544784545898,94.18461608886719
1460,0.06171789392828941,0.14750359952449799,0.20292934775352478,0.4693329334259033,1.0423890352249146,3.147000789642334,10.680932998657227,100.91845703125
1470,0.15302810072898865,0.37653398513793945,0.44002649188041687,1.4399011135101318,2.576977252960205,8.743932723999023,30.089134216308594,304.3018493652344
1480,0.22297941148281097,0.6036197543144226,0.5261265635490417,2.450117588043213,3.461358070373535,12.227439880371094,43.93189239501953,378.77337646484375
1490,0.05736841261386871,0.13727296888828278,0.16655795276165009,0.5303549766540527,0.9540084004402161,3.1092960834503174,11.326801300048828,98.92279052734375
1500,0.05143805965781212,0.11765027791261673,0.1646410971879959,0.4202418327331543,0.9115610718727112,2.884749174118042,9.295738220214844,92.03091430664062
1510,0.04649946838617325,0.10187576711177826,0.12302000820636749,0.36498183012008667,0.7586085796356201,2.281707763671875,8.139657020568848,71.25028991699219
1520,0.06515207141637802,0.16117413341999054,0.20489777624607086,0.5502734184265137,1.3622124195098877,4.000837326049805,12.440887451171875,130.44180297851562
1530,0.056013211607933044,0.12494730949401855,0.16649386286735535,0.5043288469314575,0.9719892144203186,3.053377866744995,11.325530052185059,96.10115814208984
1540,0.05237339437007904,0.11156224459409714,0.16739599406719208,0.41339775919914246,0.7995781898498535,2.857532024383545,10.11669635772705,85.00630950927734
1550,0.0440446101129055,0.09422151744365692,0.118368960916996,0.337364137172699,0.7083804607391357,2.191385507583618,7.926391124725342,67.34221649169922
1560,0.05011237785220146,0.16110418736934662,0.16674666106700897,0.326823890209198,0.6622039675712585,2.139869213104248,10.33060359954834,67.00199127197266
1570,0.054010774940252304,0.11452688276767731,0.14763018488883972,0.42410993576049805,0.9068881869316101,2.8853933811187744,9.220768928527832,87.49966430664062
1580,0.04014292731881142,0.08934210985898972,0.11287005245685577,0.3383850157260895,0.6835765242576599,2.190176010131836,7.717950344085693,64.85124969482422
1590,0.1258639395236969,0.2986561059951782,0.34447115659713745,1.0670303106307983,1.8293123245239258,7.944791316986084,24.59951400756836,211.900634765625
1600,0.05468026548624039,0.13049453496932983,0.16057564318180084,0.43008506298065186,0.9327980875968933,2.9819443225860596,13.1029691696167,110.85689544677734
1610,0.046632472425699234,0.09926261007785797,0.13894614577293396,0.3806213438510895,0.744249701499939,2.394007444381714,8.509224891662598,81.59339904785156
1620,0.15704211592674255,0.4798882007598877,0.4601278305053711,1.3004721403121948,1.772910475730896,6.899311542510986,27.0001220703125,272.2214660644531
1630,0.06857748329639435,0.1888003796339035,0.26923808455467224,0.5165730118751526,1.4932233095169067,3.1844472885131836,10.612540245056152,116.02105712890625
1640,0.04717228561639786,0.10456882417201996,0.14587825536727905,0.4047946631908417,0.8233250975608826,2.614013433456421,9.348374366760254,95.90596771240234
1650,0.031164949759840965,0.06356242299079895,0.09293382614850998,0.24178819358348846,0.5304902791976929,1.6658376455307007,6.149936676025391,53.28426742553711
1660,0.02979249320924282,0.06316698342561722,0.09078940004110336,0.2523471415042877,0.4792833924293518,1.5904295444488525,5.407227993011475,48.990875244140625
1670,0.04036131501197815,0.09515433013439178,0.23435671627521515,0.3991159200668335,0.963556706905365,2.6831717491149902,10.280692100524902,94.87718200683594
1680,0.02745671384036541,0.05861109867691994,0.0812973827123642,0.21931970119476318,0.4694853723049164,1.367398738861084,5.137595176696777,45.33454132080078
1690,0.05193331092596054,0.12131781131029129,0.15093642473220825,0.5157502293586731,0.8934293389320374,3.27876615524292,13.273356437683105,109.01950073242188
1700,0.049965523183345795,0.13638511300086975,0.17265205085277557,0.6447646617889404,1.1957982778549194,3.4539403915405273,13.591135025024414,117.14717102050781
1710,0.058231402188539505,0.12840095162391663,0.17846131324768066,0.5465893745422363,1.0734927654266357,3.4295883178710938,14.785561561584473,111.71438598632812
1720,0.03747875243425369,0.0751972422003746,0.10951036214828491,0.3110252022743225,0.6202009320259094,2.000676155090332,7.328553199768066,68.06641387939453
1730,0.030459865927696228,0.0663539320230484,0.09431015700101852,0.2617129981517792,0.486542284488678,1.52816641330719,6.70163106918335,56.763221740722656
1740,0.03206295520067215,0.06996596604585648,0.10607268661260605,0.30833330750465393,0.5937160849571228,1.8605711460113525,7.190662860870361,68.64566040039062
1750,0.034094151109457016,0.0639534667134285,0.10257593542337418,0.27963653206825256,0.6770514845848083,1.79683256149292,7.108259677886963,70.06301879882812
1760,0.02636578306555748,0.05540941283106804,0.08806070685386658,0.2254982739686966,0.46416279673576355,1.3971619606018066,5.53156042098999,43.24040603637695
1770,0.03292771428823471,0.0994490310549736,0.13687822222709656,0.4248046875,0.9959102272987366,2.386225461959839,8.807305335998535,100.6205825805664
1780,0.022578226402401924,0.050429414957761765,0.07101216167211533,0.19875602424144745,0.3869209587574005,1.1753853559494019,4.674680233001709,39.63832092285156
1790,0.031153041869401932,0.08390412479639053,0.1194864809513092,0.3538323938846588,0.6782299280166626,2.1992132663726807,8.401810646057129,85.99862670898438
1800,0.020089726895093918,0.04385976493358612,0.05987686291337013,0.16852372884750366,0.32594287395477295,0.9399660229682922,3.9261884689331055,32.981346130371094
1810,0.02929007075726986,0.07002144306898117,0.0896189734339714,0.287828654050827,0.560410737991333,1.5231034755706787,5.833841800689697,56.3554801940918
1820,0.02212246134877205,0.049475379288196564,0.0704619288444519,0.17961426079273224,0.39666274189949036,1.2769957780838013,5.641335487365723,39.635414123535156
1830,0.035928383469581604,0.10641448944807053,0.14450572431087494,0.6164213418960571,1.0446470975875854,2.8378000259399414,13.289196014404297,95.78850555419922
1840,0.024101076647639275,0.05859549716114998,0.08158121258020401,0.22858592867851257,0.4458712339401245,1.4386906623840332,5.224489688873291,49.78791046142578
1850,0.031168309971690178,0.08544731885194778,0.10316517949104309,0.4037114381790161,0.8357625603675842,1.9558358192443848,12.049337387084961,66.692138671875
1860,0.057454269379377365,0.12067457288503647,0.1925838142633438,0.4625784456729889,1.0474146604537964,3.4153900146484375,15.122160911560059,165.248779296875
1870,0.03233444318175316,0.07603440433740616,0.11505869030952454,0.3132723569869995,0.6246967911720276,1.8837835788726807,8.945307731628418,70.39457702636719
1880,0.040708307176828384,0.13380759954452515,0.20882070064544678,0.6828640103340149,1.3229002952575684,3.97411847114563,16.908720016479492,145.01507568359375
1890,0.01329811941832304,0.03547762334346771,0.04977421462535858,0.12572741508483887,0.2577156126499176,0.7820421457290649,3.780618667602539,27.482559204101562
1900,0.012939478270709515,0.03254309296607971,0.04559021815657616,0.12292394787073135,0.254172682762146,0.6879726052284241,3.423387289047241,25.834047317504883
1910,0.013033879920840263,0.031687356531620026,0.043897759169340134,0.11360330879688263,0.24462325870990753,0.6348145008087158,3.371750831604004,25.319974899291992
1920,0.01890372298657894,0.04799763858318329,0.06858600676059723,0.21348080039024353,0.41391077637672424,1.118709921836853,6.047071933746338,42.627254486083984
1930,0.010847989469766617,0.030573571100831032,0.04741642251610756,0.126097172498703,0.27902165055274963,0.8730209469795227,2.8691248893737793,28.50659942626953
1940,0.011822729371488094,0.030318159610033035,0.04807491600513458,0.1104949563741684,0.24356146156787872,0.6586009860038757,3.1843783855438232,26.96839714050293
1950,0.009056351147592068,0.023292776197195053,0.036573369055986404,0.08336496353149414,0.17541202902793884,0.47925275564193726,2.378345489501953,18.63333511352539
1960,0.015084570273756981,0.035363391041755676,0.05298476293683052,0.1415632665157318,0.27724334597587585,0.8196403384208679,3.833789587020874,31.952392578125
1970,0.008394514210522175,0.02252337336540222,0.035337455570697784,0.0785994604229927,0.1698693484067917,0.4305102229118347,2.248814344406128,18.51188087463379
1980,0.011781802400946617,0.03934330865740776,0.0591379813849926,0.14294108748435974,0.36993736028671265,0.8174265623092651,5.239032745361328,40.72507858276367
1990,0.008544620126485825,0.02694719284772873,0.04355588182806969,0.1282554566860199,0.21705663204193115,0.6299207210540771,3.9519522190093994,23.539491653442383
2000,0.006835034117102623,0.021845512092113495,0.03393593803048134,0.07332353293895721,0.16851314902305603,0.39937835931777954,2.2693073749542236,18.0462703704834
2010,0.006510763429105282,0.019528374075889587,0.028566930443048477,0.06882914155721664,0.14266136288642883,0.32455459237098694,2.1034252643585205,15.433883666992188
2020,0.014097331091761589,0.052809979766607285,0.10487683862447739,0.29034432768821716,0.5710951685905457,1.6074423789978027,10.100587844848633,62.9426383972168
2030,0.009266847744584084,0.030881419777870178,0.048366740345954895,0.13861402869224548,0.2556901276111603,0.6260953545570374,4.832062244415283,33.75522994995117
2040,0.017178814858198166,0.07141156494617462,0.09533913433551788,0.32651323080062866,0.7771000266075134,1.530778169631958,9.677005767822266,103.1945571899414
2050,0.006164845544844866,0.021075531840324402,0.030278280377388,0.07952217012643814,0.17116409540176392,0.36098092794418335,2.3899295330047607,18.8800106048584
2060,0.012802114710211754,0.07196874171495438,0.09098635613918304,0.33935925364494324,0.8235516548156738,1.4942898750305176,9.519771575927734,95.80091094970703
2070,0.005993386264890432,0.02453257143497467,0.03194192051887512,0.10022705793380737,0.21899302303791046,0.3793444335460663,3.459481716156006,24.315181732177734
2080,0.007002607453614473,0.04233040288090706,0.0572991669178009,0.18196798861026764,0.3800686299800873,0.7306495308876038,6.483160972595215,46.55080795288086
2090,0.014941440895199776,0.06716978549957275,0.08917319774627686,0.29188036918640137,0.4468241333961487,1.1934806108474731,11.660901069641113,71.39579772949219
2100,0.010019746609032154,0.05593976005911827,0.06229962781071663,0.2101496160030365,0.36044958233833313,0.6692296266555786,6.909341812133789,55.47451400756836
2110,0.004918343853205442,0.02377375029027462,0.0291318167001009,0.0928344801068306,0.20960678160190582,0.3171254098415375,2.7739243507385254,25.324373245239258
2120,0.005441761109977961,0.020109748467803,0.024868400767445564,0.0907418355345726,0.2000577598810196,0.31079867482185364,3.68448543548584,18.240537643432617
2130,0.004112161695957184,0.018601419404149055,0.022182859480381012,0.0659598857164383,0.16959333419799805,0.23847609758377075,1.9533213376998901,16.16008758544922
2140,0.006974993273615837,0.03849897161126137,0.05129899084568024,0.1862427145242691,0.3553720712661743,0.6888536810874939,6.358852386474609,54.09941864013672
2150,0.004939110949635506,0.018713412806391716,0.02047467976808548,0.08429217338562012,0.15712964534759521,0.2318171262741089,2.4803707599639893,19.941709518432617
2160,0.005635093431919813,0.031919825822114944,0.027485337108373642,0.14070641994476318,0.2065155804157257,0.47298434376716614,1.3488651514053345,23.70803451538086
2170,0.0028709699399769306,0.010880762711167336,0.012656230479478836,0.05188560485839844,0.09033984690904617,0.19557581841945648,2.3909428119659424,9.682175636291504
2180,0.002317349659278989,0.009361975826323032,0.01082104817032814,0.03420319780707359,0.07325444370508194,0.11154378205537796,0.9891039133071899,8.130237579345703
2190,0.002681437414139509,0.011185835115611553,0.011883489787578583,0.05826003849506378,0.09986686706542969,0.1705561727285385,2.1756317615509033,12.004695892333984
2200,0.002577846171334386,0.010739359073340893,0.01020649541169405,0.03955589607357979,0.08238297700881958,0.13229644298553467,1.4300283193588257,9.560108184814453
2210,0.0021355256903916597,0.013509896583855152,0.01989348791539669,0.06885533034801483,0.1446056067943573,0.19296669960021973,2.0757052898406982,16.620391845703125
2220,0.00292069255374372,0.01836393028497696,0.014362122863531113,0.0956331118941307,0.14991667866706848,0.30607497692108154,3.3971500396728516,20.34073829650879
2230,0.001527436077594757,0.006753403693437576,0.006814377382397652,0.025816408917307854,0.055396854877471924,0.06229743734002113,0.627016544342041,5.308174133300781
2240,0.0013720137067139149,0.006348079536110163,0.006093381904065609,0.02438589744269848,0.049101635813713074,0.05327216163277626,0.5436718463897705,4.930779457092285
2250,0.0013482437934726477,0.006290741264820099,0.006252030376344919,0.024417856708168983,0.048198677599430084,0.055556125938892365,0.5593692660331726,4.88714599609375
2260,0.0015739710070192814,0.008578384295105934,0.008966182358562946,0.04130338504910469,0.08187573403120041,0.10763683915138245,1.4063628911972046,9.078216552734375
2270,0.0011122394353151321,0.0056794569827616215,0.005415458232164383,0.025948036462068558,0.04476224631071091,0.06301156431436539,0.9804674983024597,5.544571876525879
2280,0.0012405808083713055,0.006542461458593607,0.007022949401289225,0.03273322805762291,0.054915901273489,0.07429801672697067,0.8727835416793823,6.38961935043335
2290,0.0012156307930126786,0.009317967109382153,0.012548830360174179,0.07252972573041916,0.11935058236122131,0.19529950618743896,2.3945178985595703,13.773138999938965
2300,0.0009393451036885381,0.004923987202346325,0.005319900345057249,0.026852965354919434,0.038212358951568604,0.07693701982498169,0.8581568002700806,5.0024733543396
2310,0.0009853545343503356,0.005475066602230072,0.0063117267563939095,0.029576454311609268,0.06461483240127563,0.07023935765028,0.8012151122093201,7.52790641784668
2320,0.0009587632957845926,0.005348055623471737,0.007299800403416157,0.02666599676012993,0.059370022267103195,0.07658807188272476,0.7478299140930176,5.659474849700928
2330,0.001001921365968883,0.00483428779989481,0.005842793267220259,0.029873529449105263,0.046343740075826645,0.07845465838909149,0.7451627850532532,4.6238627433776855
2340,0.0009168575052171946,0.0065346285700798035,0.007117500063031912,0.04696189612150192,0.12561620771884918,0.12426739186048508,1.1163846254348755,10.918082237243652
2350,0.0007195977377705276,0.003842842997983098,0.00549630681052804,0.02131528966128826,0.036354564130306244,0.0493251197040081,0.5242223143577576,4.750967025756836
2360,0.0006305932765826583,0.002788255224004388,0.0029885289259254932,0.011964716017246246,0.02364215813577175,0.0201877448707819,0.20857229828834534,2.0859456062316895
2370,0.0007341900491155684,0.0035379696637392044,0.004822954069823027,0.018922485411167145,0.046740178018808365,0.03944845870137215,0.3445364534854889,4.1900224685668945
2380,0.0006185001693665981,0.0027036303654313087,0.003055128501728177,0.015031472779810429,0.02562529779970646,0.029325364157557487,0.33969318866729736,2.3974497318267822
2390,0.0006863712333142757,0.0035343321505934,0.004741958808153868,0.018583565950393677,0.042905572801828384,0.0422208197414875,0.4504542946815491,4.110069274902344
2400,0.0005654911510646343,0.002357872435823083,0.002663274761289358,0.01086131390184164,0.035234104841947556,0.01799701154232025,0.18541494011878967,2.253040313720703
2410,0.0004906676476821303,0.0020372543949633837,0.0023181766737252474,0.013446815311908722,0.022519612684845924,0.018445758149027824,0.20217084884643555,1.9767870903015137
2420,0.00047860463382676244,0.001947486074641347,0.0020822363439947367,0.009379876777529716,0.02081681787967682,0.014024141244590282,0.1334114670753479,1.559786319732666
2430,0.000510294281411916,0.002053687581792474,0.0023304386995732784,0.016342269256711006,0.031308528035879135,0.024640165269374847,0.23372137546539307,2.349435567855835
2440,0.0004949175636284053,0.002092162612825632,0.003358847927302122,0.01849798858165741,0.02392074279487133,0.032379668205976486,0.40506038069725037,2.878849744796753
2450,0.00041914224857464433,0.001690683769993484,0.0018356387736275792,0.010977920144796371,0.020854031667113304,0.016244536265730858,0.1802096962928772,1.5693325996398926
2460,0.0004025662783533335,0.001540916389785707,0.001649998826906085,0.008985480293631554,0.022153181955218315,0.011737184599041939,0.10389779508113861,1.5822371244430542
2470,0.0003926577919628471,0.0016819094307720661,0.0020412371959537268,0.01135455071926117,0.03551355004310608,0.020002713426947594,0.2046806961297989,2.2916018962860107
2480,0.0003666503180284053,0.0014114424120634794,0.001397479441948235,0.007081854157149792,0.01750253513455391,0.008670351468026638,0.07791304588317871,1.1453444957733154
2490,0.0009918860159814358,0.003291415749117732,0.0032282155007123947,0.016277993097901344,0.059401120990514755,0.027589431032538414,0.23879264295101166,3.2399446964263916
2500,0.00033988369978033006,0.001269741915166378,0.0012783523416146636,0.007912983186542988,0.01760757341980934,0.008935747668147087,0.08002491295337677,1.1462078094482422
2510,0.00035806745290756226,0.001273430767469108,0.0015224615344777703,0.00918260496109724,0.017751416191458702,0.012989433482289314,0.09164819121360779,1.1985620260238647
2520,0.00034284970024600625,0.001354277366772294,0.001416973420418799,0.008408831432461739,0.02172776870429516,0.012390770018100739,0.10879111289978027,1.544068455696106
2530,0.0003024872567038983,0.0010794746922329068,0.0011025156127288938,0.006184108089655638,0.015387207269668579,0.007029647473245859,0.06296581029891968,0.972434937953949
2540,0.0003078673325944692,0.0010689148912206292,0.0011355818714946508,0.006701419595628977,0.01733321323990822,0.008339967578649521,0.07540009915828705,1.0213122367858887
2550,0.00029312228434719145,0.0010178543161600828,0.0010627323063090444,0.006172094959765673,0.015225226059556007,0.007416439242660999,0.06518615782260895,0.984611451625824
2560,0.0003953343548346311,0.0015198111068457365,0.001959801884368062,0.01523583848029375,0.03194126486778259,0.028643950819969177,0.3284379541873932,2.2634246349334717
2570,0.0005564004532061517,0.0027793790213763714,0.0023517354857176542,0.013944920152425766,0.03305939584970474,0.031760990619659424,0.23988819122314453,3.5579001903533936
2580,0.0002525898744352162,0.0009229442803189158,0.0010233435314148664,0.006077956408262253,0.014473876915872097,0.008124464191496372,0.10042117536067963,0.8917900323867798
2590,0.0002724884543567896,0.0010079166386276484,0.0009546121000312269,0.005459060426801443,0.015749871730804443,0.007900642231106758,0.0693969652056694,1.0143520832061768
2600,0.00025111687136814,0.0009980715112760663,0.0011607302585616708,0.010858024470508099,0.01564665324985981,0.01262353640049696,0.11011765152215958,1.6200013160705566
2610,0.0002368269779253751,0.0008532907231710851,0.0009693267638795078,0.010724631138145924,0.026318596675992012,0.016353527083992958,0.1612926572561264,1.63412344455719
2620,0.0002371418959228322,0.0008034608326852322,0.0008237192523665726,0.005609757732599974,0.01697319932281971,0.006852753460407257,0.0754910483956337,0.8794304728507996
2630,0.0002411130117252469,0.000781755952630192,0.0006539221503771842,0.004200913477689028,0.01253163069486618,0.004326274152845144,0.04043762758374214,0.6758776903152466
2640,0.0002352199371671304,0.0007294928655028343,0.0006514560664072633,0.0036344709806144238,0.014291218481957912,0.004773341119289398,0.039188239723443985,0.7932952046394348
2650,0.00024974424741230905,0.0007179189124144614,0.000641016464214772,0.004351435694843531,0.014744446612894535,0.0066634295508265495,0.057237520813941956,1.0691317319869995
2660,0.00022055309091228992,0.0005936924717389047,0.0005717027233913541,0.0035141727421432734,0.010817475616931915,0.004277578555047512,0.042287081480026245,0.6363521814346313
2670,0.0002397591306362301,0.0006949715898372233,0.0006373521173372865,0.003415693761780858,0.011932887136936188,0.004453929141163826,0.03303898870944977,0.7007337212562561
2680,0.00023650308139622211,0.0008281844202429056,0.000737070688046515,0.0031047414522618055,0.011030669324100018,0.005421775858849287,0.03737296536564827,0.7703041434288025
2690,0.00019940758647862822,0.0004762050521094352,0.0005135200917720795,0.003923737443983555,0.012129267677664757,0.003909850027412176,0.039947204291820526,0.600684404373169
2700,0.000196799126570113,0.0005073189968243241,0.0005871272878721356,0.004256315529346466,0.01194722019135952,0.005472353659570217,0.044713616371154785,0.6672517657279968
2710,0.0002792605955619365,0.0006636609323322773,0.0005539135891012847,0.00343811116181314,0.021095119416713715,0.007014106959104538,0.04260258376598358,1.0453225374221802
2720,0.00019552302546799183,0.00047032328438945115,0.00042733276495710015,0.0026379895862191916,0.010001015849411488,0.0029679888393729925,0.01941041462123394,0.5402892231941223
2730,0.0002528886834625155,0.0006220403593033552,0.0005687435041181743,0.0034388962667435408,0.015732964500784874,0.0064214179292321205,0.049977075308561325,0.9527584314346313
2740,0.00019088431145064533,0.00046450423542410135,0.0005615992704406381,0.005200329702347517,0.01648326963186264,0.005702504888176918,0.07687096297740936,0.7573370337486267
2750,0.00020001764642074704,0.0004193606728222221,0.0003801995189860463,0.002175594912841916,0.009001761674880981,0.002508002333343029,0.015871727839112282,0.500458836555481
2760,0.0002185386256314814,0.0005022822297178209,0.00048043072456493974,0.003775080433115363,0.01652422733604908,0.0052156648598611355,0.04312217980623245,0.9686428308486938
2770,0.0002933235082309693,0.0009414887754246593,0.0010119987418875098,0.005812706891447306,0.021252404898405075,0.011565458960831165,0.08841044455766678,1.4394800662994385
2780,0.0002192100218962878,0.000548224663361907,0.000524231290910393,0.0027478071860969067,0.01396628562361002,0.005866117775440216,0.035786427557468414,0.8665885925292969
2790,0.00021026608010288328,0.0004918177728541195,0.0004212225612718612,0.0020442709792405367,0.01066078431904316,0.0036160422023385763,0.026348372921347618,0.6533797979354858
2800,0.00018796366930473596,0.00038690894143655896,0.00035972040495835245,0.0020136148668825626,0.009886105544865131,0.003327465383335948,0.020194469019770622,0.5657150149345398
2810,0.00019238235836382955,0.00035930052399635315,0.0004122396931052208,0.0022323045413941145,0.008929763920605183,0.0025167232379317284,0.02043377235531807,0.4611878991127014
2820,0.0002523568691685796,0.0005425527924671769,0.0006358299870043993,0.0029865384567528963,0.013932103291153908,0.008429457433521748,0.037345439195632935,0.9731407165527344
2830,0.0004459127376321703,0.000690355955157429,0.0006254574400372803,0.0018091312376782298,0.014803566969931126,0.008375757373869419,0.022893410176038742,0.9270605444908142
2840,0.0001893488661153242,0.0003748703747987747,0.00037317496025934815,0.0018807349260896444,0.008565467782318592,0.003084659343585372,0.018740182742476463,0.5120357871055603
2850,0.0002209412632510066,0.00045440546819008887,0.00037742708809673786,0.0016454409342259169,0.010128469206392765,0.0037491603288799524,0.021358828991651535,0.6065301299095154
2860,0.00021969342196825892,0.00042725206003524363,0.0004185086872894317,0.0018484625034034252,0.009816528297960758,0.0034367216285318136,0.021769806742668152,0.5888466238975525
2870,0.0001810621761251241,0.0003095770953223109,0.00031176296761259437,0.0013998758513480425,0.007017537951469421,0.001854394911788404,0.01066209189593792,0.42334291338920593
2880,0.00020785369270015508,0.00032668851781636477,0.0002911965420935303,0.0013039325131103396,0.007229683920741081,0.0017989521147683263,0.009441385045647621,0.3973882496356964
2890,0.0001647563767619431,0.00027508492348715663,0.00025774110690690577,0.001380888163112104,0.007330894470214844,0.0018395519582554698,0.012901977635920048,0.40508562326431274
2900,0.0002242175687570125,0.0003463852626737207,0.00029630435165017843,0.0014786021783947945,0.008456607349216938,0.002830381505191326,0.014495078474283218,0.4973287284374237
2910,0.00018559313321020454,0.00029496083152480423,0.0002816579944919795,0.0013197154039517045,0.00771904643625021,0.0023834039457142353,0.010294780135154724,0.44664469361305237
2920,0.0002124380844179541,0.0003437506384216249,0.0003475906269159168,0.0016777670243754983,0.009602339006960392,0.0036242958158254623,0.022465141490101814,0.5135796070098877
2930,0.00019626015273388475,0.00033245791564695537,0.00031981561915017664,0.0012948650401085615,0.007186859846115112,0.002482313895598054,0.007987840101122856,0.4172084927558899
2940,0.00016541920194867998,0.0002616728888824582,0.0002551809302531183,0.0010749882785603404,0.007013521622866392,0.0026880833320319653,0.0071993423625826836,0.41712290048599243
2950,0.00016965001123026013,0.00025346671463921666,0.00023797072935849428,0.0010867486707866192,0.0066407546401023865,0.0016220929101109505,0.006991601549088955,0.36693984270095825
2960,0.00023225383483804762,0.00036980502773076296,0.00033922080183401704,0.00166682421695441,0.013931038789451122,0.004715391434729099,0.016978509724140167,0.6040145754814148
2970,0.0002970079076476395,0.0007671045605093241,0.0009444286115467548,0.004922250285744667,0.026272181421518326,0.01488573756068945,0.06625205278396606,1.5485107898712158
2980,0.00017468412988819182,0.00025669223396107554,0.0002412304311292246,0.0010455198353156447,0.006185960955917835,0.001758495345711708,0.006957455072551966,0.34772568941116333
2990,0.00018277627532370389,0.0002601068408694118,0.00024692463921383023,0.0010737125994637609,0.006798760965466499,0.002017999766394496,0.007500675041228533,0.37694546580314636
3000,0.00023416188196279109,0.0004932997399009764,0.0004075203905813396,0.0012677828781306744,0.008161901496350765,0.0033156597055494785,0.008831385523080826,0.41046300530433655
3010,0.00036566052585840225,0.0005426162388175726,0.0005199328297749162,0.002505532931536436,0.02005324512720108,0.009014823473989964,0.037168532609939575,0.9671294689178467
3020,0.00021190567349549383,0.0002977812255267054,0.0003167352988384664,0.0015412007924169302,0.007824162021279335,0.001971416175365448,0.014596564695239067,0.4116552770137787
3030,0.0001689651544438675,0.00023102319391909987,0.0002344478853046894,0.0010249258484691381,0.0052787140011787415,0.001550692948512733,0.007284040562808514,0.3347994089126587
3040,0.0001852191926445812,0.00025942997308447957,0.0002603538450784981,0.00102208461612463,0.007126846816390753,0.005200364626944065,0.011582789942622185,0.5857040882110596
3050,0.000285452842945233,0.00046779023250564933,0.0004455936432350427,0.0023629418574273586,0.019752370193600655,0.010680923238396645,0.03739579766988754,1.227942705154419
3060,0.00016130403673741966,0.0002180535375373438,0.00021361390827223659,0.0007695432868786156,0.0046576992608606815,0.0012546125799417496,0.004485497251152992,0.35074877738952637
3070,0.00016527553088963032,0.0002202819159720093,0.00021377789380494505,0.0007808897644281387,0.004419755656272173,0.0013408680679276586,0.004798360634595156,0.3293110728263855
3080,0.00014945432485546917,0.00020928250160068274,0.0002449476160109043,0.0010012401035055518,0.004534793086349964,0.0011910187313333154,0.0052627697587013245,0.3210389316082001
3090,0.00018614628061186522,0.00024677763576619327,0.00029524954152293503,0.0011216942220926285,0.005850781686604023,0.001384556875564158,0.009622213430702686,0.36700239777565
3100,0.00016113188758026809,0.0002293554280186072,0.00023230398073792458,0.0010804480407387018,0.007399490103125572,0.002661495003849268,0.012863744981586933,0.5311018228530884
3110,0.00017540808767080307,0.0002316239260835573,0.0002198739384766668,0.0007097463239915669,0.0037432771641761065,0.00130287348292768,0.0049474420957267284,0.6244677901268005
3120,0.0001600997056812048,0.0002111615613102913,0.00023953714116942137,0.0009711507591418922,0.003962605260312557,0.0016082817455753684,0.007849999703466892,0.3553667366504669
3130,0.0001900322240544483,0.00022224745771382004,0.0002119789714924991,0.0007091609877534211,0.0048622069880366325,0.0022467251401394606,0.0069240848533809185,0.42592743039131165
3140,0.00016242856509052217,0.00020147219765931368,0.0001954997715074569,0.0006011216901242733,0.003169786650687456,0.001303386059589684,0.004640298895537853,0.29539260268211365
3150,0.0006009125499986112,0.0006534593412652612,0.0005173599347472191,0.0011805560206994414,0.014596994034945965,0.006080961786210537,0.016442250460386276,2.077852725982666
3160,0.00018352353072259575,0.00026155871455557644,0.0002396403142483905,0.0008243495831266046,0.0051117148250341415,0.002356339246034622,0.009401414543390274,0.43146052956581116
3170,0.0001974092738237232,0.00023843650706112385,0.0003718372026924044,0.0012908406788483262,0.00702714966610074,0.0016503334045410156,0.013382235541939735,0.4446904957294464
3180,0.00016703233995940536,0.00021060493600089103,0.0002472822379786521,0.0008407021523453295,0.00439720693975687,0.001865355297923088,0.008998327888548374,0.3984161913394928
3190,0.00021626688248943537,0.000302442058455199,0.0003102337068412453,0.0012298387009650469,0.008124003186821938,0.004124023020267487,0.018150655552744865,0.7178316712379456
3200,0.000196408640476875,0.0002462324046064168,0.0002243096096208319,0.0007230680785141885,0.005471355281770229,0.0037586684338748455,0.015078159980475903,0.6609996557235718
3210,0.0001647489407332614,0.0002395792689640075,0.00029743596678599715,0.0009901016019284725,0.004424517974257469,0.002187044359743595,0.010101144202053547,0.4762936532497406
3220,0.00015557666483800858,0.00018332185572944582,0.00018143457418773323,0.0005417121574282646,0.002508198143914342,0.001029329956509173,0.0036370509769767523,0.2904420793056488
3230,0.00015853461809456348,0.00019138780771754682,0.0002080170379485935,0.0005939069087617099,0.003251632209867239,0.0011596883414313197,0.0051053306087851524,0.32437142729759216
3240,0.00014780575293116271,0.00017972273053601384,0.0002114865928888321,0.0006336243823170662,0.0028952262364327908,0.001032255939207971,0.005751967430114746,0.28966039419174194
3250,0.00015613710274919868,0.0001766509813023731,0.00018174662545789033,0.0004945705295540392,0.00232956581749022,0.0009123386116698384,0.003288552863523364,0.28610074520111084
3260,0.00014032011677045375,0.00020294776186347008,0.00020286129438318312,0.0005195494741201401,0.002517340937629342,0.00125331140588969,0.004811151418834925,0.3150613009929657
3270,0.0001407513045705855,0.0001850386179285124,0.00018049098434858024,0.00047325421473942697,0.0022282907739281654,0.001061221002601087,0.004114237613976002,0.3021917939186096
3280,0.0001389679964631796,0.00017380343342665583,0.00017455102351959795,0.00043213495519012213,0.002141484059393406,0.0008632367826066911,0.003515479387715459,0.40985310077667236
3290,0.0001431948912795633,0.00017712458793539554,0.00019401617464609444,0.00041935997433029115,0.0019627828150987625,0.000781404844019562,0.003142663510516286,0.2842632234096527
3300,0.00014030313468538225,0.00017126199963968247,0.00017250141536351293,0.0004035785677842796,0.0018876827089115977,0.0008455037605017424,0.00300177582539618,0.24812617897987366
3310,0.00014983705477789044,0.00018047534103970975,0.0001810605899663642,0.00042518641566857696,0.0019374730763956904,0.0009922424796968699,0.0033689592964947224,0.27104735374450684
3320,0.00041395481093786657,0.0005846418207511306,0.0006181918433867395,0.0011339524062350392,0.005954184103757143,0.004319004714488983,0.014992721378803253,0.5091515183448792
3330,0.0001367426448268816,0.0001626732264412567,0.00016862629854585975,0.00035814574221149087,0.0016647750744596124,0.0007387944497168064,0.002537705237045884,0.2365109771490097
3340,0.00014209096843842417,0.0001659924309933558,0.00021185837977100164,0.0005552269867621362,0.0030319683719426394,0.0017023173859342933,0.009854299016296864,0.4023704528808594
3350,0.00012936914572492242,0.00015587001689709723,0.00015332289331126958,0.0003298284427728504,0.0018251111032441258,0.0008110057096928358,0.003049392718821764,0.25836777687072754
3360,0.00014713115524500608,0.0001659550325712189,0.0001652058563195169,0.0003552134148776531,0.0016777825076133013,0.0007910601561889052,0.002721003722399473,0.24847903847694397
3370,0.00013285432942211628,0.00016747749759815633,0.0001678112312220037,0.000406868290156126,0.0023746711667627096,0.0013143571559339762,0.0058145951479673386,0.33029574155807495
3380,0.0001297282869927585,0.00016539680655114353,0.00015781799447722733,0.0003467974893283099,0.0017336653545498848,0.0009128323872573674,0.0033924097660928965,0.2609211802482605
3390,0.00017082178965210915,0.00017549292533658445,0.0001606584555702284,0.0003951657854486257,0.0025034057907760143,0.001176184043288231,0.0061417133547365665,0.4476034343242645
3400,0.0001331067323917523,0.00015047761553432792,0.0001493822201155126,0.00031472614500671625,0.0015145958168432117,0.0007429150282405317,0.0027520086150616407,0.24577827751636505
3410,0.0003382622089702636,0.0005931417690590024,0.0006708140717819333,0.001694300677627325,0.006771123502403498,0.008575439453125,0.0322900116443634,0.9130244255065918
3420,0.00012454271200112998,0.00014209889923222363,0.00014657207066193223,0.0003100292233284563,0.0015090338420122862,0.000826168165076524,0.002861700253561139,0.27117887139320374
3430,0.00018769889720715582,0.0002118350676028058,0.0002405828854534775,0.00048180040903389454,0.0025722102727741003,0.001555070048198104,0.005451170261949301,0.3598383069038391
3440,0.00013117794878780842,0.00015880288265179843,0.000148279796121642,0.00030206411611288786,0.0014698528684675694,0.0008120376151055098,0.002513427287340164,0.26999229192733765
3450,0.00013878360914532095,0.000144680860103108,0.00014387221017386764,0.00029285167693160474,0.001367709948681295,0.0007598158554174006,0.0024071894586086273,0.2515123784542084
3460,0.00026984329451806843,0.0002770767896436155,0.0002656255674082786,0.0004921504878439009,0.003811570117250085,0.0018386405427008867,0.003431323217228055,1.1918284893035889
3470,0.00016996746126096696,0.0001812718401197344,0.00017438609211239964,0.0004577272920869291,0.0014492565533146262,0.0019903876818716526,0.004730838816612959,0.2972462475299835
3480,0.0001451292773708701,0.00017145501624327153,0.00017270456010010093,0.00036184079363010824,0.0012877839617431164,0.0012086924398317933,0.0030557101126760244,0.2462959587574005
3490,0.00013202597619965672,0.00013549838331528008,0.0001387419324601069,0.00026926951250061393,0.001188755384646356,0.0006170093547552824,0.001963492250069976,0.22476881742477417
3500,0.0001332915126113221,0.00016352624516002834,0.00015071402594912797,0.00032571449992246926,0.0014269488165155053,0.0013650543987751007,0.0025191004388034344,0.247463196516037
3510,0.00018030955106951296,0.00023737558512948453,0.00028571244911290705,0.0005006722640246153,0.0024981009773910046,0.0028133857995271683,0.005842734593898058,0.47206297516822815
3520,0.00013567392306867987,0.0001763358450261876,0.00022766392794437706,0.00041052550659514964,0.0013894657604396343,0.0017980752745643258,0.0030616966541856527,0.6046081781387329
3530,0.00014540374104399234,0.0001692982914391905,0.0001603056152816862,0.00029113548225723207,0.0013050795532763004,0.0007062576478347182,0.002233984414488077,0.226370707154274
3540,0.00013177770597394556,0.0001268290652660653,0.00012967533257324249,0.00024869758635759354,0.0010521678486838937,0.0005616832058876753,0.0018181423656642437,0.2093508094549179
3550,0.00013506603136193007,0.00013506284449249506,0.0001388509845128283,0.00025519877090118825,0.0011201082961633801,0.0006179806077852845,0.0021528340876102448,0.20588192343711853
3560,0.00014502678823191673,0.0001696250692475587,0.00016551834414713085,0.000326545414282009,0.0013167650904506445,0.0010394639102742076,0.003196006640791893,0.237662211060524
3570,0.00012727196735795587,0.00016167301509995013,0.00014113806537352502,0.0003310076426714659,0.0018993888515979052,0.001020324882119894,0.00409206235781312,0.31980064511299133
3580,0.00011780173372244462,0.00013021200720686466,0.00012158248864579946,0.00024187361123040318,0.0010774608235806227,0.0006045047775842249,0.0018285562982782722,0.20375120639801025
3590,0.00012110970419598743,0.0001336712302872911,0.00012762832920998335,0.00027505014440976083,0.0011397793423384428,0.0009565819636918604,0.0025191556196659803,0.2269095629453659
3600,0.0002172953827539459,0.0002566835028119385,0.0002655159041751176,0.0005488264723680913,0.0016866066725924611,0.0020907861180603504,0.005411052145063877,0.32153773307800293
3610,0.00018491028458811343,0.00027121463790535927,0.00026677665300667286,0.0005432639154605567,0.002969306195154786,0.0026514811906963587,0.0075873397290706635,0.46707385778427124
3620,0.0003923902695532888,0.0006744838901795447,0.0006998209864832461,0.0019047620007768273,0.00758504681289196,0.011905788443982601,0.042114146053791046,1.2493449449539185
3630,0.00014593065134249628,0.0001768626389093697,0.00015743773838039488,0.00034436670830473304,0.0014848267892375588,0.00141777447424829,0.0037453665863722563,0.305449515581131
3640,0.00011857681965921074,0.0001289552019443363,0.00012477507698349655,0.0002300007181474939,0.0009806847665458918,0.0006246190750971437,0.0017165427561849356,0.2125140130519867
3650,0.00021599017782136798,0.0001898312766570598,0.00019350944785401225,0.0003850838984362781,0.0017138852272182703,0.0017120802076533437,0.003624055301770568,0.34616464376449585
3660,0.000131611930555664,0.0001212198767461814,0.00012628476542886347,0.00021909740462433547,0.0009652777807787061,0.0005260287434794009,0.0015181249473243952,0.2059190720319748
3670,0.00011788684059865773,0.0001234007504535839,0.0001278882846236229,0.00023150109336711466,0.0009764987044036388,0.0006312943296507001,0.0020026236306875944,0.2086108773946762
3680,0.0002142824960174039,0.0002074148942483589,0.0002526284952182323,0.00046990346163511276,0.002232873812317848,0.0018507189815863967,0.006038290914148092,0.4121488630771637
3690,0.0001362756302114576,0.0001751334930304438,0.0001567699946463108,0.00028597551863640547,0.0013259025290608406,0.0009104405180551112,0.003087505465373397,0.2858140468597412
3700,0.00012879000860266387,0.00011573717347346246,0.000122533951071091,0.0002084807783830911,0.0009137571323662996,0.0005057280650362372,0.0014799620257690549,0.19772696495056152
3710,0.00012116163998143747,0.00011404413817217574,0.0001415750157320872,0.0002253716957056895,0.0011203506728634238,0.0006611577700823545,0.0021659384947270155,0.2373044639825821
3720,0.00012260086077731103,0.00011001479288097471,0.00012338750821072608,0.00020637881243601441,0.000943534541875124,0.0005622749449685216,0.0016069549601525068,0.1939336210489273
3730,0.00011507934686960652,0.00011983700096607208,0.00012162653729319572,0.00022934211301617324,0.0009468244388699532,0.0007019857293926179,0.0022124291863292456,0.21840454638004303
3740,0.0001472029834985733,0.00011876707867486402,0.00011967507452936843,0.0002261381014250219,0.0009262831881642342,0.0006248587160371244,0.0017917741788551211,0.22292812168598175
3750,0.00013392856635618955,0.00012925908959005028,0.00013311659859027714,0.0003103275375906378,0.0012130743125453591,0.0011809846619144082,0.004588553216308355,0.3252356946468353
3760,0.00012261296797078103,0.00011466451542219147,0.00011778441694332287,0.00023957921075634658,0.0012019561836495996,0.0009408380137756467,0.0029631834477186203,0.2902628481388092
3770,0.00011654933041427284,0.00011753226863220334,0.00011702324263751507,0.0002522371360100806,0.0012895447434857488,0.0010282688308507204,0.00248695514164865,0.23533053696155548
3780,0.00012369907926768064,0.00011806677503045648,0.00012097462604288012,0.00021365612337831408,0.0010165954008698463,0.000719837611541152,0.001908714883029461,0.22293438017368317
3790,0.00013541166845243424,0.00012063805479556322,0.00014326037489809096,0.000288052367977798,0.0009785203728824854,0.0009532931144349277,0.0025979361962527037,0.18168149888515472
3800,0.00015036619151942432,0.00014838046627119184,0.00014585157623514533,0.0002640814636833966,0.0009003090090118349,0.0006453038658946753,0.002062882063910365,0.1824491024017334
3810,0.00011552929208846763,0.00010664375440683216,0.0001106913186958991,0.00018081182497553527,0.0008172130910679698,0.0005053342320024967,0.0011786995455622673,0.1642535924911499
3820,0.00011994799569947645,0.00010478241165401414,0.00011399091454222798,0.0001892440050141886,0.0008868406293913722,0.0005867392756044865,0.0016428332310169935,0.18405812978744507
3830,0.00011786664981627837,0.00010922364162979648,0.00011507727322168648,0.0001913555315695703,0.0008776513859629631,0.000613294483628124,0.0014881175011396408,0.17732909321784973
3840,0.00013191888865549117,0.00012064497423125431,0.00016220066754613072,0.00023726157087367028,0.0010695409728214145,0.0009980229660868645,0.002638663165271282,0.19669140875339508
3850,0.00013492176367435604,0.00011673068365780637,0.0001194045617012307,0.00023690304078627378,0.0012022671289741993,0.001062158029526472,0.0031629041768610477,0.26750653982162476
3860,0.00012118600716348737,0.00011096098751295358,0.00012134398275520653,0.000193070198292844,0.000837989617139101,0.000636061595287174,0.0016885974910110235,0.18121522665023804
3870,0.0001251286012120545,0.00012765146675519645,0.00013316112745087594,0.00023255348787643015,0.000971961475443095,0.0007979388465173542,0.0016847109654918313,0.17472092807292938
3880,0.00011676852591335773,0.00011267348600085825,0.0001705506001599133,0.00024132951512001455,0.0011860714294016361,0.0009433657396584749,0.0030654415022581816,0.1784956306219101
3890,0.00011204861948499456,0.00012594280997291207,0.0001196553057525307,0.0001988481089938432,0.0009365798905491829,0.0006703223334625363,0.0015613046707585454,0.19063454866409302
3900,0.0001081765367416665,9.487222268944606e-05,0.00010992922761943191,0.00016414311539847404,0.0007109211292117834,0.0004897731123492122,0.001141834887675941,0.1431143432855606
3910,0.00013873465650249273,0.00017396801558788866,0.00020544441940728575,0.0003778472892008722,0.001622844603843987,0.0018517227144911885,0.004878566600382328,0.26418831944465637
3920,0.000115287046355661,9.888673230307177e-05,0.00011445146810729057,0.0001592926710145548,0.0007079265778884292,0.0004500327631831169,0.001111904508434236,0.13882358372211456
3930,0.00016265451267827302,0.00019048620015382767,0.00028895793366245925,0.00042404074338264763,0.002285376423969865,0.002327260561287403,0.007325491867959499,0.3551984131336212
3940,0.0001069412101060152,8.820213406579569e-05,0.00010152772301808,0.00014567613834515214,0.0006793634383939207,0.000425945152528584,0.0009792199125513434,0.13050474226474762
3950,0.00017314466822426766,0.00011974321387242526,0.00012154151045251638,0.00020813572336919606,0.0009435792453587055,0.001051989383995533,0.0017620575381442904,0.46462440490722656
3960,0.00011202604218851775,9.685546683613211e-05,0.00010913207370322198,0.00015814360813237727,0.0007238989346660674,0.0005000348319299519,0.0012330341851338744,0.13536436855793
3970,0.00013232615310698748,0.00012460326252039522,0.00012067522766301408,0.00024013548681978136,0.0014486337313428521,0.0017335922457277775,0.004664057400077581,0.3889010548591614
3980,0.00010647732415236533,8.73853568919003e-05,0.00010309150093235075,0.00014651233504991978,0.0006580713670700788,0.0004503052623476833,0.0011347352992743254,0.1290966123342514
3990,0.00011477412044769153,9.257305646315217e-05,0.00010825719800777733,0.00014720701437909156,0.000633346033282578,0.00044173747301101685,0.0010860561160370708,0.12034910917282104
4000,0.00020127023162785918,0.00023360470368061215,0.000226968273636885,0.00039183523040264845,0.0013505680253729224,0.0014473688788712025,0.0042597088031470776,0.298018217086792
4010,0.00012396695092320442,9.845977183431387e-05,0.0001349168160231784,0.00015467805496882647,0.0006644043023698032,0.0004720340948551893,0.0009569405228830874,0.117216557264328
4020,0.00018125212227459997,0.00021140434546396136,0.000224932431592606,0.0004463553486857563,0.0021595791913568974,0.002166760852560401,0.006421039812266827,0.3158676326274872
4030,0.00014696540893055499,0.00013645910075865686,0.0001456904283259064,0.0002732948341872543,0.0010638138046488166,0.0014218389987945557,0.004024764057248831,0.21984222531318665
4040,0.00011746423115255311,0.00011353089939802885,0.00012168435932835564,0.00029753512353636324,0.0009552735136821866,0.001680659013800323,0.004121821373701096,0.17481452226638794
4050,0.00012075539416400716,0.00012039065040880814,0.00013763939205091447,0.00024713299353607,0.0012733382172882557,0.0014067853335291147,0.003865062026306987,0.25109538435935974
4060,0.00014403313980437815,0.00014546366583090276,0.000129780251882039,0.0003480264567770064,0.001870240201242268,0.0024253211449831724,0.0036775118205696344,0.2817766070365906
4070,0.00014481217658612877,0.00016685754235368222,0.00015032310329843313,0.0003838355478364974,0.0012953397817909718,0.001591490930877626,0.002867218339815736,0.1821000874042511
4080,0.00011470420577097684,8.853684994392097e-05,0.00010657725943019614,0.00015802682901266962,0.0008750742417760193,0.0007125300471670926,0.0013179006054997444,0.14624442160129547
4090,0.00014584464952349663,0.00015756649372633547,0.0001561690296512097,0.0004060257924720645,0.0011088174069300294,0.0020538796670734882,0.003369238693267107,0.1467803567647934
4100,0.0001199911639560014,0.00012338127999100834,0.00012027435877826065,0.0001811798574635759,0.0007788303773850203,0.0007416857988573611,0.001833223970606923,0.15436570346355438
4110,0.00012023346789646894,0.00011950114276260138,0.0001323604810750112,0.0002095627278322354,0.0009323288686573505,0.0008391005685552955,0.0029396694153547287,0.17180891335010529
4120,0.00013809712254442275,0.00011843395623145625,0.00011860002996399999,0.00018071623344440013,0.0006757559021934867,0.00055959343444556,0.0011033402988687158,0.11285031586885452
4130,0.00011397833441151306,0.00010268255573464558,0.0001434641017112881,0.00020075980864930898,0.0009266484994441271,0.001017330912873149,0.002782512456178665,0.1464770883321762
4140,0.00010995202319463715,8.644059562357143e-05,0.00010560516966506839,0.00013191855396144092,0.0006547666853293777,0.0004663638537749648,0.0011677168076857924,0.10986606031656265
4150,0.00011384327081032097,8.344317029695958e-05,0.00010356467100791633,0.00013180765381548554,0.0005978942499496043,0.0004053466545883566,0.0010294346138834953,0.09365620464086533
4160,0.00038592229248024523,0.0007218147511593997,0.0014918140368536115,0.0021944199688732624,0.006113032810389996,0.010950591415166855,0.04258108139038086,0.6507512331008911
4170,0.0001056593464454636,8.577757398597896e-05,0.00010962418309645727,0.00015004505985416472,0.0006636287434957922,0.0005266668158583343,0.0014396040933206677,0.10323311388492584
4180,0.00012845158926211298,0.00011803767847595736,0.00014322454808279872,0.00020954853971488774,0.0008626160561107099,0.0008764037047512829,0.002402463462203741,0.12736208736896515
4190,0.00011176130647072569,9.146527736447752e-05,0.00011992669169558212,0.00014278211165219545,0.0006392544019035995,0.00046147865941748023,0.0012544599594548345,0.08973895758390427
4200,0.00014254500274546444,0.00019261447596363723,0.0001825697545427829,0.00033636478474363685,0.001441336004063487,0.0018560440512374043,0.004333533812314272,0.22910645604133606
4210,0.00010460316116223112,0.0001041940922732465,0.00012267004058230668,0.0001929889403982088,0.0007700044079683721,0.000818977365270257,0.002046514069661498,0.13857173919677734
4220,0.00011531337804626673,0.00012123378837713972,0.00013722883886657655,0.0002176164125557989,0.0008656626450829208,0.0009427146287634969,0.0030299846548587084,0.1724500060081482
4230,0.00010774895054055378,8.302464266307652e-05,0.00010691203351598233,0.0001350202801404521,0.0005810684524476528,0.0004233708023093641,0.0010630486067384481,0.08712629973888397
4240,0.00017148199549410492,0.00014639845176134259,0.0001357903383905068,0.00025235809152945876,0.0006844191229902208,0.0011498408857733011,0.0016279148403555155,0.2041088342666626
4250,0.00011085187725257128,8.779944619163871e-05,0.00011249478120589629,0.00015679011994507164,0.0006133014103397727,0.0005184226902201772,0.0012792266206815839,0.07994192838668823
4260,0.0001089258657884784,8.31869911053218e-05,0.00010277256660629064,0.00012841701391153038,0.0005074533983133733,0.00038390440749935806,0.0010508849518373609,0.07045928388834
4270,0.0001479538914281875,0.00015880042337812483,0.00028454739367589355,0.0002761704963631928,0.0017598809208720922,0.0014573321677744389,0.008505113422870636,0.36572474241256714
4280,0.00010550181468715891,8.443158731097355e-05,9.774294449016452e-05,0.00013226944429334253,0.0005559816490858793,0.00045659285387955606,0.00114856893196702,0.07369274646043777
4290,0.00018077544518746436,0.00021099629520904273,0.00019116068142466247,0.000519857625477016,0.002381596015766263,0.0033499065320938826,0.007822856307029724,0.4035075306892395
4300,0.00014541985001415014,0.00011879803787451237,0.0001566019345773384,0.0001651457860134542,0.0006373650976456702,0.0005308072431944311,0.0019272374920547009,0.07713945209980011
4310,0.00011331089626764879,9.234635217580944e-05,0.00012813074863515794,0.0001673878141446039,0.0006769174360670149,0.0008082878193818033,0.0017892018659040332,0.10358957946300507
4320,0.00011029248707927763,7.992907194420695e-05,0.00010248283069813624,0.00011903028644155711,0.0005043090786784887,0.0003507298824843019,0.0009278864599764347,0.05983034893870354
4330,0.00010830736573552713,8.03375878604129e-05,0.00010244482109555975,0.00012276135385036469,0.0005517034442164004,0.0004256833344697952,0.0012390646152198315,0.08069401979446411
4340,0.00013287458568811417,9.410811617271975e-05,9.98263421934098e-05,0.00015225118841044605,0.000634796975646168,0.0007427490199916065,0.0015702174277976155,0.11841410398483276
4350,0.0001108702490455471,9.122384653892368e-05,0.00010881513298954815,0.00016577975475229323,0.0006883396999910474,0.0006756398943252861,0.0017240459565073252,0.08316429704427719
4360,0.00015425369201693684,0.00013297826808411628,0.0001471549621783197,0.00023011551820673048,0.0007788793300278485,0.001054460066370666,0.0018093164544552565,0.10033028572797775
4370,0.00012513120600488037,9.739822417031974e-05,0.0001400613837176934,0.00015076951240189373,0.0005551180220209062,0.0005012347246520221,0.002240067580714822,0.07280965149402618
4380,0.00012255326146259904,0.00011257440928602591,0.00012514815898612142,0.00024656718596816063,0.0009775417856872082,0.0013972304295748472,0.002571972319856286,0.13176755607128143
4390,0.00010680991545086727,9.46673026192002e-05,0.00018479734717402607,0.00016418260929640383,0.0009414348751306534,0.0008014882914721966,0.005014664493501186,0.1702229231595993
4400,0.00019500972121022642,0.0002009809686569497,0.0002409268927294761,0.0005418153014034033,0.0016772117232903838,0.0027343544643372297,0.00796183105558157,0.21874919533729553
4410,0.00015462341252714396,0.00012448432971723378,0.00012962770415470004,0.00018668484699446708,0.0005444769631139934,0.0005068143946118653,0.0009879814460873604,0.05447664111852646
4420,0.00018652899598237127,0.00018224187078885734,0.0001749970397213474,0.0003019224968738854,0.0013907210668548942,0.0010649919277057052,0.006413633469492197,0.2566700875759125
4430,0.00011452886246843264,8.887798321666196e-05,0.0001298745337408036,0.0001688585034571588,0.0006770688924007118,0.0007388342637568712,0.0017559180269017816,0.13005727529525757
4440,0.00013594950723927468,0.00014538143295794725,0.00014871757593937218,0.0004119392251595855,0.0015851814532652497,0.0024792025797069073,0.007217771373689175,0.23061026632785797
4450,0.00011036873911507428,7.93246363173239e-05,9.977949230233207e-05,0.00011501344852149487,0.0004006347735412419,0.00030440944829024374,0.0008202701574191451,0.042342524975538254
4460,0.0001343368348898366,0.00011826189438579604,0.00013626506552100182,0.00025717701646499336,0.0008351115393452346,0.0012639955384656787,0.003228737274184823,0.10869798064231873
4470,0.00014029728481546044,0.00011368089326424524,0.00011021538375644013,0.00018310688028577715,0.000748882070183754,0.0008071294287219644,0.0018310461891815066,0.10834106057882309
4480,0.00010912662401096895,8.081767009571195e-05,9.335434879176319e-05,0.00012589924153871834,0.00044077439815737307,0.00040971304406411946,0.0011583822779357433,0.05152156949043274
4490,0.00011059922690037638,9.057509305421263e-05,0.00011023133993148804,0.0001407731615472585,0.00046537996968254447,0.00044954122859053314,0.001999483210965991,0.07647373527288437
4500,0.00010424161882838234,7.132726022973657e-05,9.409386984771118e-05,0.00011021173122571781,0.0003722097026184201,0.0003348917234688997,0.0008282418129965663,0.042529039084911346
4510,0.00010309723438695073,7.915567402960733e-05,9.062467142939568e-05,0.0001206494853249751,0.000437778711784631,0.0004291148215997964,0.0013017397141084075,0.049495797604322433
4520,0.00018319576338399202,0.00019153498578816652,0.0003445197071414441,0.00039607536746189,0.0017870481824502349,0.0020658422727137804,0.007880686782300472,0.2271186262369156
4530,0.00011953771172557026,9.187234536511824e-05,0.00010446244414197281,0.00019182662072125822,0.000569705618545413,0.0009998331079259515,0.0022341194562613964,0.07961167395114899
4540,0.0001021271527861245,8.226329373428598e-05,9.04215921764262e-05,0.0001233449438586831,0.0003909040242433548,0.00040745915612205863,0.0011615002295002341,0.04190345108509064
4550,0.00012855844397563487,0.0001029661507345736,0.00011358183837728575,0.00014629884390160441,0.00045838532969355583,0.0004721981240436435,0.0011072771158069372,0.042397357523441315
4560,0.00013047721586190164,0.0001241158024640754,0.00014224143524188548,0.00016485196829307824,0.0005541928112506866,0.0005619070143438876,0.0018457925179973245,0.07252659648656845
4570,0.0001342727628070861,0.00010702469444368035,0.0001360450405627489,0.00015231812722049654,0.0005237240111455321,0.0004517655761446804,0.0016379756852984428,0.06274785846471786
4580,0.00011243207700317726,7.646738231414929e-05,9.355882502859458e-05,0.0001110391749534756,0.0003877562703564763,0.00030600643367506564,0.0009458998683840036,0.032651424407958984
4590,0.00010605184070300311,7.153071783250198e-05,9.284995758207515e-05,0.00011174444080097601,0.0004067902627866715,0.000354753719875589,0.0010986770503222942,0.04108227789402008
4600,0.00012900195724796504,0.0001175526631413959,0.0001230859343195334,0.0002224892086815089,0.0004974127514287829,0.0010544825345277786,0.0017459791852161288,0.047437041997909546
4610,0.00011603863094933331,7.540557271568105e-05,9.527149813948199e-05,0.00010979178478009999,0.00034333212533965707,0.00029331588302738965,0.0008667695219628513,0.03085860051214695
4620,0.00010038234904641286,7.79762995080091e-05,0.0001084708928829059,0.00011865216947626323,0.0004596391518134624,0.00036511296639218926,0.0012873398372903466,0.04921547695994377
4630,0.000107128857052885,7.156974606914446e-05,8.870305464370176e-05,0.00010899140761466697,0.00035148978349752724,0.00029888658900745213,0.0008090930641628802,0.028447356075048447
4640,0.00011024562263628468,7.420760084642097e-05,9.450029756408185e-05,0.00011633081157924607,0.0003882521705236286,0.0003765217843465507,0.0009847080800682306,0.034433092921972275
4650,0.00013048085384070873,0.00010444824874866754,9.900250734062865e-05,0.00016837222210597247,0.00037759027327410877,0.00042035800288431346,0.0010200192919000983,0.04273201897740364
4660,0.00012530041567515582,0.00010332379315514117,0.00011297146556898952,0.0001943800161825493,0.0005024987040087581,0.0008632707758806646,0.002840314293280244,0.09071259945631027
4670,0.0001161956024589017,8.925742440624163e-05,0.0001170029427157715,0.00014891383762005717,0.0005407769349403679,0.0005958012188784778,0.0015513042453676462,0.04663415253162384
4680,0.00010929505515377969,7.474879384972155e-05,9.282975224778056e-05,0.0001331189851043746,0.00034604922984726727,0.0003677096392493695,0.0010852995328605175,0.030769307166337967
4690,0.0001001823547994718,6.738115916959941e-05,8.500028343405575e-05,0.00010038234177045524,0.000325848552165553,0.00028292794013395905,0.0008277492015622556,0.02485314942896366
4700,0.00014380320499185473,0.00014085290604270995,0.000161114294314757,0.00036237065796740353,0.0009153597056865692,0.002094604540616274,0.006199277471750975,0.16632111370563507
4710,0.00011794697638833895,7.933797314763069e-05,9.3987793661654e-05,0.00011943840218009427,0.0003656263870652765,0.00036771511076949537,0.0008719518664292991,0.029984189197421074
4720,9.955694258678705e-05,6.523101183120161e-05,8.653919940115884e-05,0.00010406383808003739,0.0003587687388062477,0.0003187911643180996,0.0007954814354889095,0.030214771628379822
4730,0.00011667388753267005,8.787510159891099e-05,0.0001751461677486077,0.0002883441047742963,0.001147643430158496,0.0019561725202947855,0.0069013843312859535,0.12197085469961166
4740,0.00013466905511450022,0.00013476167805492878,0.00014140440907794982,0.00020810923888348043,0.0008594869868829846,0.0008972471114248037,0.0035276690032333136,0.13771317899227142
4750,0.00012924025941174477,0.00011102097778348252,0.00012610827980097383,0.00018211177666671574,0.0006799505790695548,0.0007171959150582552,0.0012318069348111749,0.06313637644052505
4760,0.00013234064681455493,0.00011254681885475293,0.00012096000136807561,0.00018372786871623248,0.0004876023449469358,0.0006147313397377729,0.001811421476304531,0.046804510056972504
4770,0.00012475118273869157,0.00011317219468764961,0.00013034611765760928,0.0002602946769911796,0.000578825653064996,0.0010504111414775252,0.0018340550595894456,0.04799053817987442
4780,0.00012160406913608313,0.00010201772965956479,0.00011075931979576126,0.00018314289627596736,0.0005330013227649033,0.0006728924927301705,0.0015791143523529172,0.07375207543373108
4790,0.00010224771540379152,6.678095815004781e-05,8.58189378050156e-05,0.00010332655074307695,0.00029050972079858184,0.000258814514381811,0.0008481775876134634,0.022412529215216637
4800,0.00012060193694196641,9.557815064908937e-05,0.00011042298865504563,0.00019039101607631892,0.00048170346417464316,0.0007487931288778782,0.0016426468500867486,0.04477853700518608
4810,0.00010769570508273318,6.890629447298124e-05,0.00010199612734140828,0.00012284876720514148,0.00036518939305096865,0.0003924289485439658,0.0014224761398509145,0.0361584834754467
4820,0.0001044120654114522,7.169024320319295e-05,9.10406160983257e-05,0.00011726127559086308,0.0003517291625030339,0.0003432197845540941,0.0011652680113911629,0.02939458191394806
4830,0.00010760292934719473,7.141982496250421e-05,8.693883137311786e-05,0.00011304724466754124,0.0003138602478429675,0.0002932524948846549,0.0009432145743630826,0.025179142132401466
4840,0.0001203336869366467,7.28549130144529e-05,8.666541543789208e-05,0.00013696936366613954,0.000305835681501776,0.0005604615435004234,0.000926454842556268,0.020325206220149994
4850,0.00010152502363780513,6.823491276009008e-05,9.897456038743258e-05,0.0001059430796885863,0.0003196893085259944,0.00030422821873798966,0.001271499670110643,0.02744298055768013
4860,0.0001302406017202884,9.520821186015382e-05,0.00010712154471548274,0.00017076630319934338,0.00048444344429299235,0.0006510909297503531,0.0019847636576741934,0.05941908434033394
4870,0.00012906496704090387,9.996429434977472e-05,0.00011785867536673322,0.00016164792759809643,0.0005050366162322462,0.0005267267697490752,0.0019527479307726026,0.05914871022105217
4880,0.00010538827336858958,8.122760482365265e-05,8.455933129880577e-05,0.00015044218162074685,0.00036816613283008337,0.0004543683025985956,0.001526016741991043,0.03868160396814346
4890,0.00010620924877002835,6.932188989594579e-05,9.120348113356158e-05,0.00010885918163694441,0.0003280567761976272,0.00035200174897909164,0.0009499099687673151,0.02349272556602955
4900,0.00010983175889123231,7.088947313604876e-05,8.574826642870903e-05,0.00013075751485303044,0.0003948822559323162,0.0006055794656276703,0.0015331244794651866,0.062486644834280014
4910,0.00010974812903441489,6.685507105430588e-05,9.198293264489621e-05,0.00010871245467569679,0.0003784971486311406,0.0004838551103603095,0.0013479558983817697,0.03543448820710182
4920,0.0001285264443140477,0.00010496127652004361,0.00010976186604239047,0.00016279378905892372,0.00040671255555935204,0.0004130783781874925,0.0019258130341768265,0.05157465115189552
4930,0.00010689767805160955,7.159337110351771e-05,8.464599522994831e-05,0.00012040403817081824,0.0003130987170152366,0.00037989072734490037,0.0009818773251026869,0.025284063071012497
4940,0.00011076395458076149,6.75080154906027e-05,8.622371387900785e-05,0.00010439897596370429,0.0002723124052863568,0.00025299369008280337,0.0009045622427947819,0.02216351218521595
4950,0.00012930537923239172,7.811404793756083e-05,8.221139432862401e-05,0.00015511666424572468,0.0003216851328033954,0.0005373210296966136,0.0010828642407432199,0.043345946818590164
4960,0.00010249975457554683,6.3858758949209e-05,8.530465129297227e-05,0.00012321348185651004,0.0003180128987878561,0.0009818560210987926,0.002354168798774481,0.04115455597639084
4970,0.00013469584519043565,0.0001161868785857223,0.00012372391938697547,0.00024730389122851193,0.0005335499299690127,0.0007485015667043626,0.002547499956563115,0.05914698913693428
4980,0.0001079522116924636,6.858851702418178e-05,8.093012002063915e-05,0.0001072817321983166,0.00029358587926253676,0.0002773721353150904,0.0008894751663319767,0.020727671682834625
4990,0.0001222546270582825,9.225483518093824e-05,0.00010309484787285328,0.00013708345068152994,0.00035191551432944834,0.0003196071775164455,0.0010049978736788034,0.022414471954107285
5000,0.00031756411772221327,0.00036544687463901937,0.00039892594213597476,0.0007650915649719536,0.0026458841748535633,0.0037867736537009478,0.014329899102449417,0.39846912026405334
5010,0.00010027140524471179,7.13442568667233e-05,9.016045805765316e-05,0.00012812743079848588,0.0003150835109408945,0.00036447710590437055,0.0014987288741394877,0.023936521261930466
5020,0.0001439374900655821,0.00011869107402162626,0.0001203885258291848,0.00023420552315656096,0.00044792404514737427,0.0008076081867329776,0.002813589759171009,0.03502991795539856
5030,0.00011578229896258563,7.717297557974234e-05,0.00010352872050134465,0.00011008656292688102,0.0002963918959721923,0.00031121939537115395,0.0011540815467014909,0.023789796978235245
5040,0.00010242378630209714,6.190216663526371e-05,9.315094939665869e-05,9.813846554607153e-05,0.0002785717661026865,0.0002610556548461318,0.0007996103959158063,0.0213125329464674
5050,0.00013295492681208998,0.00011080637341365218,0.0001368019002256915,0.00023084958957042545,0.0006260123918764293,0.001060261158272624,0.00275371503084898,0.07001590728759766
5060,0.00011505212751217186,9.577347373124212e-05,0.00011128608457511291,0.0002163816971005872,0.0006234932225197554,0.0012242764933034778,0.0030680408235639334,0.07663874328136444
5070,0.00010694983211578801,7.490244752261788e-05,8.683375926921144e-05,0.0001709921343717724,0.00037417031126096845,0.0008076514932326972,0.0024909991770982742,0.045480795204639435
5080,0.00011615400580922142,8.600810542702675e-05,0.00010353597463108599,0.00015676017210353166,0.000410931883379817,0.000635663396678865,0.0018548626685515046,0.037445515394210815
5090,0.00012200124911032617,0.00010548465070314705,0.00011633278336375952,0.00019789833459071815,0.00044581416295841336,0.0006801888230256736,0.0026743286289274693,0.05015905573964119
5100,0.00010731825022958219,7.101579831214622e-05,9.981533366953954e-05,0.00010799150913953781,0.00031701003899797797,0.00029869069112464786,0.0011954889632761478,0.024318454787135124
5110,0.00010436433512950316,6.535137072205544e-05,9.579260949976742e-05,0.00010253526852466166,0.00028930159169249237,0.00026913030887953937,0.0012393727665767074,0.021141085773706436
5120,0.0001214472868014127,0.00011213408288313076,0.00013261653657536954,0.0004029818519484252,0.0010015048319473863,0.0024425117298960686,0.005960807204246521,0.1164293885231018
5130,0.00020147525356151164,0.00019547085685189813,0.00017670892702881247,0.00033137487480416894,0.0005325509700924158,0.000970460067037493,0.002501636976376176,0.06538676470518112
5140,0.00012063630856573582,7.603730045957491e-05,8.445753337582573e-05,0.0001352646213490516,0.00027916597900912166,0.0005175834521651268,0.0008680209284648299,0.029725486412644386
5150,9.788315946934745e-05,6.287072756094858e-05,8.011456520762295e-05,9.55624709604308e-05,0.00024429065524600446,0.00022812446695752442,0.0007682601572014391,0.014828546904027462
5160,9.237197082256898e-05,5.517911267816089e-05,7.953579188324511e-05,8.796308975433931e-05,0.00024647434474900365,0.00023419428907800466,0.0008960485574789345,0.015615247189998627
5170,0.00015310374146793038,0.00013218684762250632,0.00010959491191897541,0.0002271920529892668,0.00025948361144401133,0.00044676935067400336,0.001440637861378491,0.024474021047353745
5180,0.0001016578680719249,8.002432878129184e-05,0.00010724868479883298,0.00013974614557810128,0.00046513869892805815,0.0005371709121391177,0.0015078186988830566,0.023279443383216858
5190,0.00014351568825077266,0.00011834217002615333,0.00029391131829470396,0.0002742227807175368,0.0011617979034781456,0.0013220827095210552,0.007077771704643965,0.10813145339488983
5200,0.00018254222231917083,0.0001454088487662375,0.00012289521691855043,0.0002869499730877578,0.0005134416278451681,0.0010912901489064097,0.0013505717506632209,0.0359564907848835
5210,9.865657921181992e-05,6.438719719881192e-05,7.851496775401756e-05,9.876062540570274e-05,0.0002555864630267024,0.00024335211492143571,0.0007756071863695979,0.018800033256411552
5220,0.00011342785728629678,8.945461013354361e-05,9.872452210402116e-05,0.00014336784079205245,0.0003511232207529247,0.0003623781958594918,0.0017178538255393505,0.03796092048287392
5230,9.52781701926142e-05,6.314711936283857e-05,7.822859333828092e-05,9.569904796080664e-05,0.00025942467618733644,0.000245260598603636,0.0008141688886098564,0.01773860864341259
5240,0.0001160718675237149,0.00011734248255379498,0.00014639395521953702,0.00016716898244339973,0.0004349090449977666,0.0003647209668997675,0.0027393100317567587,0.0492071732878685
5250,9.69229222391732e-05,6.710733578074723e-05,8.241031173383817e-05,0.00010149055015062913,0.0002556932740844786,0.00026010535657405853,0.0010143353138118982,0.021117141470313072
5260,0.00010308031050954014,6.591095734620467e-05,8.716035517863929e-05,0.00010344408656237647,0.00026994533254764974,0.0003479591105133295,0.0017293699784204364,0.025771252810955048
5270,0.00010692055366234854,7.539865327998996e-05,8.574566891184077e-05,0.00014103839930612594,0.0003343087446410209,0.0005271023837849498,0.0012889285571873188,0.027864765375852585
5280,9.523433982394636e-05,5.764137677033432e-05,7.934465247672051e-05,9.347864397568628e-05,0.0002821113739628345,0.0002888160233851522,0.0010944254463538527,0.02281428501009941
5290,0.00010911586286965758,6.622365617658943e-05,8.35017635836266e-05,9.582551865605637e-05,0.0002499498659744859,0.0002417094656266272,0.0007859302568249404,0.014751756563782692
5300,0.00010778101568575948,7.32269836589694e-05,9.502836473984644e-05,0.00012573502317536622,0.00039341789670288563,0.00042645848589017987,0.0020163573790341616,0.04322986677289009
5310,0.00010611955804051831,7.679843110963702e-05,7.812549301888794e-05,0.000163715667440556,0.0003370391787029803,0.000538753520231694,0.0012964713387191296,0.015011226758360863
5320,0.00010266860772389919,7.026558159850538e-05,0.00012364707072265446,0.00018830737099051476,0.0006301117246039212,0.0013079748023301363,0.0042905500158667564,0.06407114863395691
5330,0.00010191903857048601,6.510384991997853e-05,8.161964069586247e-05,0.00010011954873334616,0.0002717891475185752,0.0002554002858232707,0.0008954931399784982,0.02286440320312977
5340,0.00010354378173360601,7.424927753163502e-05,9.00495215319097e-05,0.00013803763431496918,0.0002872867335099727,0.00041529242298565805,0.0011192242382094264,0.018778221681714058
5350,0.00012368857278488576,7.671047933399677e-05,8.981897553894669e-05,0.0001967113494174555,0.0004235240339767188,0.0009955912828445435,0.0014145920285955071,0.035013653337955475
5360,0.00014425611880142242,0.00013969093561172485,0.00013607472646981478,0.0002872796612791717,0.0007005364750511944,0.0010488452389836311,0.0033480848651379347,0.07308229804039001
5370,0.00010839170863619074,7.541431114077568e-05,8.659205195726827e-05,0.00012220580538269132,0.00029326751246117055,0.0003623789525590837,0.001034549786709249,0.02029367722570896
5380,0.00010558739450061694,6.907393253641203e-05,0.00010265743912896141,0.00013869763643015176,0.0003701605892274529,0.0005329318810254335,0.0019793391693383455,0.02760198898613453
5390,0.00011771540448535234,8.340914791915566e-05,0.00010747267515398562,0.00015823752619326115,0.00042357537313364446,0.0005421751411631703,0.0017843050882220268,0.044252846390008926
5400,0.00011943565914407372,0.00010152707545785233,0.00013907812535762787,0.00023624241293873638,0.00048351791338063776,0.0008165460312739015,0.0024388516321778297,0.03127088025212288
5410,0.00010305198520654812,6.098618541727774e-05,8.272701234091073e-05,9.245197725249454e-05,0.00024854103685356677,0.0002387771528447047,0.0006810853956267238,0.012279628776013851
5420,9.494773985352367e-05,6.1703787650913e-05,9.287254215450957e-05,9.466498158872128e-05,0.00023821654031053185,0.0002337415935471654,0.0008061805856414139,0.010658130049705505
5430,0.00010056333121610805,6.0460624808911234e-05,8.747456013225019e-05,9.450619108974934e-05,0.0002663072373252362,0.00027629610849544406,0.0008739409386180341,0.016856800764799118
5440,0.00012476323172450066,9.754467464517802e-05,0.00010078837658511475,0.00015115964924916625,0.00034803766175173223,0.00034895079443231225,0.0011148019693791866,0.02155437134206295
5450,9.172107820631936e-05,5.559881901717745e-05,7.532432937296107e-05,9.499768930254504e-05,0.0002465715224388987,0.0002446893777232617,0.0006956252618692815,0.010856186971068382
5460,0.00010107905836775899,6.490964005934075e-05,8.139853889588267e-05,0.00011562201689230278,0.00030777804204262793,0.00033453345531597733,0.001169358380138874,0.018533388152718544
5470,9.637242328608409e-05,6.4059131545946e-05,7.437412568833679e-05,0.00010420040780445561,0.00025200520758517087,0.00025832848041318357,0.0008990743081085384,0.012135074473917484
5480,0.00010943288361886516,9.996177686844021e-05,0.00010539923096075654,0.00017331486742477864,0.0004117319767829031,0.00047117331996560097,0.001865653321146965,0.03512495756149292
5490,9.767631127033383e-05,7.49501705286093e-05,8.507241727784276e-05,0.00014515807561110705,0.0004033657896798104,0.0005577414995059371,0.001315911067649722,0.030116455629467964
5500,0.00012139028694946319,8.555896783946082e-05,0.0001459495979361236,0.000131144086481072,0.0003779075341299176,0.00044110193266533315,0.00203025178052485,0.02944999746978283
5510,0.00010112710879184306,6.457893323386088e-05,7.83573996159248e-05,0.00010045867384178564,0.0002470682666171342,0.0002360271173529327,0.0007451523561030626,0.013605255633592606
5520,9.769506141310558e-05,6.267139542615041e-05,8.120602433336899e-05,0.00010658803512342274,0.0002659931196831167,0.0003476432175375521,0.0011721603805199265,0.02013530768454075
5530,0.00012948663788847625,0.00011853209434775636,0.00011091183114331216,0.00022184157569427043,0.0005450188182294369,0.0006763914134353399,0.002987791784107685,0.07297570258378983
5540,9.36365540837869e-05,6.959622987778857e-05,8.01935966592282e-05,0.00010509237472433597,0.00022472863201983273,0.0002517638204153627,0.0007002536440268159,0.010397839359939098
5550,9.083824988920242e-05,5.6411932746414095e-05,7.104571704985574e-05,8.723275823285803e-05,0.00021882951841689646,0.00022453787096310407,0.0007183043053373694,0.012606097385287285
5560,9.105900971917436e-05,5.9424026403576136e-05,6.867117190267891e-05,8.34471284179017e-05,0.00023164191225077957,0.0002928082540165633,0.0007327924249693751,0.010876331478357315
5570,0.00012584126670844853,0.00013172267063055187,0.00013469457917381078,0.00026541019906289876,0.0007614589994773269,0.0008660786552354693,0.003841336350888014,0.07962439209222794
5580,9.3520873633679e-05,5.51219200133346e-05,6.77245989209041e-05,8.24153539724648e-05,0.00021578374435193837,0.00020476551435422152,0.0006164620281197131,0.009520240128040314
5590,0.00021479176939465106,0.00020438100909814239,0.00023879919899627566,0.0004530340083874762,0.0008137546246871352,0.0013605006970465183,0.004696206655353308,0.07417255640029907
5600,0.00011058447853429243,7.299277058336884e-05,0.00013172105536796153,0.00018997633014805615,0.0005403791437856853,0.0014207549393177032,0.005398536566644907,0.0537639781832695
5610,0.0001246331667061895,0.00010150016169063747,0.00010908082185778767,0.00018985039787366986,0.0004707538173533976,0.0005020754761062562,0.0023941341787576675,0.05098453909158707
5620,0.00011005312262568623,7.825416105333716e-05,9.929860971169546e-05,0.00014002084208186716,0.0004075832839589566,0.0005036697839386761,0.0019201032118871808,0.03380134701728821
5630,9.741020039655268e-05,5.311849599820562e-05,6.966059299884364e-05,8.191676170099527e-05,0.00021791116159874946,0.0002072993083857,0.0005963938892818987,0.009661765769124031
5640,0.00010053320147562772,5.9664987929863855e-05,7.62667041271925e-05,9.320901881437749e-05,0.00024750889861024916,0.00027185631915926933,0.0007311932276934385,0.012679962441325188
5650,0.00011339746561134234,7.501360960304737e-05,9.019678691402078e-05,0.00015040580183267593,0.0003519781166687608,0.00043631455628201365,0.0019041284685954452,0.03130611032247543
5660,0.00010824272612808272,6.285950803430751e-05,8.014930062927306e-05,8.639775478513911e-05,0.0003029210784006864,0.00025575284962542355,0.0016552096931263804,0.032650176435709
5670,0.00011124357115477324,7.746086339466274e-05,8.858547516865656e-05,0.00013240247790236026,0.00028472457779571414,0.0003396023821551353,0.0012452886439859867,0.024128179997205734
5680,9.432349179405719e-05,8.694912685314193e-05,9.874974057311192e-05,0.0001840466575231403,0.0004541232774499804,0.0006441209698095918,0.0024311302695423365,0.04822465777397156
5690,9.93067369563505e-05,5.949102342128754e-05,7.333372923312709e-05,9.33016708586365e-05,0.00021711754379794002,0.00024367439618799835,0.0008236232097260654,0.012906081974506378
5700,9.197863982990384e-05,5.670664177159779e-05,6.862360169179738e-05,8.4809995314572e-05,0.0002136856346623972,0.0002118201373377815,0.0006784928846172988,0.009842869825661182
5710,0.00010029217810370028,6.064296030672267e-05,6.995055446168408e-05,8.555667591281235e-05,0.0002339830680284649,0.0002780724025797099,0.0008978415280580521,0.012275455519557
5720,9.647409751778468e-05,6.308120646281168e-05,7.307097257580608e-05,9.850630158325657e-05,0.00022963648370932788,0.0002675101859495044,0.0011341439094394445,0.01718890480697155
5730,0.0001106109339161776,8.759868796914816e-05,9.119421883951873e-05,0.000131616645376198,0.00027018238324671984,0.00030190908000804484,0.0009583080536685884,0.01554188970476389
5740,9.599039913155138e-05,5.6827520893421024e-05,6.830972415627912e-05,8.369605347979814e-05,0.0001917188346851617,0.0002157839626306668,0.0006541956681758165,0.008957523852586746
5750,0.00011834730685222894,0.0001017499016597867,0.00010902807116508484,0.00032307003857567906,0.0005354272434487939,0.0014147835317999125,0.004709185101091862,0.058970704674720764
5760,0.0001021341304294765,5.876603245269507e-05,6.95361231919378e-05,8.920810796553269e-05,0.0002180756418965757,0.00024075173132587224,0.0008568257908336818,0.012599620036780834
5770,0.00011315289157209918,6.29209098406136e-05,8.002799586392939e-05,8.554523083148524e-05,0.00044726417399942875,0.00042069837218150496,0.0020208684727549553,0.053100187331438065
5780,0.00011000506492564455,7.729456410743296e-05,0.00010811726679094136,0.00012388898176141083,0.0003701765672303736,0.0003721342363860458,0.0014500814722850919,0.02839280292391777
5790,0.00010070708958664909,6.747171573806554e-05,7.520271174144e-05,9.951557876775041e-05,0.00020946431322954595,0.00023238470021169633,0.000712554610799998,0.010580084286630154
5800,9.808989125303924e-05,6.715596100548282e-05,7.633983477717265e-05,0.00013408678933046758,0.00026719592278823256,0.0004914163728244603,0.0012802474666386843,0.01339928898960352
5810,0.0001038908667396754,6.193167791934684e-05,0.00011726254160748795,0.00014374592865351588,0.0006742858095094562,0.001054569031111896,0.004280925262719393,0.07395526766777039
5820,0.0001508501300122589,0.00013359235890675336,0.00010249003389617428,0.00026180793065577745,0.0003910172381438315,0.0005904290010221303,0.0016489594709128141,0.026942547410726547
5830,0.00010212587949354202,6.203479279065505e-05,6.900730659253895e-05,0.00011984133743681014,0.0002493119682185352,0.00032477788045071065,0.0013127875281497836,0.020675908774137497
5840,0.00010172674956265837,5.135459650773555e-05,6.388848851202056e-05,7.95964224380441e-05,0.0001896173635032028,0.0001931848528329283,0.0006533332052640617,0.009353660978376865
5850,0.00011785677634179592,6.915910489624366e-05,7.081877993186936e-05,0.00016588317521382123,0.0003741266846191138,0.000632286595646292,0.0014938791282474995,0.034606847912073135
5860,9.923870675265789e-05,6.198151095304638e-05,7.574314076919109e-05,0.00011194758553756401,0.00024361914256587625,0.00034403245081193745,0.0011983992299064994,0.01887085847556591
5870,0.0002137362607754767,0.0001504164101788774,0.0001684816088527441,0.00037402540328912437,0.0005869605811312795,0.0013219837564975023,0.004802757408469915,0.07805988192558289
5880,0.00010735117393778637,6.631526775890961e-05,7.65756776672788e-05,0.0001062627779901959,0.00022437704319600016,0.0002809904108289629,0.0007980295922607183,0.012154050171375275
5890,9.849462367128581e-05,5.524613879970275e-05,6.959864549571648e-05,8.874131162883714e-05,0.00020147317263763398,0.00020428797870408744,0.0007416941807605326,0.014446604996919632
5900,9.990113176172599e-05,6.128003587946296e-05,7.328902574954554e-05,0.00010234983346890658,0.00022554543102160096,0.0002812903840094805,0.000954342947807163,0.014606836251914501
5910,9.926003986038268e-05,5.702252019545995e-05,7.853587158024311e-05,8.511682972311974e-05,0.00022139739303383976,0.00021011622447986156,0.0012764655984938145,0.01332302950322628
5920,0.00011802539665950462,9.580015466781333e-05,0.0001064510943251662,0.00021589238895103335,0.0004886900424025953,0.0007427231175825,0.00318557838909328,0.05938988924026489
5930,0.00021078927966300398,0.00017524504801258445,0.0001969999575521797,0.00042039784602820873,0.0006832614890299737,0.001542713725939393,0.006489618681371212,0.12505175173282623
5940,0.00011441336391726509,7.531003939220682e-05,8.735661685932428e-05,0.00019785425683949143,0.0003715218626894057,0.0008537786197848618,0.0015182903734967113,0.026262372732162476
5950,0.00010065925744129345,6.217219197424129e-05,7.785477646393701e-05,0.00010325833864044398,0.00026460870867595077,0.0002935177180916071,0.001019132323563099,0.017585108056664467
5960,9.264163236366585e-05,5.840835365233943e-05,7.665482553420588e-05,0.00010406180081190541,0.0002223969786427915,0.00032649649074301124,0.0012644557282328606,0.014993282034993172
5970,9.616886381991208e-05,6.226360710570589e-05,7.897988689364865e-05,0.00014336861204355955,0.0003022286982741207,0.00042747645056806505,0.0017065060092136264,0.024841157719492912
5980,0.00010178466618526727,5.791589865111746e-05,6.863646558485925e-05,8.219342271331698e-05,0.00018963904585689306,0.00020725722424685955,0.0006275814375840127,0.008642901666462421
5990,0.0001034407177940011,6.159897020552307e-05,6.816054519731551e-05,8.305929077323526e-05,0.00018423027358949184,0.0003179933119099587,0.0007075389148667455,0.008018516935408115
6000,0.00010785929043777287,7.542840467067435e-05,8.195101690944284e-05,0.0001231051137438044,0.00023848761338740587,0.0002986060571856797,0.0011834654724225402,0.014531162567436695
6010,0.00012840361159760505,0.00013170269085094333,0.00011816577170975506,0.00019801213056780398,0.00035336706787347794,0.00038444739766418934,0.001303031574934721,0.02141636610031128
6020,0.00010431635746499524,6.466118793468922e-05,7.062141230562702e-05,0.00010174269118579105,0.0001868615363491699,0.00021677195036318153,0.0006657438352704048,0.008904116228222847
6030,0.00021645620290655643,0.00014302412455435842,0.00014728857786394656,0.00032427997211925685,0.00048065526061691344,0.0018271467415615916,0.0024715964682400227,0.03870941326022148
6040,0.00010804411431308836,8.808539132587612e-05,8.393936150241643e-05,0.00015332073962781578,0.00027087138732895255,0.0003391797945369035,0.0012752553448081017,0.016315994784235954
6050,0.00011746816016966477,9.048051288118586e-05,9.32017937884666e-05,0.00018321246898267418,0.00032906647538766265,0.0005785455578006804,0.0020037151407450438,0.02499035745859146
6060,9.607083484297618e-05,6.289793236646801e-05,7.531278242822737e-05,0.00010075873433379456,0.00019939510093536228,0.0002498823159839958,0.0008476139628328383,0.012060313485562801
6070,0.00010597740765661001,7.906102837296203e-05,9.111405233852565e-05,0.0001417383027728647,0.0002792057057376951,0.000432533270213753,0.0013324097963050008,0.018676070496439934
6080,0.00010143371036974713,5.55543701921124e-05,6.663794920314103e-05,8.111465285765007e-05,0.00016917617176659405,0.00018608345999382436,0.0005440262029878795,0.007698620669543743
6090,0.0001513534371042624,0.00017152303189504892,0.00017335407028440386,0.00040925591019913554,0.0010262953583151102,0.001825916231609881,0.009063462726771832,0.16128380596637726
6100,0.00010392414696980268,7.009667024249211e-05,8.175574475899339e-05,0.00013736744585912675,0.0002930166956502944,0.0004842710914090276,0.0017009343719109893,0.025445567443966866
6110,0.00012180436169728637,7.937970076454803e-05,8.98599173524417e-05,0.00015968215302564204,0.00031269589089788496,0.0005316631868481636,0.0019461443880572915,0.028251638635993004
6120,0.00021453997760545462,0.00023136452364269644,0.00023561024863738567,0.0004150506865698844,0.0006464390316978097,0.0010212532943114638,0.0031782875303179026,0.03457850217819214
6130,9.708866127766669e-05,7.02046527294442e-05,7.968422869453207e-05,0.00010140010999748483,0.00022496045858133584,0.0002688405220396817,0.0014701829059049487,0.015589142218232155
6140,9.305653657065704e-05,6.113905692473054e-05,8.906637958716601e-05,0.00010341353481635451,0.00021953374380245805,0.00030389399034902453,0.001859737909398973,0.012885289266705513
6150,0.00013476616004481912,0.00013514836609829217,0.0001668422919465229,0.00035237360862083733,0.0006320469547063112,0.001493467832915485,0.0049870857037603855,0.06299540400505066
6160,9.864623280009255e-05,6.744211714249104e-05,8.412300667259842e-05,0.00012290026643313468,0.0003132667625322938,0.0004527813580352813,0.0012702924432232976,0.0172010138630867
6170,8.51214281283319e-05,4.990979141439311e-05,6.446625047829002e-05,8.240747411036864e-05,0.000172990228747949,0.00020459946244955063,0.0006473336834460497,0.008506777696311474
6180,9.311045141657814e-05,5.9344496548874304e-05,6.794952059863135e-05,0.00010038580512627959,0.00020055701315868646,0.00027414699434302747,0.0008386028930544853,0.011102749966084957
6190,9.647664410294965e-05,6.057353675714694e-05,6.867653428344056e-05,8.536324457963929e-05,0.00017566893075127155,0.00019325233006384224,0.0006073410622775555,0.008703088387846947
6200,9.128444798989221e-05,6.148430111352354e-05,7.386026118183509e-05,0.00011261853796895593,0.00021532847313210368,0.00035691825905814767,0.0007781770545989275,0.00919046439230442
6210,0.00010414400458103046,8.373521268367767e-05,9.068828512681648e-05,0.0001896874455269426,0.0002673004346434027,0.0006305993301793933,0.0014537058304995298,0.017080659046769142
6220,9.500386659055948e-05,6.0427450080169365e-05,6.773036875529215e-05,9.53966737142764e-05,0.00018900175928138196,0.00021805263531859964,0.0005886006401851773,0.009742253459990025
6230,0.0001101999805541709,7.464837108273059e-05,0.00011646929488051683,0.00015816088125575334,0.00035358883906155825,0.0005665035569109023,0.0023851869627833366,0.024407468736171722
6240,9.65087820077315e-05,6.053745892131701e-05,7.385664503090084e-05,0.00010155416384804994,0.00021664569794666022,0.0002768689882941544,0.0010601719841361046,0.015390587970614433
6250,0.00011331304995110258,7.988366996869445e-05,8.539384725736454e-05,0.00017098270473070443,0.00028832489624619484,0.000625941960606724,0.002286521252244711,0.03414914384484291
6260,9.317463263869286e-05,6.782168929930776e-05,8.00389243522659e-05,0.00015713812899775803,0.00027622838388197124,0.0005855053896084428,0.001384333590976894,0.019661445170640945
6270,0.0001065272736013867,6.902925088070333e-05,9.511181997368112e-05,0.00012210538261570036,0.0002812804013956338,0.00035154662327840924,0.0013315683463588357,0.018211735412478447
6280,9.460128785576671e-05,5.3632895287591964e-05,6.742717232555151e-05,8.325379894813523e-05,0.00017228494107257575,0.00019133574096485972,0.0005811990122310817,0.007769097574055195
6290,0.00010229124018223956,6.426440813811496e-05,7.038260082481429e-05,0.0001313196262344718,0.00021478987764567137,0.0003952003316953778,0.0010881173657253385,0.016959302127361298
6300,0.00015286804409697652,0.00011686180368997157,0.00014857115456834435,0.00024111842503771186,0.0006431284127756953,0.0008729610126465559,0.002777865855023265,0.057797420769929886
6310,8.939205144997686e-05,7.757023558951914e-05,7.197349623311311e-05,0.00011385358811821789,0.0001998474617721513,0.00024330487940460443,0.0008313201833516359,0.010055763646960258
6320,9.970164683181792e-05,6.205136742210016e-05,7.024605292826891e-05,9.938640869222581e-05,0.00020234497787896544,0.00028736621607095003,0.0011146597098559141,0.017230326309800148
6330,0.0001209348120028153,0.00010034356819232926,9.98774339677766e-05,0.0002027206792263314,0.0004184797580819577,0.0005946498713456094,0.0015988731756806374,0.03234254568815231
6340,8.998331031762064e-05,5.432625039247796e-05,6.517882138723508e-05,8.284938667202368e-05,0.00016561853408347815,0.00020046415738761425,0.0005645332275889814,0.007465618662536144
6350,0.00010062904766527936,6.847465556347743e-05,7.215446385089308e-05,0.00012449671339709312,0.00022189001902006567,0.0004014713631477207,0.001270559849217534,0.0175886582583189
6360,0.00010896466847043484,6.26959590590559e-05,8.373403397854418e-05,9.791636693989858e-05,0.00021609138639178127,0.000276836653938517,0.0010274348314851522,0.011548214592039585
6370,0.00011089870531577617,7.23804987501353e-05,7.90273625170812e-05,0.00010839167953236029,0.00020352467254269868,0.00024633004795759916,0.0008873843471519649,0.014108971692621708
6380,0.00010791880777105689,8.526380406692624e-05,9.463406604481861e-05,0.00014617441047448665,0.0003016743285115808,0.00046677800128236413,0.002119267825037241,0.03072657622396946
6390,0.00013715651584789157,0.00011310501577099785,0.0002146622573491186,0.00025261513656005263,0.000748378864955157,0.001140348264016211,0.006716079544275999,0.08635665476322174
6400,0.00010453996219439432,0.00011503889254527166,0.00012565300858113915,0.00027994398260489106,0.0004365363856777549,0.001105696428567171,0.0032579852268099785,0.03953122720122337
6410,8.938633982324973e-05,5.222572144703008e-05,6.205534737091511e-05,8.03893490228802e-05,0.00015410722699016333,0.00018541055032983422,0.000620105245616287,0.009872600436210632
6420,8.41380242491141e-05,4.950496804667637e-05,5.916827649343759e-05,7.820916653145105e-05,0.00015450402861461043,0.0001843434729380533,0.0005625782650895417,0.007841714657843113
6430,9.154154395218939e-05,5.155066173756495e-05,6.199705239851028e-05,7.591647590743378e-05,0.00015393231296911836,0.00017878098879009485,0.0005843719700351357,0.008446581661701202
6440,0.00010487226245459169,6.482956086983904e-05,7.667508180020377e-05,0.00011810462456196547,0.0002239725727122277,0.0003788112953770906,0.000834972073789686,0.016913771629333496
6450,0.00011492129124235362,9.29173911572434e-05,8.663359767524526e-05,0.0001483642408857122,0.00021522972383536398,0.0003184639208484441,0.0007525403052568436,0.011625533923506737
6460,0.00010379979357821867,6.388316978700459e-05,0.00011517015082063153,0.00015160490875132382,0.0004362697363831103,0.0008030079770833254,0.0039037957321852446,0.051965583115816116
6470,9.636105824029073e-05,6.105350621510297e-05,7.062234362820163e-05,0.00012180216435808688,0.0002480533148627728,0.0004284965107217431,0.0011350560234859586,0.019334519281983376
6480,8.584147144574672e-05,4.940411963616498e-05,6.284463597694412e-05,7.94281077105552e-05,0.0001504828396718949,0.00018082534370478243,0.0005348720587790012,0.008148502558469772
6490,0.00020101659174542874,0.00022606010315939784,0.0002829808508977294,0.0005777518963441253,0.0012503138277679682,0.002373704919591546,0.009894924238324165,0.1547110229730606
6500,9.769560710992664e-05,5.6252541980938986e-05,6.529495294671506e-05,8.912460907595232e-05,0.00015839934349060059,0.00019820549641735852,0.0005290866829454899,0.008157980628311634
6510,8.689337118994445e-05,5.140560460858978e-05,6.336133083095774e-05,8.725770021555945e-05,0.00015644979430362582,0.0001998038642341271,0.0006809377227909863,0.010050102137029171
6520,8.547103789169341e-05,4.740927033708431e-05,6.317300722002983e-05,8.069896284723654e-05,0.00017657194985076785,0.00022892652486916631,0.0010032854042947292,0.015150452964007854
6530,0.00010551521700108424,5.8934750995831564e-05,8.359263301827013e-05,0.00010291730723110959,0.00021759180526714772,0.00030691089341416955,0.0012250127037987113,0.017119020223617554
6540,9.56553703872487e-05,5.28982600371819e-05,6.659010250587016e-05,8.143251034198329e-05,0.0001526587875559926,0.00018387888849247247,0.000521227833814919,0.007955494336783886
6550,9.049268555827439e-05,5.163093737792224e-05,6.409291381714866e-05,8.476820221403614e-05,0.00016981299268081784,0.00022005361097399145,0.0007378531154245138,0.012966346926987171
6560,0.00010765950719360262,6.186724931467324e-05,9.031157969729975e-05,0.00010913107689702883,0.00023747302475385368,0.0003233275783713907,0.0017579621635377407,0.02342718280851841
6570,9.341584518551826e-05,5.844523184350692e-05,6.435191608034074e-05,0.00011506699956953526,0.00025690169422887266,0.0005128600168973207,0.0013309562345966697,0.02674012817442417
6580,9.580638288753107e-05,5.549874549615197e-05,6.882948946440592e-05,8.425206760875881e-05,0.0001637706154724583,0.00021641839703079313,0.0006684460677206516,0.009822717867791653
6590,0.00010081165964948013,5.7938432291848585e-05,6.67878775857389e-05,8.767979306867346e-05,0.00017047981964424253,0.00019702849385794252,0.000878740509506315,0.013462918810546398
6600,9.528619557386264e-05,5.415915074991062e-05,6.549255340360105e-05,8.211083331843838e-05,0.0001513590250397101,0.00018778798403218389,0.0007470761192962527,0.00999984610825777
6610,9.13898111321032e-05,7.460351480403915e-05,6.986697553656995e-05,0.0001399181055603549,0.00021602220658678561,0.00037166543188504875,0.0012328358134254813,0.019126910716295242
6620,8.15103849163279e-05,4.87476063426584e-05,5.7932942581828684e-05,7.642329001100734e-05,0.00014301280316431075,0.00018405672744847834,0.0005857389769516885,0.008589180186390877
6630,8.475755021208897e-05,4.782272662851028e-05,5.971007703919895e-05,7.797084253979847e-05,0.00014733460557181388,0.00019949127454310656,0.0005824292311444879,0.008930186741054058
6640,9.110511746257544e-05,5.61451306566596e-05,6.757349183317274e-05,9.841286373557523e-05,0.00018719983927439898,0.0003002808371093124,0.0008098502294160426,0.014367707073688507
6650,0.00012708231224678457,0.0001353891711914912,0.00012438265548553318,0.00025411229580640793,0.00039529174682684243,0.0006424291059374809,0.0030754029285162687,0.04653465747833252
6660,0.00011515612277435139,9.82194032985717e-05,8.569160854676738e-05,0.0001891840365715325,0.000389865948818624,0.0006497619324363768,0.0015955567359924316,0.03291340917348862
6670,9.898321150103584e-05,7.468301919288933e-05,7.741864101262763e-05,0.0001699525600997731,0.00026513211196288466,0.0005899078096263111,0.0011551110073924065,0.01871318183839321
6680,8.250740211224183e-05,5.136073741596192e-05,6.096374272601679e-05,8.375518518732861e-05,0.0001546462153783068,0.00019643949053715914,0.0007964422111399472,0.013159322552382946
6690,0.0001060579379554838,5.6579105148557574e-05,7.305370672838762e-05,8.960079139797017e-05,0.00018651626305654645,0.00032738098525442183,0.0012895705876871943,0.0180226918309927
6700,0.00010493185254745185,8.566998440073803e-05,7.394646672764793e-05,0.00018246188119519502,0.00032967000151984394,0.0006295183557085693,0.0009755887440405786,0.017738565802574158
6710,9.728336590342224e-05,7.197301601991057e-05,6.71233719913289e-05,0.00016102743393275887,0.0003268937871325761,0.00060162233421579,0.0016597731737419963,0.03252995014190674
6720,8.832499588606879e-05,5.326726386556402e-05,6.838783156126738e-05,8.765096572460607e-05,0.00016426997899543494,0.00022292336507234722,0.0006592514109797776,0.01020710077136755
6730,8.549322228645906e-05,5.271869304124266e-05,6.553492130478844e-05,8.791795698925853e-05,0.00017247001233045012,0.00024235769524239004,0.0007698530680499971,0.015224287286400795
6740,8.691015682416037e-05,5.6148142903111875e-05,5.9948815760435537e-05,0.00011600535799516365,0.0002279151522088796,0.000457925780210644,0.0007370726088993251,0.014446237124502659
6750,0.00011504110443638638,9.308092558057979e-05,0.00011572054063435644,0.00021024221496190876,0.00040484953206032515,0.0008641302702017128,0.003605475416406989,0.0496758334338665
6760,0.00011704292410286143,7.298128184629604e-05,9.930117084877566e-05,0.0001289768551941961,0.00024509034119546413,0.00042340223444625735,0.0011944096768274903,0.017710905522108078
6770,8.950679330155253e-05,5.0165097491117194e-05,6.265486445045099e-05,7.904883386800066e-05,0.00015018142585176975,0.00017885373381432146,0.0005246181390248239,0.007110980339348316
6780,8.956077363109216e-05,5.358284033718519e-05,6.34628813713789e-05,9.945886267814785e-05,0.0001844838698161766,0.00028525179368443787,0.0006318687228485942,0.010108173824846745
6790,0.00014250868116505444,0.0001450402196496725,0.00018670759163796902,0.00047461676876991987,0.0010058738989755511,0.0024353289045393467,0.00545317679643631,0.0778258740901947
6800,9.62584454100579e-05,6.5733736846596e-05,7.013240247033536e-05,0.00012229036656208336,0.0002257065352750942,0.0003800912818405777,0.001286533079110086,0.02085317298769951
6810,8.893354242900386e-05,5.591407170868479e-05,6.56779739074409e-05,9.48384840739891e-05,0.00016084598610177636,0.0002113088994519785,0.0006431590882129967,0.008467525243759155
6820,9.768590098246932e-05,5.590697401203215e-05,6.644404493272305e-05,9.652815788285807e-05,0.00018844459555111825,0.00029499130323529243,0.0005950152990408242,0.01037022564560175
6830,0.00010940167703665793,6.07633228355553e-05,6.725737330270931e-05,0.00013230885087978095,0.0002663761260919273,0.0007887686369940639,0.0007402556366287172,0.021666595712304115
6840,8.7037289631553e-05,5.3418938477989286e-05,6.545253563672304e-05,9.240530926035717e-05,0.00018156322767026722,0.0002708742977119982,0.0007339001749642193,0.010029169730842113
6850,8.734413859201595e-05,5.026555299991742e-05,6.183376535773277e-05,8.066819282248616e-05,0.00015403029101435095,0.00020314032735768706,0.0005685942596755922,0.008940473198890686
6860,8.100802369881421e-05,5.149072967469692e-05,6.026091068633832e-05,8.902003901312128e-05,0.00016435110592283309,0.0002405590348644182,0.0005901037948206067,0.010324981063604355
6870,8.820195216685534e-05,6.460019358200952e-05,7.923108933027834e-05,0.00014858973736409098,0.0002723995712585747,0.0005416252533905208,0.0014040690148249269,0.017549067735671997
6880,0.00012209865963086486,0.00010536189074628055,9.787970338948071e-05,0.0002726463135331869,0.0006015168037265539,0.0010966617846861482,0.0011885345447808504,0.04129622504115105
6890,8.735926530789584e-05,5.348523336579092e-05,6.440487777581438e-05,8.369779243366793e-05,0.00015563653141725808,0.00021055022079963237,0.000596900237724185,0.008738207630813122
6900,0.0001194613505504094,0.00011047182488255203,0.00010989244765369222,0.0002454269852023572,0.00046107909292913973,0.0009085256024263799,0.0021799455862492323,0.04592366889119148
6910,9.130223043030128e-05,5.2456507546594366e-05,6.977993325563148e-05,0.00010602449037833139,0.00020489870803430676,0.0003784921718761325,0.0008957388927228749,0.015437277965247631
6920,0.00010123182437382638,4.608551171259023e-05,6.898195715621114e-05,9.540314931655303e-05,0.00014270894462242723,0.0003049191436730325,0.0019581096712499857,0.010140379890799522
6930,8.630727825220674e-05,5.6643286370672286e-05,6.577507883775979e-05,0.00010844389180419967,0.00020267277432139963,0.00029957410879433155,0.0007789604132995009,0.014320379123091698
6940,9.201142529491335e-05,6.922882312210277e-05,7.429904508171603e-05,0.00015829077165108174,0.00027453218353912234,0.0005212397663854063,0.0012931105447933078,0.01948142983019352
6950,8.176485425792634e-05,5.053449785918929e-05,6.144263170426711e-05,9.451873484067619e-05,0.00016031441919039935,0.00026522879488766193,0.0009175853338092566,0.009850817732512951
6960,8.100449485937133e-05,4.7119090595515445e-05,5.736108141718432e-05,8.076520316535607e-05,0.00013687463069800287,0.00019287553732283413,0.0005034511559642851,0.0063596200197935104
6970,8.383260865230113e-05,4.979896039003506e-05,5.887436054763384e-05,8.351395808858797e-05,0.00015548426017630845,0.0002067739114863798,0.0005079598049633205,0.006926309783011675
6980,8.506169251631945e-05,5.169915675651282e-05,6.048529394320212e-05,0.00010409972310299054,0.00018645785166881979,0.00029349655960686505,0.000663292477838695,0.01110314205288887
6990,9.379428229294717e-05,7.444341463269666e-05,7.044852100079879e-05,0.00017800871864892542,0.0003414507955312729,0.0006224201642908156,0.001443892135284841,0.023607946932315826
7000,8.690548565937206e-05,5.298541145748459e-05,6.296912033576518e-05,8.782825898379087e-05,0.0001675804960541427,0.0002762409276328981,0.001057827495969832,0.012634781189262867
7010,9.800431871553883e-05,5.9156558563699946e-05,6.562680209754035e-05,0.00012560345930978656,0.00024055280664470047,0.0004182829870842397,0.0014440251979976892,0.023625202476978302
7020,0.00010029267286881804,6.323825800791383e-05,7.091533916536719e-05,0.00013118702918291092,0.00021657127945218235,0.00034985633101314306,0.001465167268179357,0.02313198149204254
7030,9.783307905308902e-05,7.198607636382803e-05,8.410655573243275e-05,0.00015187876124400645,0.00026671140221878886,0.00048493698704987764,0.0012449974892660975,0.016674792394042015
7040,9.382514690514654e-05,6.412493530660868e-05,8.361455547856167e-05,0.00013340797158889472,0.00025028560776263475,0.00047319769510068,0.002124771475791931,0.018539249897003174
7050,9.56223884713836e-05,5.580460128840059e-05,6.648746057180688e-05,0.00011356388131389394,0.00018167596135754138,0.00039930513594299555,0.0007949381833896041,0.007672981824725866
7060,7.925649697426707e-05,4.9833593948278576e-05,7.096063200151548e-05,8.31537035992369e-05,0.00014786337851546705,0.00034627944114618003,0.0011251779505982995,0.0077210343442857265
7070,9.175602463074028e-05,6.243302050279453e-05,7.338589784922078e-05,0.0001470604765927419,0.0002559776767157018,0.0005218923324719071,0.0014949268661439419,0.019656941294670105
7080,8.452244946965948e-05,5.412942118709907e-05,6.339464016491547e-05,0.00010123399988515303,0.00018422998255118728,0.00028463240596465766,0.000787194527219981,0.010778204537928104
7090,9.313749615103006e-05,6.735881470376626e-05,6.884851609356701e-05,0.0001183227650471963,0.00019832895486615598,0.00029942006221972406,0.0009423922747373581,0.014579392038285732
7100,9.969357051886618e-05,5.491783667821437e-05,5.6962093367474154e-05,0.00011203182657482103,0.0002005110145546496,0.0004967909771949053,0.0008823275566101074,0.015222071669995785
7110,0.00013058524928055704,0.00010116558405570686,0.00013915885938331485,0.00020467852300498635,0.0004033775476273149,0.0006686119013465941,0.0049695828929543495,0.04040946811437607
7120,8.427815919276327e-05,5.867872096132487e-05,5.9311008953955024e-05,9.518249134998769e-05,0.0001653442159295082,0.0002392661990597844,0.0008532070787623525,0.01005371194332838
7130,8.637147402623668e-05,5.4186555644264445e-05,6.47633642074652e-05,8.064301073318347e-05,0.00014322732749860734,0.0001947015116456896,0.0005788066191598773,0.006618751212954521
7140,8.391294250031933e-05,4.8236033762805164e-05,5.943286669207737e-05,8.109859481919557e-05,0.00015010571223683655,0.00021267675037961453,0.0006091754767112434,0.008301256224513054
7150,9.230506839230657e-05,5.465251160785556e-05,6.860265420982614e-05,8.02470967755653e-05,0.00014020944945514202,0.0001899611670523882,0.0005980939022265375,0.007970592938363552
7160,7.85801894380711e-05,4.875462400377728e-05,5.3135387133806944e-05,9.554407006362453e-05,0.0001847444655140862,0.0003043344768229872,0.0006776810623705387,0.010229898616671562
7170,7.985188130987808e-05,5.019297168473713e-05,5.4516243835678324e-05,8.982588042272255e-05,0.00015005492605268955,0.0002062732382910326,0.00044929966679774225,0.00955875962972641
7180,8.663072367198765e-05,5.210357267060317e-05,6.412747461581603e-05,9.101244359044358e-05,0.00016824090562295169,0.00023693630646448582,0.0011182997841387987,0.011228571645915508
7190,0.00010301474685547873,6.987761298660189e-05,6.241347728064284e-05,0.00020084883726667613,0.00029672187520191073,0.0007838234887458384,0.0013763514580205083,0.02296566590666771
7200,7.209635805338621e-05,4.4126747525297105e-05,5.3911433496978134e-05,7.548102439614013e-05,0.00013463475625030696,0.000207378514460288,0.0005299306940287352,0.007439811713993549
7210,8.624172187410295e-05,5.387604687712155e-05,5.773917291662656e-05,9.677001071395352e-05,0.00018173077842220664,0.00032479962101206183,0.000849276315420866,0.016633186489343643
7220,8.887654257705435e-05,4.8644600610714406e-05,5.448629235615954e-05,7.480219210265204e-05,0.0001378461893182248,0.00022395706037059426,0.0009594673756510019,0.010991189628839493
7230,9.682235395302996e-05,6.410400237655267e-05,6.819112604716793e-05,0.00013024067447986454,0.0002590319490991533,0.0005293252179399133,0.0009230416617356241,0.020158424973487854
7240,0.00010928005940513685,8.776865433901548e-05,9.495799895375967e-05,0.00022445352806244045,0.0004357989819254726,0.0009457361302338541,0.0017884743865579367,0.033889006823301315
7250,8.292410348076373e-05,5.8422781876288354e-05,6.262891838559881e-05,0.00010318209388060495,0.00020268229127395898,0.00034684347338043153,0.0008237824076786637,0.014899916015565395
7260,8.852509199641645e-05,5.859120574314147e-05,6.712646427331492e-05,9.398480324307457e-05,0.0001627481251489371,0.00023303051420953125,0.0008208455401472747,0.011745991185307503
7270,9.519570448901504e-05,5.985007737763226e-05,6.717473297612742e-05,0.00011454763443907723,0.0001904983801068738,0.00033500362769700587,0.0008884786511771381,0.011300199665129185
7280,8.327464456669986e-05,5.810267975903116e-05,5.9983318351441994e-05,0.00012846638855990022,0.00023152233916334808,0.0005196572165004909,0.0009835140081122518,0.01638568565249443
7290,9.87193125183694e-05,6.042106542736292e-05,7.792683754814789e-05,0.00012482206511776894,0.00024998048320412636,0.0006669766153208911,0.002674248069524765,0.03169160708785057
7300,9.507893264526501e-05,6.306663271971047e-05,6.290226156124845e-05,0.0001044362797983922,0.0001718803687253967,0.00025289339828304946,0.0010573064209893346,0.012315756641328335
7310,8.975362288765609e-05,4.968641951563768e-05,5.9799986047437415e-05,8.252223051385954e-05,0.00013539778592530638,0.00020937772933393717,0.0004950492293573916,0.007795763202011585
7320,9.380323172081262e-05,5.54813705093693e-05,6.9818263000343e-05,9.922261961037293e-05,0.0001870042906375602,0.0004062481166329235,0.0012918449938297272,0.013897979632019997
7330,8.623125177109614e-05,4.863641515839845e-05,5.483985660248436e-05,7.417197775794193e-05,0.00012818854884244502,0.00018264354730490595,0.0005392823950387537,0.007133173290640116
7340,7.781969907227904e-05,5.079066977486946e-05,5.391281592892483e-05,7.99344343249686e-05,0.0001414289727108553,0.00019674966461025178,0.0005924689467065036,0.01015180442482233
7350,0.00010367821232648566,9.025866165757179e-05,0.00015193494618870318,0.00025521437055431306,0.000559232896193862,0.0012791156768798828,0.005833616480231285,0.05908427760004997
7360,9.046666673384607e-05,5.758649786002934e-05,7.476423343177885e-05,9.183424117509276e-05,0.00020385842071846128,0.00027281491202302277,0.0009076393907889724,0.013861197978258133
7370,8.815380715532228e-05,5.459601015900262e-05,5.9578476793831214e-05,8.455733768641949e-05,0.00013815914280712605,0.00019616524514276534,0.0006228915299288929,0.008635466918349266
7380,8.525202429154888e-05,4.793918924406171e-05,5.615540794678964e-05,7.601801917189732e-05,0.00012954766862094402,0.00017584022134542465,0.0005532093928195536,0.006732695270329714
7390,7.780255691614002e-05,4.595664722728543e-05,5.532001523533836e-05,7.89462064858526e-05,0.00013301176659297198,0.00020352548744995147,0.0006630375282838941,0.008337698876857758
7400,9.151927952188998e-05,5.151779259904288e-05,5.806122499052435e-05,8.045129652600735e-05,0.00015154961147345603,0.0002427704748697579,0.0006228991551324725,0.008922903798520565
7410,8.252760017057881e-05,4.799611997441389e-05,5.489268005476333e-05,7.518345228163525e-05,0.00013063846563454717,0.0001991184108192101,0.0005424806149676442,0.006781129166483879
7420,0.0001048423073370941,6.964147178223357e-05,7.443290087394416e-05,0.0001268392807105556,0.00020725811191368848,0.00038063511601649225,0.0008223378681577742,0.009815501049160957
7430,8.055687067098916e-05,5.0482125516282395e-05,5.4257281590253115e-05,9.054235852090642e-05,0.00014117556565906852,0.0002538940461818129,0.0008705664076842368,0.011114978231489658
7440,8.118490950437263e-05,4.811260077985935e-05,5.502960630110465e-05,7.652768545085564e-05,0.00012376616359688342,0.00017626928456593305,0.0004885821836069226,0.006334248464554548
7450,9.674124885350466e-05,6.1262515373528e-05,6.641321670031175e-05,0.00012229375715833157,0.00023600892745889723,0.0004483510856516659,0.0008476391667500138,0.013240331783890724
7460,7.789660594426095e-05,4.643078500521369e-05,5.836090713273734e-05,8.153585076797754e-05,0.00015241668734233826,0.0002244419592898339,0.0008470687316730618,0.010043349117040634
7470,8.438993972958997e-05,4.798719601240009e-05,5.368659185478464e-05,7.400435424642637e-05,0.00012119912571506575,0.00017479396774433553,0.0004712815862149,0.006232057232409716
7480,7.897434988990426e-05,4.525746771832928e-05,5.330820204108022e-05,7.943787204567343e-05,0.00013808517542202026,0.00021804605785291642,0.0005869519081898034,0.008793221786618233
7490,7.834466669009998e-05,4.752727909362875e-05,5.499100734596141e-05,7.607299630763009e-05,0.00012666828115470707,0.0001851930283010006,0.0005412327591329813,0.006087248679250479
7500,8.284034265670925e-05,4.606016955222003e-05,5.492383206728846e-05,7.659438415430486e-05,0.0001235077652381733,0.00018029529019258916,0.000541910994797945,0.006650069262832403
7510,8.68647257448174e-05,5.212864198256284e-05,5.7691842812346295e-05,8.694715506862849e-05,0.00015873870870564133,0.0002680943289306015,0.0007695386884734035,0.010090017691254616
7520,9.341030818177387e-05,5.877665535081178e-05,6.436793046304956e-05,0.00011302585335215554,0.00019943754887208343,0.0003951895050704479,0.0011201876914128661,0.016078168526291847
7530,7.539791840827093e-05,4.6785076847299933e-05,5.179003346711397e-05,8.047781739151105e-05,0.00013160162779968232,0.00023799897462595254,0.0006201562355272472,0.006901235785335302
7540,0.00014257767179515213,9.318828233517706e-05,9.906769992085174e-05,0.00018980687309522182,0.0003836044343188405,0.0007558052311651409,0.0016364851035177708,0.0287522803992033
7550,9.43956256378442e-05,5.8034864196088165e-05,6.0051879700040445e-05,0.0001000879128696397,0.00018869127961806953,0.0003861732839141041,0.0009422605508007109,0.013921217992901802
7560,8.167763007804751e-05,4.874382648267783e-05,5.5095912102842703e-05,9.262600360671058e-05,0.0001982177927857265,0.00040511941188015044,0.0020661884918808937,0.027810778468847275
7570,9.468666394241154e-05,5.078491449239664e-05,5.70194679312408e-05,8.719410107005388e-05,0.00015823605644982308,0.0002617201826069504,0.0007640600670129061,0.00986019242554903
7580,8.197052375180647e-05,4.492019797908142e-05,5.354636596166529e-05,7.282457954715937e-05,0.00011776782048400491,0.00015737433568574488,0.00046098107122816145,0.005770898424088955
7590,8.734218863537535e-05,5.178061837796122e-05,6.0842448874609545e-05,8.32766672829166e-05,0.0001406112569384277,0.0002145471516996622,0.0006210790597833693,0.00743700610473752
7600,0.00010868458048207685,8.077640814008191e-05,8.323768997797742e-05,0.0001886104146251455,0.00039454485522583127,0.0008880856330506504,0.0015044205356389284,0.02537996508181095
7610,7.213340722955763e-05,4.106364576728083e-05,4.922684820485301e-05,6.86723506078124e-05,0.00011755106243072078,0.00016849651001393795,0.0004767825303133577,0.005768920760601759
7620,0.00010002105409512296,5.825730841024779e-05,6.094459968153387e-05,9.834325464908034e-05,0.0002482374547980726,0.00042060131090693176,0.0008178397547453642,0.025742681697010994
7630,0.0001877346949186176,0.00012029754725517705,0.0001062925803125836,0.00025080566410906613,0.0004783351323567331,0.0008523277938365936,0.0027294293977320194,0.045733749866485596
7640,8.296893065562472e-05,4.6600693167420104e-05,5.656951179844327e-05,7.562961400253698e-05,0.00012818923278246075,0.00017200468573719263,0.0010149822337552905,0.012810816057026386
7650,8.639957377454266e-05,6.827581819379702e-05,8.035538485273719e-05,0.000152002161485143,0.0002934493531938642,0.00055270257871598,0.0020680546294897795,0.02286396734416485
7660,9.895484254229814e-05,6.458561983890831e-05,0.0001000732954707928,0.00012325504212640226,0.00023407448315992951,0.00044089453876949847,0.001763762440532446,0.016240788623690605
7670,7.849439862184227e-05,4.7550951421726495e-05,5.9501184296095744e-05,8.222470933105797e-05,0.0001408031239407137,0.00023381935898214579,0.0009473780519329011,0.010449481196701527
7680,0.0001018990806187503,5.955286178505048e-05,5.963260628050193e-05,0.00010274688975187019,0.00017359215416945517,0.00024471734650433064,0.0006900307489559054,0.010480385273694992
7690,0.00017561431741341949,0.00015606674423906952,0.00015820602129679173,0.000531954865437001,0.001249745604582131,0.003034311579540372,0.0045884279534220695,0.08619142323732376
7700,0.00011118357360828668,8.743071521166712e-05,0.00010654042125679553,0.00021569494856521487,0.00039548141648992896,0.0008128808112815022,0.0033629226963967085,0.03393284231424332
7710,7.39062306820415e-05,4.37486196460668e-05,5.11664075020235e-05,7.092838495736942e-05,0.00012167442764621228,0.0001829495158744976,0.0005155195249244571,0.005902595818042755
7720,7.534852193202823e-05,4.7837031161179766e-05,5.653922926285304e-05,8.021121902856976e-05,0.00014004202967043966,0.0002172979584429413,0.0009019784047268331,0.008544700220227242
7730,8.395665645366535e-05,5.41979716217611e-05,6.047296483302489e-05,0.00010255109373247251,0.0002065475273411721,0.00043301444384269416,0.0009580135811120272,0.01269163005053997
7740,9.138507448369637e-05,5.3921026847092435e-05,8.638195868115872e-05,8.420857193414122e-05,0.0001615672226762399,0.00019861248438246548,0.0013981317169964314,0.012202315963804722
7750,7.915645983302966e-05,4.5795601181453094e-05,5.229207454249263e-05,7.832294795662165e-05,0.0001391800178680569,0.00021878338884562254,0.00045176094863563776,0.006941515952348709
7760,7.999379886314273e-05,4.764988261740655e-05,5.3206411394057795e-05,7.927404658403248e-05,0.0001339799491688609,0.0001999581145355478,0.0010133309988304973,0.013165244832634926
7770,8.305347728310153e-05,4.5606124331243336e-05,6.263682007556781e-05,8.015304047148675e-05,0.0001512417511548847,0.00029310720856301486,0.0008756008464843035,0.011539009399712086
7780,9.169004624709487e-05,5.038406015955843e-05,5.945700468146242e-05,7.060110510792583e-05,0.00011823353270301595,0.000164380922797136,0.0005999990389682353,0.007286887615919113
7790,0.00010051138087874278,6.700268568238243e-05,6.540310278069228e-05,0.00013322089216671884,0.00026657525449991226,0.0006358957616612315,0.0011255621211603284,0.0192355215549469
7800,0.00010108129936270416,6.77841599099338e-05,6.224460230441764e-05,0.00010339496657252312,0.00020781032799277455,0.0003605289966799319,0.0008723914506845176,0.013439551927149296
7810,0.00012490285735111684,8.386217814404517e-05,7.646243466297165e-05,0.0001698027626844123,0.000289738061837852,0.0005554272793233395,0.0014099583495408297,0.012074553407728672
7820,0.00014012731844559312,9.55831419560127e-05,8.408851135754958e-05,0.0001657109969528392,0.00030343999969772995,0.000605336797889322,0.0009729553712531924,0.012107007205486298
7830,9.211460564984009e-05,5.1637183787534013e-05,7.718295091763139e-05,8.92366369953379e-05,0.00019597842765506357,0.0003659706562757492,0.0012247792910784483,0.01579553633928299
7840,8.12109065009281e-05,4.274254752090201e-05,5.322033757693134e-05,6.970867252675816e-05,0.00012932125537190586,0.00018881754658650607,0.0004715961404144764,0.005609943997114897
7850,8.64159082993865e-05,5.0515023758634925e-05,8.715358126210049e-05,0.00011808947601821274,0.0002278790925629437,0.00040013683610595763,0.0014986359747126698,0.019844455644488335
7860,0.0001088754870579578,8.048560994211584e-05,0.00014126168389339,0.00023298892483580858,0.000495665823109448,0.0011135818203911185,0.003930870909243822,0.04705272242426872
7870,8.271195838460699e-05,4.824320421903394e-05,5.381195296649821e-05,7.017037569312379e-05,0.00012674192839767784,0.00017121840210165828,0.0004179913958068937,0.004605550784617662
7880,0.00010050724085886031,6.55385956633836e-05,0.00011259770690230653,0.00013650640903506428,0.00027386192232370377,0.0004902969230897725,0.0016652797348797321,0.01435741689056158
7890,0.00015202153008431196,0.00010106615809490904,8.133460505632684e-05,0.00018278014613315463,0.00032014690805226564,0.000829730648547411,0.001353939762338996,0.014272196218371391
7900,8.806293772067875e-05,6.45714535494335e-05,7.278262637555599e-05,0.000126988350530155,0.00025639604427851737,0.0004759113071486354,0.0014372931327670813,0.019446752965450287
7910,8.016136416699737e-05,4.569738666759804e-05,5.248255911283195e-05,6.972538540139794e-05,0.00012122724729124457,0.00016412655531894416,0.00041976087959483266,0.004946495406329632
7920,7.790039671817794e-05,4.88616424263455e-05,5.388982390286401e-05,7.159108645282686e-05,0.00011789570999098942,0.0001620110560907051,0.0008274864521808922,0.006696206983178854
7930,7.837218436179683e-05,4.480857387534343e-05,5.39541470061522e-05,6.968383968342096e-05,0.00012086577044101432,0.00017999965348280966,0.00043022329919040203,0.0049563320353627205
7940,8.983959560282528e-05,6.038922583684325e-05,7.547966379206628e-05,9.460735600441694e-05,0.00019532634178176522,0.00029561453266069293,0.0010643370915204287,0.012847761623561382
7950,8.113085641525686e-05,4.870731208939105e-05,5.1708295359276235e-05,7.220300904009491e-05,0.00012321880785748363,0.0001779071899363771,0.0004558356595225632,0.005166191607713699
7960,7.149126759031788e-05,4.3149757402716205e-05,5.1203343900851905e-05,6.986622611293569e-05,0.00012840981071349233,0.00019603983673732728,0.0006988394306972623,0.012026282027363777
7970,0.00010754250251920894,7.72780113038607e-05,6.927445065230131e-05,0.00016261068230960518,0.0003109232638962567,0.0005233974661678076,0.0018577674636617303,0.026643674820661545
7980,7.872896094340831e-05,4.824278221349232e-05,7.175733480835333e-05,0.000103354177554138,0.00019411419634707272,0.00044911380973644555,0.0013558100908994675,0.013301081024110317
7990,8.210472151404247e-05,5.6769589718896896e-05,6.107328226789832e-05,9.259122452931479e-05,0.00016022261115722358,0.0002396726922597736,0.000928303983528167,0.010069487616419792
8000,8.98541693459265e-05,6.13764495938085e-05,6.142300844658166e-05,9.418476838618517e-05,0.00015529491065535694,0.00022150055156089365,0.0007257175748236477,0.009271251037716866
8010,8.17996624391526e-05,4.739651922136545e-05,5.122434231452644e-05,6.938501610420644e-05,0.00012077776773367077,0.00016843801131471992,0.0005697625456377864,0.00619386974722147
8020,8.98852595128119e-05,6.19816710241139e-05,5.967001925455406e-05,8.932589116739109e-05,0.00015336094656959176,0.00022096082102507353,0.0008920908439904451,0.01052968017756939
8030,7.788203947711736e-05,4.3588272092165425e-05,5.898394374526106e-05,7.661392010049894e-05,0.0001401220797561109,0.0002301212225575,0.0007546797278337181,0.010473796166479588
8040,8.221308962674811e-05,4.589063973980956e-05,6.930365634616464e-05,8.201444870792329e-05,0.00017698254669085145,0.0003112028643954545,0.0013547298731282353,0.019852126017212868
8050,7.858984463382512e-05,4.8478104872629046e-05,5.3933646995574236e-05,7.528387504862621e-05,0.00012451165821403265,0.00017433920584153384,0.0005184131441637874,0.005212698131799698
8060,8.509851613780484e-05,4.5124190364731476e-05,5.540906931855716e-05,7.07654471625574e-05,0.00011520453699631616,0.00016555763431824744,0.00045856478391215205,0.004672101698815823
8070,0.00010286333417752758,7.433433347614482e-05,7.048852421576157e-05,0.00014229420048650354,0.00023361813509836793,0.00031536456663161516,0.0011783704394474626,0.02055053785443306
8080,7.48785532778129e-05,4.257708860677667e-05,4.7647346946178004e-05,7.276524411281571e-05,0.00011495750368339941,0.00016134526231326163,0.0005552092334255576,0.00686963927000761
8090,0.0001012463981169276,6.848217890365049e-05,0.00011985230958089232,0.00012017201515845954,0.00028651102911680937,0.00033275625901296735,0.0019790995866060257,0.03337422385811806
8100,7.40668474463746e-05,3.90779969166033e-05,4.702969090430997e-05,6.533436680911109e-05,0.00010590480815153569,0.0001540937228128314,0.0003894968540407717,0.004228100646287203
8110,9.771874465513974e-05,6.223527452675626e-05,9.645630052546039e-05,0.00013454261352308095,0.00024997448781505227,0.0005083098658360541,0.0017000914085656404,0.020367883145809174
8120,7.746514165773988e-05,4.5192464313004166e-05,4.9412265070714056e-05,7.471653225366026e-05,0.00011904014536412433,0.00016173938638530672,0.0005014657508581877,0.006712987087666988
8130,0.00011494516365928575,9.643246448831633e-05,0.00010848121019080281,0.00023772231361363083,0.00044516846537590027,0.0011962358839809895,0.004369821399450302,0.044683221727609634
8140,7.50919571146369e-05,4.0113631257554516e-05,4.806193464901298e-05,6.782546552130952e-05,0.00011009936861228198,0.0001625445729587227,0.0003998592437710613,0.004276649560779333
8150,9.330734610557556e-05,6.624839443247765e-05,5.98176775383763e-05,0.00012692729069385678,0.00024088106874842197,0.0005981104332022369,0.0017481553368270397,0.01943293772637844
8160,9.699256770545617e-05,7.65120203141123e-05,7.095524779288098e-05,0.00015445175813511014,0.00031973770819604397,0.00043754850048571825,0.0017342676874250174,0.020305389538407326
8170,8.333276491612196e-05,4.482468284550123e-05,6.290247983997688e-05,8.236142457462847e-05,0.00013677010429091752,0.0002218548906967044,0.0007357458816841245,0.007554104086011648
8180,7.88232428021729e-05,4.88729820062872e-05,5.300887278281152e-05,7.644817378604785e-05,0.00011745463416446,0.0001654694351600483,0.0005499952239915729,0.006473727524280548
8190,7.69267207942903e-05,4.66041783511173e-05,6.340428808471188e-05,7.620994438184425e-05,0.00012710687587969005,0.00020056767971254885,0.0007571509922854602,0.00963276345282793
8200,8.032048936001956e-05,5.175829937797971e-05,7.396694854833186e-05,0.00010158200893783942,0.00019978290947619826,0.00046633192687295377,0.0017432831227779388,0.013177554123103619
8210,0.00012148377572884783,8.754075679462403e-05,9.188828698825091e-05,0.0001873126602731645,0.00035092420876026154,0.0010544253746047616,0.003628949634730816,0.03848116099834442
8220,8.176619303412735e-05,4.489250568440184e-05,5.548355693463236e-05,6.926642527105287e-05,0.00011643999459920451,0.0001743905886542052,0.00047231034841388464,0.004831623751670122
8230,0.0001070818179869093,0.0001301232259720564,0.00014947852469049394,0.0003922615433111787,0.0006185251986607909,0.0019641867838799953,0.0045935106463730335,0.040086403489112854
8240,7.819053280400112e-05,5.493389835464768e-05,6.118855526437983e-05,0.00011148618796141818,0.00016000981850083917,0.00028267261222936213,0.0013411656254902482,0.012016797438263893
8250,7.888922118581831e-05,4.281819565221667e-05,4.8884310672292486e-05,6.506615318357944e-05,0.00011168728087795898,0.000168566606589593,0.00042759039206430316,0.00474948063492775
8260,7.456740422639996e-05,4.4802836782764643e-05,5.237318327999674e-05,7.969729631440714e-05,0.0001312673557549715,0.00020628632046282291,0.0007109728758223355,0.008031929843127728
8270,7.842441846150905e-05,5.627830614685081e-05,6.125514482846484e-05,0.00010778388968901709,0.00020174577366560698,0.0005218062433414161,0.0012468703789636493,0.01291007362306118
8280,7.666973397135735e-05,4.690907371696085e-05,5.178889841772616e-05,7.089222344802693e-05,0.00012013631203444675,0.00016833645349834114,0.000673658971209079,0.009340646676719189
8290,7.699405250605196e-05,4.8055993829621e-05,6.359572580549866e-05,9.500052692601457e-05,0.00017953960923478007,0.00030133186373859644,0.0009320388780906796,0.010316538624465466
8300,7.567431748611853e-05,5.114523082738742e-05,5.485226574819535e-05,8.222843462135643e-05,0.00014104408910498023,0.0002020398387685418,0.0006155952578410506,0.007248817477375269
8310,8.855581836542115e-05,6.837946421001107e-05,7.666161400265992e-05,0.0001346427743555978,0.00025790746440179646,0.0005162664456292987,0.001974949613213539,0.02257196046411991
8320,8.44513124320656e-05,4.995956624043174e-05,5.419542139861733e-05,7.725516479695216e-05,0.00013159465743228793,0.00016932161815930158,0.0007510314462706447,0.009776484221220016
8330,7.232778443722054e-05,4.261731373844668e-05,4.968875146005303e-05,6.938411388546228e-05,0.00011076350347138941,0.0001634252112125978,0.0005021042306907475,0.005286369938403368
8340,8.292015991173685e-05,4.979281948180869e-05,5.717258682125248e-05,8.018146763788536e-05,0.0001235492673004046,0.0002359077479923144,0.0004390922549646348,0.0050147767178714275
8350,7.776405254844576e-05,5.070882252766751e-05,5.931440682616085e-05,9.395562665304169e-05,0.00013936655886936933,0.00027277047047391534,0.0007523365784436464,0.0070424508303403854
8360,8.384024840779603e-05,5.0500937504693866e-05,5.922303898842074e-05,7.615793583681807e-05,0.0001244624436367303,0.00022988188720773906,0.0005164022441022098,0.005511545576155186
8370,9.095156565308571e-05,7.16705180821009e-05,6.119825411587954e-05,0.00014225822815205902,0.0003220195067115128,0.0008563409792259336,0.0019728518091142178,0.031069055199623108
8380,7.165587157942355e-05,4.152110341237858e-05,4.721516961581074e-05,6.240471702767536e-05,0.00010073037992697209,0.0001415677834302187,0.00037885294295847416,0.0038370247930288315
8390,8.475036156596616e-05,4.637408710550517e-05,7.483833178412169e-05,7.73245919845067e-05,0.00012585958756972104,0.00016902472998481244,0.0004798620939254761,0.005004481412470341
8400,8.736178278923035e-05,6.631774886045605e-05,6.675492477370426e-05,0.00010370554082328454,0.00016880262410268188,0.0003339647955726832,0.0010479227639734745,0.012618495151400566
8410,7.913010631455109e-05,4.2407598812133074e-05,5.4634288972010836e-05,6.744836719008163e-05,0.00011089690087828785,0.00016676457016728818,0.0007812840049155056,0.0076825120486319065
8420,7.729836943326518e-05,4.3401912989793345e-05,5.008155130781233e-05,6.41195074422285e-05,0.00010151553578907624,0.00013453869905788451,0.0003619924245867878,0.003920900635421276
8430,7.469563570339233e-05,4.438323594513349e-05,5.273878196021542e-05,7.731300865998492e-05,0.00012841048010159284,0.00019650782633107156,0.0005526245222426951,0.006458400748670101
8440,7.971896411618218e-05,4.956996053806506e-05,6.767557351849973e-05,8.626732596894726e-05,0.00015685486141592264,0.00024987757205963135,0.000913803989533335,0.01069687306880951
8450,8.516702655469999e-05,8.208982035284862e-05,6.865206523798406e-05,0.00017706416838336736,0.00033655730658210814,0.0009547900408506393,0.004602045752108097,0.058357782661914825
8460,7.632755296071991e-05,4.482959775486961e-05,5.313683141139336e-05,7.404098141705617e-05,0.00011865096894325688,0.00017935209325514734,0.0005508009344339371,0.005567162297666073
8470,7.777052087476477e-05,4.797420115210116e-05,5.1079743570880964e-05,8.182541932910681e-05,0.00012711949239019305,0.00024906758335419,0.0008539198897778988,0.009187811985611916
8480,7.492049917345867e-05,4.561487367027439e-05,5.241031612968072e-05,7.84235235187225e-05,0.00012450417852960527,0.00018800269754137844,0.0006107015069574118,0.006787738762795925
8490,7.826856017345563e-05,4.313178942538798e-05,5.101088754599914e-05,7.10925814928487e-05,0.00011593330418691039,0.00018042813462670892,0.00046037312131375074,0.0051334272138774395
8500,8.077679376583546e-05,4.797816291102208e-05,5.307774699758738e-05,8.334379526786506e-05,0.00012344075366854668,0.0001992924080695957,0.0007442223723046482,0.008035301230847836
8510,7.07961808075197e-05,4.33905515819788e-05,5.107966353534721e-05,7.763101166347042e-05,0.00013165788550395519,0.00021926898625679314,0.0007103804964572191,0.009611067362129688
8520,7.638099486939609e-05,4.2735169699881226e-05,5.2077622967772186e-05,6.983917410252616e-05,0.00011531508062034845,0.0001544487167848274,0.0005027400329709053,0.005975252483040094
8530,8.345890091732144e-05,5.707963646273129e-05,6.14821765339002e-05,9.915721602737904e-05,0.00015777259250171483,0.0002661014732439071,0.0009798773098737001,0.01117538008838892
8540,8.548268669983372e-05,7.392928091576323e-05,7.497924525523558e-05,0.00015827096649445593,0.0002953956718556583,0.0006413465598598123,0.0021425727754831314,0.023366780951619148
8550,8.004921255633235e-05,5.267062806524336e-05,5.141801739227958e-05,9.4884708232712e-05,0.00018316315254196525,0.00040658406214788556,0.0013329043285921216,0.015115024521946907
8560,7.497573096770793e-05,4.3823591113323346e-05,5.1999719289597124e-05,8.364830136997625e-05,0.00015494816761929542,0.0002587893104646355,0.0006427440093830228,0.008449512533843517
8570,8.041143155423924e-05,4.1017006878973916e-05,6.490288797067478e-05,6.629653216805309e-05,0.00010949688294203952,0.00013979568029753864,0.00048721415805630386,0.005237097851932049
8580,7.422445196425542e-05,4.6396908146562055e-05,4.972616443410516e-05,7.75041917222552e-05,0.00012766338477376848,0.00021440059936139733,0.0008947572787292302,0.009585641324520111
8590,8.000001980690286e-05,5.5777101806597784e-05,6.246524571906775e-05,0.00010522726370254532,0.00017616966215427965,0.00033450761111453176,0.0011147571494802833,0.012137696146965027
8600,7.713875675108284e-05,4.4491960579762235e-05,5.2835996029898524e-05,7.29486346244812e-05,0.00010869216202991083,0.0001475993631174788,0.0005229633534327149,0.00532775791361928
8610,0.00012623843213077635,0.0001241219142684713,0.00011486066068755463,0.00022754856036044657,0.00033414497738704085,0.0006149443215690553,0.0033891501370817423,0.03933189436793327
8620,7.978034409461543e-05,4.4340453314362094e-05,5.463602064992301e-05,6.996002048254013e-05,0.00011299893230898306,0.00017075242067221552,0.0005157820414751768,0.006400959100574255
8630,7.88752076914534e-05,4.9215173930861056e-05,5.6669858167879283e-05,8.786436228547245e-05,0.00013265674351714551,0.00021220053895376623,0.0006464705802500248,0.008311108686029911
8640,8.918059029383585e-05,4.6408364141825587e-05,6.632773875026032e-05,8.501533739035949e-05,0.00013838851009495556,0.00022708663891535252,0.0006522790063172579,0.00763615220785141
8650,8.530070044798777e-05,7.299601566046476e-05,7.02629768056795e-05,0.00015933343092910945,0.0002830149605870247,0.0005563967279158533,0.0024829511530697346,0.026922527700662613
8660,0.00011482893023639917,0.00010200174438068643,0.00010247001773677766,0.0002675536088645458,0.00044956555939279497,0.0012682736851274967,0.004715817980468273,0.04307887330651283
8670,7.809318049112335e-05,4.364270353107713e-05,5.264101491775364e-05,6.890199438203126e-05,0.00011270320101175457,0.0001852735149441287,0.0004254469822626561,0.0068443105556070805
8680,9.217964543495327e-05,5.090222111903131e-05,5.6530156143708155e-05,9.970696555683389e-05,0.00014912006736267358,0.0002971407666336745,0.0007447846583090723,0.006668663118034601
8690,8.421089296462014e-05,6.994348223088309e-05,7.904930680524558e-05,0.0001731368392938748,0.000250871671596542,0.0005845614359714091,0.0024436761159449816,0.020885154604911804
8700,9.0096662461292e-05,7.456832099705935e-05,8.471254113828763e-05,0.00016406123177148402,0.0002533433143980801,0.0005833914619870484,0.0022597897332161665,0.01612715609371662
8710,0.00011443259427323937,0.00010605464922264218,9.423826122656465e-05,0.00023321785556618124,0.0004102638631593436,0.0008635137346573174,0.00405991543084383,0.04478306695818901
8720,7.922105578472838e-05,4.775503839482553e-05,4.9999929615296423e-05,7.66360608395189e-05,0.00012076901475666091,0.000184074611752294,0.0006669772556051612,0.006847552489489317
8730,8.528601756552234e-05,5.852954200236127e-05,6.398863479262218e-05,9.637616312829778e-05,0.00015293173782993108,0.0002674020070116967,0.00108463189098984,0.009679987095296383
8740,0.00010076934995595366,8.13849619589746e-05,0.00012920833250973374,0.00021891668438911438,0.000424998375819996,0.0009562178747728467,0.0035961566027253866,0.04103957116603851
8750,7.98835972091183e-05,4.4731885282089934e-05,4.882273424300365e-05,6.678006320726126e-05,9.958188456948847e-05,0.00014411797747015953,0.00037225009873509407,0.0037747810129076242
8760,7.624927093274891e-05,4.3210777221247554e-05,4.6308392484206706e-05,6.5545980760362e-05,9.917729039443657e-05,0.0001466123794671148,0.0003822011349257082,0.003800035687163472
8770,7.92015198385343e-05,5.5588316172361374e-05,6.203665543580428e-05,0.0001114586484618485,0.00021233284496702254,0.000365422252798453,0.0018743311520665884,0.024301214143633842
8780,0.00015762695693410933,0.00018138565064873546,0.0002158207498723641,0.00044320497545413673,0.0008661924512125552,0.0018463165033608675,0.007848523557186127,0.08077021688222885
8790,7.164593262132257e-05,4.242294380674139e-05,4.5381028030533344e-05,6.476051930803806e-05,9.9212906206958e-05,0.000138674266054295,0.00040579543565399945,0.004275049548596144
8800,8.163900201907381e-05,4.7992081817938015e-05,5.514203439815901e-05,7.93231010902673e-05,0.0001418728061253205,0.0002194027038058266,0.0007148256408981979,0.011619268916547298
8810,8.497312956023961e-05,4.746189006255008e-05,4.666165114031173e-05,6.450776709243655e-05,0.0001014970985124819,0.00013549327559303492,0.0003598327748477459,0.0038239567074924707
8820,6.930893869139254e-05,4.300163345760666e-05,4.53855209343601e-05,6.604137161048129e-05,9.767251322045922e-05,0.00013775203842669725,0.0003793443029280752,0.005062518175691366
8830,9.38154844334349e-05,5.286664600134827e-05,5.699945904780179e-05,8.05957242846489e-05,0.00012139799218857661,0.0001858438045019284,0.0007901914068497717,0.009775177575647831
8840,7.531171286245808e-05,4.330864976509474e-05,4.832139893551357e-05,6.697575008729473e-05,0.00010670685878721997,0.00015729574079159647,0.00046520965406671166,0.005144894123077393
8850,7.629719766555354e-05,5.2001218136865646e-05,5.644167322316207e-05,9.697530185803771e-05,0.00016691051132511348,0.0003365717129781842,0.0020744688808918,0.02296270616352558
8860,7.456266030203551e-05,4.630349576473236e-05,5.3023217333247885e-05,7.762425957480446e-05,0.00012116276047891006,0.00020275388669688255,0.0006699839141219854,0.006555156782269478
8870,7.545852713519707e-05,4.405404251883738e-05,5.0461199862184e-05,7.765087502775714e-05,0.0001152071199612692,0.00019285449525341392,0.0006449412321671844,0.006470113527029753
8880,7.256139360833913e-05,4.016356615466066e-05,4.5009644964011386e-05,6.380434933817014e-05,9.835606761043891e-05,0.00013698870316147804,0.000378953292965889,0.006333616096526384
8890,8.003460243344307e-05,5.424970731837675e-05,8.296444138977677e-05,0.00010150496382266283,0.00019729963969439268,0.00036926977918483317,0.0015934681287035346,0.019430017098784447
8900,8.42213848954998e-05,4.7672427172074094e-05,5.203215914661996e-05,7.322649616980925e-05,0.00017030785966198891,0.00029587658355012536,0.0006816351669840515,0.013294047676026821
8910,6.889607175253332e-05,3.916362038580701e-05,4.4878652261104435e-05,6.110254616942257e-05,9.544636122882366e-05,0.0001341616443824023,0.00037295088986866176,0.003753287484869361
8920,0.00021751281747128814,0.0002664020867086947,0.0003066432545892894,0.0006341203697957098,0.0011554216034710407,0.00234069861471653,0.009903289377689362,0.10398909449577332
8930,7.994466432137415e-05,5.6231354392366484e-05,5.314354712027125e-05,0.00010229616600554436,0.00014181331789586693,0.0002274215075885877,0.0007917077164165676,0.007659228518605232
8940,9.268589201383293e-05,7.090500002959743e-05,8.165418694261461e-05,0.00016668713942635804,0.00026754828286357224,0.0006688061403110623,0.0025206517893821,0.026471048593521118
8950,7.810023089405149e-05,4.8385278205387294e-05,5.3265168389771134e-05,8.931047341320664e-05,0.00014950834156479686,0.0002697128802537918,0.000774862477555871,0.008080706931650639
8960,7.769893272779882e-05,5.055241854279302e-05,6.068241418688558e-05,9.606671665096655e-05,0.00015436846297234297,0.0002749805571511388,0.0009436578839085996,0.010012747719883919
8970,8.371803414775059e-05,4.456923488760367e-05,5.3206847951514646e-05,6.455530092353001e-05,0.00010269222548231483,0.00014596454275306314,0.00046791607746854424,0.004439268261194229
8980,6.826337630627677e-05,4.576754872687161e-05,4.921908112009987e-05,7.547991845058277e-05,0.0001157841834356077,0.0001659929839661345,0.0004982058308087289,0.004953698720782995
8990,7.272562652360648e-05,4.2816980567295104e-05,5.573175803874619e-05,8.19787455839105e-05,0.0001485884131398052,0.0002711008710321039,0.0012845065211877227,0.014547940343618393
9000,7.039642514428124e-05,3.570850094547495e-05,4.3379470298532397e-05,5.588923886534758e-05,9.125547512667254e-05,0.00012380654516164213,0.0003375368833076209,0.0034818036947399378
9010,8.741673809709027e-05,5.491243791766465e-05,7.075086614349857e-05,0.00012560197501443326,0.00023644213797524571,0.00048727227840572596,0.001403923612087965,0.01628897897899151
9020,7.042535435175523e-05,4.120125595363788e-05,5.692307240678929e-05,7.46442747185938e-05,0.00014049305173102766,0.00029043533140793443,0.0013123996322974563,0.010832276195287704
9030,9.001744911074638e-05,6.70802328386344e-05,0.000106600477010943,0.0001895294844871387,0.0004041542415507138,0.0011833711760118604,0.0029866991098970175,0.035140056163072586
9040,7.87624012446031e-05,4.82239447592292e-05,5.5030151997925714e-05,8.344336674781516e-05,0.00011306547821732238,0.00020292025874368846,0.0006800658302381635,0.005677739158272743
9050,7.979261135915294e-05,4.148327570874244e-05,4.876200182479806e-05,6.18655321886763e-05,0.0001013496148516424,0.00015665496175643057,0.0004666678432840854,0.005089025478810072
9060,7.5009316788055e-05,4.3779160478152335e-05,5.278929165797308e-05,7.939613715279847e-05,0.00012600842455867678,0.00021771580213680863,0.0006147694075480103,0.0068600415252149105
9070,7.663755968678743e-05,5.16789332323242e-05,5.6701239373069257e-05,0.00010045631643151864,0.0001379286841256544,0.00022992801677901298,0.0007852193666622043,0.009341808035969734
9080,7.79103793320246e-05,4.4211723434273154e-05,5.0846898375311866e-05,8.635692938696593e-05,0.00011787121911766008,0.0002223240735474974,0.0005845117848366499,0.006779027637094259
9090,7.274150993907824e-05,3.913430919055827e-05,4.8056128434836864e-05,6.38419296592474e-05,9.522803884465247e-05,0.00014595771790482104,0.0004650131450034678,0.004832699429243803
9100,7.550144800916314e-05,5.512584175448865e-05,7.335399277508259e-05,0.00010652634227881208,0.0002167783968616277,0.00037190772127360106,0.001076764427125454,0.013121983967721462
9110,7.888658728916198e-05,4.4206732127349824e-05,5.4092499340185896e-05,7.300131255760789e-05,0.00010838244634214789,0.00018934118270408362,0.0006004523602314293,0.005028180778026581
9120,7.716562686255202e-05,4.908522532787174e-05,5.41763256478589e-05,9.542746556689963e-05,0.00021131045650690794,0.00045372563181445,0.0007805463974364102,0.014422605745494366
9130,9.9270160717424e-05,6.193917215568945e-05,7.766630005789921e-05,0.00015379612159449607,0.00031604140531271696,0.0008653400000184774,0.0033940980210900307,0.04592924565076828
9140,7.164588896557689e-05,3.997701787739061e-05,4.802106195711531e-05,6.61397134535946e-05,0.00010907130490522832,0.0001793208357412368,0.0005637341528199613,0.006822369992733002
9150,7.988219294929877e-05,4.760449519380927e-05,5.9615904319798574e-05,8.547006291337311e-05,0.00013511019642464817,0.00026288130902685225,0.0008792179869487882,0.008802580647170544
9160,6.789226608816534e-05,3.8019461499061435e-05,4.6898658183636144e-05,6.928704533493146e-05,0.00011158925190102309,0.0002040943509200588,0.0005987072363495827,0.007303507998585701
9170,6.947191286599264e-05,3.7763413274660707e-05,5.0040645874105394e-05,6.34040916338563e-05,0.00011458590597612783,0.00020674151892308146,0.0007357749855145812,0.009580772370100021
9180,9.701507951831445e-05,8.588540367782116e-05,0.00010168615699512884,0.00021230273705441505,0.000310419884044677,0.000725052785128355,0.004122952464967966,0.03944161534309387
9190,8.654955308884382e-05,6.63079772493802e-05,8.343131776200607e-05,0.00019817975407931954,0.00025199708761647344,0.0007473893347196281,0.002882832195609808,0.020643450319767
9200,8.014022023417056e-05,5.3652634960599244e-05,7.320498116314411e-05,9.984722419176251e-05,0.0001884691882878542,0.00034695916110649705,0.0016181188402697444,0.02048102207481861
9210,0.00010179819219047204,7.536663906648755e-05,8.72257151058875e-05,0.00018314503540750593,0.0003055098350159824,0.0007448963006027043,0.004563656635582447,0.053961243480443954
9220,6.985769141465425e-05,4.1336174035677686e-05,4.673505827668123e-05,6.564153591170907e-05,9.692599269328639e-05,0.00014232084504328668,0.00043999069021083415,0.0041981106624007225
9230,7.366485806414858e-05,4.450181586435065e-05,4.923464439343661e-05,8.294893632410094e-05,0.00010919578198809177,0.0001804130879463628,0.0004596332728397101,0.0046815345995128155
9240,6.246478005778044e-05,3.576780000003055e-05,4.239131521899253e-05,6.140940968180075e-05,9.071498789126053e-05,0.00014360483328346163,0.0003902749449480325,0.004042021930217743
9250,7.022334466455504e-05,3.969975659856573e-05,4.730100044980645e-05,6.449508509831503e-05,9.136563312495127e-05,0.00013723237498197705,0.00041148715536110103,0.004089982248842716
9260,8.824549149721861e-05,5.8441393775865436e-05,8.749781409278512e-05,0.0001017870381474495,0.00019074023293796927,0.00039629885577596724,0.0017849194118753076,0.01890735886991024
9270,9.208367555402219e-05,5.861657700734213e-05,5.5359312682412565e-05,8.81427840795368e-05,0.00010342338646296412,0.00015871877258177847,0.0005284741637296975,0.005144183989614248
9280,6.944492633920163e-05,4.08454543503467e-05,4.376574725029059e-05,9.109059465117753e-05,0.00012035047984682024,0.00023684141342528164,0.0006639951025135815,0.009267332963645458
9290,7.097949128365144e-05,3.783959982683882e-05,4.717596675618552e-05,6.267171556828544e-05,9.54467905103229e-05,0.00014945350994821638,0.0005097531247884035,0.005813040304929018
9300,6.580423359991983e-05,3.8259735447354615e-05,4.706295294454321e-05,6.169905100250617e-05,9.456232510274276e-05,0.0001488429552409798,0.0006138855824247003,0.007721033412963152
9310,8.167846681317315e-05,4.441829150891863e-05,4.993917536921799e-05,6.643402593908831e-05,0.0001103527465602383,0.00018210982671007514,0.0009365419973619282,0.014529923908412457
9320,8.628765499452129e-05,5.670420796377584e-05,6.433513044612482e-05,0.0001140632521128282,0.00015214028826449066,0.00032147826277650893,0.0017107987077906728,0.015347089618444443
9330,8.91131567186676e-05,8.778075425652787e-05,9.901205339701846e-05,0.000217710345168598,0.0003182640066370368,0.0007915481110103428,0.0029236699920147657,0.026992587372660637
9340,7.408905366901308e-05,4.762064418173395e-05,5.61951965210028e-05,8.262461051344872e-05,0.00012233959569130093,0.00021255099272821099,0.0010848467936739326,0.01298592984676361
9350,7.727541378699243e-05,5.163592140888795e-05,6.284087430685759e-05,8.720295591047034e-05,0.00014322901552077383,0.00022881482436787337,0.0011229126248508692,0.015233657322824001
9360,7.313448440982029e-05,4.084367537871003e-05,5.0060181820299476e-05,6.644701352342963e-05,9.247363777831197e-05,0.00015037358389236033,0.0004175294889137149,0.0044898418709635735
9370,0.0001041491559590213,5.979134948574938e-05,5.7911376643460244e-05,0.00013361568562686443,0.00013564918481279165,0.00024430901976302266,0.0005015357746742666,0.005751749034970999
9380,7.472065044566989e-05,4.005897062597796e-05,4.760149022331461e-05,6.202288932399824e-05,8.950471237767488e-05,0.00013191119069233537,0.0003665843396447599,0.0037356922402977943
9390,6.792433123337105e-05,3.9772898162482306e-05,4.68823745904956e-05,6.501831376226619e-05,9.139220492215827e-05,0.00013975531328469515,0.00041295678238384426,0.0045342277735471725
9400,7.433426071656868e-05,4.1216397221433e-05,6.522917828988284e-05,9.018888522405177e-05,0.00016477379540447146,0.0003213139425497502,0.001475347438827157,0.014872939325869083
9410,6.770904292352498e-05,4.444917067303322e-05,5.457969382405281e-05,0.00010578828369034454,0.00018146008369512856,0.0003960172471124679,0.0011210298398509622,0.01712687313556671
9420,6.800625124014914e-05,3.70812886103522e-05,4.950302900397219e-05,6.060751184122637e-05,9.146237425738946e-05,0.00013711130304727703,0.0003661966766230762,0.0038394422736018896
9430,7.008919783402234e-05,4.017894752905704e-05,4.898605038761161e-05,6.886618211865425e-05,9.889435023069382e-05,0.00016661942936480045,0.0006115138530731201,0.006375428289175034
9440,9.455133113078773e-05,6.457306881202385e-05,6.838217086624354e-05,0.0001217575409100391,0.00016498986224178225,0.00031762715661898255,0.0008063148125074804,0.009439362213015556
9450,6.289838347584009e-05,3.585883678169921e-05,4.280783832655288e-05,5.765097739640623e-05,8.47346309456043e-05,0.00012280824012123048,0.0003489147638902068,0.00348914647474885
9460,8.77493730513379e-05,6.0688187659252435e-05,8.373006130568683e-05,0.00019172023166902363,0.00032850337447598577,0.0009125043288804591,0.0025630106683820486,0.027815580368041992
9470,0.0001772054092725739,0.00012799313117284328,0.00014825088146608323,0.0003484681947156787,0.0007445895462296903,0.0023417649790644646,0.007896803319454193,0.12848584353923798
9480,7.100902439560741e-05,4.228747638990171e-05,4.9778504035202786e-05,7.429171819239855e-05,9.534790297038853e-05,0.00024050987849477679,0.0004283019807189703,0.004683895036578178
9490,7.070675201248378e-05,4.203925345791504e-05,4.932330921292305e-05,6.885857146698982e-05,0.00010161361569771543,0.00016727611364331096,0.0006292424513958395,0.007623731158673763
9500,6.87183128320612e-05,4.2542382288957015e-05,5.2731782488990575e-05,7.92030114098452e-05,0.0001216254458995536,0.0002618024591356516,0.0008737699245102704,0.008278721943497658
9510,9.818347461987287e-05,8.093790529528633e-05,0.00010503375960979611,0.00024848777684383094,0.00046682069660164416,0.0014021918177604675,0.0038489457219839096,0.04274662956595421
9520,6.806289457017556e-05,3.8341106119332835e-05,4.587257353705354e-05,6.425989704439417e-05,9.06197092263028e-05,0.00014525333244819194,0.0005097589455544949,0.005984446499496698
9530,6.692502211080864e-05,3.701871901284903e-05,4.456431634025648e-05,6.101635517552495e-05,8.975714445114136e-05,0.00014906855358276516,0.00042703805956989527,0.004390724003314972
9540,0.00013037181633990258,0.00010591762111289427,0.00012420164421200752,0.00023733450507279485,0.00035959595697931945,0.0008530617924407125,0.0034828893840312958,0.04078265652060509
9550,6.781661068089306e-05,4.2734794988064095e-05,7.341297168750316e-05,0.00012265490659046918,0.00044363641063682735,0.0011278572492301464,0.0019484029617160559,0.0226577278226614
9560,7.073640153976157e-05,3.947521327063441e-05,4.694398012361489e-05,6.276443309616297e-05,9.388398757437244e-05,0.0001463424414396286,0.00042466531158424914,0.0043271128088235855
9570,6.922368629602715e-05,4.190470281173475e-05,5.9713085647672415e-05,0.00010520529031055048,0.00019546235853340477,0.0005468634772114456,0.0019717339891940355,0.025270769372582436
9580,9.767143637873232e-05,7.906048267614096e-05,8.663357584737241e-05,0.0001487757544964552,0.00023308026720769703,0.00046846168697811663,0.0022041723132133484,0.025773026049137115
9590,6.483317702077329e-05,3.8217342080315575e-05,4.5940905692987144e-05,6.303110421868041e-05,0.000106478801171761,0.00018136957078240812,0.0004131803580094129,0.004164757207036018
9600,6.487184145953506e-05,3.7322759453672916e-05,4.3629504943965e-05,5.9502232033992186e-05,8.236296707764268e-05,0.00012787101150024682,0.0003576083108782768,0.003430435433983803
9610,6.903507892275229e-05,4.211935447528958e-05,4.8480582336196676e-05,8.722161874175072e-05,0.00015779465320520103,0.0003868571075145155,0.00119747722055763,0.01637904904782772
9620,8.154395618475974e-05,4.848375101573765e-05,4.5844612031942233e-05,9.687891724752262e-05,9.698970097815618e-05,0.00020057590154465288,0.0006298100342974067,0.006815530825406313
9630,7.349554653046653e-05,4.616586011252366e-05,5.003239493817091e-05,0.00010175324860028923,0.00013447301171254367,0.0003556048031896353,0.0013752842787653208,0.012741141952574253
9640,6.238707283046097e-05,3.4327429602853954e-05,4.510898361331783e-05,6.632517033722252e-05,0.00010974533506669104,0.00023723579943180084,0.0006085371132940054,0.005780723411589861
9650,8.1547477748245e-05,5.3917399782221764e-05,6.100905375205912e-05,0.00010142796963918954,0.00012803522986359894,0.00025119338533841074,0.0009144495707005262,0.006415076553821564
9660,7.636722148163244e-05,4.759436706081033e-05,5.4762720537837595e-05,8.933970093494281e-05,0.000133510198793374,0.0002696076699066907,0.0009104855125769973,0.008243124932050705
9670,7.2171758802142e-05,4.2849638703046367e-05,5.075420267530717e-05,6.794515502406284e-05,0.00010679097613319755,0.00018206436652690172,0.0005490345065481961,0.005745342932641506
9680,7.939853094285354e-05,4.870869452133775e-05,5.45651710126549e-05,9.410066559212282e-05,0.0001427333045285195,0.00028717576060444117,0.0008837354253046215,0.009489010088145733
9690,8.061597327468917e-05,6.279978697421029e-05,8.002674439921975e-05,0.00015974670532159507,0.00021245765674393624,0.0005542044527828693,0.002715223003178835,0.024551639333367348
9700,0.00010111349547514692,9.526472422294319e-05,0.00011513845674926415,0.0002606071066111326,0.00041447870898991823,0.001098718261346221,0.004149249754846096,0.05229848250746727
9710,7.062968506943434e-05,4.8071349738165736e-05,6.806918099755421e-05,9.949044033419341e-05,0.00017061171820387244,0.00033153744880110025,0.0013011853443458676,0.018365982919931412
9720,9.50953908613883e-05,8.639300358481705e-05,0.00011802263179561123,0.000261503184447065,0.00046111419214867055,0.0013028528774157166,0.0044455761089921,0.04269980266690254
9730,6.834108353359625e-05,4.026584792882204e-05,4.6949895477155223e-05,7.28681479813531e-05,0.00010041656787507236,0.0001922321825986728,0.0005605773767456412,0.006395790260285139
9740,6.4794861827977e-05,3.587385072023608e-05,4.3374242522986606e-05,5.648679143632762e-05,8.190158405341208e-05,0.00012636990868486464,0.0003417567058932036,0.003401803318411112
9750,7.397326407954097e-05,4.490667561185546e-05,5.7446301070740446e-05,8.19438137114048e-05,0.0001882009528344497,0.000373998424038291,0.00095086928922683,0.012747946195304394
9760,6.209101411513984e-05,3.7235946365399286e-05,4.519119465840049e-05,6.0788574046455324e-05,9.819096158025786e-05,0.00016188899462576956,0.0004009841359220445,0.004136861301958561
9770,6.253543688217178e-05,3.811257556662895e-05,4.493059532251209e-05,6.205535464687273e-05,8.828398858895525e-05,0.0001483919913880527,0.000397657451685518,0.004025883506983519
9780,6.741674587829039e-05,5.03610099258367e-05,9.14825068321079e-05,0.00011378892668290064,0.0003024290199391544,0.0006264337571337819,0.0018863588338717818,0.0215544942766428
9790,6.834535452071577e-05,3.914644548785873e-05,4.6245422709034756e-05,6.178875628393143e-05,8.897513180272654e-05,0.00014406981063075364,0.0004071762668900192,0.0043003251776099205
9800,7.017816096777096e-05,4.1166516894008964e-05,4.848877142649144e-05,6.471586675615981e-05,9.129955287789926e-05,0.0001468695409130305,0.00040767513564787805,0.004242391791194677
9810,6.747798761352897e-05,4.0978044125949964e-05,4.77957000839524e-05,6.756522634532303e-05,9.830974158830941e-05,0.00017433140601497144,0.0005122346337884665,0.0059540956281125546
9820,9.205770766129717e-05,6.662375380983576e-05,6.944088090676814e-05,0.00016772783419582993,0.00029742380138486624,0.0008007443393580616,0.0035326406359672546,0.040262866765260696
9830,7.549700239906088e-05,5.022065306548029e-05,5.4745345551054925e-05,0.00010907513933489099,0.00013147066056262702,0.00036877539241686463,0.0010598973603919148,0.009921355172991753
9840,6.43843159195967e-05,3.7854217225685716e-05,4.485107638174668e-05,5.8265766710974276e-05,8.424273255513981e-05,0.00012833744403906167,0.0004031730641145259,0.004155394621193409
9850,7.709745113970712e-05,6.578933971468359e-05,7.187481969594955e-05,0.0001312185631832108,0.00013735263200942427,0.0003126685624010861,0.0018640587804839015,0.015582646243274212
9860,6.329711322905496e-05,3.62689679604955e-05,4.236294989823364e-05,5.86410824325867e-05,7.946561527205631e-05,0.0001293671812163666,0.00036987385828979313,0.00334728229790926
9870,6.41167935100384e-05,4.24042773374822e-05,4.466834798222408e-05,6.84933693264611e-05,0.00010116436169482768,0.0001863290963228792,0.0007855790900066495,0.008228730410337448
9880,5.908626553718932e-05,3.652819214039482e-05,4.07306979468558e-05,6.303317786660045e-05,8.685050124768168e-05,0.0001492996234446764,0.00046089375973679125,0.004359071608632803
9890,6.439520802814513e-05,3.6992070818087086e-05,4.2598236177582294e-05,5.903194687562063e-05,8.027693547774106e-05,0.00013724691234529018,0.000397942349081859,0.0037629231810569763
9900,6.314345228020102e-05,4.816618820768781e-05,6.135841249488294e-05,0.00013742779265157878,0.0002045023866230622,0.0005705990479327738,0.002348619746044278,0.01647784188389778
9910,6.370879418682307e-05,3.976600419264287e-05,4.468460610951297e-05,6.715054041706026e-05,9.693011816125363e-05,0.0001872110296972096,0.0005516175297088921,0.00526611041277647
9920,6.4481318986509e-05,3.674791878438555e-05,4.292287121643312e-05,5.865406637894921e-05,8.347164839506149e-05,0.00012734957272186875,0.0003474959230516106,0.0035081724636256695
9930,6.744218262610957e-05,4.53631546406541e-05,7.548011490143836e-05,9.652929293224588e-05,0.00023261952446773648,0.000382616271963343,0.0015253719175234437,0.0169189665466547
9940,7.897884643170983e-05,5.833289469592273e-05,6.265290721785277e-05,0.0001403597998432815,0.00017685379134491086,0.0005217629368416965,0.0012805318692699075,0.014484601095318794
9950,7.581754471175373e-05,4.843410715693608e-05,6.462615419877693e-05,7.095136970747262e-05,0.0001150660464190878,0.00013953106827102602,0.00040632873424328864,0.003862380515784025
9960,8.337374310940504e-05,6.148386455606669e-05,7.774225377943367e-05,0.00011146435281261802,0.00017949887842405587,0.00023309305834118277,0.0010819521266967058,0.00944144930690527
9970,6.859223503852263e-05,3.9661706978222355e-05,5.821637387271039e-05,7.462579378625378e-05,0.0001352284598397091,0.0002698598545975983,0.0007817368023097515,0.006802522577345371
9980,6.179391493787989e-05,4.053096199641004e-05,4.5712702558375895e-05,7.530379662057385e-05,9.218906780006364e-05,0.00022578210337087512,0.0008171876543201506,0.006010214798152447
9990,6.467373896157369e-05,4.23749334004242e-05,4.826630902243778e-05,8.039451495278627e-05,0.00010209564061369747,0.00022794801043346524,0.0008809376740828156,0.008388200774788857
10000,7.916680624475703e-05,7.095948240021244e-05,9.960029274225235e-05,0.00021448898769449443,0.00031065844814293087,0.0009294837946072221,0.004560969304293394,0.03937770053744316
10010,0.0001101144080166705,0.00011190364602953196,9.809990297071636e-05,0.00033586806966923177,0.0003616220783442259,0.0013940171338617802,0.004840607289224863,0.054808519780635834
10020,6.199696508701891e-05,3.864198879455216e-05,4.404546780278906e-05,7.243732397910208e-05,9.872817463474348e-05,0.00019847281510010362,0.0007188690942712128,0.007355101406574249
10030,7.336971611948684e-05,4.828607416129671e-05,9.036047413246706e-05,0.00011240508320042863,0.0002823818358592689,0.0005792076699435711,0.0012840003473684192,0.01646963134407997
10040,6.585715163964778e-05,4.753882603836246e-05,5.20696776220575e-05,8.411138696828857e-05,9.148764365818352e-05,0.0001858273899415508,0.0008842235547490418,0.006611295510083437
10050,0.00012539132148958743,0.00011436137720011175,0.00010918912448687479,0.000273567478870973,0.0002667442022357136,0.0007834951393306255,0.002741133328527212,0.027688197791576385
10060,6.882959860377014e-05,4.2261028283974156e-05,5.232007606537081e-05,7.492682198062539e-05,0.00010182988626183942,0.00021639947954099625,0.0007829576497897506,0.008274005725979805
10070,6.111386755947024e-05,3.842771548079327e-05,4.520379297900945e-05,6.757707160431892e-05,8.748348773224279e-05,0.00015922349120955914,0.0004983025137335062,0.004435234237462282
10080,7.809888484189287e-05,4.461573553271592e-05,4.710442226496525e-05,0.00011688465747283772,0.000179177601239644,0.0008274355204775929,0.0006704025436192751,0.0077920411713421345
10090,7.26664366084151e-05,3.850620851153508e-05,4.62206153315492e-05,5.927271558903158e-05,8.075190271483734e-05,0.00013106096594128758,0.0003645145916379988,0.003484149230644107
10100,6.005992690916173e-05,3.977780943387188e-05,5.294225047691725e-05,6.143225618870929e-05,0.00010058048064820468,0.00014037900837138295,0.0005512252682819963,0.006246837321668863
10110,5.519388651009649e-05,3.326982550788671e-05,4.1098530346062034e-05,5.74739278818015e-05,8.08269323897548e-05,0.00014266991638578475,0.00037249375600367785,0.003874208079650998
10120,6.364082946674898e-05,3.5533383197616786e-05,4.375976277515292e-05,5.676890941685997e-05,7.833178096916527e-05,0.00013372710964176804,0.000399611220927909,0.0035533898044377565
10130,7.029593689367175e-05,5.234415584709495e-05,5.258184319245629e-05,9.953657718142495e-05,0.0001432846620446071,0.0002931950439233333,0.000891924079041928,0.010532802902162075
10140,6.54176328680478e-05,4.6443765313597396e-05,5.6817625591065735e-05,0.0001085399417206645,0.00020395868341438472,0.0004891915014013648,0.0013708350015804172,0.018298331648111343
10150,5.6268352636834607e-05,4.213407009956427e-05,4.650465416489169e-05,7.207466842373833e-05,8.745698141865432e-05,0.00015483939205296338,0.0004911458236165345,0.005510143470019102
10160,6.184426456457004e-05,4.027483009849675e-05,4.539359360933304e-05,6.837849650764838e-05,8.790886931819841e-05,0.000172643645782955,0.0006624670349992812,0.006382023449987173
10170,7.461351924575865e-05,4.669991903938353e-05,7.925042154965922e-05,8.77117199706845e-05,0.00021844703587703407,0.00033273850567638874,0.0013269836781546474,0.015525239519774914
10180,7.245001324918121e-05,5.1744573283940554e-05,6.747638690285385e-05,9.267768473364413e-05,0.0001723297464195639,0.00028307034517638385,0.0007926252437755466,0.010230707004666328
10190,5.7691853726282716e-05,3.839237615466118e-05,4.726328916149214e-05,6.226320692803711e-05,8.932970376918092e-05,0.0001431340933777392,0.00042621881584636867,0.004452994558960199
10200,6.0327689425321296e-05,4.44645993411541e-05,5.101678107166663e-05,7.921987707959488e-05,0.00011709060345310718,0.0002236179425381124,0.0006473340326920152,0.007245687302201986
10210,7.246460882015526e-05,5.1947456086054444e-05,7.435498264385387e-05,0.00015901353617664427,0.00026551546761766076,0.0008004789124242961,0.002766213146969676,0.029891209676861763
10220,6.563540955539793e-05,4.4797456212108955e-05,5.6484008382540196e-05,8.927669114200398e-05,0.00013225128350313753,0.0002532978542149067,0.0007410147227346897,0.008536403067409992
10230,7.712178921792656e-05,6.5340478613507e-05,8.950727351475507e-05,0.00010859860049095005,0.00020982093701604754,0.0003163172514177859,0.001191168325021863,0.013782266527414322
10240,9.441647853236645e-05,8.123584848362952e-05,8.947689639171585e-05,0.00017365194798912853,0.000206347307539545,0.0005062227719463408,0.00174675730522722,0.016642022877931595
10250,6.216104520717636e-05,3.845479295705445e-05,4.7892452130327e-05,7.238178659463301e-05,0.00014018375077284873,0.0002670864632818848,0.0005541362916119397,0.005497612524777651
10260,6.136880983831361e-05,4.711055589723401e-05,5.2557144954334944e-05,9.8789794719778e-05,0.00010522269440116361,0.0003260208759456873,0.0014007058925926685,0.014132010750472546
10270,6.239428330445662e-05,4.4082364183850586e-05,5.2230221626814455e-05,7.501748768845573e-05,0.00012338405940681696,0.00021783071861136705,0.0010445913067087531,0.010843505151569843
10280,6.549670069944113e-05,5.0942482630489394e-05,6.138298340374604e-05,9.103371121454984e-05,0.00015009551134426147,0.0002975414681714028,0.0012875094544142485,0.012310116551816463
10290,6.145463703433052e-05,3.693110556923784e-05,4.4958560465602204e-05,5.9750287618953735e-05,0.00010754726099548861,0.00015963290934450924,0.00038528649020008743,0.0036273468285799026
10300,6.233723252080381e-05,3.863058373099193e-05,4.5845848944736645e-05,7.429775723721832e-05,0.00011747515964088961,0.0002246652147732675,0.0005320282652974129,0.004568183328956366
10310,6.570974073838443e-05,4.343813634477556e-05,5.067566962679848e-05,7.309546344913542e-05,0.00010379857121733949,0.00025578532950021327,0.000623454456217587,0.005654435139149427
10320,7.403582276310772e-05,5.7036533689824864e-05,5.4128890042193234e-05,0.00010593078332021832,0.00010345269402023405,0.00025631292373873293,0.0010130233131349087,0.010044249705970287
10330,6.147153908386827e-05,3.76247990061529e-05,4.44353099737782e-05,6.271290476433933e-05,8.303674258058891e-05,0.00014764018123969436,0.0004568051954265684,0.00433746911585331
10340,6.417689291993156e-05,4.290602373657748e-05,4.997932046535425e-05,8.835805056151003e-05,9.352935740025714e-05,0.00024152816331479698,0.0008287056698463857,0.006546803750097752
10350,5.61064480280038e-05,3.355449371156283e-05,3.8950482121435925e-05,5.7872795878211036e-05,7.996634667506441e-05,0.00013376107381191105,0.00033874198561534286,0.003123190253973007
10360,6.700442463625222e-05,4.9554018914932385e-05,5.611697997665033e-05,9.952375694410875e-05,0.0001634531217860058,0.0003313066263217479,0.0008284434443339705,0.007946011610329151
10370,5.864500781171955e-05,3.533734707161784e-05,4.187531885690987e-05,5.761551801697351e-05,8.195047848857939e-05,0.00013239889813121408,0.00036997045390307903,0.0035231884103268385
10380,6.052723983884789e-05,3.84148552257102e-05,4.267899566912092e-05,6.539783498737961e-05,8.828076533973217e-05,0.0001452841970603913,0.00044192501809448004,0.004503106232732534
10390,5.72758108319249e-05,3.226012995583005e-05,3.7831101508345455e-05,5.3898296755505726e-05,7.726003968855366e-05,0.0001387543452437967,0.00037483740015886724,0.0033883913420140743
10400,7.504268432967365e-05,5.976672764518298e-05,7.220622501336038e-05,0.0001252292568096891,0.00016181706450879574,0.0005225296481512487,0.0016585688572376966,0.016395939514040947
10410,0.00010096732876263559,0.00010027871030615643,0.00011940724652959034,0.00023786425299476832,0.0003381608403287828,0.0008840859518386424,0.004895124118775129,0.047583967447280884
10420,5.9853962738998234e-05,3.657282286440022e-05,4.2945110180880874e-05,6.407011824194342e-05,0.00010276457032887265,0.0002951599599327892,0.000543777656275779,0.004371871240437031
10430,8.844298281474039e-05,7.27930964785628e-05,7.205300062196329e-05,0.00014303209900390357,0.00022438129235524684,0.0004672947688959539,0.0020141673739999533,0.02265283465385437
10440,5.346380203263834e-05,3.4991568099940196e-05,3.984595605288632e-05,6.0290927649475634e-05,8.194936526706442e-05,0.00014778191689401865,0.00040215891203843057,0.004252322018146515
10450,0.0001054572276188992,0.00010653788922354579,0.00012537979637272656,0.00024982274044305086,0.0004927368718199432,0.0008387797279283404,0.0024439136032015085,0.022052962332963943
10460,5.6799312005750835e-05,3.735700011020526e-05,4.133627953706309e-05,5.9062880609417334e-05,8.097173849819228e-05,0.00014463836851064116,0.0003892216191161424,0.003412873251363635
10470,6.113899871706963e-05,4.293817619327456e-05,4.6770790504524484e-05,7.504062523366883e-05,9.980541653931141e-05,0.00019672547932714224,0.0007042783545330167,0.006553769111633301
10480,5.658063673763536e-05,3.935553468181752e-05,4.380943937576376e-05,0.00011360911594238132,0.00012082009925507009,0.0004068246635142714,0.0012339359382167459,0.01823168620467186
10490,5.3628351452061906e-05,3.5666580515680835e-05,4.077561607118696e-05,5.954467269475572e-05,7.835317956050858e-05,0.00014841306256130338,0.00038210474303923547,0.0033667294774204493
10500,5.678774323314428e-05,3.863091114908457e-05,4.354471093392931e-05,6.105002830736339e-05,8.540334965800866e-05,0.00015971586981322616,0.0003696321800816804,0.0034349786583334208
10510,0.00011375244503142312,0.0001477732148487121,0.00020339337061159313,0.0005325714009813964,0.0008581559523008764,0.0021435017697513103,0.007490926887840033,0.05387856066226959
10520,6.588632095372304e-05,5.397947461460717e-05,7.628394814673811e-05,0.00015517085557803512,0.0002696425071917474,0.0007786834612488747,0.003540953854098916,0.03986142948269844
10530,5.4785174143034965e-05,3.843167723971419e-05,4.443449142854661e-05,6.640737410634756e-05,0.00012841311399824917,0.0002546418400015682,0.0007441745256073773,0.00887617189437151
10540,5.913127097301185e-05,4.118029755773023e-05,4.366872235550545e-05,6.450739601859823e-05,9.076362766791135e-05,0.00015643129881937057,0.0004109296714887023,0.0034378282725811005
10550,5.537498873309232e-05,4.305089169065468e-05,5.299483018461615e-05,6.986543303355575e-05,8.83325410541147e-05,0.0001553423353470862,0.0005130962235853076,0.007840515114367008
10560,7.45869692764245e-05,7.318928692257032e-05,7.568115688627586e-05,0.00016370137745980173,0.00022549944696947932,0.0005514991353265941,0.002968760207295418,0.030559200793504715
10570,5.6523014791309834e-05,3.836781979771331e-05,4.101202648598701e-05,6.207409023772925e-05,8.080178668024018e-05,0.00014861572708468884,0.00043462144094519317,0.004144627600908279
10580,6.578179454663768e-05,5.703054557670839e-05,6.265725824050605e-05,0.00010716003453126177,0.00014188936620485038,0.00031292144558392465,0.0009929307270795107,0.011980844661593437
10590,5.5211279686773196e-05,3.886975900968537e-05,4.944271131535061e-05,6.98770018061623e-05,0.00012856177636422217,0.00024029225460253656,0.00060595030663535,0.006419519428163767
10600,5.2586739911930636e-05,3.5314289561938494e-05,4.313984027248807e-05,6.187360122567043e-05,0.00014885787095408887,0.00020088783639948815,0.0004850377736147493,0.005156862083822489
10610,7.791872485540807e-05,6.0777965700253844e-05,7.982442184584215e-05,0.00013470668636728078,0.0002867432776838541,0.0005415270570665598,0.001878851093351841,0.022422125563025475
10620,5.5452266678912565e-05,4.0386290493188426e-05,4.335114863351919e-05,6.97992873028852e-05,9.075589332496747e-05,0.00015424747834913433,0.0004066704714205116,0.00354792014695704
10630,7.319136057049036e-05,5.990000499878079e-05,6.996557931415737e-05,0.0001231851492775604,0.00016393658006563783,0.00035825895611196756,0.0016002876218408346,0.015991954132914543
10640,6.009012940921821e-05,4.410852852743119e-05,5.0437054596841335e-05,0.00010115594341186807,0.0001758202852215618,0.0004018392937723547,0.0008843849645927548,0.007442920468747616
10650,5.2967439842177555e-05,3.841676880256273e-05,4.3343821744201705e-05,6.71177840558812e-05,8.367256668861955e-05,0.00016299838898703456,0.0005186198395676911,0.004508193116635084
10660,5.406927448348142e-05,4.440973134478554e-05,5.354553650249727e-05,7.978470239322633e-05,0.00015668700507376343,0.0002600685984361917,0.0006993807619437575,0.0069057936780154705
10670,5.4327043471857905e-05,4.143478145124391e-05,4.341249950812198e-05,7.305981853278354e-05,0.00010019931505667046,0.00020261641475372016,0.0005243776831775904,0.00512190256267786
10680,4.9002796004060656e-05,4.5796849008183926e-05,5.638928632833995e-05,6.383556319633499e-05,9.564754873281345e-05,0.0001608580641914159,0.0005778742488473654,0.004959042649716139
10690,5.076799789094366e-05,3.626487887231633e-05,4.087449633516371e-05,6.125713116489351e-05,8.129064372042194e-05,0.00015039078425616026,0.00042767621926032007,0.003948643803596497
10700,7.291876681847498e-05,6.632768054259941e-05,8.551367500331253e-05,0.0001304040924878791,0.0002126686304109171,0.0004663089057430625,0.0023691889364272356,0.028808970004320145
10710,5.962994691799395e-05,4.683699080487713e-05,5.2541243348969147e-05,9.281495294999331e-05,0.00012939209409523755,0.0002755129535216838,0.0008203699835576117,0.007536554709076881
10720,5.5971751862671226e-05,4.676716707763262e-05,5.440912354970351e-05,8.978472760645673e-05,0.0001768450456438586,0.0003290675231255591,0.0008924067951738834,0.008653992787003517
10730,5.86650894547347e-05,5.208231232245453e-05,5.395682092057541e-05,0.00010901462519541383,0.00010870867845369503,0.0002847332798410207,0.0011045599821954966,0.011303063482046127
10740,5.9495203458936885e-05,4.596907092491165e-05,4.866504605161026e-05,7.945654942886904e-05,9.463648893870413e-05,0.00018978137813974172,0.0006030654767528176,0.004610477481037378
10750,5.243732448434457e-05,3.4504129871493205e-05,4.099544821656309e-05,5.9280024288455024e-05,8.871465979609638e-05,0.00016749642963986844,0.0004222085699439049,0.004041801206767559
10760,5.242199404165149e-05,4.68073230877053e-05,4.5125791075406596e-05,7.30999163351953e-05,9.054928523255512e-05,0.00017112608475144953,0.0006704472471028566,0.007892214693129063
10770,5.5860298743937165e-05,4.725757025880739e-05,5.146160765434615e-05,9.567263623466715e-05,0.00011114830704173073,0.00026188866468146443,0.0010066868271678686,0.009574363939464092
10780,5.6050197599688545e-05,4.329055445850827e-05,4.7379253373946995e-05,9.460683941142634e-05,0.00011072094639530405,0.00030965247424319386,0.0007745559560135007,0.007525389548391104
10790,6.130053952801973e-05,5.380350921768695e-05,5.9213514759903774e-05,0.0001367948716506362,0.00015793132479302585,0.00045033663627691567,0.0017257953295484185,0.01858961582183838
10800,6.488778308266774e-05,5.3360487072495744e-05,6.741486868122593e-05,0.00018097633437719196,0.00037610792787745595,0.0008966345922090113,0.0025872658006846905,0.031866129487752914
10810,5.2062248869333416e-05,3.6490371712716296e-05,4.0334318327950314e-05,6.0047463193768635e-05,7.661372364964336e-05,0.00013649312313646078,0.0003363252035342157,0.002906267298385501
10820,4.6861267037456855e-05,3.7866615457460284e-05,3.85102212021593e-05,6.97768191457726e-05,8.591971709392965e-05,0.00019770843209698796,0.0006697876378893852,0.0073415604420006275
10830,5.763829904026352e-05,5.192674871068448e-05,5.314409645507112e-05,0.00011667012586258352,0.00012886663898825645,0.0003156480088364333,0.001156933605670929,0.013448714278638363
10840,4.8863683332456276e-05,3.6089433706365526e-05,4.5733453589491546e-05,6.883686000946909e-05,9.557385055813938e-05,0.00020808416593354195,0.0005275545408949256,0.00507825193926692
10850,0.00011270510731264949,8.975859236670658e-05,0.00010013939026976004,0.00031550583662465215,0.00036460685078054667,0.0012204056838527322,0.0029460841324180365,0.03757143393158913
10860,5.17791741003748e-05,3.712321267812513e-05,4.189904939266853e-05,6.278784712776542e-05,8.500708645442501e-05,0.00016081133799161762,0.0004442727367859334,0.004123759921640158
10870,4.891112257610075e-05,3.618039409047924e-05,3.9781669329386204e-05,6.12438379903324e-05,8.610029908595607e-05,0.00015230386634357274,0.0003720901731867343,0.0033729448914527893
10880,5.129860801389441e-05,4.4008011172991246e-05,4.781364987138659e-05,6.726692663505673e-05,0.00010222927812719718,0.00015495998377446085,0.0005099659902043641,0.004717094823718071
10890,8.617620915174484e-05,9.618507465347648e-05,0.00012464368774089962,0.00030236749444156885,0.0003937390574719757,0.0012636526953428984,0.005226350389420986,0.04991868883371353
10900,6.405350723071024e-05,6.620003841817379e-05,7.508562703151256e-05,0.00014061077672522515,0.00023002921079751104,0.0005050075706094503,0.002307329559698701,0.02092008851468563
10910,4.7338224248960614e-05,4.184678618912585e-05,5.740098640671931e-05,7.542103412561119e-05,0.00012677563063334674,0.00024102293536998332,0.0007548971334472299,0.005667812190949917
10920,5.3529580327449366e-05,3.472335447440855e-05,4.111147063667886e-05,6.20703722233884e-05,8.893815538613126e-05,0.00018316450587008148,0.00046233367174863815,0.004069196060299873
10930,5.7306853705085814e-05,4.854745930060744e-05,5.241328472038731e-05,0.0001084378018276766,0.00013539438077714294,0.0003053862601518631,0.0008343980880454183,0.007913723587989807
10940,5.746183524024673e-05,5.327827238943428e-05,7.256941171362996e-05,0.00012404251901898533,0.00023997813696041703,0.0005424236878752708,0.0019706147722899914,0.019490927457809448
10950,4.895052552456036e-05,3.097453372902237e-05,3.551566260284744e-05,5.704375871573575e-05,7.665518933208659e-05,0.00016074991435743868,0.000374381837900728,0.003196015954017639
10960,5.028384839533828e-05,3.696537532960065e-05,4.099705256521702e-05,6.376137025654316e-05,8.232872642111033e-05,0.00016053966828621924,0.00040708330925554037,0.0037822590675204992
10970,5.287416570354253e-05,4.119504228583537e-05,5.110647907713428e-05,7.675167580600828e-05,8.999138663057238e-05,0.00018861355783883482,0.0003986108931712806,0.0034365912433713675
10980,8.254127897089347e-05,7.10950480424799e-05,0.00010078239574795589,0.0003190096467733383,0.0006086177891120315,0.0019491687417030334,0.008297697640955448,0.09038245677947998
10990,5.632143438560888e-05,3.9177670259959996e-05,4.282207373762503e-05,6.452269008150324e-05,7.940891373436898e-05,0.00015215302119031549,0.00042428949382156134,0.004250414203852415
11000,4.863761205342598e-05,3.4601511288201436e-05,3.9404385461239144e-05,6.113231211202219e-05,8.315053128171712e-05,0.0001569866726640612,0.0006010556826367974,0.004478770308196545
11010,5.8556353906169534e-05,5.373329622671008e-05,7.385432400042191e-05,0.0001489152346039191,0.0002532928192522377,0.0007192658958956599,0.002025129972025752,0.020849062129855156
11020,4.9816495447885245e-05,3.5277738788863644e-05,4.025091038784012e-05,6.266247510211542e-05,8.570438512833789e-05,0.00016945584502536803,0.0005424448754638433,0.003847606712952256
11030,6.0964310250710696e-05,4.3366799218347296e-05,4.5688710088143125e-05,7.118299981812015e-05,8.242110197898e-05,0.0001495277538197115,0.0003754590288735926,0.003379599191248417
11040,5.520393460756168e-05,3.833917435258627e-05,4.3496220314409584e-05,6.541395850945264e-05,8.141074067680165e-05,0.00016931246500462294,0.0004986244603060186,0.0035616648383438587
11050,4.982600876246579e-05,3.565763108781539e-05,4.173619527136907e-05,6.222218507900834e-05,8.318167965626344e-05,0.00016486932872794569,0.00043772131903097034,0.0040922402404248714
11060,5.8717254432849586e-05,4.1499464714434e-05,4.7553789045196027e-05,6.800176197430119e-05,9.362315176986158e-05,0.00017024922999553382,0.00039434756035916507,0.004323314409703016
11070,6.547279917867854e-05,4.860844637732953e-05,5.682327173417434e-05,9.540914470562711e-05,0.00016122272063512355,0.00044176046503707767,0.0011395076289772987,0.010657484643161297
11080,8.139294368447736e-05,6.814277003286406e-05,7.480045314878225e-05,0.0001546694984426722,0.0001717043633107096,0.00040220475057139993,0.0012349344324320555,0.009868609718978405
11090,5.275495641399175e-05,3.53073664882686e-05,4.0527291275793687e-05,5.9726531617343426e-05,7.463942165486515e-05,0.00014440761879086494,0.00036166218342259526,0.0030775293707847595
11100,5.584211248788051e-05,4.2117499106097966e-05,5.2894862164976075e-05,7.650473708054051e-05,0.00011868721048813313,0.00019619936938397586,0.0005285292281769216,0.004860009998083115
11110,6.08955197094474e-05,5.162210436537862e-05,5.9509915445232764e-05,9.989777026930824e-05,0.00011551332863746211,0.00025724514853209257,0.0009746879222802818,0.008675439283251762
11120,5.300417251419276e-05,3.785527223953977e-05,4.648477624868974e-05,7.598057709401473e-05,0.00010164963168790564,0.00022671683109365404,0.0007637615781277418,0.007415109314024448
11130,0.00011244355846429244,0.00010359364387113601,0.00013194885104894638,0.0003095830325037241,0.00039084182935766876,0.0011371949221938848,0.005376759450882673,0.07005587220191956
11140,5.5196258472278714e-05,4.0555161831434816e-05,4.571130921249278e-05,6.55562907923013e-05,8.160321885952726e-05,0.00015688640996813774,0.0004551208112388849,0.004127816297113895
11150,5.073237480246462e-05,3.2338633900508285e-05,3.761275002034381e-05,5.800737199024297e-05,7.242155697895214e-05,0.00013737898552790284,0.0003283754631411284,0.0027631986886262894
11160,4.892386277788319e-05,3.508601730572991e-05,4.032066135550849e-05,6.153763388283551e-05,7.770006777718663e-05,0.00014934493810869753,0.0003922630858141929,0.0032706407364457846
11170,6.211000436451286e-05,4.394194911583327e-05,5.854811388417147e-05,0.0001592720509506762,0.00033060027635656297,0.000809527758974582,0.002158783609047532,0.022046703845262527
11180,5.429172597359866e-05,3.8870537537150085e-05,4.3899246520595625e-05,8.028837328311056e-05,0.00010087755072163418,0.0002576381084509194,0.0007762364111840725,0.007956386543810368
11190,6.295636558206752e-05,4.019239349872805e-05,4.389743480714969e-05,7.00314121786505e-05,8.818927017273381e-05,0.00013850710820406675,0.00033700212952680886,0.0029481961391866207
11200,5.5827713367762044e-05,3.978006134275347e-05,4.585425995173864e-05,8.513883949490264e-05,0.00011696752335410565,0.0002581824955996126,0.0007713254890404642,0.007384731899946928
11210,5.268325548968278e-05,3.699872104334645e-05,4.163829726167023e-05,7.190553878899664e-05,8.891941979527473e-05,0.00020096582011319697,0.0006178804906085134,0.005310400389134884
11220,8.319117478094995e-05,6.318878149613738e-05,7.55800137994811e-05,0.00014357842155732214,0.00021545194613281637,0.00046467260108329356,0.0016072934959083796,0.014463557861745358
11230,5.184742985875346e-05,3.550634210114367e-05,4.233898289385252e-05,6.346729787765071e-05,8.722784696146846e-05,0.00018778486992232502,0.00040922421612776816,0.004231321159750223
11240,4.643664215109311e-05,3.6518918932415545e-05,4.014567821286619e-05,6.357400707202032e-05,8.100867125904188e-05,0.00015709632134530693,0.00044254964450374246,0.004252242855727673
11250,6.131041300250217e-05,4.8527668695896864e-05,5.9697085816878825e-05,0.00010284544987371191,0.00015608893590979278,0.0003258617070969194,0.001092125428840518,0.013057013973593712
11260,4.989559965906665e-05,3.473344986559823e-05,3.882695818901993e-05,6.144672079244629e-05,7.642615673830733e-05,0.00016247029998339713,0.0004035902675241232,0.0046726553700864315
11270,5.188283830648288e-05,4.269663986633532e-05,5.049014725955203e-05,8.745257946429774e-05,0.0001063036106643267,0.0002643620828166604,0.0011008037254214287,0.008081240579485893
11280,5.9742618759628385e-05,5.2707251597894356e-05,6.045586269465275e-05,0.00011903558333870023,0.00015980891475919634,0.00039798906072974205,0.001584213925525546,0.015079144388437271
11290,5.475548096001148e-05,4.145242928643711e-05,4.833699858863838e-05,7.739342981949449e-05,0.00012194559531053528,0.0002518972905818373,0.0006754501955583692,0.006372659467160702
11300,4.792376057594083e-05,3.694948463817127e-05,4.010554403066635e-05,6.66581981931813e-05,7.970233127707615e-05,0.0001737301063258201,0.0005777596379630268,0.005635723937302828
11310,5.7304627262055874e-05,5.0840844778576866e-05,6.0987076722085476e-05,0.00010287768964190036,0.00015938836440909654,0.00032471856684423983,0.0005850254674442112,0.0064896210096776485
11320,5.5212869483511895e-05,4.2420368117745966e-05,4.685510430135764e-05,7.82352508394979e-05,9.49694003793411e-05,0.00024808006128296256,0.0007648544851690531,0.006636833306401968
11330,4.981906749890186e-05,3.9310405554715544e-05,4.561963942251168e-05,7.42781994631514e-05,9.602212230674922e-05,0.00020624288299586624,0.0007393533014692366,0.007221635896712542
11340,4.8515459639020264e-05,3.302819459349848e-05,3.963292692787945e-05,6.25948523520492e-05,9.125091310124844e-05,0.00016411649994552135,0.00040109301335178316,0.003927974030375481
11350,5.3184245189186186e-05,4.198693932266906e-05,6.0006346757290885e-05,0.00010380897583672777,0.00018491056107450277,0.00047476377221755683,0.0014373122248798609,0.013376211747527122
11360,5.487829548656009e-05,4.1870272980304435e-05,4.666106542572379e-05,8.842359238769859e-05,0.00013258210674393922,0.00030764390248805285,0.0008572296937927604,0.00946149043738842
11370,5.181490632821806e-05,3.9489645132562146e-05,4.29983192589134e-05,6.698240031255409e-05,7.932716835057363e-05,0.00015456922119483352,0.0004303598834667355,0.003639010014012456
11380,4.981256279279478e-05,3.398297485546209e-05,3.856121838907711e-05,5.9770038205897436e-05,7.734930841252208e-05,0.00015364379214588553,0.0003479448496364057,0.003054265631362796
11390,5.1793620514217764e-05,3.5269320505904034e-05,4.0678314690012485e-05,5.950826744083315e-05,7.417336018988863e-05,0.00014547636965289712,0.00034074418363161385,0.002971103647723794
11400,5.0725750043056905e-05,4.0232920582639053e-05,4.2261741327820346e-05,7.886716775828972e-05,8.956200326792896e-05,0.00020408345153555274,0.0006436199182644486,0.0093125831335783
11410,5.0450391427148134e-05,3.817232573055662e-05,4.403544153319672e-05,7.939477654872462e-05,0.00011510553304105997,0.0002798840287141502,0.0006626772810705006,0.006936176214367151
11420,5.192848402657546e-05,3.875523179885931e-05,4.1572682675905526e-05,6.252787716221064e-05,7.990000449353829e-05,0.00015230181452352554,0.00042706000385805964,0.0044871787540614605
11430,6.13727534073405e-05,5.049732862971723e-05,6.741011748090386e-05,0.00012383198190946132,0.00020578037947416306,0.0004384030762594193,0.0012503445614129305,0.011577727273106575
11440,5.261761907604523e-05,3.5932709579356015e-05,4.0819028072291985e-05,6.495962588815019e-05,8.95443299668841e-05,0.00017044808191712946,0.0004541141679510474,0.003940110560506582
11450,4.816240834770724e-05,3.94955714000389e-05,4.702981095761061e-05,7.263374573085457e-05,0.00012395804515108466,0.0001979063672479242,0.0007868576212786138,0.010059008374810219
11460,4.908414848614484e-05,3.677138010971248e-05,4.136124698561616e-05,7.022225327091292e-05,9.00558807188645e-05,0.0002041620173258707,0.0006033832905814052,0.005493348464369774
11470,4.518872810876928e-05,3.9263046346604824e-05,4.845286821364425e-05,9.918345313053578e-05,0.00012762735423166305,0.0003854605893138796,0.0013052909635007381,0.01193038746714592
11480,5.6068711273837835e-05,4.224791337037459e-05,5.061511183157563e-05,8.306656673084944e-05,0.00011716398876160383,0.00026805285597220063,0.000663994811475277,0.004605543799698353
11490,6.000264693284407e-05,6.731429311912507e-05,6.890912482049316e-05,9.324634447693825e-05,0.00011806574912043288,0.0002681458427105099,0.0006655160104855895,0.006763179786503315
11500,8.61094449646771e-05,7.66262091929093e-05,0.00010275953536620364,0.0002109324123011902,0.0003987342061009258,0.0009374592336826026,0.0026762408670037985,0.025231612846255302
11510,4.3996478780172765e-05,3.219672362320125e-05,3.6257330066291615e-05,5.818665886181407e-05,7.219488907139748e-05,0.00014194897084962577,0.0004114184994250536,0.0037841873709112406
11520,4.71319435746409e-05,3.70520465367008e-05,3.874762114719488e-05,6.764833960914984e-05,0.00010387723887106404,0.00027847112505696714,0.00043134973384439945,0.005049390252679586
11530,4.9007201596396044e-05,3.379942063475028e-05,3.846670369966887e-05,5.94208286202047e-05,7.528283458668739e-05,0.0001360072783427313,0.0003435212420299649,0.0032518221996724606
11540,5.27350275660865e-05,3.6268225812818855e-05,3.86286192224361e-05,6.569398829014972e-05,0.00011711291153915226,0.00020663399482145905,0.0003457886923570186,0.0033471931237727404
11550,5.103263902128674e-05,3.801471757469699e-05,4.031193384435028e-05,6.073746408219449e-05,8.119313861243427e-05,0.00017143061268143356,0.0003381625865586102,0.003169999225065112
11560,4.707795596914366e-05,3.387074684724212e-05,3.948082303395495e-05,6.129296525614336e-05,8.837299537844956e-05,0.0001405727962264791,0.0004313202225603163,0.00489391153678298
11570,5.5647684348514304e-05,3.9634713175473735e-05,4.176466609351337e-05,6.516412395285442e-05,7.797648868290707e-05,0.00020648573990911245,0.0006687816348858178,0.006145921070128679
11580,5.048564344178885e-05,3.610417843447067e-05,3.970659236074425e-05,6.206078978721052e-05,8.345537207787856e-05,0.00016153267642948776,0.0003314523783046752,0.002880996325984597
11590,5.067745951237157e-05,3.5050950828008354e-05,4.065145549247973e-05,6.216015754034743e-05,7.907208055257797e-05,0.00015847654140088707,0.0005851149908266962,0.005364743061363697
11600,6.0055019275750965e-05,5.622737080557272e-05,5.4852949688211083e-05,9.59960525506176e-05,0.00011629422078840435,0.0002222109178546816,0.0004468946426641196,0.004240722861140966
11610,5.009545202483423e-05,3.824144368991256e-05,4.680444544646889e-05,7.000456389505416e-05,8.979585982160643e-05,0.00016724741726648062,0.00048009271267801523,0.00406565610319376
11620,5.350927676772699e-05,4.23388701165095e-05,5.835212505189702e-05,8.631520177004859e-05,0.0001485999091528356,0.00027108239009976387,0.0013857816811650991,0.014248916879296303
11630,7.035105227259919e-05,5.408876677392982e-05,5.813552706968039e-05,0.0001124245609389618,0.00013424979988485575,0.0003686418349388987,0.0010351617820560932,0.009725149720907211
11640,4.737574636237696e-05,3.464025940047577e-05,3.8060941733419895e-05,6.234009197214618e-05,8.336851897183806e-05,0.00016371766105294228,0.0003811952192336321,0.003375972853973508
11650,8.34730381029658e-05,5.370100188883953e-05,6.48620116407983e-05,0.00014693420962430537,0.00028257485246285796,0.0007302566664293408,0.0015611544949933887,0.01956281065940857
11660,5.410466837929562e-05,4.0887738578021526e-05,4.3706044380087405e-05,6.724976265104488e-05,8.557704131817445e-05,0.0001628259487915784,0.0005592413945123553,0.004685286432504654
11670,5.807842899230309e-05,4.1978175431722775e-05,5.845213672728278e-05,7.734663086012006e-05,0.00013687206956092268,0.00022279364930000156,0.0008680542232468724,0.011828283779323101
11680,5.7652639952721074e-05,4.703744707512669e-05,4.949697176925838e-05,8.981967403087765e-05,0.00011272223491687328,0.00023172948567662388,0.0005721086054109037,0.005872434005141258
11690,6.947192014195025e-05,5.876209252164699e-05,7.580341480206698e-05,0.00016022885392885655,0.0003206999972462654,0.0007800128078088164,0.0021974267438054085,0.028496254235506058
11700,5.392950333771296e-05,3.8271129596978426e-05,5.594263711827807e-05,7.5527023000177e-05,0.00013344136823434383,0.00024383782874792814,0.0009061741293407977,0.007967564277350903
11710,5.549377601710148e-05,3.5250694054411724e-05,4.44907127530314e-05,5.868239531992003e-05,8.158384298440069e-05,0.0001425182999810204,0.00035755353746935725,0.003103500697761774
11720,5.047452214057557e-05,3.4499127650633454e-05,4.058393824379891e-05,6.0101203416706994e-05,7.818089943611994e-05,0.000141537981107831,0.00032433142769150436,0.00290554016828537
11730,5.50498953089118e-05,5.1436087233014405e-05,6.52392627671361e-05,9.773900819709525e-05,0.00016220175893977284,0.000361507321940735,0.001700895605608821,0.019973980262875557
11740,4.618492312147282e-05,3.68944056390319e-05,4.286150215193629e-05,7.354008994298056e-05,0.00011525347508722916,0.00026529692695476115,0.0007315163966268301,0.007571213413029909
11750,4.354117118055001e-05,3.2257063139695674e-05,3.923566691810265e-05,5.9268451877869666e-05,7.639910472789779e-05,0.00015073653776198626,0.0005258893361315131,0.004472877364605665
11760,5.374511965783313e-05,4.0818791603669524e-05,4.286054172553122e-05,6.858515553176403e-05,9.418428817298263e-05,0.0001898050104500726,0.00039853702764958143,0.006083601154386997
11770,8.163280290318653e-05,8.008767326828092e-05,0.00012517186405602843,0.00030378872179426253,0.0005695205763913691,0.0017559373518452048,0.006310272496193647,0.07103632390499115
11780,6.430187204387039e-05,4.615910438587889e-05,5.423707261797972e-05,9.108594531426206e-05,0.0001272302761208266,0.0002527694741729647,0.0007384308846667409,0.008113458752632141
11790,4.9531226977705956e-05,3.625714816735126e-05,4.066472320118919e-05,6.546381337102503e-05,9.25059721339494e-05,0.000183437266969122,0.0003351480117999017,0.0032850599382072687
11800,5.5934113333933055e-05,3.803486470133066e-05,5.0809587264666334e-05,7.50680555938743e-05,0.00012643897207453847,0.00024899645359255373,0.0006645330577157438,0.0059561035595834255
11810,7.614842616021633e-05,5.4281412303680554e-05,6.410092464648187e-05,0.00010722722799982876,0.00016814527043607086,0.0002780103241093457,0.0005935222725383937,0.006745907478034496
11820,4.970328518538736e-05,3.375990490894765e-05,3.784621731028892e-05,5.7160974392900243e-05,7.377740257652476e-05,0.00013312886585481465,0.0002932214119937271,0.0025413879193365574
11830,5.250173489912413e-05,3.70161869795993e-05,4.410598921822384e-05,7.323075988097116e-05,0.00011014485062332824,0.00022534669551532716,0.0005706828669644892,0.005920210387557745
11840,5.4503445426234975e-05,3.64846782758832e-05,4.4427775719668716e-05,6.267855496844277e-05,9.943129407474771e-05,0.0001864337536972016,0.0010454750154167414,0.011552677489817142
11850,5.2052182581974193e-05,3.932946128770709e-05,4.22758239437826e-05,6.618148472625762e-05,8.716028241906315e-05,0.00016167954890988767,0.00032610268681310117,0.0029928460717201233
11860,5.091385173727758e-05,3.932815161533654e-05,4.311377051635645e-05,6.860747089376673e-05,8.616420382168144e-05,0.00017814882448874414,0.00040680301026441157,0.003357700305059552
11870,5.529067857423797e-05,3.9380953239742666e-05,4.362712934380397e-05,7.175312930485234e-05,9.650646097725257e-05,0.0001912921288749203,0.0005097100511193275,0.004809611476957798
11880,5.196358688408509e-05,3.43362262356095e-05,3.924788688891567e-05,6.100508107920177e-05,8.185765182133764e-05,0.00016150825831573457,0.00035673327511176467,0.003202655352652073
11890,5.252374830888584e-05,3.443268724367954e-05,4.312959936214611e-05,7.16339418431744e-05,0.0001511040172772482,0.00021010814816690981,0.0005775332101620734,0.011832276359200478
11900,4.8429472371935844e-05,3.508502049953677e-05,4.0048729715636e-05,6.807027966715395e-05,8.567842451157048e-05,0.00017627487250138074,0.00041595997754484415,0.0037988561671227217
11910,5.469932875712402e-05,4.9756676162360236e-05,5.159035208635032e-05,8.721485937712714e-05,9.815600060392171e-05,0.00022186563001014292,0.0008495678775943816,0.007396018132567406
11920,6.538482557516545e-05,4.8384077672380954e-05,5.488652459462173e-05,9.99051917460747e-05,0.00016186886932700872,0.0003774196666199714,0.0014016132336109877,0.010858834721148014
11930,5.389113721321337e-05,3.682090391521342e-05,4.5149783545639366e-05,8.814215107122436e-05,0.0001465938548790291,0.00032323942286893725,0.000989455496892333,0.010047162882983685
11940,5.222357140155509e-05,3.9474136428907514e-05,4.636969606508501e-05,6.95345806889236e-05,8.046926814131439e-05,0.00014841716620139778,0.00035597331589087844,0.0039991699159145355
11950,5.563925515161827e-05,4.5521090214606375e-05,4.8016976506914943e-05,8.269004320027307e-05,0.00011806958355009556,0.00024100576411001384,0.0008352555450983346,0.009331430308520794
11960,5.5122018238762394e-05,4.8740908823674545e-05,5.193475226406008e-05,9.107062214752659e-05,0.00012295243504922837,0.0002628565125633031,0.0008808968123048544,0.008991056121885777
11970,5.175268233870156e-05,3.646135519375093e-05,4.141270255786367e-05,6.069714072509669e-05,7.821244798833504e-05,0.00014898244990035892,0.000360657402779907,0.003219163278117776
11980,5.8959569287253544e-05,3.953587292926386e-05,5.646598219755106e-05,9.019804565468803e-05,0.00019189255544915795,0.0003632239531725645,0.0010224822908639908,0.012178636156022549
11990,6.423630111385137e-05,5.9686142776627094e-05,7.083647506078705e-05,0.0001267092302441597,0.0002087481989292428,0.0004942364757880569,0.0015821015695109963,0.013038949109613895
12000,5.563666491070762e-05,3.5910492442781106e-05,4.3117208406329155e-05,6.209857383510098e-05,8.605442417319864e-05,0.00016223322018049657,0.00045029158354736865,0.005882433615624905
12010,5.161044464330189e-05,3.496045610518195e-05,3.962239497923292e-05,5.9501784562598914e-05,7.14414709364064e-05,0.00013099789794068784,0.00028056089649908245,0.0024289721623063087
12020,5.7621229643700644e-05,4.028435068903491e-05,4.567754513118416e-05,7.148708391468972e-05,0.00010674396617105231,0.00020320020848885179,0.0007790806121192873,0.008688081987202168
12030,7.46490914025344e-05,8.202220487874001e-05,0.00012566331133712083,0.00019869398965965956,0.0003300569369457662,0.0007854680297896266,0.002837900072336197,0.032699719071388245
12040,5.597412746283226e-05,4.2991679947590455e-05,4.4251588406041265e-05,7.532351446570829e-05,9.490957745583728e-05,0.00020942687115166336,0.0005876809591427445,0.005814444739371538
12050,5.310619235388003e-05,3.737679435289465e-05,4.176545553491451e-05,6.3751642301213e-05,8.054008503677323e-05,0.00015528799849562347,0.0004021120839752257,0.003938554786145687
12060,5.366562618291937e-05,4.58858921774663e-05,6.412109360098839e-05,0.00011010121670551598,0.00018337293295189738,0.000470692670205608,0.0017511581536382437,0.020242510363459587
12070,5.624132973025553e-05,4.502308729570359e-05,4.385078136692755e-05,7.850466499803588e-05,9.3345224740915e-05,0.00022063696815166622,0.0008599536959081888,0.007890578359365463
12080,4.8536487156525254e-05,4.210801125736907e-05,4.1646588215371594e-05,0.00010192883928539231,0.00013760183355771005,0.0003858301497530192,0.0011077100643888116,0.011311344802379608
12090,5.799197970191017e-05,5.0321734306635335e-05,5.307023093337193e-05,0.0001008987455861643,0.00012419873382896185,0.00030953160603530705,0.0014437127392739058,0.01472024992108345
12100,4.8006106226239353e-05,3.1127674446906894e-05,3.5565644793678075e-05,5.537280594580807e-05,7.165910938056186e-05,0.00013361209130380303,0.0002877301594708115,0.0027496381662786007
12110,4.941750012221746e-05,3.5062155802734196e-05,4.007967800134793e-05,6.020112050464377e-05,7.413205457851291e-05,0.0001339918962912634,0.0002971897483803332,0.002824560273438692
12120,4.8532256187172607e-05,4.421437915880233e-05,4.763714241562411e-05,8.143812010530382e-05,0.00010704889427870512,0.00023733799753244966,0.0008959075785242021,0.008514159359037876
12130,4.959496800438501e-05,3.281278986833058e-05,3.601648495532572e-05,5.864963532076217e-05,7.847272354410961e-05,0.00014990386262070388,0.00037314239307306707,0.003290429711341858
12140,5.117622276884504e-05,4.0798215195536613e-05,4.637545862351544e-05,8.67910057422705e-05,0.00012885818432550877,0.0003096300351899117,0.0011914997594431043,0.00989668071269989
12150,5.202262400416657e-05,3.65571650036145e-05,3.969455065089278e-05,6.461761222453788e-05,8.195747795980424e-05,0.00016248271276708692,0.00041770434472709894,0.003609680337831378
12160,5.685448195436038e-05,5.343817610992119e-05,6.288367876550183e-05,0.0001324313343502581,0.00019415463611949235,0.0005287215462885797,0.001627393183298409,0.01264553889632225
12170,7.595355418743566e-05,7.212094351416454e-05,9.196632163366303e-05,0.00019734067609533668,0.00033764992258511484,0.0010158339282497764,0.0035018455237150192,0.02322903275489807
12180,5.2287425205577165e-05,4.436289964360185e-05,4.853480641031638e-05,0.0001038467962644063,0.00017529107572045177,0.00045556225813925266,0.0015151043189689517,0.013236901722848415
12190,5.056182271800935e-05,3.8601276173722e-05,4.235551750753075e-05,8.454557973891497e-05,0.00011735770385712385,0.00028174862382002175,0.0011996969114989042,0.009651323780417442
12200,6.890059012221172e-05,6.396768731065094e-05,6.951573595870286e-05,0.00011701512994477525,0.00018662614456843585,0.0004807153600268066,0.0018846195889636874,0.012302370741963387
12210,6.029418364050798e-05,4.198033639113419e-05,5.5966698710108176e-05,0.00013618291995953768,0.00024550073430873454,0.00071549421409145,0.002456092042848468,0.030675120651721954
12220,5.964882439002395e-05,4.625081055564806e-05,5.547013279283419e-05,8.583816816098988e-05,0.00014102543354965746,0.00034430751111358404,0.001550450804643333,0.007906784303486347
12230,4.665185042540543e-05,3.93603477277793e-05,5.841671008965932e-05,8.902017725631595e-05,0.00018026876205112785,0.0004155909118708223,0.001958585111424327,0.020122719928622246
12240,4.352656105766073e-05,3.234011819586158e-05,3.508542795316316e-05,6.0028465668438e-05,7.197491504484788e-05,0.00012756141950376332,0.0002959088596981019,0.0026166762690991163
12250,0.00011648413055809215,0.00014446255227085203,0.000268029747530818,0.0006540344329550862,0.0013746606418862939,0.004125804174691439,0.01250147819519043,0.12118294090032578
12260,4.473136868909933e-05,3.168889452354051e-05,3.577210009098053e-05,5.8629291743272915e-05,7.319766154978424e-05,0.00014176516560837626,0.00036945356987416744,0.0035996469669044018
12270,4.6514905989170074e-05,3.5389028198551387e-05,3.785043736570515e-05,6.220002251211554e-05,7.553941395599395e-05,0.00014209814253263175,0.0003520686295814812,0.00309714931063354
12280,4.481451469473541e-05,3.429102071095258e-05,3.775681761908345e-05,6.532639963552356e-05,8.934355719247833e-05,0.00019069666450377554,0.00035337466397322714,0.0028527453541755676
12290,5.003746264264919e-05,4.0139828342944384e-05,4.217222522129305e-05,6.980149919399992e-05,8.439296652795747e-05,0.0001826104271458462,0.0005917900707572699,0.00491128908470273
12300,4.945970431435853e-05,3.3712036383803934e-05,3.6761593946721405e-05,6.037779530743137e-05,8.04478841018863e-05,0.00015332784096244723,0.0003842609585262835,0.003629809943959117
12310,4.564290793496184e-05,3.3197862649103627e-05,3.718849256983958e-05,5.9597015933832154e-05,7.917719631223008e-05,0.0001436251768609509,0.0003144306829199195,0.0026533890049904585
12320,5.1537223043851554e-05,3.7035464629298076e-05,3.915157139999792e-05,6.492027023341507e-05,8.63581954035908e-05,0.00018348863522987813,0.00044647944741882384,0.0035428807605057955
12330,4.769499719259329e-05,3.436965562286787e-05,3.781275518122129e-05,6.268763536354527e-05,8.755072485655546e-05,0.00015085369523148984,0.0003564781800378114,0.0029737583827227354
12340,8.368949056603014e-05,8.003419497981668e-05,7.080528303049505e-05,0.00017470092279836535,0.0002137122064596042,0.0006478663999587297,0.0020255662966519594,0.020475253462791443
12350,5.3564770496450365e-05,4.2506493628025055e-05,5.062610580353066e-05,0.00010783897596411407,0.0001729680079733953,0.0004527514392975718,0.0014349425910040736,0.013380379416048527
12360,4.89723970531486e-05,4.121780875721015e-05,4.2736985051305965e-05,7.331158849410713e-05,8.505229197908193e-05,0.0001716146944090724,0.0004417085146997124,0.003828734625130892
12370,5.588523345068097e-05,5.046260412200354e-05,5.118320041219704e-05,9.501101885689422e-05,0.0001698416017461568,0.0003324932185932994,0.0015915725380182266,0.014726551249623299
12380,5.499109101947397e-05,3.713716068887152e-05,4.3175950850127265e-05,6.440397555707023e-05,7.984681724337861e-05,0.00014598260167986155,0.0003695129998959601,0.0033429907634854317
12390,4.657628232962452e-05,3.504011328914203e-05,3.68782457371708e-05,6.340998515952379e-05,7.792437827447429e-05,0.00014494909555651248,0.0003444863250479102,0.00316419405862689
12400,4.570181408780627e-05,3.2434152672067285e-05,3.482096872176044e-05,6.26252731308341e-05,7.404472853522748e-05,0.00015410201740451157,0.0003521088510751724,0.0031201778911054134
12410,4.850597179029137e-05,4.1419541958021e-05,4.297642590245232e-05,7.455988088622689e-05,9.222046355716884e-05,0.00020758822211064398,0.0006431210786104202,0.0050110407173633575
12420,4.8618643631925806e-05,3.4509048418840393e-05,4.162370532867499e-05,6.555095023941249e-05,0.00010382443724665791,0.00017492505139671266,0.00046273498446680605,0.005341061856597662
12430,5.301718192640692e-05,5.209548908169381e-05,5.9574271290330216e-05,0.00011455626372480765,0.00019935065938625485,0.0004596238723024726,0.0017346884123981,0.019257262349128723
12440,4.7714718675706536e-05,3.701902460306883e-05,3.75010677089449e-05,7.23825505701825e-05,8.958727266872302e-05,0.00025478031602688134,0.0007231397903524339,0.006068371701985598
12450,6.751576438546181e-05,4.816964428755455e-05,4.676129901781678e-05,0.0001044528471538797,0.00018291769083589315,0.0004911576979793608,0.001312514883466065,0.01069005485624075
12460,5.538498953683302e-05,3.8742131437174976e-05,5.918840179219842e-05,9.215893078362569e-05,0.0001631427148822695,0.0003401337598916143,0.001069888356141746,0.008824732154607773
12470,5.0958929932676256e-05,4.008668111055158e-05,4.1072184103541076e-05,7.317744893953204e-05,9.257355850422755e-05,0.00020026296260766685,0.0006037814891897142,0.005023445002734661
12480,5.4924625146668404e-05,4.569513112073764e-05,4.852889833273366e-05,0.00010354007827118039,0.00019146424892824143,0.0006037328857928514,0.0020891926251351833,0.015327720902860165
12490,5.2216397307347506e-05,3.8524289266206324e-05,3.9492912037530914e-05,6.509902596008033e-05,7.972666207933798e-05,0.00015512671961914748,0.00038799262256361544,0.0033282882068306208
12500,5.5953478295123205e-05,4.04225975216832e-05,3.8446243706857786e-05,8.396412886213511e-05,0.0001849657710408792,0.0004991713212803006,0.0017569537740200758,0.015276102349162102
12510,5.4704752983525395e-05,3.881120937876403e-05,4.038752740598284e-05,6.632471195189282e-05,8.324902591994032e-05,0.00017210048099514097,0.0004397512529976666,0.003701989073306322
12520,5.3171697800280526e-05,4.903057561023161e-05,7.995349005796015e-05,0.00015979792806319892,0.00033275960595346987,0.0008033390040509403,0.0025727692991495132,0.03290298581123352
12530,4.887989052804187e-05,3.589438711060211e-05,3.862433732138015e-05,6.411423964891583e-05,8.026132127270103e-05,0.000157770627993159,0.00035081469104625285,0.002827401040121913
12540,5.16680593136698e-05,4.2063900764333084e-05,4.075772449141368e-05,6.677358032902703e-05,8.008785516722128e-05,0.00015470517973881215,0.0005634271656163037,0.004267176613211632
12550,4.60514311271254e-05,3.618597111199051e-05,3.732048935489729e-05,6.971145194256678e-05,9.106124343816191e-05,0.0001934547326527536,0.0004630178154911846,0.003168361959978938
12560,5.445029091788456e-05,4.239845657139085e-05,4.7203549911500886e-05,9.928225335897878e-05,0.0001766607165336609,0.0003917034773621708,0.0012696667108684778,0.007389825768768787
12570,4.759613148053177e-05,3.322516204207204e-05,3.7644727854058146e-05,7.053112494759262e-05,9.932523971656337e-05,0.00024189423129428178,0.0009635637397877872,0.007340240757912397
12580,4.148875450482592e-05,3.4936303563881665e-05,4.025652742711827e-05,6.413052324205637e-05,7.1316710091196e-05,0.00014711444964632392,0.00031815306283533573,0.004055847879499197
12590,4.9071044486481696e-05,3.953907798859291e-05,4.1176186641678214e-05,7.208241731859744e-05,9.009629866341129e-05,0.0001758424041327089,0.00045916627277620137,0.0041331946849823
12600,7.468414696631953e-05,8.632124081486836e-05,0.00010136839409824461,0.00017597356054466218,0.00020762493659276515,0.0006136841839179397,0.003113136626780033,0.02288965694606304
12610,5.908871389692649e-05,4.698793054558337e-05,5.196857455302961e-05,8.115748642012477e-05,0.00011382452066754922,0.00019580493972171098,0.0005694025312550366,0.006866828538477421
12620,4.447472747415304e-05,3.4803182643372566e-05,4.967654967913404e-05,9.212979057338089e-05,0.0001674882514635101,0.0005036250804550946,0.0018382304115220904,0.027968039736151695
12630,5.0623326387722045e-05,3.7087840610183775e-05,3.827611362794414e-05,6.396869866875932e-05,8.082779095275328e-05,0.0001532386231701821,0.0004884632071480155,0.0029749770183116198
12640,4.5117361878510565e-05,3.67500506399665e-05,3.975017534685321e-05,6.552595004905015e-05,8.695671567693353e-05,0.0001873087021522224,0.0006147249951027334,0.004142391495406628
12650,4.587630246533081e-05,3.3090938813984394e-05,3.521422695484944e-05,6.113995186751708e-05,7.37505397410132e-05,0.00014378789637703449,0.0002929737383965403,0.0024781632237136364
12660,4.343894761404954e-05,3.39623584295623e-05,4.26355327363126e-05,8.065744623309001e-05,0.00011930271284654737,0.00026766618248075247,0.0005668718949891627,0.006861106958240271
12670,6.149524415377527e-05,4.625803558155894e-05,5.034083005739376e-05,9.60660763666965e-05,0.0001425745285814628,0.000327346904668957,0.0009601079509593546,0.0067239622585475445
12680,5.314822556101717e-05,4.125350096728653e-05,4.311270095058717e-05,7.796831778250635e-05,9.712304745335132e-05,0.00022904759680386633,0.0006910490919835865,0.0053151873871684074
12690,6.860435678390786e-05,5.827105269418098e-05,7.210110197775066e-05,0.00015269749565050006,0.000212125523830764,0.0006538858287967741,0.0024226203095167875,0.014988789334893227
12700,4.959354191669263e-05,3.751510666916147e-05,3.810575435636565e-05,7.23275079508312e-05,9.496330312686041e-05,0.00021151243709027767,0.0007521878578700125,0.00524091487750411
12710,4.8824320401763543e-05,3.354732325533405e-05,3.837714029941708e-05,6.661706720478833e-05,8.090940536931157e-05,0.00016956224862951785,0.0004091892042197287,0.0033609126694500446
12720,5.1748134865192696e-05,4.262359652784653e-05,5.813740426674485e-05,0.00010486890823813155,0.00017347723769489676,0.0003951635444536805,0.0012491167290136218,0.013634600676596165
12730,5.5643427913310006e-05,3.650943472166546e-05,4.626793452189304e-05,7.695949170738459e-05,0.00011496889783302322,0.000255150836892426,0.0007838495657779276,0.00848057959228754
12740,5.053251879871823e-05,3.4488581150071695e-05,3.8264839531620964e-05,6.69453147565946e-05,7.868195825722069e-05,0.00016193579358514398,0.00038648222107440233,0.0031094455625861883
12750,4.8839629016583785e-05,3.411939542274922e-05,3.7961272028042004e-05,7.089265272952616e-05,9.437841072212905e-05,0.00019549635180737823,0.0004380207392387092,0.0038264503236860037
12760,4.8456979129696265e-05,3.3122760214610025e-05,3.912559986929409e-05,8.295226143673062e-05,0.0001458795159123838,0.00032825185917317867,0.0006146974628791213,0.007167419418692589
12770,6.275702617131174e-05,4.3615549657261e-05,4.750270090880804e-05,7.95941159594804e-05,0.00011852818715851754,0.0002731690474320203,0.0007482976652681828,0.005348609294742346
12780,4.94064406666439e-05,3.41819177265279e-05,3.861634468194097e-05,7.144755363697186e-05,9.15971104404889e-05,0.0002044651482719928,0.0006623427616432309,0.0051533933728933334
12790,4.6153418225003406e-05,3.340649345773272e-05,3.835429743048735e-05,6.397584365913644e-05,8.357834303751588e-05,0.00017146927712019533,0.0003254245675634593,0.002900052582845092
12800,4.755362533614971e-05,3.43753163178917e-05,3.837548501905985e-05,7.019133045105264e-05,8.528186299372464e-05,0.00019194353080820292,0.00044171386980451643,0.0035713163670152426
12810,6.64633116684854e-05,6.82529280311428e-05,8.28807897050865e-05,0.00013466330710798502,0.00017283506167586893,0.00040305007132701576,0.0014342196518555284,0.007345443591475487
12820,5.497152596944943e-05,3.88152438972611e-05,4.211885971017182e-05,6.745377322658896e-05,8.07286414783448e-05,0.00016837756265886128,0.0003792780335061252,0.003053968073800206
12830,5.107520701130852e-05,4.154491034569219e-05,6.556794687639922e-05,0.00010942369408439845,0.00018948248180095106,0.00040720810648053885,0.0006942178588360548,0.00964994728565216
12840,5.261066326056607e-05,3.331734842504375e-05,3.651826409623027e-05,6.330890028038993e-05,7.798477599862963e-05,0.00015716154302936047,0.00032010592985898256,0.002683758269995451
12850,4.8856927605811507e-05,3.600887430366129e-05,3.9480262785218656e-05,6.81721285218373e-05,8.733140566619113e-05,0.00017161901632789522,0.0003498838341329247,0.004967305809259415
12860,0.00018654079758562148,0.00024614448193460703,0.000346531713148579,0.0008224043995141983,0.0015524000627920032,0.004094607196748257,0.018773842602968216,0.19025252759456635
12870,4.7071556764421985e-05,3.574708171072416e-05,4.030203490401618e-05,6.574339204235002e-05,7.773911784170195e-05,0.00015486052143387496,0.00032966339495033026,0.0027598957531154156
12880,4.5736771426163614e-05,3.1208575819619e-05,3.546031439327635e-05,6.439900607801974e-05,7.650050247320905e-05,0.0001649361220188439,0.00032356049632653594,0.0030192811973392963
12890,4.5486965973395854e-05,3.688406650326215e-05,3.7345613236539066e-05,7.097741035977378e-05,7.974071922944859e-05,0.00016923999646678567,0.00040370627539232373,0.0034535524901002645
12900,6.103645864641294e-05,5.036259608459659e-05,5.032178160035983e-05,0.0001077954366337508,0.00015232707664836198,0.00035022172960452735,0.0010503906523808837,0.013112731277942657
12910,5.1683553465409204e-05,3.679230940178968e-05,3.6895140510750934e-05,6.558781751664355e-05,7.411125261569396e-05,0.00015089320368133485,0.00034450794919393957,0.0034182611852884293
12920,4.941452425555326e-05,3.733943958650343e-05,4.2653860873542726e-05,7.516692130593583e-05,9.729518933454528e-05,0.00020028611470479518,0.0004839192552026361,0.004457973875105381
12930,5.6081884395098314e-05,4.3578227632679045e-05,4.683582665165886e-05,8.785247337073088e-05,0.00011460535461083055,0.00026483990950509906,0.0008658682345412672,0.008031732402741909
12940,4.7766832722118124e-05,3.664142423076555e-05,4.118951255804859e-05,6.426631443900988e-05,7.030923006823286e-05,0.0001407081144861877,0.00029081222601234913,0.0023723633494228125
12950,5.138322012498975e-05,4.403259663376957e-05,4.526180782704614e-05,7.907172403065488e-05,8.85561530594714e-05,0.0002081460552290082,0.0005764033412560821,0.005436611827462912
12960,5.37928644916974e-05,4.694096787716262e-05,7.677273242734373e-05,0.00013041624333709478,0.00020081557158846408,0.0004948030109517276,0.0021745096892118454,0.020443977788090706
12970,5.485915608005598e-05,3.460362131590955e-05,3.797097451752052e-05,6.451272929552943e-05,8.058276580413803e-05,0.00016173221229109913,0.0002964618615806103,0.002496257657185197
12980,5.768618575530127e-05,4.1715535189723596e-05,4.6649103751406074e-05,8.743823127588257e-05,0.0001432412682333961,0.00038189234328456223,0.0006384644657373428,0.006863194052129984
12990,4.561558671412058e-05,3.569306863937527e-05,3.924674092559144e-05,6.645494431722909e-05,7.714192179264501e-05,0.00015330934547819197,0.0003311406762804836,0.003251416841521859
13000,4.313303725211881e-05,3.116254447377287e-05,3.616089088609442e-05,7.452831050613895e-05,0.00010600620589684695,0.0002530478232074529,0.0003694174811244011,0.003270083339884877
13010,6.99833981343545e-05,5.005821731174365e-05,6.190563726704568e-05,0.00012923235772177577,0.00025985174579545856,0.0006469936342909932,0.0024992581456899643,0.029018204659223557
13020,5.169142968952656e-05,4.5574353862321004e-05,5.377563866204582e-05,8.979214180726558e-05,9.828159090830013e-05,0.00018788255692925304,0.0005549248307943344,0.006223650183528662
13030,4.175156936980784e-05,3.409872078918852e-05,3.828366970992647e-05,6.557598680956289e-05,7.309745706152171e-05,0.00014378827472683042,0.0003336015506647527,0.0031005602795630693
13040,4.372666808194481e-05,3.5288558137835935e-05,3.832132279057987e-05,6.505050259875134e-05,7.383146294159815e-05,0.00014316475426312536,0.00030064312159083784,0.002567028859630227
13050,4.501094008446671e-05,3.502658728393726e-05,3.839144847006537e-05,6.904458132339641e-05,8.338151383213699e-05,0.00016419595340266824,0.00041473537567071617,0.0037153384182602167
13060,4.4921118387719616e-05,3.3396758226444945e-05,3.7615056498907506e-05,6.737178773619235e-05,8.633088145870715e-05,0.00018122501205652952,0.00045643342309631407,0.0045292978174984455
13070,6.97787108947523e-05,5.033559864386916e-05,6.419576675398275e-05,0.00015966365754138678,0.0003610461426433176,0.0008478547679260373,0.0013564276741817594,0.015405147336423397
13080,4.886290116701275e-05,3.668250428745523e-05,3.9597536670044065e-05,6.785544974263757e-05,7.682073919568211e-05,0.00016127043636515737,0.00038025781395845115,0.002961239544674754
13090,4.445502781891264e-05,3.3240521588595584e-05,4.035135862068273e-05,7.849622488720343e-05,0.00011459316010586917,0.00023433119349647313,0.0005715939332731068,0.004559570923447609
13100,5.130729186930694e-05,4.136325151193887e-05,4.920522042084485e-05,0.00010531438601901755,0.00017025908164214343,0.000450435298262164,0.0012595148291438818,0.01534484513103962
13110,5.355398388928734e-05,3.89119959436357e-05,3.960293179261498e-05,7.505233952542767e-05,7.9137142165564e-05,0.000185220327693969,0.0008274281863123178,0.005553022027015686
13120,4.5081273128744215e-05,3.804056905210018e-05,4.4945201807422563e-05,7.469395495718345e-05,0.00010391814430477098,0.00025709765031933784,0.0009916657581925392,0.010923085734248161
13130,5.1226761570433155e-05,3.5623459552880377e-05,3.918477887054905e-05,6.252162711462006e-05,7.576047937618569e-05,0.00014429983275476843,0.00032447188277728856,0.0024911791551858187
13140,4.928385169478133e-05,3.981402187491767e-05,4.3543554056668654e-05,8.123464067466557e-05,9.22736362554133e-05,0.00022646179422736168,0.0006852189544588327,0.005491175688803196
13150,4.859052205574699e-05,3.9663496863795444e-05,4.8603971663396806e-05,0.00010347697389079258,0.00015570099640171975,0.0003746759030036628,0.0010231257183477283,0.010150646790862083
13160,4.878718391410075e-05,3.3374693884979934e-05,3.837115582427941e-05,6.841338472440839e-05,8.313659782288596e-05,0.00016827000945340842,0.0003902198513969779,0.003908987157046795
13170,4.912382792099379e-05,3.464395194896497e-05,4.0529295802116394e-05,6.579995533684269e-05,7.859848119551316e-05,0.00015435095701832324,0.00044451712165027857,0.00466759130358696
13180,6.535537249874324e-05,5.912755659664981e-05,6.332937482511625e-05,0.00010438150638947263,0.0001213377618114464,0.0002747911203186959,0.0011504910653457046,0.011039328761398792
13190,4.150126551394351e-05,2.8563379601109773e-05,4.034813173348084e-05,6.67316562612541e-05,7.990666199475527e-05,0.00016837628209032118,0.0003897259302902967,0.004061991348862648
13200,4.2396550270495936e-05,3.53453797288239e-05,3.5201595892431214e-05,7.004525105003268e-05,8.384815737372264e-05,0.0002017837978200987,0.0008569684578105807,0.007785686291754246
13210,5.7469977036817e-05,4.491709478315897e-05,5.262383638182655e-05,0.00010092448792420328,0.0001502361410530284,0.0003337298985570669,0.0013625719584524632,0.013827437534928322
13220,5.139598943060264e-05,4.0943468775367364e-05,4.6204157115425915e-05,8.174515096470714e-05,0.0001086930715246126,0.00021775151253677905,0.0005418741493485868,0.005294855684041977
13230,6.375496741384268e-05,5.829172005178407e-05,6.962637417018414e-05,0.00016592977044638246,0.00027983967447653413,0.000731931475456804,0.0022975194733589888,0.02316340059041977
13240,4.089541107532568e-05,3.077180735999718e-05,3.512818511808291e-05,6.585720257135108e-05,8.0014557170216e-05,0.00018774697673507035,0.00044054139289073646,0.003102334449067712
13250,0.00011734191502910107,0.00010281647701049224,8.904993592295796e-05,0.00019043324573431164,0.00033125493791885674,0.0006297123618423939,0.0020627835765480995,0.01597241684794426
13260,5.257362863630988e-05,4.2708426917670295e-05,3.905109042534605e-05,0.00010425160871818662,0.00014442997053265572,0.0003614031302276999,0.0011854044860228896,0.007534400559961796
13270,5.7026223657885566e-05,5.0777223805198446e-05,5.776513717137277e-05,0.00011010586604243144,0.00018392021593172103,0.0004619316023308784,0.0017059588572010398,0.012300939299166203
13280,4.7467827243963256e-05,4.276630352251232e-05,5.788208363810554e-05,8.823390089673921e-05,9.497947030467913e-05,0.00015410123160108924,0.0006348741590045393,0.01495346799492836
13290,4.499152782955207e-05,3.363496216479689e-05,3.731218021130189e-05,7.228418689919636e-05,0.00011766565148718655,0.00031329967896454036,0.001195775461383164,0.009694164618849754
13300,4.7843914217082784e-05,3.450062285992317e-05,3.850205393973738e-05,6.54097821097821e-05,7.743179594399408e-05,0.0001537330390419811,0.0003386472526472062,0.0030528330244123936
13310,4.988612636225298e-05,3.506601569824852e-05,4.643795546144247e-05,7.436272426275536e-05,0.00011413401807658374,0.00023346455418504775,0.000561823311727494,0.005553723778575659
13320,4.7188241296680644e-05,3.180223939125426e-05,3.363363066455349e-05,6.544931966345757e-05,7.670251216040924e-05,0.00015394466754514724,0.00029558758251369,0.0025709285400807858
13330,4.2168612708337605e-05,3.2254334655590355e-05,3.761440530070104e-05,6.140658661024645e-05,6.829421909060329e-05,0.00013946276158094406,0.00030815726495347917,0.0027697100304067135
13340,5.057831003796309e-05,3.748308517970145e-05,4.015287777292542e-05,6.772056076442823e-05,7.862168422434479e-05,0.00015953966067172587,0.00039590909727849066,0.003223711159080267
13350,5.1488110329955816e-05,4.5703214709647e-05,6.366964953485876e-05,0.0001194068172480911,0.00018408503092359751,0.00047746876953169703,0.0016056308522820473,0.015266536734998226
13360,4.502091906033456e-05,4.1212024370906875e-05,4.321965388953686e-05,9.034133108798414e-05,0.00011734625149983913,0.0003195143071934581,0.0009667316917330027,0.009052274748682976
13370,4.475661626202054e-05,3.312485569040291e-05,3.881730663124472e-05,6.322752597043291e-05,8.098636317299679e-05,0.00017106416635215282,0.00045624320046044886,0.004411451052874327
13380,5.5628257541684434e-05,4.7595283831469715e-05,4.533713581622578e-05,9.235421021003276e-05,0.00012202287325635552,0.0003074582200497389,0.0008870299207046628,0.008773126639425755
13390,7.569072477053851e-05,7.923657540231943e-05,9.854046948021278e-05,0.00023272055841516703,0.0003370456397533417,0.0009567335364408791,0.0033502697478979826,0.03515953943133354
13400,4.9280446546617895e-05,3.489720620564185e-05,3.9416194340446964e-05,6.801666313549504e-05,7.884338992880657e-05,0.00015112059190869331,0.00029923307010903955,0.0028356679249554873
13410,6.414533709175885e-05,4.8738707846496254e-05,5.454214624478482e-05,0.00010647293674992397,0.0002082772844005376,0.0004520339716691524,0.0016621153336018324,0.019316351041197777
13420,4.749766958411783e-05,3.5540953831514344e-05,3.7802830775035545e-05,6.0864804254379123e-05,6.933994882274419e-05,0.00013164416304789484,0.0003967803786508739,0.0034598312340676785
13430,5.683160634362139e-05,4.779932714882307e-05,5.216662248130888e-05,0.000120842109026853,0.00021219206973910332,0.0006045327754691243,0.0011764211812987924,0.014275181107223034
13440,4.5497734390664846e-05,2.991540532093495e-05,3.741948967217468e-05,5.7242043112637475e-05,7.619453390361741e-05,0.00014043158444110304,0.00038559865788556635,0.0035769599489867687
13450,8.461790275759995e-05,0.00010130558075616136,9.758422675076872e-05,0.00025511111016385257,0.000320270424708724,0.0011399576906114817,0.003978303167968988,0.043722059577703476
13460,4.324261681176722e-05,3.0042332582524978e-05,3.56791315425653e-05,6.296367064351216e-05,7.996561180334538e-05,0.00018537194409873337,0.00042999174911528826,0.004493772983551025
13470,4.973006070940755e-05,4.39241121057421e-05,4.1568982851458713e-05,7.912667206255719e-05,8.439343218924478e-05,0.0001895152818178758,0.000693832989782095,0.006302212364971638
13480,6.85196282574907e-05,6.844845484010875e-05,0.0001431843265891075,0.00025394896510988474,0.00047743800678290427,0.0012973512057214975,0.005330107640475035,0.054828837513923645
13490,4.342485772212967e-05,3.3195687137776986e-05,3.5105760616716e-05,6.133086571935564e-05,7.433270366163924e-05,0.00014814450696576387,0.0003310333704575896,0.0027817462105304003
13500,4.207889287499711e-05,3.0898860131856054e-05,3.7458445149241015e-05,6.0521328123286366e-05,8.100335253402591e-05,0.00014183619350660592,0.00034480367321521044,0.00288260355591774
13510,5.298686301102862e-05,5.860422970727086e-05,7.433244172716513e-05,0.00018425962480250746,0.0003147642419207841,0.000865236739628017,0.002649106550961733,0.025765148922801018
13520,5.343800148693845e-05,4.8601683374727145e-05,4.7915553295752034e-05,0.00010118015779880807,0.00014468622975982726,0.00037663496914319694,0.001360252732411027,0.013705083169043064
13530,4.499209171626717e-05,3.4049538953695446e-05,3.563446443877183e-05,7.762659515719861e-05,0.00011265839566476643,0.0002869628951884806,0.0007967458222992718,0.009547237306833267
13540,4.167847873759456e-05,2.781177499855403e-05,3.3384334528818727e-05,6.08417067269329e-05,9.573491115588695e-05,0.00021879671839997172,0.0004986976273357868,0.004230422433465719
13550,4.788384467246942e-05,3.700432716868818e-05,6.410878268070519e-05,7.748472853563726e-05,9.679212234914303e-05,0.00021773853222839534,0.0009561331826262176,0.013697894290089607
13560,5.553678056458011e-05,3.8608035538345575e-05,5.8090339734917507e-05,9.058581053977832e-05,0.0002098024560837075,0.0004481094947550446,0.0013402104377746582,0.01155127678066492
13570,5.7537094107829034e-05,5.6980581575771794e-05,5.587827763520181e-05,0.00010875427688006312,0.00015976720897015184,0.00034754190710373223,0.001356032327748835,0.01189203467220068
13580,4.66159253846854e-05,4.05370446969755e-05,3.966758958995342e-05,7.394373824354261e-05,8.612743840785697e-05,0.00022351719962898642,0.0006043589091859758,0.005760840605944395
13590,4.838032691623084e-05,3.2167110475711524e-05,3.781560008064844e-05,6.005893010296859e-05,7.15098503860645e-05,0.00013884204963687807,0.0002992005611304194,0.0024882256984710693
13600,4.6971632400527596e-05,4.7087531129363924e-05,4.463683217181824e-05,8.3756101957988e-05,8.771714783506468e-05,0.00021114831906743348,0.0007246249006129801,0.005924024619162083
13610,4.8793044697958976e-05,3.551161353243515e-05,3.853788075502962e-05,6.732143083354458e-05,7.696328248130158e-05,0.0001872164139058441,0.0007978858193382621,0.007359742186963558
13620,4.6454973926302046e-05,3.509011003188789e-05,3.7404894101200625e-05,6.644067616434768e-05,7.222807471407577e-05,0.00018317234935238957,0.0007766673224978149,0.006882637273520231
13630,4.975062984158285e-05,4.380429891170934e-05,4.411426925798878e-05,8.22874644654803e-05,0.00010909037519013509,0.00025068491231650114,0.0007400793838314712,0.008188409730792046
13640,5.6276210671057925e-05,4.327862916397862e-05,4.3420302972663194e-05,0.00012394206714816391,0.00024168893287423998,0.0005902608972974122,0.0012088865041732788,0.015047416090965271
13650,4.346225250628777e-05,3.091349935857579e-05,3.497193392831832e-05,6.608627154491842e-05,8.912464545574039e-05,0.00021104955521877855,0.0003119494067505002,0.002516956999897957
13660,4.0704246202949435e-05,2.9568342142738402e-05,3.800138074439019e-05,6.168123945826665e-05,0.00011310758418403566,0.00026439694920554757,0.000472226005513221,0.005311005748808384
13670,0.00010185345308855176,9.162557398667559e-05,9.561514161759987e-05,0.0001838375610532239,0.0003264103434048593,0.0007582800462841988,0.0028363135643303394,0.028017887845635414
13680,4.669512054533698e-05,3.33610296365805e-05,4.301670560380444e-05,6.437109550461173e-05,7.587880099890754e-05,0.00014923862181603909,0.0003179643244948238,0.002293673809617758
13690,4.727471969090402e-05,3.294064663350582e-05,3.8563543057534844e-05,6.798192043788731e-05,9.765781578607857e-05,0.00022469431860372424,0.00040291217737831175,0.004273079801350832
13700,6.0074395150877535e-05,5.00562964589335e-05,5.993080048938282e-05,0.00010664871660992503,0.0002498265530448407,0.0005549131310544908,0.0011866616550832987,0.01030754204839468
13710,4.999783413950354e-05,4.125211125938222e-05,6.457303243223578e-05,0.0001261765864910558,0.00018417820683680475,0.0005225732456892729,0.0017008732538670301,0.019510535523295403
13720,5.566544859902933e-05,4.0552047721575946e-05,4.603428169502877e-05,6.738794763805345e-05,7.912964792922139e-05,0.00015363671991508454,0.0006757034570910037,0.0056444997899234295
13730,4.8813861212693155e-05,3.155067315674387e-05,3.960237154387869e-05,5.750620039179921e-05,6.900724110892043e-05,0.00013915184536017478,0.000317323487251997,0.0030809089075773954
13740,5.554691233555786e-05,4.890972195426002e-05,5.583626261795871e-05,9.529056842438877e-05,0.00015319119847845286,0.00032615222153253853,0.0010479469783604145,0.009226948954164982
13750,7.704166637267917e-05,7.465197995770723e-05,8.20018321974203e-05,0.00018091786478180438,0.00038042268715798855,0.0009319782257080078,0.003640145994722843,0.04466273635625839
13760,4.935355536872521e-05,3.541522892192006e-05,4.544236799119972e-05,6.916130951140076e-05,7.852255657780915e-05,0.0001665002346271649,0.0004896679311059415,0.0041857813484966755
13770,4.600000102072954e-05,3.0124716431600973e-05,3.7601737858494744e-05,5.5103530030464754e-05,6.541492621181533e-05,0.00011878649820573628,0.00029534928034991026,0.002397648524492979
13780,4.682137296185829e-05,3.93312111555133e-05,4.2758336348924786e-05,7.617966912221164e-05,0.00010071955330204219,0.00021291995653882623,0.0007613080088049173,0.008815981447696686
13790,4.893799268756993e-05,3.62746613973286e-05,3.923273106920533e-05,6.329293682938442e-05,9.673502790974453e-05,0.00019427487859502435,0.0005211345851421356,0.0046915956772863865
13800,4.496501060202718e-05,3.0966959457146004e-05,4.0935374272521585e-05,7.303082384169102e-05,9.509968367638066e-05,0.00024496775586158037,0.00047769545926712453,0.004564673639833927
13810,3.984458453487605e-05,3.326593287056312e-05,3.7479097954928875e-05,6.693552131764591e-05,8.366465044673532e-05,0.0001995991769945249,0.0006270533194765449,0.005576234310865402
13820,4.161856122664176e-05,2.8355594622553326e-05,3.4119217161787674e-05,5.6148881412809715e-05,6.993174611125141e-05,0.00014282454503700137,0.000311194802634418,0.002630227245390415
13830,4.579275628202595e-05,3.3309643185930327e-05,3.832144648185931e-05,6.530719838337973e-05,0.00011499645188450813,0.0002712892310228199,0.0009410979691892862,0.007880209013819695
13840,4.686465399572626e-05,3.552552516339347e-05,4.083828753209673e-05,7.306205225177109e-05,9.435384708922356e-05,0.00019379272998776287,0.0004707808548118919,0.004255442414432764
13850,4.778768925461918e-05,3.421711880946532e-05,3.809026020462625e-05,6.900841253809631e-05,9.874129318632185e-05,0.00019540525681804866,0.00041939009679481387,0.004840755369514227
13860,4.634651486412622e-05,3.420895882300101e-05,3.985822695540264e-05,6.679243961116299e-05,7.908578118076548e-05,0.00016150667215697467,0.00039949658093973994,0.0032489998266100883
13870,4.869057738687843e-05,3.417008701944724e-05,4.408132372191176e-05,8.059797983150929e-05,0.00020263066107872874,0.0004882546199951321,0.0011239241575822234,0.010459386743605137
13880,5.204208355280571e-05,3.990202822024003e-05,4.978472497896291e-05,7.374054257525131e-05,9.092173422686756e-05,0.00019222727860324085,0.0007317279814742506,0.00643383851274848
13890,4.545038609649055e-05,4.0177616028813645e-05,5.552677612286061e-05,0.00011499763058964163,0.00024434964871034026,0.000642702158074826,0.002181617310270667,0.019116926938295364
13900,4.7695331886643544e-05,3.399081833777018e-05,3.934338747058064e-05,6.740101525792852e-05,9.243912063539028e-05,0.0002042915002675727,0.000559166946914047,0.004781488329172134
13910,5.7983488659374416e-05,5.2076258725719526e-05,6.548747478518635e-05,0.00014673550322186202,0.00032746727811172605,0.0008199862204492092,0.0022732974030077457,0.02630758099257946
13920,4.2672749259509146e-05,3.062501855310984e-05,3.89479027944617e-05,6.933639815542847e-05,8.278056338895112e-05,0.00018410537450108677,0.00048420295934192836,0.005741057451814413
13930,4.5156502892496064e-05,3.8565656723221764e-05,4.49300350737758e-05,9.283788676839322e-05,0.00014202822057995945,0.0003332445630803704,0.0009728472796268761,0.009579743258655071
13940,4.6133503929013386e-05,3.3721818908816203e-05,3.93005320802331e-05,6.162194040371105e-05,7.041345088509843e-05,0.0001383719645673409,0.0003271918394602835,0.00242912070825696
13950,4.356533463578671e-05,3.1316201784648e-05,3.676454070955515e-05,5.756299651693553e-05,7.507723057642579e-05,0.00014613156963605434,0.00036850073956884444,0.003635659348219633
13960,6.86899948050268e-05,5.051425614510663e-05,6.0654361732304096e-05,0.00011618675489444286,0.0002378323406446725,0.000398412870708853,0.0015586365479975939,0.016080379486083984
13970,4.660640479414724e-05,3.71013447875157e-05,4.655775774153881e-05,6.685611879220232e-05,8.370717114303261e-05,0.00015985504433047026,0.00044111377792432904,0.005087026860564947
13980,4.2831914470298216e-05,3.051485327887349e-05,3.784274304052815e-05,5.811545634060167e-05,6.818272959208116e-05,0.00013727870828006417,0.00036012945929542184,0.0027777303475886583
13990,4.027968680020422e-05,3.7605714169330895e-05,5.9361733292462304e-05,0.00010622678382787853,0.00012916853302158415,0.000366605439921841,0.0012111583491787314,0.010815663263201714
14000,4.2614534322638065e-05,2.8837102945544757e-05,3.701289460877888e-05,5.4880718380445614e-05,6.278610089793801e-05,0.00012283140677027404,0.000298967061098665,0.0023012750316411257
14010,4.4528049329528585e-05,3.385879972483963e-05,3.9785747503628954e-05,6.849161582067609e-05,9.302022954216227e-05,0.0002407889987807721,0.0006622212822549045,0.004866065923124552
14020,5.935804438195191e-05,3.9031667256494984e-05,4.0425969928037375e-05,6.761854456271976e-05,0.0001369586680084467,0.000266817572992295,0.0004068139533046633,0.003957909997552633
14030,4.1514093027217314e-05,3.0049224733375013e-05,3.6784083931706846e-05,5.767998663941398e-05,7.363758777501062e-05,0.00016454883734695613,0.0003456960548646748,0.0032186913304030895
14040,4.585591159411706e-05,3.227962224627845e-05,5.663310003001243e-05,9.749607124831527e-05,0.00017545044829603285,0.0004215551889501512,0.0012727526482194662,0.015078376978635788
14050,4.564871051115915e-05,3.226878834539093e-05,3.837038457277231e-05,5.890602187719196e-05,7.452584395650774e-05,0.00017843881505541503,0.0004516598710324615,0.005413555074483156
14060,4.504126627580263e-05,3.1022471375763416e-05,3.842165824607946e-05,5.449509262689389e-05,7.514265598729253e-05,0.00016000760660972446,0.0002879453240893781,0.0022869978565722704
14070,4.169205203652382e-05,3.036308044102043e-05,4.149371670791879e-05,6.813265645178035e-05,9.694875188870355e-05,0.00026649946812540293,0.0007187573937699199,0.0088612399995327
14080,4.7238838305929676e-05,3.136623854516074e-05,3.781000486924313e-05,5.96123281866312e-05,0.00011128618643851951,0.00025919158360920846,0.00041945528937503695,0.0036603398621082306
14090,5.2007610065629706e-05,4.460749187273905e-05,5.008827429264784e-05,9.584407234797254e-05,0.00014973754878155887,0.00027427225722931325,0.0004651488270610571,0.0038305146154016256
14100,4.801506293006241e-05,3.136706800432876e-05,3.742694389075041e-05,5.316325041349046e-05,7.020483462838456e-05,0.00013945292448624969,0.00031529771513305604,0.002586319576948881
14110,4.934487151331268e-05,3.4818971471395344e-05,4.2403069528518245e-05,6.8845329224132e-05,0.00012719701044261456,0.00036200587055645883,0.0009656238253228366,0.008256820030510426
14120,8.956262172432616e-05,7.203136192401871e-05,9.020683501148596e-05,0.00013403120101429522,0.00028447777731344104,0.0006900737644173205,0.0017735683359205723,0.017610087990760803
14130,5.8725512644741684e-05,4.946174885844812e-05,5.790154682472348e-05,0.00011461682879598811,0.00016403284098487347,0.00039219067548401654,0.001016827649436891,0.010978647507727146
14140,4.2893047066172585e-05,3.0529281502822414e-05,3.735210339073092e-05,5.672100087394938e-05,6.256615597521886e-05,0.00012736256758216769,0.00028240898973308504,0.002100733807310462
14150,4.5981185394339263e-05,3.26890149153769e-05,4.189457467873581e-05,6.749632302671671e-05,8.226138015743345e-05,0.00016674151993356645,0.0010949192801490426,0.014606701210141182
14160,4.708061533165164e-05,4.181429903837852e-05,4.627410089597106e-05,7.378769078059122e-05,9.176431194646284e-05,0.00019966582476627082,0.0006088681402616203,0.006061853840947151
14170,4.5301781938178465e-05,3.104468487435952e-05,3.972822014475241e-05,6.220355862751603e-05,8.281911141239107e-05,0.00018244390957988799,0.0005507550667971373,0.00519331730902195
14180,4.274135426385328e-05,2.6687652280088514e-05,3.636741530499421e-05,5.201456224313006e-05,6.336314254440367e-05,0.0001239190751221031,0.00030473375227302313,0.002437528455629945
14190,5.863352271262556e-05,4.515683394856751e-05,4.8686430091038346e-05,7.064772944431752e-05,8.374925528187305e-05,0.00015914504183456302,0.0005096547538414598,0.0044923387467861176
14200,5.158522253623232e-05,4.3432999518699944e-05,5.5453143431805074e-05,9.742112160893157e-05,0.0001370284880977124,0.0003078193112742156,0.0012699461076408625,0.011277817189693451
14210,4.7173554776236415e-05,3.253615795983933e-05,4.050731877214275e-05,5.647848956868984e-05,7.256471872096881e-05,0.00014987334725447,0.0003321745607536286,0.0028672777116298676
14220,4.862754212808795e-05,3.954990825150162e-05,5.2840121497865766e-05,8.32376244943589e-05,0.00012257978960406035,0.0003255819610785693,0.0009831199422478676,0.007900417782366276
14230,5.547285036300309e-05,4.1081180825131014e-05,4.907476977678016e-05,7.931765139801428e-05,0.00012507480278145522,0.00020041635434608907,0.0005614205729216337,0.004974439274519682
14240,4.493909000302665e-05,3.2548221497563645e-05,3.955561260227114e-05,6.73651957185939e-05,8.767877443460748e-05,0.0002013311313930899,0.000545863586012274,0.004207261838018894
14250,4.636503217625432e-05,3.349927646922879e-05,4.036494647152722e-05,6.535306602017954e-05,8.886213618097827e-05,0.0002079757978208363,0.0003225629043299705,0.003478684928268194
14260,6.195002788444981e-05,6.53278548270464e-05,8.157987031154335e-05,0.00016498708282597363,0.0002692025154829025,0.0006486661732196808,0.003051635343581438,0.028799861669540405
14270,6.16558245383203e-05,6.190853309817612e-05,8.200229058274999e-05,0.00013707649486605078,0.0002466086589265615,0.0004703985759988427,0.001722451183013618,0.01331524271517992
14280,4.214851287542842e-05,2.8767170078936033e-05,3.93623486161232e-05,5.781570871477015e-05,6.915521953487769e-05,0.00015484841424040496,0.00034338238765485585,0.002663510153070092
14290,4.0618459024699405e-05,2.841141576936934e-05,3.756795194931328e-05,5.684729330823757e-05,6.760295218555257e-05,0.00014942600682843477,0.00030051666544750333,0.002404964528977871
14300,4.536637425189838e-05,3.287298750365153e-05,3.891953019774519e-05,6.232970190467313e-05,0.00011765136878238991,0.0002561647561378777,0.0003149399417452514,0.003249957226216793
14310,4.5189211959950626e-05,3.155701779178344e-05,3.8716014387318864e-05,5.7389050198253244e-05,7.223497959785163e-05,0.00016093302110675722,0.000325114669976756,0.0031174670439213514
14320,4.8767713451525196e-05,3.697815918712877e-05,4.3103511416120455e-05,6.588186806766316e-05,8.08393451734446e-05,0.00016806312487460673,0.0003660433867480606,0.002870169235393405
14330,4.287317642592825e-05,3.462986569502391e-05,3.9286187529796734e-05,6.947248039068654e-05,9.565956133883446e-05,0.0002190117520513013,0.0005227106157690287,0.005201323889195919
14340,6.496167770819739e-05,5.659801172441803e-05,6.0966962337261066e-05,0.00012022608279949054,0.0002522227296140045,0.0004202930722385645,0.0008480150136165321,0.011506550945341587
14350,4.3855525291292e-05,3.157261380692944e-05,4.232932042214088e-05,6.422679143724963e-05,7.489795098081231e-05,0.0001565412530908361,0.0003457991115283221,0.003059172770008445
14360,5.6789478549035266e-05,5.051525658927858e-05,6.529552774736658e-05,0.00011569948401302099,0.00018334874766878784,0.00038497598143294454,0.002045372733846307,0.01842452399432659
14370,4.6143388317432255e-05,4.32487104262691e-05,5.229088492342271e-05,0.00010632554040057585,0.00017330049013253301,0.0003661423979792744,0.0006808460457250476,0.00570339011028409
14380,3.5463046515360475e-05,2.595937803562265e-05,3.544287756085396e-05,5.724184666178189e-05,7.118855864973739e-05,0.000142358461744152,0.0003394281375221908,0.003337956266477704
14390,6.0214548284420744e-05,5.935120498179458e-05,9.878921991912648e-05,0.00016519840573891997,0.0002478242968209088,0.0006525396602228284,0.0034726804587990046,0.03614923730492592
14400,4.520225411397405e-05,3.5147069866070524e-05,4.9894690164364874e-05,8.086988236755133e-05,0.00011714447464328259,0.0002824466209858656,0.0007851064438000321,0.007908497005701065
14410,5.86578062211629e-05,5.903426426812075e-05,7.16529757482931e-05,0.00014625804033130407,0.00025161655503325164,0.0005600013537332416,0.0013387947110459208,0.01136322133243084
14420,4.353371332399547e-05,2.9409373382804915e-05,3.811531496467069e-05,5.894826608709991e-05,7.051216380205005e-05,0.00015178236935753375,0.0003043604374397546,0.002827407093718648
14430,4.6888813812984154e-05,3.506247594486922e-05,4.0099697798723355e-05,6.043512621545233e-05,7.547529821749777e-05,0.0001568911538925022,0.000524664472322911,0.004191284533590078
14440,4.640424231183715e-05,3.609879422583617e-05,3.970402030972764e-05,6.942339678062126e-05,0.00010464580554980785,0.00022615941998083144,0.00047421548515558243,0.004986937157809734
14450,4.8037600208772346e-05,3.335210931254551e-05,4.115247429581359e-05,6.115036376286298e-05,8.581863949075341e-05,0.00018458605336491019,0.0003516932192724198,0.0029994596261531115
14460,4.623688437277451e-05,3.299147647339851e-05,3.8755955756641924e-05,6.295667117228732e-05,7.699559500906616e-05,0.00017759998445399106,0.0003317817463539541,0.002661229344084859
14470,4.606170114129782e-05,3.004478639923036e-05,4.898249972029589e-05,5.964078809483908e-05,8.283301576739177e-05,0.0001981492678169161,0.0007820192840881646,0.007566027343273163
14480,4.823673589271493e-05,3.453635872574523e-05,3.9284921513171867e-05,6.439505523303524e-05,9.10132730496116e-05,0.00019345188047736883,0.000647561508230865,0.007146990392357111
14490,4.604095738613978e-05,3.2192365324590355e-05,4.045935929752886e-05,5.9778671129606664e-05,6.726470746798441e-05,0.00013066231622360647,0.00035213399678468704,0.002717609517276287
14500,4.145625644014217e-05,2.7529817089089192e-05,3.590833875932731e-05,5.33265047124587e-05,6.657136691501364e-05,0.00013391870015766472,0.0003189039707649499,0.002645976608619094
14510,5.301771670929156e-05,4.618890307028778e-05,7.325391925405711e-05,0.00013878334721084684,0.00019043523934669793,0.0004739973519463092,0.001627630670554936,0.016412951052188873
14520,5.4323954827850685e-05,4.162147524766624e-05,6.801119889132679e-05,0.00010843699419638142,0.0001971434976439923,0.0004553680482786149,0.0012475023977458477,0.013612186536192894
14530,5.7221790484618396e-05,4.412313501234166e-05,4.8971760406857356e-05,7.938605995150283e-05,0.00017519616812933236,0.0004431324196048081,0.0007937956834211946,0.011512547731399536
14540,4.722857192973606e-05,3.6717061448143795e-05,4.484992314246483e-05,7.016687595751137e-05,0.00010025729716289788,0.00022410233214031905,0.0005077568930573761,0.004188466817140579
14550,4.5705408410867676e-05,3.322762859170325e-05,4.287947012926452e-05,6.780454714316875e-05,0.0001181706102215685,0.00022356165573000908,0.00041343714110553265,0.004488781560212374
14560,5.724836955778301e-05,4.0892085962696e-05,5.353512824513018e-05,9.570386464474723e-05,0.00022053242719266564,0.0005895913927815855,0.0008236019057221711,0.008708355948328972
14570,4.920807259622961e-05,3.898375871358439e-05,5.249328023637645e-05,9.64131613727659e-05,0.00015816233644727618,0.00043971501872874796,0.001472613774240017,0.015550109557807446
14580,4.6758068492636085e-05,3.0497665647999384e-05,3.982146881753579e-05,5.810319635202177e-05,7.83017385401763e-05,0.00015559600433334708,0.00045893294736742973,0.004314117599278688
14590,5.2040999435121194e-05,3.492625182843767e-05,4.0624348912388086e-05,6.460301665356383e-05,0.00010481704521225765,0.0002369359863223508,0.0003667269484139979,0.003424718277528882
14600,6.073668919270858e-05,6.916278653079644e-05,8.022379915928468e-05,0.00015327621076721698,0.00026726859505288303,0.0006583727081306279,0.0016903491923585534,0.015430095605552197
14610,5.545992462430149e-05,4.587585499393754e-05,5.82955326535739e-05,0.00010915683378698304,0.00021151579858269542,0.0005254807183519006,0.0011075870133936405,0.011967304162681103
14620,5.2143146604066715e-05,3.6365006963023916e-05,4.646283559850417e-05,7.373675180133432e-05,0.00010534843022469431,0.00021460246352944523,0.0005038341041654348,0.004681793041527271
14630,4.751717278850265e-05,3.289976666565053e-05,4.5528231567004696e-05,6.653766467934474e-05,7.040199125185609e-05,0.0001376810687361285,0.0005498542450368404,0.005020218435674906
14640,5.0827271479647607e-05,3.329404353280552e-05,5.295174560160376e-05,7.104568794602528e-05,9.212787699652836e-05,0.00020162264991085976,0.0010151624446734786,0.009519309736788273
14650,5.3637220844393596e-05,3.573678623070009e-05,5.358723137760535e-05,7.38105081836693e-05,9.625584061723202e-05,0.00021779937378596514,0.0007546762353740633,0.008557181805372238
14660,4.7762765461811796e-05,3.0786464776610956e-05,3.791904237004928e-05,5.890625834581442e-05,7.929171988507733e-05,0.00018095303676091135,0.00039360279333777726,0.004145629238337278
14670,5.1714323490159586e-05,4.319303479860537e-05,4.942738451063633e-05,8.340789645444602e-05,0.00012132781557738781,0.00029664579778909683,0.0007693602819927037,0.006943634711205959
14680,5.048943785368465e-05,3.251806992921047e-05,4.751423330162652e-05,7.384569471469149e-05,9.924453479470685e-05,0.00022250719484873116,0.0007498014601878822,0.008818786591291428
14690,4.858468673774041e-05,3.9136317354859784e-05,5.849603621754795e-05,8.853639155859128e-05,0.00012516761489678174,0.0003092870756518096,0.0013614960480481386,0.01349265594035387
14700,4.9056510761147365e-05,3.10088180413004e-05,4.058437480125576e-05,5.6641423725523055e-05,7.038404874037951e-05,0.00012759672245010734,0.00032443433883599937,0.0027308389544487
14710,5.833130489918403e-05,4.8693425924284384e-05,5.964947195025161e-05,0.00010648682655300945,0.0001931481674546376,0.0004369314119685441,0.0014220301527529955,0.015072445385158062
14720,4.3775646190624684e-05,2.8701691917376593e-05,3.7122241337783635e-05,5.5811837228247896e-05,6.607663090107962e-05,0.00012100383173674345,0.00031900673639029264,0.002455997746437788
14730,6.70175431878306e-05,9.101863543037325e-05,0.00012468981731217355,0.0002612028329167515,0.0005621737218461931,0.0018137776060029864,0.005810389760881662,0.04723146930336952
14740,4.6440174628514796e-05,3.09753195324447e-05,3.915543493349105e-05,5.773517841589637e-05,6.835551175754517e-05,0.00013324829342309386,0.00036562650348059833,0.0029584039002656937
14750,4.709160202764906e-05,3.138925603707321e-05,3.895896952599287e-05,6.015476901666261e-05,6.785673758713529e-05,0.00014277867740020156,0.00040034487028606236,0.002633450785651803
14760,4.515699401963502e-05,2.870594289561268e-05,3.74639785150066e-05,5.395672997110523e-05,6.275383930187672e-05,0.00011569748312467709,0.00030409698956646025,0.002260295208543539
14770,4.445451486390084e-05,2.9810535124852322e-05,3.889807339874096e-05,6.486393249360844e-05,8.696688746567816e-05,0.00019230511679779738,0.00044348076335154474,0.003823500592261553
14780,5.111684731673449e-05,3.5527929867384955e-05,4.283091038814746e-05,6.968676461838186e-05,8.215485286200419e-05,0.00013872000272385776,0.00048818739014677703,0.00842536985874176
14790,4.760792580782436e-05,3.177984763169661e-05,4.068606358487159e-05,6.353368371492252e-05,8.466649887850508e-05,0.00017620930157136172,0.0004587302391882986,0.004207393154501915
14800,3.965123323723674e-05,2.6852136215893552e-05,3.519052916090004e-05,5.586338011198677e-05,6.902603490743786e-05,0.00012951930693816394,0.0003155951271764934,0.003364491043612361
14810,4.651140625355765e-05,2.9319286113604903e-05,3.8567544834222645e-05,5.970510028419085e-05,8.035453356569633e-05,0.00014609821664635092,0.0003734488564077765,0.0038549837190657854
14820,5.0211605412187055e-05,3.668342105811462e-05,4.2394225602038205e-05,6.42826926195994e-05,8.973860531114042e-05,0.00018729845760390162,0.00037011841777712107,0.0032114090863615274
14830,5.1130893552908674e-05,3.6811143218073994e-05,5.0101214583264664e-05,8.611005614511669e-05,0.00014508605818264186,0.00034212274476885796,0.000753045198507607,0.008320650085806847
14840,5.124495146446861e-05,3.611764623201452e-05,4.8071451601572335e-05,7.870379340602085e-05,0.0001579106756253168,0.0003642789670266211,0.0008632392855361104,0.010057990439236164
14850,4.819350942852907e-05,3.806362292380072e-05,5.267859160085209e-05,7.653189095435664e-05,0.00011242901382502168,0.0002522548893466592,0.0008925174479372799,0.007368982769548893
14860,6.02902437094599e-05,5.538552795769647e-05,8.478409290546551e-05,0.00016664220311213285,0.0003094764251727611,0.000808766286354512,0.0020941670518368483,0.019407449290156364
14870,6.129113171482459e-05,4.79237423860468e-05,6.624679372180253e-05,0.00010079638741444796,0.0001340753078693524,0.0002441965916659683,0.001225506654009223,0.011488039046525955
14880,4.661083221435547e-05,2.9633081794600002e-05,3.986755109508522e-05,5.710363984690048e-05,6.437967385863885e-05,0.00011569402704481035,0.00038537074578925967,0.0034309111069887877
14890,4.7090470616240054e-05,2.910335751948878e-05,3.932058098143898e-05,5.10648351337295e-05,6.225934339454398e-05,0.00011158788402099162,0.00028229638701304793,0.002388283610343933
14900,4.490806895773858e-05,3.0151772079989314e-05,3.8545655115740374e-05,5.3493957238970324e-05,6.699300865875557e-05,0.00012759194942191243,0.000273970072157681,0.0023038266226649284
14910,5.706468436983414e-05,4.136902862228453e-05,5.067313395556994e-05,8.213147521018982e-05,0.00017084457795135677,0.0003294380148872733,0.0007248701294884086,0.009146149270236492
14920,4.811004691873677e-05,3.382014620001428e-05,4.5007684093434364e-05,6.984831270528957e-05,0.00011810337309725583,0.0002441105170873925,0.0004738419083878398,0.00484810583293438
14930,5.893116758670658e-05,3.921606548829004e-05,5.06552096339874e-05,8.068155875662342e-05,0.000166233119671233,0.00038367699016816914,0.0005915426299907267,0.00612286850810051
14940,4.874563455814496e-05,3.437081613810733e-05,4.259065099176951e-05,5.875475471839309e-05,7.179468229878694e-05,0.00013479134941007942,0.0004895773599855602,0.003708587260916829
14950,4.6449931687675416e-05,2.9234986868686974e-05,4.385613283375278e-05,7.009269029367715e-05,9.55946379690431e-05,0.0002006268041441217,0.0005453921621665359,0.0053748274222016335
14960,5.841735764988698e-05,4.175301000941545e-05,4.709237327915616e-05,7.185067079262808e-05,0.0001375556894345209,0.00037035418790765107,0.0011919670505449176,0.012819011695683002
14970,5.407665594248101e-05,4.2417028453201056e-05,4.8235808208119124e-05,7.194068166427314e-05,9.557595330988988e-05,0.00020973906794097275,0.0006817380781285465,0.00585512537509203
14980,4.4207456085132435e-05,2.753776243480388e-05,3.783397187362425e-05,5.2933628467144445e-05,6.717960786772892e-05,0.00010711329377954826,0.00030048415646888316,0.002950600115582347
14990,5.77457612962462e-05,4.904167144559324e-05,6.008552372804843e-05,0.00010371216922067106,0.0001735542609822005,0.0003893254906870425,0.001125240814872086,0.010451016947627068
15000,5.860339297214523e-05,4.700485442299396e-05,6.511780520668253e-05,0.00012741395039483905,0.000277081475360319,0.0007022315403446555,0.0014116719830781221,0.015350645408034325
15010,4.697049007518217e-05,2.8099659175495617e-05,3.57249919034075e-05,4.958375939168036e-05,6.301888060988858e-05,0.00010940197535092011,0.0002670110552571714,0.002270936267450452
15020,7.710309728281572e-05,8.481621625833213e-05,0.00014116689271759242,0.00026261532912030816,0.00044884535600431263,0.001215555937960744,0.004683986306190491,0.043387822806835175
15030,4.5963282900629565e-05,2.955748095700983e-05,3.6805398849537596e-05,5.1614566473290324e-05,6.39595600659959e-05,0.00010979704529745504,0.0002766621473710984,0.002228341531008482
15040,5.915686415391974e-05,4.9319089157506824e-05,6.742060941178352e-05,0.00010507641854928806,0.0001321967865806073,0.0002588105562608689,0.0015611054841428995,0.01685800775885582
15050,5.6819124438334256e-05,4.050487405038439e-05,5.697594315279275e-05,0.00010187448788201436,0.00019992192392237484,0.0004857547173742205,0.0008920735563151538,0.009389442391693592
15060,4.827312659472227e-05,3.0737268389202654e-05,4.011482815258205e-05,6.065273919375613e-05,9.385640441905707e-05,0.00017412319721188396,0.0008414736948907375,0.013671227730810642
15070,4.794824781129137e-05,3.055606430280022e-05,3.794323492911644e-05,5.409375808085315e-05,6.641730578849092e-05,0.00012982258340343833,0.0003820169949904084,0.004952548071742058
15080,4.361070750746876e-05,3.092949918936938e-05,4.1890449210768566e-05,6.449510692618787e-05,8.153273665811867e-05,0.00014625275798607618,0.0005010190070606768,0.004449751228094101
15090,5.387157580116764e-05,4.9508060328662395e-05,5.454618440126069e-05,0.00010603084228932858,0.00017130111518781632,0.00042947419569827616,0.0009192342404276133,0.008952338248491287
15100,4.474893648875877e-05,3.0405570214497857e-05,3.601109347073361e-05,5.976136526442133e-05,7.977987115737051e-05,0.00016479394980706275,0.00035296130226925015,0.0032907307613641024
15110,4.17565242969431e-05,2.9785707738483325e-05,3.638679481809959e-05,5.9505324315978214e-05,7.0188645622693e-05,0.00015266439004335552,0.00040496012661606073,0.0028844871558248997
15120,4.4903932575834915e-05,2.973228220071178e-05,3.527919398038648e-05,5.43315036338754e-05,6.648011913057417e-05,0.00012901518493890762,0.0002985749742947519,0.0021656909957528114
15130,5.047180820838548e-05,3.6426539736567065e-05,4.7378591261804104e-05,8.105301822070032e-05,0.00013007904635742307,0.00030161949689500034,0.0008859197259880602,0.009385248646140099
15140,6.424328603316098e-05,6.884994945721701e-05,8.93764736247249e-05,0.0001662225986365229,0.00026271797833032906,0.0007047042599879205,0.0023816456086933613,0.017418431118130684
15150,5.226048961048946e-05,5.1226212235633284e-05,6.947703514015302e-05,0.00013057916657999158,0.0001848395331762731,0.0004888757830485702,0.001083957264199853,0.004497522488236427
15160,4.678804543800652e-05,3.4086155210388824e-05,5.079580296296626e-05,0.00010006942466134205,0.00017748710524756461,0.00046855295659042895,0.001513262395747006,0.018652649596333504
15170,4.9782545829657465e-05,4.087176421307959e-05,5.14775856572669e-05,8.637925930088386e-05,0.00010787422070279717,0.00022463523782789707,0.000864954839926213,0.007984679192304611
15180,4.543364775599912e-05,3.1120016501517966e-05,3.718689549714327e-05,5.694832361768931e-05,6.620281783398241e-05,0.00012629565026145428,0.0003047059872187674,0.002633289899677038
15190,4.303228706703521e-05,2.791924271150492e-05,3.5919161746278405e-05,5.591620720224455e-05,6.970516551518813e-05,0.0001436031743651256,0.00037521321792155504,0.0029751285910606384
15200,4.658522811951116e-05,3.429847856750712e-05,4.2815001506824046e-05,6.478746217908338e-05,7.107495184754953e-05,0.00014320177433546633,0.0006274672923609614,0.006736323237419128
15210,4.8210302338702604e-05,3.452774399193004e-05,4.263033770257607e-05,5.790026989416219e-05,7.052661385387182e-05,0.00016221356054302305,0.00030105147743597627,0.002299944870173931
15220,5.1932318456238136e-05,3.6012010241393e-05,4.4289990910328925e-05,7.087783160386607e-05,7.772017852403224e-05,0.0001630299084354192,0.000427927152486518,0.00496326107531786
15230,5.15056963195093e-05,3.665253461804241e-05,4.209637700114399e-05,7.704135350650176e-05,0.00012897704436909407,0.0002738521434366703,0.0006646242691203952,0.005722836125642061
15240,4.7829387767706066e-05,3.1851755920797586e-05,3.812338400166482e-05,5.869655797141604e-05,6.521485920529813e-05,0.00012921290181111544,0.00030389317544177175,0.002680467674508691
15250,5.065974983153865e-05,3.568276224541478e-05,4.109998917556368e-05,6.232773012015969e-05,7.752954843454063e-05,0.00015430896019097418,0.00045743639930151403,0.003721151500940323
15260,5.151808727532625e-05,4.0796836401568726e-05,6.432852387661114e-05,0.00014409628056455404,0.0003042274038307369,0.0008333701989613473,0.002238303190097213,0.027739446610212326
15270,4.8234454880002886e-05,3.311073305667378e-05,4.558781802188605e-05,6.461703014792874e-05,7.655714580323547e-05,0.0001622968993615359,0.0006689592264592648,0.005723604001104832
15280,4.204486685921438e-05,2.6289340894436464e-05,3.551407280610874e-05,6.115237920312211e-05,8.16836254671216e-05,0.0002002833061851561,0.000504829513374716,0.0045435382053256035
15290,4.730335058411583e-05,3.1716295779915527e-05,4.17522169300355e-05,6.008529817336239e-05,6.87409337842837e-05,0.0001358573354082182,0.00042944325832650065,0.004117291886359453
15300,4.9539772589923814e-05,3.39089056069497e-05,4.7907735279295594e-05,8.166637417161837e-05,0.00011968435865128413,0.00030758202774450183,0.0014656282728537917,0.0178070105612278
15310,5.1893843192374334e-05,3.3644399081822485e-05,4.30175568908453e-05,5.9509326092666015e-05,8.708319364814088e-05,0.0002162991149816662,0.0004442555655259639,0.0029526816215366125
15320,4.228212856105529e-05,2.7709344067261554e-05,3.532625487423502e-05,5.5717533541610464e-05,7.120068767108023e-05,0.00014809354615863413,0.0004019022162538022,0.003963092342019081
15330,4.743870158563368e-05,3.227206980227493e-05,3.952721817768179e-05,6.873171514598653e-05,0.00012392683129291981,0.0002999861026182771,0.0005572118097916245,0.004959812853485346
15340,5.1224422350060195e-05,4.15864160459023e-05,6.302684778347611e-05,0.000130883272504434,0.000282774621155113,0.0007779510342516005,0.0017378939082846045,0.017639165744185448
15350,4.5748980483040214e-05,3.181527426932007e-05,3.7491794500965625e-05,5.944917575106956e-05,6.626660615438595e-05,0.00012661323125939816,0.00037595434696413577,0.0029787644743919373
15360,4.272968726581894e-05,2.7676251193042845e-05,3.498495789244771e-05,5.643233089358546e-05,6.652966112596914e-05,0.00014150097558740526,0.0003936849825549871,0.0035493005998432636
15370,4.511427687248215e-05,2.7818605303764343e-05,3.526811269694008e-05,5.311429777066223e-05,6.204393866937608e-05,0.00011956324306083843,0.000296187266940251,0.0025585482362657785
15380,8.67836206452921e-05,8.907479787012562e-05,0.00013658728857990354,0.0003383522853255272,0.000861459702719003,0.002173073822632432,0.006162726785987616,0.06684736907482147
15390,6.0044338169973344e-05,4.871489727520384e-05,5.0702758016996086e-05,8.683869964443147e-05,0.00015267390699591488,0.00028660459793172777,0.0006881020381115377,0.006445454899221659
15400,6.42591476207599e-05,4.799133967026137e-05,4.9633286835160106e-05,7.25332138244994e-05,0.0001469412090955302,0.0003505298518575728,0.0008644087938591838,0.005766225978732109
15410,4.616788646671921e-05,3.4869492083089426e-05,4.4871019781567156e-05,7.167768490035087e-05,9.412258805241436e-05,0.00026340203476138413,0.0011872889008373022,0.013094262219965458
15420,4.754870678880252e-05,2.93103585136123e-05,4.0651058952789754e-05,6.277333886828274e-05,7.596823706990108e-05,0.0002000773383770138,0.0005681480397470295,0.006594468839466572
15430,4.058560080011375e-05,2.7857717213919386e-05,3.3900596463354304e-05,5.8806806919164956e-05,9.919019066728652e-05,0.00027335810591466725,0.0009254752076230943,0.006656923796981573
15440,4.8123587475856766e-05,2.9662292945431545e-05,3.843282684101723e-05,5.521175989997573e-05,8.305615483550355e-05,0.00016802462050691247,0.0003444460453465581,0.002865564078092575
15450,4.7656663809902966e-05,3.143001231364906e-05,3.6746234400197864e-05,5.6638309615664184e-05,7.100217771949247e-05,0.00016611616592854261,0.0004637969541363418,0.003494649427011609
15460,4.531712693278678e-05,2.843917354766745e-05,3.718699372257106e-05,5.226188659435138e-05,6.25071334070526e-05,0.00012052807142026722,0.0003805226879194379,0.005178567487746477
15470,4.4210293708601967e-05,3.105752693954855e-05,3.825395833700895e-05,5.823355240863748e-05,7.716616528341547e-05,0.00017139730334747583,0.00043205791735090315,0.0035557036753743887
15480,4.35212641605176e-05,2.8238919185241684e-05,3.507135988911614e-05,5.395047628553584e-05,7.040945638436824e-05,0.0001400281034875661,0.0003492792311590165,0.0027653940487653017
15490,5.0799841119442135e-05,3.6185516364639625e-05,5.169964424567297e-05,8.023113332455978e-05,9.829689952312037e-05,0.00022216977959033102,0.0009634702000766993,0.009900699369609356
15500,4.687768159783445e-05,3.108406963292509e-05,3.713420301210135e-05,5.411082020145841e-05,7.23242192179896e-05,0.00014772686699870974,0.00030257937032729387,0.0024395552463829517
15510,5.0396574806654826e-05,4.580849417834543e-05,5.427452197181992e-05,9.53141352511011e-05,0.00012508303916547447,0.00032707996433600783,0.0011606711195781827,0.010801294818520546
15520,5.432479883893393e-05,4.7957782953744754e-05,7.1370777732227e-05,0.00014587468467652798,0.00028079113690182567,0.000784728501457721,0.002514343010261655,0.022562481462955475
15530,4.73611980851274e-05,2.8729975383612327e-05,3.76895404770039e-05,5.495591904036701e-05,7.237861427711323e-05,0.00015349425666499883,0.0003975850995630026,0.0036671445704996586
15540,5.348934791982174e-05,4.250101119396277e-05,5.258348028291948e-05,8.967579924501479e-05,0.00014353943697642535,0.00033591780811548233,0.0011774328304454684,0.009468442760407925
15550,4.5809021685272455e-05,3.0137742214719765e-05,3.7376110412878916e-05,5.905135549255647e-05,7.284140156116337e-05,0.00017046874563675374,0.00041334141860716045,0.003763095010071993
15560,5.1226736104581505e-05,4.305768743506633e-05,4.754710244014859e-05,7.790845847921446e-05,0.00010458799806656316,0.0002119705459335819,0.0007374546257779002,0.006279766093939543
15570,6.0827474953839555e-05,4.458743205759674e-05,5.2306302677607164e-05,8.602985326433554e-05,0.00014849856961518526,0.00029851964791305363,0.0007115493062883615,0.006278746295720339
15580,4.807492587133311e-05,3.306866710772738e-05,3.737344377441332e-05,5.460381362354383e-05,6.94168993504718e-05,0.00013792573008686304,0.00031716664670966566,0.0021617859601974487
15590,5.690422040061094e-05,3.711061071953736e-05,5.800690996693447e-05,9.682777454145253e-05,0.00019726133905351162,0.0004748781502712518,0.0013713287189602852,0.01506334263831377
15600,4.759298826684244e-05,3.063870099140331e-05,4.350868766778149e-05,7.646259473403916e-05,0.00010810099774971604,0.0002669474924914539,0.0007224541041068733,0.00879044272005558
15610,5.00429559906479e-05,2.8653379558818415e-05,3.8554760976694524e-05,5.402972601586953e-05,7.322474993998185e-05,0.0001580409298185259,0.00042557879351079464,0.005801332648843527
15620,4.93636543978937e-05,3.608637416618876e-05,4.7589677706127986e-05,8.367062400793657e-05,0.00014584860764443874,0.00038450706051662564,0.0006278943619690835,0.004562327638268471
15630,4.760594310937449e-05,2.861807297449559e-05,3.654115062090568e-05,5.2661620429717004e-05,6.626547110499814e-05,0.00013780163135379553,0.0002859477244783193,0.0022371362429112196
15640,9.11419847398065e-05,0.00010066034883493558,0.00014000292867422104,0.00028092553839087486,0.0005107044125907123,0.0012663945090025663,0.0054053352214396,0.04993414506316185
15650,5.0857306632678956e-05,3.45087428286206e-05,4.421883204486221e-05,6.7198219767306e-05,0.00010571852908469737,0.0002423130499664694,0.0005753479199483991,0.003989765420556068
15660,4.8416412028018385e-05,2.9861292205168866e-05,3.635573375504464e-05,5.1010229071835056e-05,6.394804950105026e-05,0.0001412023266311735,0.0002902960404753685,0.0022366810590028763
15670,5.40713153895922e-05,3.374214065843262e-05,5.296394374454394e-05,8.33028243505396e-05,0.00012033552775392309,0.00035085793933831155,0.0007564970292150974,0.007266895845532417
15680,4.6521174226654693e-05,2.8700707844109274e-05,3.5825469240080565e-05,5.013095506001264e-05,6.193060835357755e-05,0.0001292732049478218,0.00026768818497657776,0.0020790158305317163
15690,4.815447755390778e-05,3.4554817830212414e-05,3.967178054153919e-05,6.699345249217004e-05,0.00010580219532130286,0.0002525051240809262,0.0010197245283052325,0.011258077807724476
15700,4.375315984361805e-05,2.9454722607624717e-05,3.507441215333529e-05,5.225438508205116e-05,6.282843241933733e-05,0.00013369275256991386,0.0002865262795239687,0.0020962394773960114
15710,4.99910420330707e-05,3.0262146538007073e-05,3.805304004345089e-05,5.77762839384377e-05,9.216123726218939e-05,0.00023257656721398234,0.00047768675722181797,0.004310746677219868
15720,5.5453379900427535e-05,3.522850965964608e-05,4.540089503279887e-05,6.735497299814597e-05,0.00010281427967129275,0.0002120951539836824,0.0007854548748582602,0.010854837484657764
15730,5.1158524001948535e-05,3.35048753186129e-05,5.15421197633259e-05,9.245108958566561e-05,0.00017005908011924475,0.0003982763737440109,0.0010751837398856878,0.015173433348536491
15740,6.778334500268102e-05,5.686779331881553e-05,5.6353102991124615e-05,0.00010213256609858945,0.00020585705351550132,0.0004973815521225333,0.001900221686810255,0.021464873105287552
15750,4.293895835871808e-05,2.704349572013598e-05,3.4205841075163335e-05,4.856677333009429e-05,6.7677246988751e-05,0.0001389322424074635,0.0003769407921936363,0.0035550082102417946
15760,4.324010660639033e-05,2.4458611733280122e-05,3.314058267278597e-05,4.5842156396247447e-05,5.870037057320587e-05,0.00012084218906238675,0.0002996216935571283,0.0026010307483375072
15770,4.330289448262192e-05,2.610341653053183e-05,3.3562300814082846e-05,5.113914448884316e-05,8.068712486419827e-05,0.0001769166992744431,0.0003237840428482741,0.0027682653162628412
15780,5.017603325541131e-05,3.207933696103282e-05,4.2915275116683915e-05,5.9382011386333033e-05,8.410564623773098e-05,0.00015315311611630023,0.00041195921949110925,0.004313772078603506
15790,4.721210279967636e-05,2.8764497983502224e-05,3.613052103901282e-05,5.0682192522799596e-05,6.944054621271789e-05,0.0001526594569440931,0.0003899759612977505,0.003632019041106105
15800,5.158693966222927e-05,3.175375604769215e-05,3.830545028904453e-05,5.1785238611046225e-05,7.072989683365449e-05,0.00013576983474195004,0.00040139598422683775,0.0031912256963551044
15810,4.9862730520544574e-05,3.135234510409646e-05,3.995819133706391e-05,5.691580372513272e-05,8.996346150524914e-05,0.00019693760259542614,0.00045941531425341964,0.0060111768543720245
15820,4.9289541493635625e-05,2.935467091447208e-05,3.7409859942272305e-05,4.7998524678405374e-05,6.593778380192816e-05,0.0001406652299920097,0.00031122431391850114,0.002722126664593816
15830,4.863106369157322e-05,3.269318403908983e-05,4.080387225258164e-05,6.48262066533789e-05,0.00010554411710472777,0.00024734274484217167,0.0005316355964168906,0.004637887701392174
15840,4.542975148069672e-05,2.7987327484879643e-05,3.85790117434226e-05,4.836251900997013e-05,6.334505451377481e-05,0.00012600052286870778,0.000582544191274792,0.00472907954826951
15850,5.103434523334727e-05,3.261557867517695e-05,4.159228046773933e-05,5.808727291878313e-05,8.442727994406596e-05,0.0001830207766033709,0.0004545860574580729,0.004196777939796448
15860,4.2711340938694775e-05,2.5575391191523522e-05,3.306220969534479e-05,4.616832302417606e-05,6.386805762303993e-05,0.00013522534572985023,0.00030073022935539484,0.002505179727450013
15870,5.4392028687288985e-05,4.250901110935956e-05,4.622327469405718e-05,7.780146552249789e-05,0.00012640981003642082,0.00032165547600016,0.0009445150499232113,0.009897449053823948
15880,4.72989231639076e-05,2.853517435141839e-05,3.6515430110739544e-05,5.3143867262406275e-05,7.26280632079579e-05,0.00015002969303168356,0.0003726861032191664,0.0031876293942332268
15890,5.073783177067526e-05,2.9642342269653454e-05,3.767998350667767e-05,5.102734940010123e-05,6.978520104894415e-05,0.00015130820975173265,0.00026830504066310823,0.0023803880903869867
15900,6.21669678366743e-05,4.260035711922683e-05,4.848954267799854e-05,7.136843487387523e-05,0.00011373600864317268,0.00025987456319853663,0.0005016643553972244,0.007068118546158075
15910,4.6357530663954094e-05,2.884052628360223e-05,3.741968976100907e-05,5.2821345889242366e-05,6.7219662014395e-05,0.0001416194427292794,0.0005161422304809093,0.0034265427384525537
15920,4.6315697545651346e-05,2.7849748221342452e-05,3.552209091139957e-05,4.6831159124849364e-05,6.468500214396045e-05,0.00012059667642461136,0.0002712695859372616,0.002404802944511175
15930,0.00011158192501170561,9.992616105591878e-05,0.00011410174192860723,0.0002269091346533969,0.00044317488209344447,0.0010844903299584985,0.0038398881442844868,0.04550037905573845
15940,5.554347808356397e-05,4.098602585145272e-05,4.2680880142142996e-05,7.044734957162291e-05,9.812885400606319e-05,0.0002453615888953209,0.0004606741131283343,0.004349313676357269
15950,4.824071584152989e-05,3.607178950915113e-05,4.460092168301344e-05,7.539550279034302e-05,0.00010545613622525707,0.00027632401906885207,0.00035784085048362613,0.0033678291365504265
15960,4.616842852556147e-05,2.8038068194291554e-05,3.561216362868436e-05,4.631780393538065e-05,6.37402044958435e-05,0.00011823805834865198,0.0002603302418719977,0.002212540013715625
15970,4.5596330892294645e-05,3.270711385994218e-05,5.408103243098594e-05,5.989502096781507e-05,8.141346916090697e-05,0.00013867224333807826,0.001111530466005206,0.007115749642252922
15980,5.0886414101114497e-05,3.3694021112751216e-05,4.349640221334994e-05,5.687860902980901e-05,7.925694080768153e-05,0.00017177460540551692,0.0004990072920918465,0.0043556843884289265
15990,4.987596548744477e-05,2.7777659852290526e-05,3.6419845855562016e-05,4.646902743843384e-05,7.488831033697352e-05,0.00014391438162419945,0.0003121978079434484,0.0030946035403758287
16000,4.9338563258061185e-05,3.009510510310065e-05,3.872753950417973e-05,5.7844754337565973e-05,8.909260213840753e-05,0.00022854164126329124,0.00043448543874546885,0.004203159827739
16010,4.988712680642493e-05,3.0357910873135552e-05,3.836503310594708e-05,5.5030977819114923e-05,8.396147313760594e-05,0.00021742448734585196,0.0005182264721952379,0.004255077335983515
16020,5.1183444156777114e-05,3.274883420090191e-05,4.564656046568416e-05,6.054565528756939e-05,8.460840763291344e-05,0.00018370733596384525,0.0006653140299022198,0.005458123050630093
16030,5.02265065733809e-05,3.308911618660204e-05,4.1489449358778074e-05,6.338693492580205e-05,9.927310020430014e-05,0.00023691121896263212,0.00042471004417166114,0.00454556243494153
16040,5.72658063902054e-05,3.5690172808244824e-05,3.957496301154606e-05,4.9648824642645195e-05,7.1495131123811e-05,0.00013375876005738974,0.0003409955825190991,0.00335035496391356
16050,9.371792111778632e-05,7.291286601684988e-05,9.342283010482788e-05,0.0001536102790851146,0.0002730458800215274,0.0008136096876114607,0.001564245205372572,0.01610669121146202
16060,4.7062825615284964e-05,2.7930511350859888e-05,3.61186102963984e-05,4.639702819986269e-05,5.9967180277453735e-05,0.00011570665810722858,0.0002635207783896476,0.0022355029359459877
16070,5.3529493015957996e-05,3.386558091733605e-05,4.242812065058388e-05,5.634083936456591e-05,7.31749169062823e-05,0.00015644785889890045,0.0005059316172264516,0.004412550944834948
16080,5.05778516526334e-05,3.170741183566861e-05,4.038302358821966e-05,5.4611937230220065e-05,7.973192987265065e-05,0.00017601405852474272,0.00044811752741225064,0.004680293146520853
16090,5.8272671594750136e-05,5.490623152581975e-05,9.796857193578035e-05,0.00017145283345598727,0.00027287364355288446,0.0007559121586382389,0.0027901718858629465,0.026097331196069717
16100,4.8102097935043275e-05,2.8724582080030814e-05,4.073905438417569e-05,5.764387242379598e-05,8.98505313671194e-05,0.00020249396038707346,0.0005744251538999379,0.006775731686502695
16110,4.945875843986869e-05,4.3985823140246794e-05,4.796177745447494e-05,7.762736640870571e-05,0.00010142644168809056,0.0002435747010167688,0.0011240224121138453,0.007880177348852158
16120,5.0299669965170324e-05,2.781234070425853e-05,3.719066080520861e-05,4.505158358369954e-05,6.315008795354515e-05,0.00012464277097024024,0.0002833597536664456,0.002382417907938361
16130,5.365433025872335e-05,3.6553770769387484e-05,4.910200368613005e-05,6.714522169204429e-05,0.00010711418144637719,0.0002787305857054889,0.0004597394436132163,0.0030828050803393126
16140,5.5002616136334836e-05,4.809602614841424e-05,8.15335733932443e-05,0.00011672548862406984,0.00017500619287602603,0.000371198751963675,0.002475243527442217,0.023603694513440132
16150,4.4879052438773215e-05,2.6690955564845353e-05,3.708534495672211e-05,4.665591040975414e-05,5.90419840591494e-05,0.0001170540417660959,0.00037175658508203924,0.0030901364516466856
16160,5.70331139897462e-05,4.2916100937873125e-05,5.3359410230768844e-05,8.648391667520627e-05,0.00014784029917791486,0.00033011965570040047,0.0007853594142943621,0.0074086738750338554
16170,5.7167690101778135e-05,3.867152190650813e-05,5.8599121985025704e-05,7.431885023834184e-05,9.059925650944933e-05,0.00020176493853796273,0.0007901183562353253,0.007096984889358282
16180,5.8589437685441226e-05,4.2606301576597616e-05,6.041931555955671e-05,9.355293877888471e-05,0.00018426204042043537,0.0004605139256455004,0.0012699490180239081,0.012082789093255997
16190,5.346000398276374e-05,3.0483548471238464e-05,4.095421536476351e-05,5.801004226668738e-05,0.00011669686500681564,0.00037829254870302975,0.0006342270644381642,0.005762869492173195
16200,4.894219819107093e-05,2.8774127713404596e-05,3.8642348954454064e-05,4.760449883178808e-05,7.173076301114634e-05,0.0001407116069458425,0.00039680831832811236,0.0037600593641400337
16210,4.365237691672519e-05,2.6117084416910075e-05,3.719582309713587e-05,5.2193969168001786e-05,8.853857434587553e-05,0.00019068113761022687,0.0007497819606214762,0.008001938462257385
16220,4.983457620255649e-05,2.8871647373307496e-05,3.7721860280726105e-05,4.818411616724916e-05,7.088855636538938e-05,0.00012807223538402468,0.000310602190438658,0.0024707773700356483
16230,4.8111643991433084e-05,2.859895357687492e-05,3.738962914212607e-05,5.2181687351549044e-05,8.175184484571218e-05,0.00017335687880404294,0.00032068416476249695,0.0028679510578513145
16240,4.9407539336243644e-05,2.9867718694731593e-05,4.096292468602769e-05,5.259028330328874e-05,7.338944124057889e-05,0.00014087589806877077,0.00040046212961897254,0.003203126834705472
16250,4.954888208885677e-05,2.835366285580676e-05,3.767090311157517e-05,4.657704630517401e-05,7.021037890808657e-05,0.00013791595119982958,0.00032390025444328785,0.0036266352981328964
16260,4.6877903514541686e-05,2.701593803067226e-05,3.703931361087598e-05,4.6018423745408654e-05,7.265218300744891e-05,0.00013917368778493255,0.0004316847480367869,0.003852918976917863
16270,6.525763456011191e-05,4.526847260422073e-05,5.775365207227878e-05,9.195457096211612e-05,0.00017324276268482208,0.000700141245033592,0.0006498421425931156,0.005124669522047043
16280,5.091034108772874e-05,3.7492758565349504e-05,4.058522972627543e-05,6.213961751200259e-05,8.499762770952657e-05,0.00020114057406317443,0.0004847504897043109,0.003575385082513094
16290,5.3891253628535196e-05,3.111458499915898e-05,3.841402576654218e-05,4.750092557515018e-05,6.67127751512453e-05,0.00012786834849976003,0.00028892120462842286,0.0024691405706107616
16300,4.968749271938577e-05,2.9537968657677993e-05,4.655366501538083e-05,6.065803245292045e-05,8.030304161366075e-05,0.0002142354060197249,0.001374696847051382,0.013388078659772873
16310,5.0472681323299184e-05,3.450437361607328e-05,4.1714221879374236e-05,6.49672801955603e-05,0.00010836287401616573,0.00028517525061033666,0.0006333065102808177,0.005185566842556
16320,4.4838259782409295e-05,2.52439367613988e-05,3.361697599757463e-05,4.357345824246295e-05,6.159830081742257e-05,0.00010951304284390062,0.0002426526480121538,0.00204855646006763
16330,5.398550638346933e-05,4.239458576194011e-05,5.1362458179937676e-05,8.808681013761088e-05,0.00016459941980428994,0.00039928636397235096,0.0007658727699890733,0.00624765083193779
16340,4.719524076790549e-05,3.129069955321029e-05,3.6387787986313924e-05,5.801603401778266e-05,8.000721572898328e-05,0.00017989848856814206,0.000356167001882568,0.0032840052153915167
16350,4.8412635806016624e-05,3.090856989729218e-05,5.345313547877595e-05,7.403994823107496e-05,0.00010194523929385468,0.00022601326054427773,0.0014087260933592916,0.013989249244332314
16360,5.102373688714579e-05,4.199241811875254e-05,5.0312191888224334e-05,9.417789260623977e-05,0.00018967391224578023,0.0004571931203827262,0.0013581402599811554,0.014420382678508759
16370,5.1436905778246e-05,3.182224463671446e-05,3.910997838829644e-05,5.417977808974683e-05,8.75233527040109e-05,0.0001842163474066183,0.0003580900083761662,0.0033958987332880497
16380,9.024838800542057e-05,8.101033745333552e-05,9.207001130562276e-05,0.0001724660978652537,0.00037648543366231024,0.000993544701486826,0.002121794270351529,0.022736765444278717
16390,5.0998532969970256e-05,3.297151124570519e-05,5.2770399634027854e-05,6.776705413358286e-05,9.13364056032151e-05,0.00019101338693872094,0.0005622790777124465,0.004670578520745039
16400,6.27042754786089e-05,4.5007484004599974e-05,6.095850403653458e-05,0.00010467341053299606,0.00022243412968236953,0.0006012600497342646,0.0014546093298122287,0.016833627596497536
16410,4.597282531904057e-05,2.603516804811079e-05,3.670723526738584e-05,5.00065361848101e-05,7.889433618402109e-05,0.00017275351274292916,0.0005073683569207788,0.005770093761384487
16420,7.639140676474199e-05,7.12250403012149e-05,9.988184319809079e-05,0.00018242633086629212,0.0003867571067530662,0.001113502075895667,0.0033539142459630966,0.03019450046122074
16430,4.648510366678238e-05,2.7919151762034744e-05,3.8188758480828255e-05,5.0651273340918124e-05,7.705698953941464e-05,0.0002822722017299384,0.0003662665840238333,0.003385579911991954
16440,5.459066233015619e-05,3.892371023539454e-05,4.663001527660526e-05,6.249441503314301e-05,9.020465950015932e-05,0.00021295464830473065,0.0005531037459149957,0.004257079679518938
16450,5.098569090478122e-05,3.021353950316552e-05,3.903571268892847e-05,4.60599985672161e-05,7.065981480991468e-05,0.0001626645098440349,0.000609905575402081,0.005532837938517332
16460,4.61807067040354e-05,2.691513509489596e-05,3.761117113754153e-05,4.7766243369551376e-05,6.671238224953413e-05,0.00013859120372217149,0.0003680381050799042,0.003370972815901041
16470,5.7512337662046775e-05,3.6191446270095184e-05,4.853384962189011e-05,6.227626727195457e-05,8.701500337338075e-05,0.00018660631030797958,0.0007543201209045947,0.006890110205858946
16480,5.383042662288062e-05,2.947654138552025e-05,4.004073707619682e-05,5.483995846589096e-05,7.974787877174094e-05,0.0001663279253989458,0.0004609976022038609,0.005018148571252823
16490,4.9996113375527784e-05,3.0552120733773336e-05,3.904579716618173e-05,4.970282316207886e-05,6.935706915101036e-05,0.00015931691450532526,0.0003075941640418023,0.003066195175051689
16500,0.00010668990580597892,0.00011033606278942898,0.00017511571059003472,0.0002798195637296885,0.0004005413793493062,0.0008767753606662154,0.00560421496629715,0.06306041032075882
16510,6.489230145234615e-05,4.8427271394757554e-05,6.28936686553061e-05,8.143058221321553e-05,0.00015728666039649397,0.00041076019988395274,0.0013154450571164489,0.00971465278416872
16520,4.650616392609663e-05,2.886762194975745e-05,3.864624886773527e-05,5.0025482778437436e-05,6.737718649674207e-05,0.00014206428022589535,0.00036421502591110766,0.003440527943894267
16530,5.3173615015111864e-05,3.076502252952196e-05,4.097944110981189e-05,5.115273961564526e-05,7.602781988680363e-05,0.00016274297377094626,0.0003761715779546648,0.0034326796885579824
16540,5.488251554197632e-05,4.4332056859275326e-05,5.459250314743258e-05,9.161529305856675e-05,0.0001625572331249714,0.0003931720566470176,0.0011657166760414839,0.011366481892764568
16550,5.115944804856554e-05,3.2578442187514156e-05,4.62939242424909e-05,6.284020491875708e-05,8.391930896323174e-05,0.00019125769904349,0.0007706483011133969,0.007945134304463863
16560,4.594338679453358e-05,2.598163700895384e-05,3.721154644154012e-05,4.9993974243989214e-05,6.580704939551651e-05,0.00012158018216723576,0.0005552541115321219,0.006387968547642231
16570,5.4056323278928176e-05,3.7680129025829956e-05,5.096591485198587e-05,7.870302943047136e-05,0.00018331083992961794,0.0004429796535987407,0.0007627587765455246,0.008511270396411419
16580,6.774436769774184e-05,5.8220535720465705e-05,8.739816985325888e-05,0.00016020386829040945,0.00032075424678623676,0.001038865651935339,0.00319987116381526,0.0311044380068779
16590,4.609254756360315e-05,3.171534262946807e-05,5.382327435654588e-05,9.17639335966669e-05,0.0001195532240672037,0.0002653097326401621,0.0008474200731143355,0.007104251533746719
16600,4.890984564553946e-05,2.7712960218195803e-05,3.832253787550144e-05,4.991258174413815e-05,7.725536124780774e-05,0.00020642968593165278,0.0005593235837295651,0.005578472279012203
16610,4.300241562305018e-05,2.4906654289225116e-05,3.450669828453101e-05,4.2842348193516955e-05,5.8874669775832444e-05,0.00011637769057415426,0.00027014786610379815,0.002435720292851329
16620,5.990243153064512e-05,4.4950040319235995e-05,7.813592674210668e-05,0.00013508345000445843,0.00022076506866142154,0.0005909688770771027,0.0022891773842275143,0.02418787218630314
16630,5.1776583859464154e-05,3.335690053063445e-05,4.608489325619303e-05,6.37118864688091e-05,0.00010382072650827467,0.0002476150984875858,0.0006770816980861127,0.006707755848765373
16640,6.765602302039042e-05,3.7486992368940264e-05,5.1668754167621955e-05,7.228487083921209e-05,0.000155070039909333,0.0006233569583855569,0.0009274275507777929,0.009108704514801502
16650,5.2935105486540124e-05,3.0345418053912e-05,4.067498230142519e-05,5.0833026762120426e-05,7.556290074717253e-05,0.00014257789007388055,0.0003343562420923263,0.0027990222442895174
16660,4.895159509032965e-05,2.809689067362342e-05,3.951093822252005e-05,5.161100489203818e-05,7.196587102953345e-05,0.00014408993592951447,0.0003479178703855723,0.003097599372267723
16670,4.560115121421404e-05,2.6829880880541168e-05,3.6392364563653246e-05,4.957258715876378e-05,7.297901902347803e-05,0.00016917259199544787,0.0005462110857479274,0.005527476314455271
16680,5.715838051401079e-05,4.685669409809634e-05,6.250031583476812e-05,0.0001555507187731564,0.00040541760972701013,0.0008699229802004993,0.0023768851533532143,0.02844996191561222
16690,6.196996400831267e-05,5.7215813285438344e-05,6.059345105313696e-05,0.00010665337322279811,0.00018999908934347332,0.0003639125498011708,0.0012932009994983673,0.013160282745957375
16700,5.1917522796429694e-05,3.718951847986318e-05,5.830022564623505e-05,9.773866622708738e-05,0.00015154706488829106,0.0004314702528063208,0.0012171121779829264,0.013043212704360485
16710,4.956591146765277e-05,2.7587338990997523e-05,3.798436955548823e-05,5.0298029236728325e-05,7.725129398750141e-05,0.00018495913536753505,0.00040693828486837447,0.004608018323779106
16720,5.368669008021243e-05,4.3482959881657735e-05,4.7399393224623054e-05,7.784816989442334e-05,0.00013566197594627738,0.00028246993315406144,0.0008672041003592312,0.005431753117591143
16730,4.401096884976141e-05,2.5878343876684085e-05,3.4844764741137624e-05,4.5536402467405424e-05,6.378957186825573e-05,0.0001337302674073726,0.00029190367786213756,0.003073284402489662
16740,5.822049206472002e-05,4.1508988942950964e-05,7.387845107587054e-05,9.754295024322346e-05,0.0001562933175591752,0.0003269692824687809,0.0014287015656009316,0.016179129481315613
16750,4.727786290459335e-05,2.574444079073146e-05,3.5428045521257445e-05,4.600256943376735e-05,6.805693556088954e-05,0.00014331973216030747,0.0002947187749668956,0.0026586062740534544
16760,4.633813296095468e-05,2.7934058380196802e-05,3.506870416458696e-05,4.6648001443827525e-05,6.570042751263827e-05,0.00013270719500724226,0.00026441336376592517,0.0022401106543838978
16770,4.860595799982548e-05,2.7947331545874476e-05,3.728688170667738e-05,4.7956131311366335e-05,6.497069989563897e-05,0.0001386273797834292,0.000467552337795496,0.004296350758522749
16780,7.845742220524698e-05,7.126937271095812e-05,9.399811824550852e-05,0.00017901946557685733,0.00028110534185543656,0.0007374119595624506,0.0029335159342736006,0.025487223640084267
16790,4.890784475719556e-05,3.783432111958973e-05,4.998969961889088e-05,0.00012000762217212468,0.00024675772874616086,0.0005348774138838053,0.001302235061302781,0.011248148046433926
16800,6.0563848819583654e-05,5.216154386289418e-05,6.99725715094246e-05,0.00015078364231158048,0.0003719527448993176,0.000798271968960762,0.0016309329075738788,0.0174160934984684
16810,5.202420652494766e-05,3.07380105368793e-05,4.125083069084212e-05,5.2431154472287744e-05,7.706844189669937e-05,0.00016006757505238056,0.000404413411160931,0.003941223956644535
16820,4.237486791680567e-05,2.492411294952035e-05,3.3659220207482576e-05,4.523726238403469e-05,7.959843060234562e-05,0.00019269503536634147,0.00025593015016056597,0.002335796132683754
16830,4.753549728775397e-05,2.9116814403096214e-05,3.8602200220339e-05,5.324213998392224e-05,6.552380364155397e-05,0.0001540645898785442,0.00032173548243008554,0.002685616724193096
16840,4.629906834452413e-05,2.914200558734592e-05,3.6029465263709426e-05,5.085215889266692e-05,7.436071609845385e-05,0.00016317515110131353,0.0003259084769524634,0.002713950118049979
16850,4.343744512880221e-05,2.7045352908317e-05,3.611893407651223e-05,5.242890620138496e-05,7.811539398971945e-05,0.00018616512534208596,0.0007896577590145171,0.007485708687454462
16860,5.373539534048177e-05,3.892037784680724e-05,4.8371693992521614e-05,8.307972166221589e-05,0.0001617661619093269,0.0003892135282512754,0.0012277994537726045,0.012285620905458927
16870,4.567861833493225e-05,2.7407704692450352e-05,4.061034633195959e-05,7.30225583538413e-05,0.0001077115157386288,0.00033105420880019665,0.0007634173962287605,0.007558767218142748
16880,4.386949512991123e-05,2.6603236619848758e-05,3.4715831134235486e-05,4.750855441670865e-05,6.490066152764484e-05,0.00013484990631695837,0.00032963737612590194,0.002664369298145175
16890,5.3673171350965276e-05,2.9343294954742305e-05,3.650739381555468e-05,4.777840877068229e-05,0.00010645241127349436,0.0003094628336839378,0.0004405254148878157,0.005056177731603384
16900,5.176017293706536e-05,3.438723797444254e-05,4.743934914586134e-05,8.069269824773073e-05,0.0001693938102107495,0.0004218443064019084,0.0013221688568592072,0.013263033702969551
16910,4.701922443928197e-05,2.6147919925278984e-05,3.451698648859747e-05,4.4439937482820824e-05,7.165962597355247e-05,0.000170493294717744,0.00029922029352746904,0.0026551533956080675
16920,4.421746780280955e-05,2.4333077817573212e-05,3.249088331358507e-05,4.300571890780702e-05,6.17567784502171e-05,0.00012606535165105015,0.0002452775661367923,0.0021383240818977356
16930,5.5032200179994106e-05,4.2484203731874004e-05,5.7157456467393786e-05,0.0001081818772945553,0.00019761529983952641,0.000510452373418957,0.0013605101266875863,0.012450212612748146
16940,5.584303289651871e-05,4.089382491656579e-05,4.5771557779517025e-05,6.508788646897301e-05,0.00014229338557925075,0.000373895833035931,0.001039400463923812,0.013968135230243206
16950,4.7519992222078145e-05,2.794615829770919e-05,3.7194269680185243e-05,4.864559377892874e-05,6.913544348208234e-05,0.0001401928748236969,0.0002918100799433887,0.003179997904226184
16960,4.6768411266384646e-05,2.7377705919207074e-05,3.474397090030834e-05,4.74203479825519e-05,7.181723776739091e-05,0.00014200538862496614,0.00027949578361585736,0.0025140380021184683
16970,4.70545855932869e-05,2.7651985874399543e-05,3.6184101190883666e-05,5.057033558841795e-05,7.138105866033584e-05,0.00017236205167137086,0.0004216510569676757,0.004458534065634012
16980,4.610356700140983e-05,2.7856083761435002e-05,3.5586170270107687e-05,4.836140215047635e-05,7.543652463937178e-05,0.0001810224785003811,0.0003653204475995153,0.003736334154382348
16990,4.9045942432712764e-05,3.31107439706102e-05,4.298004932934418e-05,6.207911064848304e-05,8.478058589389548e-05,0.00020569033222272992,0.0009915591217577457,0.007929809391498566
17000,4.7393725253641605e-05,2.8911659683217295e-05,3.831471622106619e-05,5.378476998885162e-05,7.389447273453698e-05,0.00016740229330025613,0.00033086311304941773,0.0033480720594525337
17010,5.5778626119717956e-05,3.6799072404392064e-05,4.4496628106571734e-05,6.929982919245958e-05,0.00011911356705240905,0.0004571203899104148,0.0007226952584460378,0.006467194762080908
17020,4.977043136022985e-05,3.5141689295414835e-05,4.793086554855108e-05,9.004199091577902e-05,0.00010554189066169783,0.00016161099483724684,0.0012583297211676836,0.010974149219691753
17030,5.077194145997055e-05,3.754098361241631e-05,5.168398638488725e-05,7.923897646833211e-05,0.000147877202834934,0.00041195290395990014,0.0006047773640602827,0.007090082857757807
17040,4.646146044251509e-05,2.7148036679136567e-05,3.3895681553985924e-05,4.391346010379493e-05,6.241021037567407e-05,0.00012064303882652894,0.000251040852162987,0.002225827658548951
17050,5.493788921739906e-05,3.2193180231843144e-05,4.611817712429911e-05,6.148278771433979e-05,9.76960509433411e-05,0.00022606135462410748,0.0005649160011671484,0.005820212885737419
17060,4.670289490604773e-05,3.161911809002049e-05,3.831394496955909e-05,5.080082701169886e-05,7.390906830551103e-05,0.000138089046231471,0.0003581490891519934,0.0031586771365255117
17070,5.040868200012483e-05,2.95067820843542e-05,3.788199319387786e-05,4.6645924157928675e-05,7.035626185825095e-05,0.00014583359006792307,0.0003025546029675752,0.0027154856361448765
17080,4.5877823140472174e-05,2.6184416128671728e-05,3.563920108717866e-05,4.462397191673517e-05,6.123769708210602e-05,0.00010871284757740796,0.00029857110348530114,0.003035204717889428
17090,5.379416688811034e-05,4.209240069030784e-05,6.565305375261232e-05,6.88648724462837e-05,9.542968473397195e-05,0.00027984980260953307,0.0014543532161042094,0.013014397583901882
17100,5.0828988605644554e-05,2.8982030926272273e-05,3.82826074201148e-05,4.402450940688141e-05,5.9670393966371194e-05,0.00010758981807157397,0.00023966944718267769,0.0021575919818133116
17110,4.9981950724031776e-05,2.5715184165164828e-05,3.649450445664115e-05,4.3092139094369486e-05,7.56886656745337e-05,0.00014060288958717138,0.00027946013142354786,0.0027126281056553125
17120,5.188822979107499e-05,3.1530740670859814e-05,4.40299954789225e-05,5.828459688927978e-05,6.759214011253789e-05,0.0001344152697129175,0.0003382434952072799,0.0032050772570073605
17130,5.0993869081139565e-05,3.40598271577619e-05,4.2984574974980205e-05,6.410653440980241e-05,0.00014615798136219382,0.0003645701799541712,0.0010326368501409888,0.01521263550966978
17140,5.342062286217697e-05,4.130775778321549e-05,6.240014772629365e-05,0.00010542586824158207,0.00021517998538911343,0.0006283594411797822,0.0016111545264720917,0.019544333219528198
17150,4.439915937837213e-05,2.658201447047759e-05,3.491010284051299e-05,4.5762200898025185e-05,6.335440411930904e-05,0.00011972786887781695,0.00027824321296066046,0.002596926176920533
17160,4.503036689129658e-05,2.6394449378130957e-05,3.762398409890011e-05,5.759979467256926e-05,7.411490514641628e-05,0.00017026843852363527,0.00038138715899549425,0.0034797738771885633
17170,4.688674380304292e-05,2.775288521661423e-05,4.084131433046423e-05,5.677762601408176e-05,7.631705375388265e-05,0.00015910170623101294,0.0004560417146421969,0.0045762876980006695
17180,4.530606747721322e-05,2.507332101231441e-05,3.5222987207816914e-05,4.524981704889797e-05,5.994145612930879e-05,0.00011262085899943486,0.00025726648163981736,0.00243636267259717
17190,4.52620952273719e-05,2.8846581699326634e-05,4.381388134788722e-05,6.382840365404263e-05,8.150350913638249e-05,0.00017802885849960148,0.0005784016102552414,0.005469594616442919
17200,4.9236114136874676e-05,2.897427293646615e-05,3.6959521821700037e-05,4.581085522659123e-05,7.702830043854192e-05,0.00016268565377686173,0.00035723845940083265,0.003756229067221284
17210,6.649938586633652e-05,5.5374312069034204e-05,7.235681550810114e-05,0.00015746368444524705,0.00038514763582497835,0.0011113547952845693,0.0025866993237286806,0.03006633184850216
17220,4.9150967242894694e-05,3.0276463803602383e-05,4.2623276385711506e-05,6.412558286683634e-05,8.791615982772782e-05,0.00015204452211037278,0.00046059887972660363,0.005111704580485821
17230,5.140820212545805e-05,3.286044375272468e-05,4.129299850319512e-05,5.517269892152399e-05,8.082169370027259e-05,0.00016276701353490353,0.0003803068248089403,0.0036715674214065075
17240,4.245387026458047e-05,2.577083432697691e-05,3.3569231163710356e-05,4.473099033930339e-05,6.417196709662676e-05,0.00014042264956515282,0.0003434788668528199,0.0031327593605965376
17250,4.922585503663868e-05,2.9495467970264144e-05,4.496419569477439e-05,5.9780384617624804e-05,6.747162115061656e-05,0.00017705850768834352,0.00045214316924102604,0.004977653734385967
17260,7.30583633412607e-05,5.6116481573553756e-05,6.724435661453754e-05,0.00011168278433615342,0.00025534434826113284,0.0008824326214380562,0.0030910298228263855,0.025736458599567413
17270,4.3475618440425023e-05,2.9504255508072674e-05,4.770744271809235e-05,5.9680511185433716e-05,7.631363405380398e-05,0.00017614563694223762,0.0005767883267253637,0.005056612193584442
17280,5.5106367653934285e-05,4.228675607009791e-05,4.5374858018476516e-05,6.441592267947271e-05,9.997320739785209e-05,0.00017467282305005938,0.0005735977320000529,0.0040412601083517075
17290,5.30774486833252e-05,2.96916641673306e-05,3.9143273170338944e-05,7.515415200032294e-05,0.0001593428460182622,0.0005528146866708994,0.0010933303274214268,0.011352889239788055
17300,4.53067259513773e-05,2.9352930141612887e-05,3.560363256838173e-05,5.522188075701706e-05,9.347913146484643e-05,0.000220147761865519,0.0004973352188244462,0.004778269678354263
17310,4.587105649989098e-05,2.9306744181667455e-05,4.1723091271705925e-05,5.2002931624883786e-05,8.132365474011749e-05,0.00019903059001080692,0.0005166691262274981,0.004616702441126108
17320,5.6999891967279837e-05,3.645446849986911e-05,4.4987729779677466e-05,6.723947444697842e-05,0.00014712929259985685,0.0004366799257695675,0.0011042236583307385,0.009152947925031185
17330,4.614139106706716e-05,2.6243542379233986e-05,3.807074608630501e-05,4.398853343445808e-05,6.004367605783045e-05,0.00010537194611970335,0.0002483317512087524,0.0026471649762243032
17340,7.196755905169994e-05,6.263335671974346e-05,6.579149339813739e-05,0.0001066642435034737,0.00020127411698922515,0.0005400827503763139,0.0010605312418192625,0.007298117503523827
17350,5.106855314807035e-05,3.448239658609964e-05,3.9604401536053047e-05,4.4055934267817065e-05,6.383370055118576e-05,0.0001242496946360916,0.0003299532108940184,0.00402089161798358
17360,6.0065613070037216e-05,4.67157042294275e-05,5.81821623200085e-05,0.00010775410191854462,0.0002144339814549312,0.0006130192778073251,0.001441375003196299,0.0127374567091465
17370,4.895806705462746e-05,4.052005533594638e-05,4.297469058656134e-05,7.300708239199594e-05,0.00011481547699077055,0.0002935311640612781,0.0009161168127320707,0.007406278979033232
17380,4.00907956645824e-05,2.4930932340794243e-05,3.104187999269925e-05,4.32242923125159e-05,5.8315818023402244e-05,0.00011108483886346221,0.0003205947868991643,0.0029635969549417496
17390,4.517773777479306e-05,2.6390971470391378e-05,3.625221870606765e-05,5.1832997996825725e-05,7.894222653703764e-05,0.00015063195314723998,0.0004084630054421723,0.0052414629608392715
17400,5.984806557535194e-05,5.774871533503756e-05,7.018190080998465e-05,0.0001323429896729067,0.00027150462847203016,0.0008353372686542571,0.002939727623015642,0.026653161272406578
17410,4.591385368257761e-05,2.6698111469158903e-05,3.5427783586783335e-05,4.402331978781149e-05,6.083742482587695e-05,0.00012565274664666504,0.0002513439394533634,0.0023407628759741783
17420,4.5401604438666254e-05,3.0042885555303656e-05,3.324501813040115e-05,4.5509270421462134e-05,6.497607682831585e-05,0.00013120175572112203,0.00033340626396238804,0.002972212852910161
17430,4.6829733037156984e-05,2.802855487971101e-05,4.352751057012938e-05,4.531438025878742e-05,5.996347317704931e-05,0.00012165870430180803,0.0002737331669777632,0.002472387161105871
17440,4.286775583750568e-05,2.5090779672609642e-05,3.27314883179497e-05,4.3449836084619164e-05,6.362194835674018e-05,0.0001317186834057793,0.00027543347096070647,0.002419200260192156
17450,4.689472189056687e-05,2.7709595087799244e-05,3.573134381440468e-05,4.63253163616173e-05,6.287001451710239e-05,0.0001274102251045406,0.00033774616895243526,0.003183308755978942
17460,5.0196682423120365e-05,2.791024962789379e-05,3.926955469069071e-05,4.366255961940624e-05,6.666942499577999e-05,0.00014190463116392493,0.00037008937215432525,0.0027326997369527817
17470,4.704732054960914e-05,2.7524063625605777e-05,3.551042755134404e-05,4.588750016409904e-05,6.311032484518364e-05,0.00014402302622329444,0.00029276241548359394,0.0027394453063607216
17480,4.580464155878872e-05,2.7256608518655412e-05,3.363049108884297e-05,5.506894376594573e-05,0.00010319767170585692,0.0002735996094997972,0.0005582838784903288,0.005389267113059759
17490,5.3760559239890426e-05,4.245790478307754e-05,5.1101735152769834e-05,8.789396815700457e-05,0.0001829105895012617,0.00041905176476575434,0.0007452033460140228,0.009105885401368141
17500,4.4055221223970875e-05,2.4134622435667552e-05,3.1475272407988086e-05,4.236177119310014e-05,6.823474541306496e-05,0.0001593517663422972,0.0002828689175657928,0.002636950695887208
17510,5.038755261921324e-05,3.0405451980186626e-05,3.689564255182631e-05,4.8522477300139144e-05,7.820039172656834e-05,0.00019249464094173163,0.0003862102166749537,0.004532564431428909
17520,4.316510967328213e-05,2.420825512672309e-05,3.19027021760121e-05,3.9569164073327556e-05,5.3409134125104174e-05,0.00010031206329585984,0.00022657819499727339,0.0022367057390511036
17530,5.217122088652104e-05,3.283553451183252e-05,4.2545645555946976e-05,6.934043631190434e-05,0.00012376833183225244,0.000435209134593606,0.0007348310318775475,0.008751585148274899
17540,6.561555346706882e-05,6.964582280488685e-05,0.0001321229647146538,0.0002446373109705746,0.00027541298186406493,0.0006325553404167295,0.004290179815143347,0.03293902799487114
17550,5.04806921526324e-05,3.063148687942885e-05,3.9590893720742315e-05,4.635874574887566e-05,6.125729851191863e-05,0.00011733215796994045,0.00044342788169160485,0.003727641887962818
17560,4.7765381168574095e-05,2.7784893973148428e-05,3.517613367876038e-05,4.369062662590295e-05,5.95711353525985e-05,0.00011741949856514111,0.0002468449529260397,0.0026767754461616278
17570,4.849940160056576e-05,3.160329652018845e-05,3.6497578548733145e-05,5.489898831001483e-05,0.00010590293823042884,0.0002599209256004542,0.0002937390236184001,0.0029395264573395252
17580,6.485027552116662e-05,5.3278952691471204e-05,0.00010058082989417017,0.00018151964468415827,0.00026733899721875787,0.0006145022343844175,0.0026293592527508736,0.02348296530544758
17590,4.414765862748027e-05,2.4248734916909598e-05,3.524843850755133e-05,4.501175135374069e-05,5.854832852492109e-05,0.00012471032096073031,0.0002426060091238469,0.0020693293772637844
17600,5.133009472046979e-05,2.918699465226382e-05,3.55009688064456e-05,4.378953599371016e-05,8.44500755192712e-05,0.00025382856256328523,0.0002721463388297707,0.0024420730769634247
17610,4.8249166866298765e-05,2.9731299946433865e-05,3.516490323818289e-05,4.516407716437243e-05,7.58620590204373e-05,0.00017534906510263681,0.00035493687028065324,0.0038385249208658934
17620,4.8474466893821955e-05,2.8675494831986725e-05,3.68652144970838e-05,4.8379435611423105e-05,7.204477151390165e-05,0.0001369131205137819,0.00034170382423326373,0.0031604208052158356
17630,4.967587665305473e-05,3.398492481210269e-05,4.836666994378902e-05,6.572951679117978e-05,9.585107181919739e-05,0.00015779801469761878,0.0006001569563522935,0.006079699844121933
17640,4.8223861085716635e-05,2.7128151486977004e-05,3.392123107914813e-05,4.554825136438012e-05,7.640284457011148e-05,0.00016061062342487276,0.00033023650757968426,0.003270593238994479
17650,5.3601197578245774e-05,3.1453557312488556e-05,4.0293351048603654e-05,4.819828245672397e-05,6.898554420331493e-05,0.0001259367709280923,0.00031030800892040133,0.0028014453127980232
17660,4.671565693570301e-05,2.6975561922881752e-05,3.3118005376309156e-05,4.3889413063880056e-05,6.405424937838688e-05,0.0001366023934679106,0.00029864502721466124,0.002738236915320158
17670,4.8885172873269767e-05,3.055840352317318e-05,4.467789040063508e-05,5.1285776862641796e-05,7.979246584000066e-05,0.00020042716641910374,0.0007044149097055197,0.005172755103558302
17680,4.721718141809106e-05,2.6787347451318055e-05,3.3297474146820605e-05,4.22909579356201e-05,5.8947294746758416e-05,0.00010335380648029968,0.0002247436495963484,0.0018788111628964543
17690,4.758904469781555e-05,3.407284020795487e-05,4.334535333327949e-05,8.742741192691028e-05,0.00010411063703941181,0.0005928624887019396,0.0005971990758553147,0.005683832801878452
17700,4.665548476623371e-05,2.6695783162722364e-05,3.146203380310908e-05,4.463628647499718e-05,6.2667386373505e-05,0.00015533562691416591,0.00023978187527973205,0.0021125953644514084
17710,5.7006735005415976e-05,3.87924155802466e-05,6.069009759812616e-05,8.457023068331182e-05,0.0001369497476844117,0.00035371576086618006,0.0009342283010482788,0.00921613723039627
17720,4.710223583970219e-05,2.9326372896321118e-05,3.632680818554945e-05,4.601335967890918e-05,6.25352404313162e-05,0.00012808591418433934,0.0002754066663328558,0.002449966734275222
17730,4.5337157644098625e-05,2.8259428290766664e-05,3.438177009229548e-05,4.901565989712253e-05,8.034895290620625e-05,0.00018467646441422403,0.00040842071757651865,0.003899552393704653
17740,5.3926782129565254e-05,3.5878558264812455e-05,4.798290319740772e-05,8.419593359576538e-05,0.00013273672084324062,0.00028990488499403,0.0008067049202509224,0.008857004344463348
17750,5.812356903334148e-05,4.105183688807301e-05,6.653592572547495e-05,0.00012200503988424316,0.0002370635629631579,0.0006841058493591845,0.00176934152841568,0.018005112186074257
17760,4.152877954766154e-05,2.4037206458160654e-05,3.52389870386105e-05,4.5103690354153514e-05,6.019805368850939e-05,0.00010868257959373295,0.00028867623768746853,0.003142347326502204
17770,4.632821583072655e-05,2.7452608264866285e-05,4.176777656539343e-05,6.164990190882236e-05,9.512885299045593e-05,0.0001734094985295087,0.000547459174413234,0.005404305644333363
17780,4.950554284732789e-05,4.0545543015468866e-05,4.803367119166069e-05,6.822593422839418e-05,0.00011494466889416799,0.00028484329232014716,0.0010791670065373182,0.009383165277540684
17790,4.697326949099079e-05,2.6933343178825453e-05,3.432096491451375e-05,4.803590491064824e-05,8.220603194786236e-05,0.0001658539695199579,0.00044469692511484027,0.004224234260618687
17800,4.576847641146742e-05,2.7612559279077686e-05,3.5097618820145726e-05,4.683414226747118e-05,6.799225957365707e-05,0.00011021258251275867,0.00032020738581195474,0.0034931746777147055
17810,4.759773219120689e-05,3.167349495925009e-05,3.645105971372686e-05,5.0516562623670325e-05,8.150625217240304e-05,0.0001757142599672079,0.0004734559915959835,0.004139777272939682
17820,4.36147820437327e-05,2.5753288355190307e-05,3.106503572780639e-05,4.180331598035991e-05,6.225694960448891e-05,0.00013630412286147475,0.00025709057808853686,0.0020221052691340446
17830,4.221782000968233e-05,2.631573261169251e-05,3.145044684060849e-05,4.5614680857397616e-05,7.306199404411018e-05,0.0001594532950548455,0.0003313439665362239,0.0028533092699944973
17840,4.593278208631091e-05,3.0658673495054245e-05,3.5001925425603986e-05,4.555105624604039e-05,6.675873737549409e-05,0.0001466639805585146,0.00025764520978555083,0.002140218857675791
17850,4.714000169769861e-05,2.95427435048623e-05,4.0842609450919554e-05,6.177074101287872e-05,8.921954577090219e-05,0.0002312612341484055,0.00047494343016296625,0.004076555836945772
17860,8.666559006087482e-05,9.488009527558461e-05,0.00012346767471171916,0.00023994839284569025,0.0005720183253288269,0.0016169000882655382,0.0035592408385127783,0.036122117191553116
17870,4.450232518138364e-05,3.192494477843866e-05,4.0511156839784235e-05,5.207536378293298e-05,8.355695172213018e-05,0.0002132490772055462,0.0010257021058350801,0.007745156530290842
17880,4.671050191973336e-05,2.7169107852387242e-05,3.3594689739402384e-05,4.4468157284427434e-05,7.463097426807508e-05,0.0002131463261321187,0.00041478939238004386,0.004346233792603016
17890,4.592414916260168e-05,2.7186144507140853e-05,3.371183265699074e-05,4.766124038724229e-05,9.83199497568421e-05,0.00020459028019104153,0.00031285049044527113,0.0034269823227077723
17900,5.384365431382321e-05,4.077955964021385e-05,5.997787957312539e-05,0.00011272498522885144,0.00022350891958922148,0.0006243140087462962,0.0015369474422186613,0.015018235892057419
17910,4.4483818783191964e-05,2.7652577045955695e-05,3.2299441954819486e-05,4.4108972360845655e-05,6.361516716424376e-05,0.00011666850332403556,0.00024249487614724785,0.0021603472996503115
17920,4.698964403360151e-05,2.7612644771579653e-05,3.380634370842017e-05,4.244395313435234e-05,6.193874287419021e-05,0.00010642241250025108,0.00022703850117977709,0.0019371320959180593
17930,4.3364834709791467e-05,2.7729285648092628e-05,3.2115221983985975e-05,4.614931458490901e-05,6.915176345501095e-05,0.00013333883543964475,0.00032887549605220556,0.002897969214245677
17940,4.6524823119398206e-05,2.602872518764343e-05,3.4587377740535885e-05,6.0071619373047724e-05,8.873956539900973e-05,0.00012067478382959962,0.0003143357753288001,0.0038417892064899206
17950,3.7782730942126364e-05,2.27481377805816e-05,2.8220163585501723e-05,3.9162281609606e-05,5.638914444716647e-05,0.0001049850252456963,0.00023158034309744835,0.0019994135946035385
17960,4.639818143914454e-05,2.6250221708323807e-05,3.232958624721505e-05,3.986211959272623e-05,5.8209076087223366e-05,0.0001337731519015506,0.00033896477543748915,0.0024885323364287615
17970,5.0661728892009705e-05,4.132110552745871e-05,6.817150278948247e-05,0.00016269617481157184,0.00029727278160862625,0.0007583083352074027,0.002070027170702815,0.023963049054145813
17980,7.043626101221889e-05,4.6874090912751853e-05,6.45368272671476e-05,0.00010126321285497397,0.0003482457541394979,0.0011950716143473983,0.00360925798304379,0.04655258357524872
17990,4.891933349426836e-05,2.8276495868340135e-05,3.643751551862806e-05,4.733215973828919e-05,6.808144826209173e-05,0.00011394052853574976,0.000320059567457065,0.00325608067214489
18000,4.921153959003277e-05,3.50867303495761e-05,4.2662042687879875e-05,6.50339643470943e-05,0.00013375234266277403,0.00031604201649315655,0.0007819074089638889,0.007115499582141638
18010,5.1256221922812983e-05,3.693134567583911e-05,5.027380757383071e-05,9.110187238547951e-05,0.00016623093688394874,0.0003798162506427616,0.001108685857616365,0.009399685077369213
18020,4.7438632464036345e-05,3.113966158707626e-05,4.080948929185979e-05,6.187258259160444e-05,0.00011326564708724618,0.0003594260779209435,0.0007416009320877492,0.005744519177824259
18030,4.8166657506953925e-05,2.5990921130869538e-05,3.3227384847123176e-05,4.17802257288713e-05,6.194178422447294e-05,0.00012055732804583386,0.0002663847990334034,0.0022735034581273794
18040,4.5121414586901665e-05,2.8926153390784748e-05,3.953279883717187e-05,6.234182365005836e-05,9.045730257639661e-05,0.00023684900952503085,0.0007967640412971377,0.00902837235480547
18050,4.327780698076822e-05,2.741934804362245e-05,3.5226599720772356e-05,6.06980174779892e-05,9.368493192596361e-05,0.00016674613289069384,0.00043930139509029686,0.0048185428604483604
18060,5.232969851931557e-05,4.7709741920698434e-05,6.6992302890867e-05,0.00014624514733441174,0.00022196654754225165,0.0005861810641363263,0.0024594312999397516,0.023520875722169876
18070,0.0001071621009032242,0.00012581674673128873,0.0001894197630463168,0.0003328818711452186,0.0006775767542421818,0.0018138058949261904,0.006624978501349688,0.052455708384513855
18080,5.8779201935976744e-05,4.117950811632909e-05,4.491984145715833e-05,7.444068614859134e-05,0.00014485667634289712,0.0003454477118793875,0.0011692558182403445,0.011597697623074055
18090,4.3232779717072845e-05,2.669593959581107e-05,3.297658258816227e-05,5.752840297645889e-05,0.00011753713624784723,0.00020996236708015203,0.0004963191458955407,0.0121864452958107
18100,4.760993761010468e-05,3.0178134693414904e-05,4.875306331086904e-05,8.986558532342315e-05,0.00016457574383821338,0.00039656454464420676,0.0012433776864781976,0.013886270113289356
18110,4.9192083679372445e-05,5.3454965382115915e-05,9.400638373335823e-05,0.00024399717221967876,0.0003734972851816565,0.0010925964452326298,0.004393317736685276,0.0461142398416996
18120,4.479577546590008e-05,2.587810558907222e-05,3.2824045774759725e-05,4.425095539772883e-05,6.690814188914374e-05,0.00013830015086568892,0.00031279827817343175,0.0025010467506945133
18130,4.248469485901296e-05,2.8085598387406208e-05,3.2845862733665854e-05,4.5662894990528e-05,7.50716935726814e-05,0.00016106435214169323,0.0003616364556364715,0.0029619233682751656
18140,4.595531208906323e-05,2.5687038942123763e-05,3.164326699334197e-05,4.295961116440594e-05,6.242468225536868e-05,0.00011984304001089185,0.0002584908506833017,0.002102008555084467
18150,4.3421929149189964e-05,2.6777493985719047e-05,3.077357905567624e-05,4.298258136259392e-05,6.018971907906234e-05,0.00011720304610207677,0.0002402750396868214,0.002058609388768673
18160,3.620849020080641e-05,2.3367951143882237e-05,2.7764681362896226e-05,4.2972089431714267e-05,6.161907367641106e-05,0.00012419004633557051,0.0002471804909873754,0.002191759878769517
18170,5.754799349233508e-05,4.826449367101304e-05,6.391075294231996e-05,9.142396447714418e-05,0.00015442453150171787,0.00042195641435682774,0.001353700878098607,0.007779595907777548
18180,5.230260285316035e-05,3.926916542695835e-05,5.0073067541234195e-05,7.401188486255705e-05,0.00014285817451309413,0.0002614811819512397,0.0005513267824426293,0.004859991371631622
18190,4.4127347791800275e-05,2.72928700724151e-05,3.3970332879107445e-05,5.107746983412653e-05,6.812689389334992e-05,0.00014605354226659983,0.0004648546455428004,0.006259600166231394
18200,4.280500434106216e-05,2.758879418252036e-05,3.261421443312429e-05,4.576927312882617e-05,6.47626948193647e-05,0.00012676994083449244,0.00032822589855641127,0.0026524814311414957
18210,4.501860894379206e-05,3.11586627503857e-05,3.7138779589440674e-05,5.8496960264164954e-05,0.00012236829206813127,0.00024767909781076014,0.00043071198160760105,0.004242297727614641
18220,4.597261795424856e-05,3.5221884900238365e-05,4.695679308497347e-05,0.00011367542902007699,0.00017816391482483596,0.00045809653238393366,0.0011180437868461013,0.01370606105774641
18230,5.645752025884576e-05,3.1057286832947284e-05,3.536154326866381e-05,5.35303151991684e-05,7.312734669540077e-05,0.00019226693257223815,0.0004897756152786314,0.00660499045625329
18240,4.359126978670247e-05,2.840380693669431e-05,3.2668282074155286e-05,4.704593447968364e-05,6.480205047409981e-05,0.00013486860552802682,0.00030030126799829304,0.0025017433799803257
18250,4.205759250908159e-05,2.592789678601548e-05,3.022444980160799e-05,4.285248360247351e-05,5.722118658013642e-05,0.00011661709140753374,0.0002501228591427207,0.001897477195598185
18260,4.943264866597019e-05,3.663206734927371e-05,4.149982851231471e-05,5.958730980637483e-05,8.883764530764893e-05,0.00020248774671927094,0.0005852172034792602,0.005522283725440502
18270,9.833366493694484e-05,8.007589349290356e-05,0.00013584962289314717,0.00022935525339562446,0.0005159888532944024,0.0016446226509287953,0.005968753714114428,0.06870914250612259
18280,4.4717809942085296e-05,2.9585868105641566e-05,3.617735637817532e-05,5.161586159374565e-05,8.699575118953362e-05,0.00021219879272393882,0.00042691078851930797,0.003826609579846263
18290,4.723590245703235e-05,3.066008139285259e-05,3.972773993154988e-05,5.7538480177754536e-05,8.491711196256801e-05,0.00019414944108575583,0.0005022392724640667,0.004361164290457964
18300,4.339966471889056e-05,2.7910806238651276e-05,3.324639328639023e-05,4.650248956750147e-05,6.27272020210512e-05,0.0001249599299626425,0.0002819244109559804,0.0023939269594848156
18310,4.409105531522073e-05,2.98216036753729e-05,3.517992081469856e-05,5.0810162065317854e-05,7.195518264779821e-05,0.00017498322995379567,0.0004290402284823358,0.003125045681372285
18320,5.769903873442672e-05,4.8332251026295125e-05,5.635192428599112e-05,8.394687029067427e-05,0.00012984320346731693,0.0003347835154272616,0.001080149901099503,0.008519981056451797
18330,4.422435085871257e-05,3.440291038714349e-05,4.7520843509119004e-05,7.070056744851172e-05,0.00012924055045004934,0.0002943365543615073,0.001074289670214057,0.009121361188590527
18340,4.5157175918575376e-05,2.8331120120128617e-05,3.44368236255832e-05,4.665144660975784e-05,6.435569957830012e-05,0.00014578772243112326,0.0003398194385226816,0.0024813306517899036
18350,8.655797864776105e-05,3.951684993808158e-05,6.466358172474429e-05,7.282996375579387e-05,0.00014632931561209261,0.0008765236707404256,0.0015755926724523306,0.011483632028102875
18360,6.277571810642257e-05,5.532165596378036e-05,8.174859249265864e-05,0.00013258054968900979,0.0002579749852884561,0.0007720672292634845,0.0026228672359138727,0.024754991754889488
18370,4.320076186559163e-05,2.5389470465597697e-05,3.2109317544382066e-05,4.3252155592199415e-05,6.111620314186439e-05,0.00011768826516345143,0.00027335938648320735,0.002916786354035139
18380,5.982153015793301e-05,5.1994938985444605e-05,7.2888818976935e-05,0.0001471288996981457,0.00031410547671839595,0.0009102376643568277,0.001994171179831028,0.016374431550502777
18390,4.22360171796754e-05,2.7687425244948827e-05,3.4153767046518624e-05,4.421889752848074e-05,6.56939810141921e-05,0.00013777129061054438,0.000377369811758399,0.0027297467458993196
18400,5.258891178527847e-05,3.1695908546680585e-05,4.924404129269533e-05,6.869166827527806e-05,9.204724483424798e-05,0.00017308695532847196,0.0004888257826678455,0.004876706749200821
18410,4.802564581041224e-05,3.237990313209593e-05,3.835973984678276e-05,6.347342423396185e-05,0.0001117026768042706,0.00017517631931696087,0.0007399515598081052,0.009816594421863556
18420,4.909709241474047e-05,2.819111068674829e-05,3.5352317354409024e-05,4.50951156381052e-05,6.518108421005309e-05,0.00012377848906908184,0.0003279789525549859,0.0034048946108669043
18430,4.345203342381865e-05,2.7886186217074282e-05,3.5642588045448065e-05,4.8954912927001715e-05,7.272154471138492e-05,0.00012169907859060913,0.00036020964034833014,0.004620179068297148
18440,4.256088868714869e-05,2.740097261266783e-05,3.295363057986833e-05,4.306969640310854e-05,6.013951497152448e-05,0.0001125809212680906,0.0003153359575662762,0.00531794922426343
18450,4.607587106875144e-05,2.675763789738994e-05,3.538901364663616e-05,4.422560959937982e-05,6.473995017586276e-05,0.00012061088636983186,0.00029231715598143637,0.002636237535625696
18460,4.1646449972176924e-05,2.302234133821912e-05,3.0393945053219795e-05,3.975522122345865e-05,6.0569404013222083e-05,0.00011273677228018641,0.00024768192088231444,0.0020439813379198313
18470,5.089491969556548e-05,4.956384873366915e-05,7.418891618726775e-05,0.00016913728904910386,0.0002532027428969741,0.0007178416708484292,0.0018470956711098552,0.02763611264526844
18480,4.330663796281442e-05,3.0115474146441557e-05,4.016642924398184e-05,6.036787817720324e-05,0.00010646506416378543,0.0002688857784960419,0.000624515931122005,0.0038071356248110533
18490,5.47430754522793e-05,3.847947664326057e-05,5.384851465350948e-05,7.240770355565473e-05,0.0001187560337712057,0.0003488148213364184,0.0013786988565698266,0.00911700539290905
18500,4.456553142517805e-05,2.7381727704778314e-05,3.4452779800631106e-05,4.593610719894059e-05,6.987300730543211e-05,0.0001333972322754562,0.0003307596198283136,0.00257194135338068
18510,4.8152058298001066e-05,3.378486871952191e-05,5.178018909646198e-05,0.00010445518273627385,0.0001765444758348167,0.00030514918034896255,0.0011785193346440792,0.018030472099781036
18520,4.775090565090068e-05,3.643665331765078e-05,5.293857248034328e-05,9.178539767162874e-05,0.00017423887038603425,0.0006036813138052821,0.0025351836811751127,0.01875068061053753
18530,4.5552224037237465e-05,3.2159015972865745e-05,4.5845084969187155e-05,6.669458525720984e-05,0.00010771196684800088,0.00018855374946724623,0.0009370047482661903,0.013142498210072517
18540,5.8260426158085465e-05,2.5373377866344526e-05,3.376469248905778e-05,4.283912494429387e-05,5.917319867876358e-05,0.00012276908091735095,0.0003257083590142429,0.00567983090877533
18550,4.846953015658073e-05,2.5499510229565203e-05,3.558387834345922e-05,4.683162842411548e-05,6.462747842306271e-05,0.00011874130723299459,0.00032434958848170936,0.006155270617455244
18560,4.3593990994850174e-05,2.5261104383389466e-05,3.384891169844195e-05,4.205921504762955e-05,5.84327062824741e-05,0.00010978831414831802,0.00022983233793638647,0.0019522564252838492
18570,4.7631659981561825e-05,3.047790778509807e-05,4.047096808790229e-05,5.6022952776402235e-05,8.196329872589558e-05,0.0001484542153775692,0.0004321226733736694,0.005024730693548918
18580,5.9260961279505864e-05,4.5971002691658214e-05,6.518312147818506e-05,0.00011322632781229913,0.00020685637718997896,0.0006418249104171991,0.0017785840900614858,0.014232008717954159
18590,4.272010119166225e-05,3.059920345549472e-05,4.143464320804924e-05,7.107222336344421e-05,0.00013920088531449437,0.00046093459241092205,0.001838754746131599,0.01641705259680748
18600,5.2351631893543527e-05,4.0242575778393075e-05,4.8422978579765186e-05,6.897153070895001e-05,0.00011558667756617069,0.00021726306295022368,0.0006979758036322892,0.007126716896891594
18610,5.001146564609371e-05,3.0508361305692233e-05,4.607150549418293e-05,6.029635187587701e-05,9.930651140166447e-05,0.0002439090167172253,0.0005247557419352233,0.00421670638024807
18620,5.308958498062566e-05,3.470444426056929e-05,4.439783515408635e-05,6.177456816658378e-05,0.00010289673809893429,0.0002493395295459777,0.0006910183001309633,0.006224130280315876
18630,5.048118327977136e-05,4.454390364116989e-05,6.128726818133146e-05,9.473328100284562e-05,0.00016224296996369958,0.0004736817500088364,0.00135036651045084,0.008241510950028896
18640,6.854192179162055e-05,6.593213038286194e-05,9.711350867291912e-05,0.00015982745389919728,0.000294153782306239,0.0011013693874701858,0.0031365961767733097,0.022766249254345894
18650,4.794745473191142e-05,2.7987571229459718e-05,3.7241199606796727e-05,4.902420550934039e-05,7.052774890325963e-05,0.00017139695410151035,0.00032634552917443216,0.0027141068130731583
18660,4.263344453647733e-05,2.350734757783357e-05,3.44412328558974e-05,4.263993469066918e-05,5.8703997638076544e-05,0.00011350421846145764,0.0004557296633720398,0.006899463478475809
18670,6.912271055625752e-05,4.115684350836091e-05,5.085697921458632e-05,6.400889105862007e-05,0.00011076340160798281,0.00027349195443093777,0.0005133341182954609,0.0034620764199644327
18680,4.613556666299701e-05,2.6297590011381544e-05,3.699853550642729e-05,4.6691220632055774e-05,6.559001485584304e-05,0.00014091296179685742,0.000392745656426996,0.004352318588644266
18690,4.817298031412065e-05,2.838765249180142e-05,3.845833634841256e-05,4.7825498768361285e-05,6.662721716566011e-05,0.00011968334001721814,0.0002990518696606159,0.003710682736709714
18700,4.319230356486514e-05,2.6219138817396015e-05,3.462912354734726e-05,4.5292912545846775e-05,7.072796870488673e-05,0.00015138120215851814,0.00024106951605062932,0.0018299485091120005
18710,4.453244764590636e-05,3.218992060283199e-05,5.0190850743092597e-05,7.340677984757349e-05,0.0001681746798567474,0.0006381819839589298,0.001368751167319715,0.008264103904366493
18720,4.679260746343061e-05,2.591869815660175e-05,3.970747275161557e-05,5.3630530601367354e-05,7.91192360338755e-05,0.00013920461060479283,0.0004556890344247222,0.00558028370141983
18730,5.112553481012583e-05,2.7900443456019275e-05,3.8286030758172274e-05,4.388202432892285e-05,6.434821989387274e-05,0.00014520050899591297,0.0003622923686634749,0.004706196486949921
18740,4.352078394731507e-05,2.942047649412416e-05,4.00006101699546e-05,5.2027786296093836e-05,8.989547495730221e-05,0.00018144911155104637,0.0005388641729950905,0.004086294677108526
18750,4.777957656187937e-05,2.8333195587038063e-05,3.653434760053642e-05,4.638432801584713e-05,7.157791696954519e-05,0.00017711556574795395,0.00046049695811234415,0.005277259740978479
18760,5.160478031029925e-05,3.0146689823595807e-05,4.754744077217765e-05,6.101943654357456e-05,8.371312287636101e-05,0.00019678617536555976,0.0009089591912925243,0.011235678568482399
18770,4.5878859964432195e-05,2.421107274130918e-05,3.472546814009547e-05,4.2473169742152095e-05,6.819530244683847e-05,0.0001951506274053827,0.000720825104508549,0.004642765503376722
18780,7.299324352061376e-05,6.479518924606964e-05,0.00011118812108179554,0.000156282345415093,0.00029404283850453794,0.000889361253939569,0.002425259444862604,0.02181321196258068
18790,4.755266127176583e-05,2.531805330363568e-05,3.5539527743821964e-05,3.981084228144027e-05,5.597964263870381e-05,0.00010380759340478107,0.00022632670879829675,0.001826124032959342
18800,5.1681963668670505e-05,3.994031430920586e-05,5.739904736401513e-05,8.431579044554383e-05,0.0001470335992053151,0.0004085674008820206,0.0013519740896299481,0.012500102631747723
18810,4.7628607717342675e-05,2.812997263390571e-05,4.137935320613906e-05,5.705660441890359e-05,9.508896619081497e-05,0.00022066688688937575,0.0006150200497359037,0.006639998871833086
18820,5.023941776016727e-05,3.289507731096819e-05,4.417564196046442e-05,5.470859832712449e-05,9.091293759411201e-05,0.0002248198288725689,0.00042729140841402113,0.0033485887106508017
18830,5.000722740078345e-05,3.0186161893652752e-05,4.172317130723968e-05,4.9846643378259614e-05,7.313001697184518e-05,0.0001401404442731291,0.0003775065706577152,0.003205851884558797
18840,7.066853868309408e-05,6.17300029261969e-05,8.306142990477383e-05,0.00016380895976908505,0.00034992393921129405,0.0007439490873366594,0.0022963618393987417,0.0285111702978611
18850,6.958077574381605e-05,7.042390643619001e-05,0.00010781038145069033,0.00017250193923246115,0.00029860917129553854,0.0008355197496712208,0.0036757325287908316,0.02701936848461628
18860,5.2055271225981414e-05,3.603718869271688e-05,5.011853500036523e-05,7.185215508798137e-05,0.00012920632434543222,0.0003131647245027125,0.00079765310510993,0.007555563468486071
18870,4.646051820600405e-05,2.84178586298367e-05,4.017657192889601e-05,4.997160431230441e-05,7.421160262310877e-05,0.00018173536227550358,0.0003176387690473348,0.0029924355912953615
18880,8.519805123796687e-05,8.267917291959748e-05,0.0001256568793905899,0.00020027505524922162,0.00038251036312431097,0.001085708849132061,0.0035711394157260656,0.02987332083284855
18890,7.753193494863808e-05,6.285651033977047e-05,0.0001055953252944164,0.00019571253506001085,0.00037517008604481816,0.0012759198434650898,0.003339003771543503,0.0346975103020668
18900,4.233589061186649e-05,3.1836945709073916e-05,4.1793216951191425e-05,7.077030750224367e-05,0.00012510119995567948,0.0003122724301647395,0.0009815278463065624,0.011649000458419323
18910,4.530002479441464e-05,2.5210265448549762e-05,3.481294334051199e-05,3.89258457289543e-05,5.427851647255011e-05,0.00010524411482037976,0.00023731295368634164,0.0019020080799236894
18920,4.494882159633562e-05,2.6527608497417532e-05,3.699530498124659e-05,4.5047599996905774e-05,6.591844430658966e-05,0.0001401098124915734,0.00028829005896113813,0.0028754970990121365
18930,5.379701542551629e-05,3.510008900775574e-05,4.885916132479906e-05,6.456576375057921e-05,0.0001071986771421507,0.00047446959069930017,0.0009903376922011375,0.0071897660382092
18940,4.9232810852117836e-05,3.0393672204809263e-05,4.104324398213066e-05,4.971459929947741e-05,8.166934276232496e-05,0.00019929526024498045,0.0003763287386391312,0.004466450307518244
18950,4.7828587412368506e-05,2.580257751105819e-05,3.563489008229226e-05,4.150921813561581e-05,6.839472189312801e-05,0.0001969350705621764,0.00024552311515435576,0.0023814435116946697
18960,4.8047069867607206e-05,2.66170063696336e-05,3.5704095353139564e-05,4.14502173953224e-05,5.772608346887864e-05,0.00011252906551817432,0.0002447423175908625,0.002298919949680567
18970,4.481975338421762e-05,2.8929998734383844e-05,3.916021159966476e-05,5.0609203753992915e-05,8.342698856722564e-05,0.0001741444575600326,0.0005799213540740311,0.0050407033413648605
18980,4.646647721529007e-05,2.643716288730502e-05,3.6838813684880733e-05,4.5166907511884347e-05,6.50370930088684e-05,0.00013092128210701048,0.000327210349496454,0.0032266031485050917
18990,5.292003334034234e-05,3.782022758969106e-05,4.864329093834385e-05,7.679461850784719e-05,0.00013180110545363277,0.0003115438448730856,0.0009936012793332338,0.011492735706269741
19000,5.0167109293397516e-05,2.767265868897084e-05,3.7129782867850736e-05,4.2834381019929424e-05,6.189051055116579e-05,0.0001245266612386331,0.0002466858713887632,0.0022444233763962984
19010,4.4939708459423855e-05,2.522665454307571e-05,3.604235462262295e-05,4.3421641748864204e-05,6.0480277170427144e-05,0.00013204241986386478,0.0003426067705731839,0.0028358816634863615
19020,5.341644282452762e-05,3.398411354282871e-05,4.283738599042408e-05,5.558809789363295e-05,0.00013272702926769853,0.00030321761732921004,0.0004732264787890017,0.005577665753662586
19030,4.864142829319462e-05,2.3151045752456412e-05,3.232510789530352e-05,3.7291625631041825e-05,5.733695434173569e-05,0.00022053386783227324,0.00021955139527563006,0.0018547960789874196
19040,4.8588310164632276e-05,2.5580213332432322e-05,3.7098136090207845e-05,4.411437112139538e-05,6.466983177233487e-05,0.00013965913967695087,0.00044850254198536277,0.004891673102974892
19050,7.185279537225142e-05,4.7397414164151996e-05,6.183201185194775e-05,7.99180634203367e-05,0.00016522564692422748,0.0003660876245703548,0.0011057137744501233,0.009486882016062737
19060,5.091929415357299e-05,2.7156331270816736e-05,3.611380452639423e-05,3.996531086158939e-05,5.65064801776316e-05,0.00010528836719458923,0.00022083683870732784,0.0018954897532239556
19070,5.175417027203366e-05,3.439044303377159e-05,4.3012470996472985e-05,5.8952460676664487e-05,0.00011062101839343086,0.00019478713511489332,0.000532143865711987,0.006229695864021778
19080,4.526858901954256e-05,2.357127596042119e-05,3.305441350676119e-05,4.311512384447269e-05,6.010340075590648e-05,0.0001078258064808324,0.00026281934697180986,0.0023499352391809225
19090,4.1457638872088864e-05,2.4136801584973e-05,3.293987538199872e-05,4.200819239486009e-05,5.902922202949412e-05,0.00011749145778594539,0.0003340704133734107,0.0035284182522445917
19100,5.6518470955779776e-05,3.715407365234569e-05,5.01545328006614e-05,7.27707301848568e-05,0.00015459710266441107,0.00040128917316906154,0.00098988541867584,0.006879300344735384
19110,4.382032420835458e-05,2.2007421648595482e-05,3.133594145765528e-05,3.722409383044578e-05,5.4392115998780355e-05,0.00010929295240202919,0.00023838110791984946,0.002091261325404048
19120,4.527195051196031e-05,2.6246496418025345e-05,3.51839407812804e-05,4.310036456445232e-05,6.479487637989223e-05,0.00012761467951349914,0.000277041137451306,0.0034731149207800627
19130,4.870370321441442e-05,2.7904761736863293e-05,3.584133446565829e-05,4.170885949861258e-05,6.587253301404417e-05,0.00013692458742298186,0.00034740884439088404,0.002949674380943179
19140,6.46520420559682e-05,5.161789886187762e-05,6.871193181723356e-05,8.931601041695103e-05,0.0001795021235011518,0.0004573843034449965,0.002133405301719904,0.016939042136073112
19150,4.7482713853241876e-05,2.6283472834620625e-05,3.472462412901223e-05,4.088323112227954e-05,6.482710159616545e-05,0.0001375971914967522,0.0003177099861204624,0.002786320401355624
19160,5.072175190434791e-05,2.956335447379388e-05,4.195943984086625e-05,5.3691350331064314e-05,7.438469037879258e-05,0.00014808197738602757,0.0003725277492776513,0.00436050770804286
19170,7.73073043092154e-05,7.564373663626611e-05,0.00011358793562976643,0.00019958878692705184,0.00044401755440048873,0.0012515129055827856,0.005091550759971142,0.03923574462532997
19180,4.6194923925213516e-05,2.8775137252523564e-05,3.8477541238535196e-05,4.8861882532946765e-05,7.493990415241569e-05,0.00016708574548829347,0.0004323476168792695,0.004286561626940966
19190,4.495275061344728e-05,2.364155625400599e-05,3.249752990086563e-05,3.776865924010053e-05,5.593288369709626e-05,0.00010680775449145585,0.00021790104801766574,0.0018837425159290433
19200,4.3735602957895026e-05,2.5605659175198525e-05,3.302859840914607e-05,4.023972724098712e-05,5.9092475567013025e-05,0.00011409613216528669,0.00024931030930019915,0.002087996108457446
19210,4.960095611750148e-05,3.484965782263316e-05,4.467791222850792e-05,7.32207263354212e-05,0.00012710287410300225,0.0003025471232831478,0.0008271671831607819,0.008180948905646801
19220,4.719569915323518e-05,2.5495417503407225e-05,3.345090226503089e-05,3.8435086025856435e-05,5.613685425487347e-05,0.00011314329458400607,0.0002443408011458814,0.002196716843172908
19230,7.474971062038094e-05,4.335390985943377e-05,5.156364932190627e-05,6.098518497310579e-05,0.00010608026786940172,0.00019912220886908472,0.0003447421477176249,0.003127770032733679
19240,6.607545947190374e-05,3.607924736570567e-05,4.846423689741641e-05,6.333945202641189e-05,0.00012552447151392698,0.00041968689765781164,0.0006281216628849506,0.0043958318419754505
19250,4.428784814081155e-05,2.4741402739891782e-05,3.31938972522039e-05,3.815160380327143e-05,5.596937262453139e-05,0.00010607208241708577,0.0002235026186099276,0.0018252006266266108
19260,5.0013200961984694e-05,3.32490963046439e-05,4.3265426938887686e-05,6.330413452815264e-05,0.00011547793110366911,0.00028491285047493875,0.0008962973952293396,0.008029055781662464
19270,4.528325371211395e-05,2.4109011064865626e-05,3.229125286452472e-05,4.185134457657114e-05,6.60188525216654e-05,0.00013544049579650164,0.0002990648790728301,0.0032621982973068953
19280,5.2514726121444255e-05,3.373090294189751e-05,4.141089448239654e-05,4.887858813162893e-05,7.576051575597376e-05,0.0001527547719888389,0.00043301237747073174,0.003590333042666316
19290,4.738629286293872e-05,2.8904771170346066e-05,4.1257208067690954e-05,6.130764086265117e-05,0.00010642060078680515,0.0002330913266632706,0.0004950711154378951,0.006126638036221266
19300,5.556230098591186e-05,3.810998168773949e-05,4.998384974896908e-05,7.031009590718895e-05,0.00012467846681829542,0.0002685193030629307,0.0009211734286509454,0.007547175511717796
19310,4.644659929908812e-05,2.7062582375947386e-05,3.543952698237263e-05,4.551612073555589e-05,7.256730896187946e-05,0.0001539734221296385,0.0003921505995094776,0.00434037996456027
19320,4.2703424696810544e-05,2.3846945623517968e-05,3.306378494016826e-05,4.548646029434167e-05,7.799478044034913e-05,0.00015487968630623072,0.00032956796349026263,0.004154125228524208
19330,4.634399738279171e-05,2.7332018362358212e-05,3.5817483876599e-05,5.2398980187717825e-05,7.316664414247498e-05,0.0001720939326332882,0.0004957452765665948,0.00922503974288702
19340,4.814188650925644e-05,2.725523700064514e-05,3.607781764003448e-05,4.415393777890131e-05,7.153658953029662e-05,0.0001550898450659588,0.00038608009344898164,0.003455441677942872
19350,4.0473267290508375e-05,2.2547899789060466e-05,3.086023571086116e-05,3.733113771886565e-05,6.0234258853597566e-05,0.00011680622992571443,0.00024973112158477306,0.0020304317586123943
19360,9.086309000849724e-05,9.236841287929565e-05,0.0001998533116420731,0.0003665771218948066,0.0005958909750916064,0.0017709751846268773,0.006743956822901964,0.06622805446386337
19370,4.603483102982864e-05,2.560711800470017e-05,3.2762225600890815e-05,4.328229260863736e-05,7.55446235416457e-05,0.0001682629226706922,0.00041057460475713015,0.002506780903786421
19380,5.726813469664194e-05,4.109414658159949e-05,4.9028516514226794e-05,6.550353282364085e-05,0.000136475486215204,0.0003589104162529111,0.0009078311268240213,0.007348982151597738
19390,4.8600995796732605e-05,2.6678784706746228e-05,3.481238672975451e-05,4.049782728543505e-05,5.977849286864512e-05,0.00011117084795841947,0.00022710389748681337,0.0019277019891887903
19400,4.746360355056822e-05,2.806531119858846e-05,4.094059477210976e-05,6.21011495240964e-05,0.00010212420602329075,0.00018135200662072748,0.0005058713722974062,0.007851659320294857
19410,5.323817458702251e-05,3.275691415183246e-05,4.212307612760924e-05,5.523769505089149e-05,8.929507021093741e-05,0.00016980960208456963,0.000489652797114104,0.005216257646679878
19420,5.215541386860423e-05,3.6178847949486226e-05,5.0843209464801475e-05,8.117800462059677e-05,0.0001465331733925268,0.0003902913595084101,0.0009606254752725363,0.011864245869219303
19430,4.8847887228475884e-05,2.925372973550111e-05,3.830588320852257e-05,5.0302580348216e-05,8.381133375223726e-05,0.00020683478214778006,0.0005110329366289079,0.003954215440899134
19440,4.7778416046639904e-05,2.778220732579939e-05,3.6750334402313456e-05,5.5699845688650385e-05,0.00011284046195214614,0.00028933543944731355,0.0006497788126580417,0.006634966004639864
19450,4.5963231968926266e-05,2.3943784981383942e-05,3.513834599289112e-05,4.6475041017401963e-05,8.750655979383737e-05,0.00020445440895855427,0.0005425469134934247,0.0050453608855605125
19460,4.888740659225732e-05,2.5283157810918055e-05,3.769817340071313e-05,4.541177622741088e-05,6.729460437782109e-05,0.00013652049528900534,0.00033908203477039933,0.002570292679592967
19470,4.4789110688725486e-05,2.5362536689499393e-05,3.438232670305297e-05,4.692751099355519e-05,7.489593554055318e-05,0.0001593023625900969,0.00040522986091673374,0.004276879131793976
19480,4.118578726775013e-05,2.2734726371709257e-05,3.0924114980734885e-05,4.3163094233023e-05,7.393881969619542e-05,0.00013642929843626916,0.0003039036237169057,0.003173468168824911
19490,4.2234885768266395e-05,2.310726631549187e-05,3.0260967832873575e-05,3.9176797145046294e-05,6.237414345378056e-05,0.00012773532944265753,0.00031096706516109407,0.0031018112786114216
19500,4.759272633236833e-05,3.403145456104539e-05,4.633954449673183e-05,6.650828436249867e-05,0.00011154179082950577,0.00029376408201642334,0.0010671373456716537,0.009751955978572369
19510,4.8886086005950347e-05,2.6756182705867104e-05,3.322414340800606e-05,3.9909871702548116e-05,6.282372487476096e-05,0.00011865617125295103,0.0002247865340905264,0.0017124904552474618
19520,6.88871368765831e-05,7.064687088131905e-05,8.648309449199587e-05,0.00016328560013789684,0.0003289037267677486,0.0008445745916105807,0.002348497975617647,0.02518288418650627
19530,4.770726809510961e-05,3.417687548790127e-05,4.3773306970251724e-05,6.370704795699567e-05,0.00010653901699697599,0.0002245856012450531,0.0008385191322304308,0.00896670762449503
19540,4.677937613450922e-05,3.068911610171199e-05,3.929516242351383e-05,5.1162456657039e-05,8.459923265036196e-05,0.00018527315114624798,0.0004437419702298939,0.003146515693515539
19550,4.7048215492395684e-05,2.7328022042638622e-05,3.6235978768672794e-05,5.0412199925631285e-05,8.158443961292505e-05,0.00019063451327383518,0.0004885652451775968,0.004990298300981522
19560,5.3151346946833655e-05,4.164226629654877e-05,6.449515058193356e-05,0.00010440609912620857,0.00016052099817898124,0.0004728678322862834,0.0016238684765994549,0.013549050316214561
19570,4.4848391553387046e-05,2.5919096515281126e-05,3.1562238291371614e-05,4.0093706047628075e-05,6.055198173271492e-05,0.0001393504353472963,0.0002893409691751003,0.0023155510425567627
19580,4.8374982725363225e-05,2.7372894692234695e-05,3.583830766729079e-05,4.839412576984614e-05,7.79069887357764e-05,0.0001704979222267866,0.000383105652872473,0.003338959999382496
19590,4.5313954615266994e-05,2.6036323106382042e-05,3.8320667954394594e-05,5.4431569878943264e-05,9.292425238527358e-05,0.00020444614347070456,0.0005313524743542075,0.005430403631180525
19600,4.7224402806023136e-05,2.7010983103537e-05,3.317983282613568e-05,4.239162808516994e-05,6.666171248070896e-05,0.0001499003847129643,0.0003085926582571119,0.0027601351030170918
19610,5.674872227245942e-05,3.802614446613006e-05,5.42238776688464e-05,8.910203177947551e-05,0.00016719642735552043,0.0004372193361632526,0.0015437452821061015,0.014727813191711903
19620,4.9130201659863815e-05,3.127878517261706e-05,4.411179179442115e-05,6.221166404429823e-05,9.069523366633803e-05,0.0002822423120960593,0.0007447217940352857,0.003983605187386274
19630,4.541012458503246e-05,2.7362937544239685e-05,3.336577719892375e-05,4.427265594131313e-05,7.761213782941923e-05,0.00014999325503595173,0.0005197451682761312,0.004682293627411127
19640,4.766717029269785e-05,2.9151015041861683e-05,3.9863578422227874e-05,5.546173269976862e-05,0.0001055858883773908,0.0003035678237210959,0.0008338295738212764,0.00653427466750145
19650,5.3370804380392656e-05,3.739533349289559e-05,4.118743891012855e-05,6.27140689175576e-05,0.00013110294821672142,0.00022280227858573198,0.0006036243867129087,0.007031600922346115
19660,4.6862154704285786e-05,2.681437945284415e-05,3.450672375038266e-05,4.254276063875295e-05,6.305074202828109e-05,0.00011899833043571562,0.00028745742747560143,0.002549329772591591
19670,4.5131946535548195e-05,2.681929436221253e-05,3.377949178684503e-05,4.188347520539537e-05,7.175371865741909e-05,0.0001546228158986196,0.0002562488371040672,0.0018299133516848087
19680,4.895614620181732e-05,2.8843294785474427e-05,4.0489052480552346e-05,5.575267277890816e-05,8.8183005573228e-05,0.00017835362814366817,0.0005721104680560529,0.0052559878677129745
19690,5.152176890987903e-05,3.393723818589933e-05,5.448374213301577e-05,0.00010541785013629124,0.0001755150587996468,0.00037610591971315444,0.0010671671479940414,0.013818369247019291
19700,5.3996682254364714e-05,3.075835047638975e-05,4.7654288209741935e-05,7.695408567087725e-05,0.0001464730012230575,0.00027413823409006,0.0008200592710636556,0.014389695599675179
19710,4.866448580287397e-05,2.7226529709878378e-05,3.448183269938454e-05,4.140432793064974e-05,6.17412879364565e-05,0.00012731715105473995,0.0002475584333296865,0.0024371750187128782
19720,4.644222281058319e-05,2.841221976268571e-05,3.5805180232273415e-05,4.963897299603559e-05,8.072990021901205e-05,0.00017412236775271595,0.000534440390765667,0.004438160452991724
19730,6.114374264143407e-05,5.320453783497214e-05,9.163736831396818e-05,0.00017647095955908298,0.00031659845262765884,0.0010941666550934315,0.0038698811549693346,0.034909315407276154
19740,4.972839815309271e-05,3.2074516639113426e-05,4.154018097324297e-05,6.817739631514996e-05,0.00013662934361491352,0.00044040995999239385,0.0016770329093560576,0.01721663773059845
19750,6.043677785783075e-05,5.2995746955275536e-05,7.672461651964113e-05,0.00011566007742658257,0.00020953577768523246,0.0004841452173423022,0.0018197358585894108,0.01683194935321808
19760,4.9053684051614255e-05,2.6071280444739386e-05,3.36288103426341e-05,4.3466898205224425e-05,7.555176853202283e-05,0.00016515128663741052,0.0003079269954469055,0.0030008386820554733
19770,4.844008799409494e-05,3.345794175402261e-05,4.4024436647305265e-05,6.144827784737572e-05,0.00011283379717497155,0.0002662457700353116,0.0009048067149706185,0.008840738795697689
19780,4.876503226114437e-05,2.463941927999258e-05,3.239057332393713e-05,3.854988608509302e-05,5.2964300266467035e-05,9.54584902501665e-05,0.00022915990848559886,0.001932314713485539
19790,4.2666259105317295e-05,2.3904674890218303e-05,3.024236866622232e-05,3.994581493316218e-05,5.455228892969899e-05,9.973239502869546e-05,0.00023424948449246585,0.0023362303618341684
19800,4.578281004796736e-05,2.7347798095433973e-05,3.3220418117707595e-05,4.646788147510961e-05,8.311267447425053e-05,0.0002111058565787971,0.0005059557151980698,0.004434078466147184
19810,4.717892443295568e-05,2.518649671401363e-05,3.2950672903098166e-05,4.400569014251232e-05,6.506488716695458e-05,0.00011973943037446588,0.00031173552270047367,0.003297058865427971
19820,5.62246423214674e-05,4.8190187953878194e-05,9.891709487419575e-05,0.0001903240627143532,0.0003003808669745922,0.0006713224574923515,0.002700490178540349,0.02804742008447647
19830,5.2995161240687594e-05,3.803340587182902e-05,4.126230487599969e-05,5.853993206983432e-05,0.00011443602124927565,0.00020663041505031288,0.0006530510727316141,0.006731738336384296
19840,5.02319417137187e-05,3.134778671665117e-05,4.207580423098989e-05,6.481776654254645e-05,0.00010787619248731062,0.00025702558923512697,0.0007233174401335418,0.007767626084387302
19850,4.0130507841240615e-05,2.1355401258915663e-05,2.8647449653362855e-05,3.675590778584592e-05,5.068267273600213e-05,9.442848386242986e-05,0.0002153548557544127,0.001741932355798781
19860,4.523190000327304e-05,2.4408673198195174e-05,3.7506106309592724e-05,5.1131566578987986e-05,7.288295455509797e-05,0.0001865335216280073,0.00046782291610725224,0.004823020659387112
19870,4.956400516675785e-05,3.0536022677551955e-05,4.679898847825825e-05,6.682360981358215e-05,0.00010825818753801286,0.0002951212227344513,0.001062716473825276,0.010099558159708977
19880,4.76717614219524e-05,2.667422995727975e-05,3.346243829582818e-05,4.432502100826241e-05,6.596071762032807e-05,0.00013648880121763796,0.0003353858191985637,0.003041303949430585
19890,4.3140862544532865e-05,2.5749326596269384e-05,3.099314199062064e-05,4.028105831821449e-05,5.807841444038786e-05,0.00012318787048570812,0.0003879126161336899,0.0029908271972090006
19900,4.6659195504616946e-05,2.5699602701934054e-05,3.200309947715141e-05,4.010920747532509e-05,5.498083555721678e-05,0.00010609258606564254,0.00022923773212824017,0.001872546155937016
19910,5.1337567128939554e-05,3.498080695862882e-05,6.19975253357552e-05,0.00010147300054086372,0.00018127229122910649,0.00040244782576337457,0.001449241884984076,0.018419140949845314
19920,4.7284607717301697e-05,3.016865230165422e-05,3.424324677325785e-05,4.279241693438962e-05,6.325682625174522e-05,0.00012043167953379452,0.0004182178236078471,0.0029179160483181477
19930,5.4740266932640225e-05,4.887962859356776e-05,6.000775465508923e-05,0.00011359144264133647,0.00022542834631167352,0.0005841274978592992,0.0019012687262147665,0.015886599197983742
19940,4.546935815596953e-05,2.356868571951054e-05,3.227885827072896e-05,4.04715356125962e-05,5.997252446832135e-05,0.00011021648970199749,0.0002894105273298919,0.0030948594212532043
19950,5.24333881912753e-05,4.065253597218543e-05,5.228377631283365e-05,9.065113408723846e-05,0.00016579781367909163,0.0004821081820409745,0.0015821951674297452,0.015711097046732903
19960,5.1653518312377855e-05,4.3376498069847e-05,7.999229273991659e-05,0.00013171731552574784,0.00019271642668172717,0.00045969942584633827,0.0016574421897530556,0.015054390765726566
19970,6.0690439568134025e-05,4.741341763292439e-05,9.059620788320899e-05,0.00017970985209103674,0.00033820883254520595,0.0007546544075012207,0.002717423951253295,0.0279214009642601
19980,4.642480780603364e-05,3.0747087294002995e-05,3.827995169558562e-05,5.907771264901385e-05,0.00010818411828950047,0.000283060478977859,0.0008212489192374051,0.007028659805655479
19990,5.216225326876156e-05,3.612375439843163e-05,5.367910489439964e-05,0.00010314618702977896,0.00018756420467980206,0.0003617642796598375,0.0012914008693769574,0.01509837619960308


==> default_500bps_1cds_ep1-cr-actions.csv <==
x,delta,jump,100,300,500,1000
0,0.04872875504021573,0.1010619734884812,0.048837857936454454,0.04967231019867485,0.05093570331998132,0.057013766333242066
1,0.04894229476378603,0.1014245459273,0.04903340822932897,0.05065087430984744,0.052918079275190155,0.06343499240358641
2,0.049088759783960656,0.10201435231925207,0.04906705572200787,0.05140360544212619,0.054473437370557876,0.06806657648881337
3,0.05015136611230542,0.10414031359733046,0.049371128834603095,0.05241855838025844,0.05621641385042253,0.0720914087454057
4,0.05014197197777265,0.10388610566133333,0.04973688500798276,0.05344699964512936,0.05783564997886009,0.07516596361523886
5,0.04613534553600529,0.09711271734924375,0.04892919519602432,0.053022184930042765,0.057443078157180416,0.07465158435209474
6,0.04694470340622925,0.0985288707444996,0.04931093129048003,0.053887328156854264,0.05844776272529728,0.07583073799437245
7,0.047224455896444084,0.0991663270848776,0.04950241341613759,0.05451384215636873,0.05916293532893441,0.0765974168059384
8,0.0481671951822471,0.10130055915711486,0.04971273959720207,0.05514545101236873,0.05989720141676719,0.07746561838462335
9,0.04889114652763954,0.10276406881590008,0.050085348863034396,0.055943282296287644,0.06080570040755845,0.07850215904892927
10,0.0525277099925614,0.10797192288832923,0.05158783148308227,0.058094946213112675,0.06347592560023435,0.08207871314280801
11,0.05327285196526921,0.10939152513404572,0.051897963811637166,0.058884503640669716,0.06464106037661377,0.0837754793657548
12,0.05364098363358494,0.1100106934978879,0.05223173698769848,0.05967783753512451,0.06575417716107662,0.08520717833963654
13,0.05290497335440347,0.10868281565478494,0.05237045899404297,0.06019183986335652,0.06643611529338023,0.08580828750101777
14,0.052028576876347876,0.10681917211762575,0.05257706067367712,0.060735316785628934,0.06705076975799895,0.08610578372989464
15,0.04759059571734364,0.09808241076340708,0.052168171895282,0.06042981208402204,0.06641928192264196,0.08418477083382236
16,0.04653479831954327,0.0957318765787691,0.05200465473231364,0.06038445632058265,0.06605228262855478,0.08281291723640183
17,0.04581176194216885,0.09419135995744649,0.05171371967544178,0.06017094470741746,0.06550598802595603,0.08144151651255027
18,0.04738900475573238,0.09711840521348535,0.05176194137225992,0.06038438310507693,0.06560374443476436,0.08139049590035397
19,0.04706926951011936,0.09709783466565092,0.05123137118969659,0.05989030974887016,0.06490782026679198,0.08044813854921556
20,0.05602714639350859,0.11396643194399902,0.052264909490538025,0.06146180276348845,0.06708656804758417,0.08449794473049016
21,0.05772067820092319,0.11742879680158096,0.052593192401467814,0.0622101145953754,0.06835305119327056,0.08708582777468316
22,0.05826001182541313,0.1183211985806985,0.053161817472766326,0.0632227222440408,0.06982566589527683,0.08943906398075224
23,0.056800816232722984,0.11562300402391575,0.053491485150778895,0.06387327366801981,0.07071233117255693,0.09046975475869357
24,0.05691812461283696,0.11595962373213271,0.05379299269734514,0.06446907201638591,0.07147622056893455,0.09127387778248919
25,0.05594624941480941,0.11373682575530178,0.05424128581595422,0.06519397537018756,0.07229481107756774,0.0918359168464396
26,0.057444832104978916,0.11650907731137852,0.05460620684057621,0.0658490013243257,0.07309549533831433,0.09271439573059803
27,0.057017415425533735,0.11598653510450269,0.05471369522644007,0.06615313045846438,0.07342665030412016,0.09285298226181865
28,0.05643958113159958,0.11483473837172137,0.05500393446339996,0.06664672737219746,0.07390272434461032,0.09300891240783915
29,0.05545075673236283,0.11275219298636484,0.05527436318497431,0.06708287946841174,0.07424900892784658,0.09287380132358014
30,0.058334048545063966,0.11885082292511462,0.05522166840973053,0.06717315101272653,0.07436572381591999,0.09320875454208222
31,0.05767548972063219,0.11805000335281642,0.055380425186991045,0.06746090165760671,0.07460153394881092,0.09328424066589142
32,0.05909441246291364,0.12090875816247244,0.055821198925260634,0.06810676424238415,0.07527741917784891,0.09408000295828034
33,0.05999937435981206,0.12253175981116629,0.05647086156408804,0.0690140847734026,0.07624775319780619,0.09519239009817992
34,0.06025085428586208,0.12278425071698547,0.05717999204594859,0.06999053518853765,0.07726539176212727,0.0962352608562918
35,0.06096919488193103,0.12517626976648874,0.057008871320680554,0.0698163887148257,0.07704823604904781,0.09600703481205802
36,0.061789095200069644,0.12679367453305734,0.05779812784501781,0.07081038871629525,0.07809902407838465,0.09710731941319417
37,0.06069747424283789,0.1252924517767845,0.05828316016947993,0.07135314444632435,0.07853385095125914,0.09714202237388198
38,0.05999445067651765,0.12374164047056185,0.05922340919271751,0.072442959054969,0.07948505876422973,0.0975692983089182
39,0.060404765220858914,0.12440314330301404,0.05998311558318792,0.07332479328020686,0.08021849406722503,0.09792399634776705
40,0.05635940587083582,0.11619253823916455,0.06072273022068658,0.07411018480499126,0.08059368894512742,0.09706028577216913
41,0.05695763596904463,0.1172735117470956,0.06101940760979968,0.07438583033666746,0.0805052835458619,0.09630893418245001
42,0.055512196115881096,0.11438215522024374,0.061245910097476014,0.07455634006789047,0.08025053014740008,0.09524614811571397
43,0.0554088468074157,0.11449182140227152,0.06114835958601908,0.07432560713279301,0.0796128547828423,0.09406997179818194
44,0.055292345540115806,0.11340456124553842,0.06182524197317407,0.07507974863500683,0.08007042297029865,0.09415184765770446
45,0.05911777816497432,0.12026453481889082,0.06222459896346677,0.07560530336476706,0.08058623844010271,0.09529531224751958
46,0.05906096117273829,0.12034223940142504,0.062249303632365305,0.07565701945161618,0.08058659928227974,0.09562603667671488
47,0.059083429832129664,0.12090507478752384,0.06209006953005217,0.07545742983815135,0.0803140386490625,0.09557285260617226
48,0.05955063537733951,0.12184101998336576,0.062346724991842795,0.0757655153795514,0.08059796572195949,0.09607890297170701
49,0.05920992493835264,0.12088299994741455,0.06283755676529706,0.07635827003524631,0.08114651055841493,0.09665862690315641
50,0.06105701050580781,0.12424879924481573,0.06312268228547269,0.07674427151806085,0.08159796283242543,0.09752335514863947
51,0.0597134230873389,0.12205696662352399,0.06316009018568025,0.07676952218231042,0.08155589179125722,0.0973806447394493
52,0.060998378317245194,0.1244523244635386,0.06348015141288432,0.07717001408463292,0.08198347955974916,0.09801165755295482
53,0.05809376359221241,0.11911832852193846,0.06360408341706159,0.07724799897806967,0.0818626095660765,0.09730938482043183
54,0.06006369807741441,0.12215879255791724,0.06428422928307148,0.07808899932319396,0.08269178645606673,0.09822458458456579
55,0.0590390221425624,0.12098684174401825,0.06381322152707658,0.07746166657188613,0.08191803102588446,0.09722200791086932
56,0.0595550448796861,0.12155324763306947,0.06433031839994491,0.07806532591597204,0.08247497881435417,0.09773644942447424
57,0.05980007500910184,0.12177019593544706,0.0646681134849657,0.07846897836024741,0.0828357183172212,0.09808555434218025
58,0.060359585453306774,0.12274017882712691,0.0648642368886021,0.07871942570322538,0.08307056145261005,0.09841088281990867
59,0.05873798099080563,0.11931019303847726,0.06518608338469684,0.07909458945705722,0.08333070047130531,0.09835123804721974
60,0.07943634413166978,0.1547301997388122,0.06646738684415027,0.0813808170681844,0.08684935152547446,0.10608868512695213
61,0.07904209392743666,0.15399811405561742,0.06749839074245517,0.08319456773272493,0.08960515410341308,0.11101689780967117
62,0.07944425666783772,0.15458188286486532,0.06847038860439963,0.08489141805584427,0.09205852000249953,0.11482555960709828
63,0.08132792443039938,0.15743719458921232,0.06956378777100625,0.08677575052903902,0.09463735545654511,0.11849156885895412
64,0.08320523501226251,0.15973878777844133,0.07105070798739499,0.08921106479161456,0.09773534344326362,0.12248315239092022
65,0.08231589664248196,0.15751316491064724,0.07225887101423273,0.09125328438157126,0.10022658203660345,0.12515029862483373
66,0.08226267772065005,0.15730424547161015,0.0727743781126749,0.09242107834393293,0.10165418821060135,0.12646637776034542
67,0.07874858477145696,0.15163118631222938,0.07292216730888068,0.09294575755850404,0.1021437829381609,0.12597255313470146
68,0.07788235224995277,0.15031333658417603,0.07298755337190432,0.09331693148014608,0.10240101174517496,0.12530859116863313
69,0.07674925161696433,0.14813537388916437,0.07335190894342458,0.0940162712691262,0.10295701991295242,0.12493668098890076
70,0.08036365289505049,0.154194004870136,0.07340503809110471,0.09444965074189549,0.10340083366099229,0.12540788572330586
71,0.08164438832020116,0.1565461974685645,0.07347919933163916,0.09489906940893444,0.10389367295241658,0.1260140103537592
72,0.08225936293060343,0.15744646017409178,0.07393705924769345,0.09581964820534067,0.10488778567734675,0.12709667993273382
73,0.0833619039000838,0.1592967855941477,0.0742590714831231,0.0965757473068336,0.10571034154881725,0.12807587969431755
74,0.08540867595958901,0.16258152753864083,0.07472045890321122,0.0975580222343112,0.10682626366087028,0.12958827355775276
75,0.08725935390843653,0.16584535772211384,0.07488970618845742,0.09816276014399705,0.10757656504324459,0.1308121286999876
76,0.0871540813441457,0.1652952411437233,0.07582047560135091,0.09971012373684629,0.10927404135453461,0.13267453160387427
77,0.08834650360815821,0.16684673627036,0.07662607896097134,0.10114631112871147,0.11083164320866479,0.13444645366317148
78,0.08609296757108864,0.16320191069912465,0.07699824782322418,0.10190243815265349,0.1114931720227737,0.13462515024189164
79,0.08501804636741606,0.16142330265461688,0.07727206510619605,0.10248422169731203,0.11189843672038363,0.13441928615843435
80,0.08612918912251355,0.16356101018759542,0.07710000008648754,0.10248657267355055,0.11174282955442905,0.13399429393764822
81,0.08713889633002458,0.16507957983633995,0.07754926505857407,0.10331064888568531,0.11251644164547653,0.13471107134576216
82,0.08818744043689875,0.16625016676464424,0.07836947113784853,0.10467032430439921,0.11388119744425956,0.1361586455487087
83,0.08736591494463986,0.165208659950133,0.07833447162128637,0.10484047624985499,0.1138979789079354,0.1359274546470609
84,0.08533998273235754,0.16212733232224616,0.07837585988570772,0.10499858915475513,0.11381298622608832,0.13520798870258616
85,0.07987718829715468,0.15365180133887427,0.07781134210019347,0.10408518878681117,0.11238986161863762,0.13218256012113483
86,0.07945322222249057,0.15245608323052345,0.07835770908496092,0.1046870991219121,0.11262797222027415,0.13135592075573055
87,0.0783231228316944,0.15025702523046305,0.07858016917737681,0.10486740280281709,0.1124006810151425,0.13016281862305862
88,0.07918810472663795,0.15146965931000356,0.07864299119458135,0.1049096805028426,0.11212292404944935,0.12945260275150539
89,0.07943415533263193,0.15195474143312826,0.07841094306551777,0.10457756763428705,0.1115086672320128,0.12862074362812226
90,0.07503413082547011,0.14506875919075946,0.07839042938252744,0.10469094031672105,0.11093709105734756,0.12631199381072156
91,0.07556929495737552,0.1458058424747339,0.07822468173269076,0.10465361572457565,0.11032396592926269,0.12470582493428106
92,0.07508011124962577,0.14506068703764202,0.07780404643562933,0.10425379953303693,0.10938686042151607,0.12302575552360379
93,0.07356681205419185,0.14264480185287123,0.07729284920053303,0.10366809670138594,0.10825882125983399,0.12114731824695357
94,0.07233675649068183,0.14061871163060935,0.07684417847350156,0.10312133423951048,0.10719257055907766,0.11941139975359977
95,0.06974064219391479,0.13635445007699099,0.07612402636026716,0.10211669558140657,0.10560911017498614,0.11695652260273365
96,0.06922557004358787,0.13552966742354797,0.07565555767631327,0.1014415119028832,0.10443866909841454,0.1152261673034648
97,0.06777848112175106,0.13314681828279418,0.07508728099349571,0.10059240009429216,0.10309824780174104,0.11331963373141307
98,0.06792232251067593,0.133527671948391,0.07460942491110595,0.09987469998864074,0.10199359476607361,0.11199804892285181
99,0.06823978588334917,0.1342454211217129,0.07417549988618183,0.09922197156590662,0.10105092683170952,0.11107864316005162
100,0.0676473468981878,0.13396254509434868,0.07322457447668734,0.09781703796234731,0.09938952906493792,0.10946209921746286
101,0.06796590880741443,0.13441858263203021,0.07324383696307546,0.09771189572999706,0.09911706758792255,0.10931379052691054
102,0.06846626591208022,0.1353303152890673,0.07316529156367102,0.097495627479941,0.09879548765378854,0.10924187022650206
103,0.06915677049942198,0.1366781278681724,0.07304989600954498,0.09724667455615804,0.09850744405390643,0.10931713799137677
104,0.06955592661980758,0.13760789191152548,0.07291468950957763,0.09696848699228916,0.09822877990638751,0.10939920306749551
105,0.06556623716624799,0.13104152426589114,0.07239229105510814,0.09603365354306825,0.09706436390521567,0.1076766360727941
106,0.06470475374841661,0.12929852946599604,0.07250783469327987,0.09595872562911434,0.0967516113265744,0.1068790836980269
107,0.06414813765930061,0.12867809913571499,0.07208836925253709,0.09516732606017186,0.09573530223234361,0.10551979953738183
108,0.0638611856876789,0.12816620338206205,0.07203320625105086,0.094864150380642,0.09523650647445342,0.10476387902225098
109,0.062336759229571215,0.12522664025355829,0.07203962266544911,0.09463573255841018,0.09474926824120566,0.10381078201567512
110,0.05070682373668062,0.10496888285999999,0.06946282319233421,0.09071216989978437,0.08991063850474607,0.09638641812039761
111,0.04997518338620971,0.10351784525679916,0.06893611713483627,0.08953189865966577,0.08793082753442949,0.09279298465073171
112,0.047885059916014105,0.09907538471654165,0.06841462521227071,0.08840110651782768,0.0859885717742418,0.0894344920000012
113,0.04695016752436637,0.09763317713817805,0.06736793463516977,0.08659723665528796,0.08349361210565776,0.08609742324862407
114,0.04754749827493715,0.09892294945152605,0.0668233037924123,0.08547947702825814,0.08186706420048323,0.08422672830826627
115,0.048012881403554364,0.09806514622870799,0.06758245547456643,0.08615853186833122,0.08210908838221415,0.08435149072843823
116,0.04843206216501028,0.09897097328417946,0.06688249908784782,0.08500284006868886,0.08074086294980837,0.0833901862360813
117,0.04824840940388653,0.09851284771240708,0.06629532101229552,0.08401712318509269,0.07961003267433298,0.08266729970348824
118,0.04864154478869537,0.0998478003723635,0.0653731157180083,0.08260697442114057,0.07818955322508742,0.0818766317200687
119,0.047112309740270086,0.09616624011894719,0.06513000322619555,0.08208598437994424,0.07753914523978761,0.0813348334268933
120,0.04829467830821943,0.09896568241708815,0.06435117596974466,0.08089700011247125,0.07643718285745721,0.08088085242040738
121,0.0484347010402536,0.09967091611586018,0.06368184031359753,0.07984367205832166,0.07551318983619631,0.08053694047974924
122,0.048300863858603826,0.09925647337623827,0.06345786615932758,0.07937149905509544,0.07514868941515501,0.08057880723651079
123,0.0500897409756243,0.10280920570121431,0.06335117500632159,0.07908834342947324,0.07512902473229133,0.08133485409427282
124,0.05035014588915254,0.10304993908212041,0.06337640487693408,0.07899607834485028,0.07530067775567195,0.08208219232083591
125,0.049306329124212955,0.100844944513734,0.06311151838234064,0.07853306273329319,0.07503567833541142,0.0820435554611208
126,0.051282191224459595,0.10455838122365625,0.06318232670420781,0.0785429485539319,0.07538156210485558,0.08304193220411882
127,0.05076648657951349,0.10303843147274287,0.06330357780607687,0.07863110942308477,0.07574105287899935,0.08368197426711532
128,0.05112151760532091,0.10405246821594996,0.06288168830002727,0.0780472491671435,0.07546684889982241,0.08377802324499639
129,0.05039372182068236,0.1029779380292527,0.06241843328221219,0.07738929912356729,0.07504067838449041,0.08346221893868921
130,0.04890300160135391,0.09955927999800279,0.06229952623176527,0.07713590867632591,0.07491838742451129,0.08306955110019898
131,0.04879515655579342,0.09927491301574075,0.0620873475456698,0.07678039170085682,0.0746967579487629,0.08271105175810611
132,0.0504790519754994,0.1026514011466182,0.062005705216540724,0.07662380992355478,0.07480545263897587,0.08313224871868441
133,0.050142683688171596,0.10205701871428313,0.06181224598779547,0.07632253280789181,0.0747257933197168,0.08316183311705966
134,0.051560103252891454,0.10485761664275518,0.06183401623784446,0.07631829783706184,0.07502825384295364,0.08385964564224757
135,0.05602669947750438,0.11324292767875986,0.06229789390751639,0.07695698243758237,0.07626414758939415,0.08629216722267474
136,0.05561222987367914,0.11256614451450264,0.062436275614050574,0.07716182588106058,0.07694710137227134,0.08755067643824122
137,0.05541305140498165,0.1123667792240248,0.0625287422842496,0.07729131077613277,0.07746220430422285,0.08836188093109765
138,0.05680514069328346,0.11534761717096029,0.06264111532145783,0.07745780867422541,0.07804492850220957,0.08940092410646439
139,0.057421434813853534,0.11660609163806275,0.06298792137000836,0.07791125072288607,0.07887855689772033,0.09054378816679409
140,0.05948292825597168,0.11929283595207403,0.06425922274237628,0.0795896949291992,0.08102636211833586,0.0931572015525513
141,0.05904561278457371,0.11851077854168364,0.06451273772777605,0.07999061260666401,0.08176946672018237,0.09400692493102997
142,0.05907031799151641,0.11842145749171805,0.06486864476978887,0.08051784917983623,0.08258010964182044,0.09480007335990626
143,0.05840794104507857,0.11723373717595933,0.06501488791164767,0.08075991211059697,0.08300241979631928,0.09498304682148195
144,0.058286605954561976,0.11675965475455323,0.06535484017684468,0.08124430902824026,0.08363132299538578,0.09534167507018576
145,0.0573633316044847,0.11457999495766587,0.06566506459547361,0.08167368703548111,0.08413436616524461,0.09538935239719837
146,0.0579267910869527,0.11552490632908664,0.06576786697269033,0.08186785004151359,0.0844238069873603,0.09547441027199388
147,0.057622126772509386,0.11553558086929702,0.06534268169671348,0.08137472410129953,0.08396370820145588,0.09480699909456564
148,0.059005751771229464,0.11832103935722826,0.0653866278477126,0.08148452879231433,0.08419829545832808,0.09515891672157717
149,0.06035113293491323,0.12122869654786836,0.0653860294829739,0.08154234323753934,0.08443138165920905,0.09570226359821582
150,0.058377304370298144,0.11746316757827667,0.0656406233906166,0.08184503962048578,0.08475423173904295,0.09568587212956992
151,0.05817268233240108,0.11721066891079417,0.06574834888271153,0.08195741595118583,0.08485160918494872,0.09550912268127343
152,0.058360476007490725,0.11736789562846102,0.06610778187954769,0.08239613492966535,0.08528820157046069,0.09573034567314981
153,0.05872643432880409,0.11815030897960066,0.066235322126739,0.0825511205668904,0.08544534928376096,0.09578817679749163
154,0.05818300214967265,0.11784328067870599,0.06590560715596705,0.08208619162780512,0.08491737148554646,0.09508266041121405
155,0.06601232490037467,0.13032006515015124,0.06779221480315778,0.084641088427992,0.08801930449321455,0.09952608132442392
156,0.06619009956440602,0.13079484500652525,0.06813481533501892,0.08524921101022886,0.08901599515358638,0.10128930719699142
157,0.06886371331513153,0.1353511223257155,0.06883824775702257,0.08637787155093618,0.09062179805358839,0.10385506988291465
158,0.06804642966329322,0.133958490531485,0.06932836540095766,0.08717769626746352,0.09173363780776933,0.10525975367916285
159,0.06772571943856193,0.13315054449810354,0.06998985081020886,0.08817517341840053,0.092956353185212,0.10647756523060425
160,0.06400412973706776,0.12666737994685265,0.0700342181432494,0.08826222237923526,0.09296187121272165,0.10559983100252962
161,0.06242356061223614,0.12385071503732928,0.07011619692062965,0.08835965270078089,0.09288078337878503,0.10457721890174693
162,0.06333705008344792,0.12549154765640164,0.07028082535734731,0.08859417856110247,0.09301232349277166,0.10424100260589914
163,0.062279934625091016,0.12400540230463199,0.07003776159645125,0.08826278913956914,0.09249290968517765,0.10314648280892613
164,0.06261676580435194,0.12485595345698039,0.0700335604532934,0.08822677422659159,0.09231898436602787,0.10264484589982853
165,0.06090712229198797,0.12295567906120274,0.06916756737878232,0.0869808559911775,0.09081530856150727,0.10064284053928668
166,0.06182822396579718,0.12482819316056074,0.06942914848649245,0.08715770519801974,0.09087369644674231,0.10052247630982375
167,0.06231076512274586,0.12536783887174446,0.07014970959759104,0.08793998522430813,0.09157896413259281,0.10107915417152313
168,0.06129037071386095,0.12387393635835788,0.07017924774436068,0.08781671595628232,0.0912817729348207,0.10045804198135433
169,0.06354035624741433,0.1279649088928615,0.07064379160523138,0.08829839551009233,0.09176415342637873,0.10118345256987188
170,0.060073652486419826,0.12254842340864686,0.0701703290779358,0.08745050814664634,0.09066611336693436,0.09950400693329942
171,0.057733274930457656,0.11800736051189714,0.07060694149328839,0.08772071535732273,0.09057538153750555,0.09844785979346227
172,0.05711014327516167,0.11719330233336832,0.07049552453733243,0.08730109550590892,0.08978866433557808,0.09697864788042432
173,0.05559003026121834,0.11428865832727872,0.07063710494343967,0.08719051285724633,0.08925742791714347,0.09562742667081026
174,0.055395965266748226,0.11402614650526786,0.07063895692833666,0.08692189781899123,0.08861404394731082,0.09446997243069488
175,0.057245452833656896,0.1176076700686744,0.07073554557450468,0.08680732030725102,0.08832910284270012,0.09433287346131008
176,0.057006330223319246,0.1167310179797104,0.07130424227034682,0.08730548281808531,0.08864991153262342,0.09458033325827525
177,0.056881638228714615,0.11647587687616472,0.07144779605770224,0.0872987412038777,0.0884723804808778,0.09438548293341664
178,0.05669951303759885,0.11604452574701779,0.07162042873932567,0.08734402279810727,0.08835473920010234,0.09422848753625562
179,0.05532977711572573,0.11332550713371448,0.07170353577294925,0.08727506885988368,0.08804392829658414,0.09359739281860291
180,0.0546956869826587,0.11419111638537605,0.06984599152469567,0.08466645441727333,0.08531454638412234,0.0910182219131147
181,0.052288043787596106,0.10992682956308511,0.06975438781530263,0.08415128256270926,0.08453129062692039,0.08965010861522704
182,0.052793139063866956,0.11117029425791411,0.06983803375441477,0.0838622051951895,0.08406711064105249,0.08901152861908124
183,0.05315064336990083,0.11192053928277546,0.07013803862733442,0.08385861880811196,0.0839403435068537,0.08883303755174254
184,0.05159606738922712,0.1085540440369164,0.0706280261879178,0.08411426880827017,0.08394120573929181,0.08834658758078717
185,0.0503071954336895,0.10614044095270622,0.07051075826592668,0.08363460610988888,0.0831688507455568,0.08709295124861272
186,0.05049303819934514,0.10631530945391289,0.07074224826724629,0.08361659676514138,0.08290858565636461,0.08658007387916988
187,0.05034435434817658,0.10580505114363295,0.07093961451141162,0.08359556859787909,0.08266345210567255,0.08614924275772984
188,0.05076988431612639,0.10679231220142855,0.07085037022137652,0.08325157903364394,0.08218227050347204,0.08575512676446972
189,0.050053600724936365,0.10497733772246493,0.07114986342239898,0.08340212595616342,0.08213684232338658,0.08553730867758114
190,0.050232437427341625,0.10338758971609968,0.07254753415621273,0.08497386032836218,0.08348739561378177,0.08659320417956917
191,0.050424203116378186,0.10347193493781778,0.07239928045260358,0.08476802289969143,0.08314977963687381,0.08632042491648989
192,0.0509875223696013,0.10496615206316326,0.07174231738328574,0.08396586274979889,0.08232479248931118,0.08585908087962724
193,0.050891632814367704,0.10494832982929714,0.0713265473350061,0.08343702241127715,0.08178852662459118,0.08559746614644331
194,0.05129703557720661,0.10565081945483949,0.07120595590294299,0.08327004183214692,0.08165377355721304,0.08577049740385045
195,0.04997451856880025,0.10264795682721035,0.07113133435348873,0.08314658538137998,0.08147357981407771,0.08549982833629138
196,0.04931832689553106,0.10134266492761777,0.07073321965811202,0.08264170955836458,0.08089943375611275,0.08484432088844729
197,0.049475048426742,0.10180447501219397,0.07028060464970204,0.08207574736604861,0.08031523083575876,0.08435149167161216
198,0.04839252753589818,0.09980189328539732,0.06975666361241811,0.08140315084868227,0.07956952247689791,0.0834881337266209
199,0.04974207816972609,0.10214128851842255,0.0698395055597823,0.08148993815380684,0.07969792304329515,0.08386043000405374
200,0.048796327843297904,0.09969707822929241,0.0698417575979755,0.08148468245598933,0.07967971646186867,0.08377377339375519
201,0.04792268413027906,0.09813076373235728,0.06921583265711267,0.080727994918388,0.07888871495722094,0.08290433170747463
202,0.048259098706412984,0.09859219795529293,0.06901570406354812,0.08049092914732353,0.07866217727806984,0.08273680872292771
203,0.048578954750168324,0.09901866594307039,0.0688277565063537,0.0802867064825108,0.07851502160525864,0.08274181272635406
204,0.04805078066251467,0.09793787111974846,0.06841728680051096,0.07981553801528762,0.07808267704316363,0.08236116405775173
205,0.05438979971770369,0.11076160446594369,0.0682010546404232,0.07967031264169849,0.0785169648867386,0.08444955829843576
206,0.05306624155209522,0.10814577178343185,0.0683432773814795,0.07988776174651763,0.07911713542538529,0.08561836471876438
207,0.05184197554623099,0.10562191006925616,0.06843359043175945,0.08001996725695032,0.07948565810904923,0.086073086289497
208,0.0528197723424495,0.10793740016704353,0.06818431297810446,0.07975746601606681,0.07951313816995997,0.0864639748027079
209,0.05205448374177163,0.10629230166073797,0.06835291728103138,0.0799688497700895,0.07990804311889843,0.08680510658220186
210,0.05070025258549493,0.10445725150328108,0.06761505056443501,0.07903774491516896,0.07906595267536926,0.08576262033687032
211,0.05211419328760014,0.1069239947584577,0.06804869741452535,0.07952721751435915,0.07972653592557444,0.08650538877637048
212,0.0512891679187652,0.1056058982631822,0.0678968883120753,0.07929663922008201,0.07958460242059157,0.08621836017221673
213,0.051059680769419136,0.10516526546379551,0.06799132724449947,0.07935221105574924,0.07969667080645004,0.08614387361746806
214,0.050121914224918185,0.10338347757478274,0.06795998893961408,0.07924295988430474,0.07956495341755454,0.08565250169852706
215,0.04961455163239592,0.10334120746675839,0.06720249478298379,0.07821260580851419,0.07851778484465,0.08443617546506954
216,0.04939569713349745,0.10284360972484208,0.06741167749250748,0.07831930047375746,0.07858567712834763,0.08423591709803441
217,0.04944636923815554,0.10303276300700862,0.06749969899415431,0.07828853869203661,0.0785258188987461,0.08401395330311845
218,0.05030306792206535,0.10485825301169381,0.06763972625695414,0.07833300884205185,0.07861314695699206,0.08419199426788959
219,0.051485539910932354,0.10704755925533935,0.06807071555157312,0.07875081603194445,0.0791462147654261,0.08497906448242731
220,0.055062234597356985,0.11312246576637039,0.06918263719955908,0.08007528022013516,0.08081405505917799,0.08746917795129405
221,0.05437176714974401,0.11189369809474076,0.06944337340149082,0.08038335372668903,0.08134937848731444,0.08831293440630544
222,0.054796127493941804,0.1126359360188008,0.06984660486084893,0.08086749818823191,0.08204484725231526,0.08924531503961808
223,0.05443328020387356,0.11153403236433837,0.07045816938116933,0.08160578138040248,0.08291393036144762,0.09003816696171968
224,0.05470979178504726,0.11196898562875596,0.07074837501162706,0.08198357180913929,0.08340833841345924,0.09050571216828374
225,0.05226911991745853,0.10662130782700585,0.07119661255161758,0.08251441948128302,0.0838554336267987,0.09023158446309626
226,0.04977885505249441,0.10193233137720711,0.07072150949746348,0.08192350736647602,0.08300521219601076,0.08844439818636834
227,0.04928470477461033,0.10131281073071373,0.07017167445808814,0.08122787860804698,0.08206883440428098,0.08689037243335174
228,0.04997075768725656,0.10232205737819407,0.07032311361591509,0.08138345256938406,0.08207881406923517,0.08658702662121787
229,0.05190815053176395,0.10551087527427497,0.07079211396628882,0.0819802507121466,0.08269514967175906,0.0873636432465541
230,0.056575763170016447,0.11167428189448951,0.07307452771253314,0.08486233695099143,0.08598683142045666,0.09135460846538596
231,0.055798040582540065,0.1102529941817424,0.07271314975381915,0.08466083559061882,0.08606677367221927,0.09188758941643621
232,0.057066548694882646,0.11271560398944089,0.07246462060299541,0.0846176746526271,0.08636140455242297,0.09280250762400577
233,0.05609299881015328,0.11066900381297651,0.07238318061760829,0.08472642699403371,0.08671023685601514,0.09328072404726162
234,0.05562547006031371,0.11006914466918796,0.07186068493044884,0.08429142526399552,0.08644577098644096,0.09308197461231549
235,0.0552390534988359,0.10998383096428496,0.07104569445397801,0.08346315068784216,0.08574237044584421,0.0924479832597438
236,0.055450896386567694,0.11031241158518544,0.07101724316353358,0.08355031757410858,0.08597597963298031,0.09269964874206432
237,0.05465533737213091,0.10837202937476893,0.07119449043722004,0.08386239758286962,0.08637593557205925,0.09284660550490909
238,0.055854918633309325,0.11082226209841017,0.07094999586433248,0.08370572333733656,0.08636684251797894,0.09300076171949784
239,0.05643449422405855,0.11191430493490892,0.07090643121626428,0.08378896651722029,0.08662391566080224,0.09343684949207276
240,0.06088462267469369,0.1199890585229183,0.07123958247870743,0.08443468418985595,0.08772622017826603,0.09558566845484517
241,0.05880937563427363,0.11599635538355256,0.07146063620981563,0.08485647849005279,0.08839412442552919,0.09632226947032663
242,0.05989815826580591,0.11765743175775753,0.07185574020238633,0.08552270343587537,0.08934552502577342,0.09750549407519421
243,0.059935303722932765,0.11756168564587131,0.07203495614286703,0.0859271807517209,0.08998365941870995,0.09822508832514487
244,0.05871446800751606,0.11501508496990274,0.07220430695064067,0.08628019685759414,0.09046354680253982,0.09840867683486021
245,0.06258586990220277,0.12251066170297246,0.07194480545346027,0.08622536341360776,0.09073050272726679,0.09940760475857796
246,0.060702571156291685,0.11909445604996834,0.07204164045443306,0.08649455250185673,0.09116587479638455,0.09974057154679938
247,0.060046120978221595,0.11798066932769252,0.0720239575948764,0.08659534867873103,0.0913513243849759,0.09970642280014386
248,0.06204457361239091,0.12162719029358371,0.07221044963678802,0.08699477090188418,0.09194681929891069,0.1005398637713758
249,0.06054267548631642,0.11868534054680582,0.0724712692031727,0.08742261160051445,0.09244724296855578,0.10072853768935303
250,0.05865195377370569,0.11543902477704099,0.07214681166193448,0.08707488706147382,0.09201028522602761,0.09972465575121953
251,0.05942702052615101,0.11690936112909533,0.0721569514865189,0.08715207171494554,0.09207528309447882,0.09957165288457093
252,0.058405578889857146,0.11516689004325083,0.07201459560903328,0.08700390135475239,0.09183822928502133,0.0989351890446713
253,0.058354879905034296,0.1145975009341779,0.07240341096650688,0.0875095457351674,0.09230142355241361,0.09902418930456142
254,0.060426172415126156,0.11816078311726672,0.07267239038376994,0.08794357181850543,0.09282212505264498,0.09971867808137624
255,0.06367477093019436,0.12407449191806592,0.07267869888625988,0.08813096938402692,0.09329114519463966,0.1010032147701257
256,0.06324482751178528,0.1238625673977246,0.07244477407099736,0.08796100692250808,0.09330077577525658,0.10143515420817206
257,0.061502003137779704,0.12056104904966838,0.07279681057963172,0.08843029889903947,0.0938409164919855,0.10174975990486967
258,0.06138363433470795,0.12016549166059125,0.07311457545101557,0.08886401122030063,0.0943165945869196,0.10200607406020124
259,0.06076355581771664,0.11898788272606486,0.07324100226264452,0.08904992011229679,0.09448086633013808,0.10184527892735523
260,0.060042255633802055,0.11701539623916354,0.073750931273033,0.08969357122965832,0.09510472704497874,0.10197728123286381
261,0.05913577838664169,0.11549210529150866,0.07349393220706185,0.08938890612280431,0.09467621273966487,0.1010914472388651
262,0.05836281342273125,0.11441819819392973,0.07304788178659993,0.08882617863669301,0.09394612618349762,0.09995774228749238
263,0.05832320004771352,0.11414535341260715,0.07313435658775169,0.08891496053707132,0.09393020924679024,0.09961249257655214
264,0.059341882519214906,0.11584195709708892,0.07325459617087299,0.08908346801934525,0.09408040645055277,0.0997496879613447
265,0.053551437031285065,0.10591501033717457,0.0719025044653478,0.08727415198783056,0.09180570426979195,0.0964206568439897
266,0.05271440446775327,0.10453841823424984,0.07140621250075685,0.08649691668120335,0.09063816620584791,0.09449055611950835
267,0.05454777375112074,0.10800336652032792,0.07137516252744847,0.08634185703621905,0.09030802840523822,0.09408835635540913
268,0.055618873923364565,0.10997119285792681,0.07140530997795846,0.08629326237566531,0.09019152074441167,0.09415300441870361
269,0.05658697079684305,0.11176250832965824,0.0714629528935542,0.08630649029198612,0.09021603114706395,0.09452302897552822
270,0.061266970680262656,0.120431442304047,0.07170592676233434,0.08666631669657793,0.09089904272697658,0.09650374272669737
271,0.06196341570037511,0.12215560634152421,0.07168301360052293,0.08667790679758314,0.0912034742795454,0.09779861638804827
272,0.061283956913037174,0.12101741684825634,0.07199533763799343,0.0870485971987508,0.0917817518711943,0.09879842460042387
273,0.060090746014034024,0.11887285367382788,0.07227931643872088,0.08734598738977573,0.09216471697988649,0.09915045794487154
274,0.06113982128012896,0.12059000972253751,0.07279423546993607,0.08796531346553438,0.09292258635927642,0.10004691905223345
275,0.06497487956944048,0.12660699337587317,0.07397475771544681,0.08952944350206637,0.09487300512781233,0.10270591895558678
276,0.0645178623921508,0.1257507705430419,0.07434639284487493,0.09009230632583759,0.09567105476911314,0.10376898272465285
277,0.06532154157976727,0.12749642743711895,0.07440832383429641,0.09028644429244037,0.09607476442560592,0.10452549260746158
278,0.06366629310131794,0.12458442142691122,0.0746826552501787,0.0906623834650927,0.09652639252780948,0.10472584886479536
279,0.06338950497881274,0.12436278275433944,0.07470476754126182,0.09071169371562565,0.09659107575151066,0.10456881011997327
280,0.05726608746682571,0.1131262923045548,0.07449161981367036,0.0902788750496532,0.0958090757364084,0.10223138293284595
281,0.05683674681860457,0.11202022173164058,0.07467354551590127,0.09035998647000326,0.09559348467098316,0.100923029232447
282,0.05601037538024295,0.10999998455285943,0.0748846386309297,0.09049362459657323,0.09543354094328155,0.09978431455433634
283,0.05564673616344218,0.10933925049577044,0.07458944292544512,0.09002728595963372,0.09467348176818047,0.09838232858804169
284,0.05721187298860647,0.11231448898347375,0.0744316498899576,0.08977845864719569,0.09429154167117565,0.09796846674275189
285,0.057222121473854415,0.11177103584658411,0.07472016840241358,0.09007704185608273,0.09452859171288674,0.09808122031300404
286,0.05777585279567038,0.11272089484242252,0.07463178362952266,0.0899508462596707,0.09437570951316948,0.0980417070068002
287,0.058927762350745316,0.11502166168929183,0.07440548061673474,0.08968981768278772,0.09416267435931419,0.09822962944598096
288,0.05836407760134721,0.11362075207421725,0.07461415645947045,0.08993917043673666,0.09445486094138555,0.09856883761601154
289,0.058133466135049106,0.11320211535948427,0.07444552745973276,0.08973541898477533,0.09426178438326749,0.09843470690768291
290,0.05910687918155022,0.11546844982247546,0.07391244273203273,0.08910251000230718,0.09368935052529975,0.09827450512285352
291,0.05981439685258383,0.11635275288219715,0.07432760355421014,0.08963148738879628,0.09437436840404645,0.09922712408411272
292,0.06053788488175754,0.11774379904927444,0.07430437542445278,0.08965294586000883,0.09454875543831864,0.09977755949887501
293,0.06116024809530579,0.11861710239956248,0.07460942015929345,0.09008898135824928,0.09517589367943541,0.1007008259890595
294,0.05956557983309574,0.11524458898865225,0.07493136697208186,0.09050520313363924,0.09567389722859337,0.10095092220141738
295,0.060643566434682994,0.11633374950432504,0.07556377490502031,0.09135091455820732,0.09671493432112516,0.10196160360441209
296,0.061541862925146296,0.1183046533365642,0.07512517645954675,0.09093996843668456,0.09645191033913608,0.10199753887723151
297,0.06109119767600674,0.11772753599253331,0.07480289409207835,0.09063486976939727,0.09625346437600296,0.10190038156633596
298,0.05888370294008377,0.11410361033961794,0.07423720398239891,0.08994813368146959,0.095506230726014,0.10081448088808043
299,0.059322141954719354,0.11470093809362339,0.07433736568181626,0.09008557857014288,0.09567467695487819,0.10080971707992875
300,0.0568773779436732,0.11140036085164873,0.07296282744839705,0.08832707942740292,0.09368861901490916,0.09848149613598778
301,0.05735823369128895,0.11244058696794806,0.07285713665345844,0.08810823621325381,0.09339172945517898,0.09802809665846907
302,0.05669925580278207,0.11071673542219816,0.07325228920754356,0.08849339464148559,0.0937127679838417,0.09796275509696001
303,0.05767751689814138,0.11229641912125513,0.07344319109415715,0.08868115448003733,0.093903105475104,0.09812307093763584
304,0.05884821052780376,0.11439976978353893,0.0735174754571481,0.08876939986672511,0.09406355065022759,0.09851659486883696
305,0.05846908989889238,0.11235033576510503,0.07446354471207028,0.08990286639365636,0.0953719301770658,0.09962156403919015
306,0.05783125504895542,0.1114995742142586,0.07394682547078557,0.08927183846134451,0.09475533448458617,0.0989434405355466
307,0.05617282583433164,0.10854481632990451,0.07353430283426321,0.0887190780852728,0.09413108203857584,0.09795409740174454
308,0.05631523227559582,0.10858001326646437,0.07351453489705323,0.08865664420175401,0.09406526727512876,0.09766453309808765
309,0.055375778869486136,0.10685032651834248,0.07316579618756741,0.08817896113938056,0.09352118358200628,0.09682916055387553
310,0.059407368815454775,0.11419228035039253,0.07329429097300444,0.08839967224071343,0.09398681074068566,0.09798579614619074
311,0.05778543250149065,0.11135563530593637,0.07301337285905951,0.08805841065304615,0.0937348674218123,0.09783036635454795
312,0.057975225719861245,0.11184067247679978,0.07282691966518456,0.08783607571497543,0.09360978479487042,0.09786789615027763
313,0.05777367888382817,0.11101500480360726,0.07313251256169978,0.08820544955722359,0.09410951414543661,0.09831768985762346
314,0.05942158184774754,0.11439885353791221,0.07284111686707029,0.08790972501024819,0.09397346676364116,0.09862982135023901
315,0.05660259276329266,0.10891134303978689,0.0728129208471685,0.0878297586361963,0.09390767381508242,0.09815528892305375
316,0.05591873818786702,0.10784113877765153,0.07242081311315057,0.08730369410666322,0.09332792647381094,0.09728812544860943
317,0.05734954258920094,0.10979874078920689,0.0729680168608588,0.08796597299175407,0.09414169016594864,0.09805388252949965
318,0.0565251876355477,0.10824829522975238,0.07273005723105991,0.08766647173644393,0.09387791942195922,0.09763884829051617
319,0.05578243144589018,0.10660873447909923,0.07264770704335283,0.08754171623709045,0.09377933117568332,0.09726842901357358
320,0.05211791230515239,0.0994328105941431,0.07209209578631603,0.08675568925391064,0.09279547793073512,0.09539698648763484
321,0.051765600265755995,0.09855440379390701,0.0717126285409152,0.08619759250458164,0.09210000682189096,0.09413066466225628
322,0.05027796999917955,0.09575320411697791,0.07094908221374457,0.08515734647314455,0.09084737923594993,0.09231133845190226
323,0.05123490940504155,0.09760542353550486,0.07052630045241787,0.0845633220897497,0.09019457560991001,0.09156453898253547
324,0.051979162564372294,0.0995337281037433,0.06978678579086572,0.08361121332720162,0.08922232823785858,0.09085677180822926
325,0.05313902858516267,0.10053722990139251,0.07048423620303135,0.08440628898387115,0.09028481656349435,0.09207177537013156
326,0.05255284807873656,0.09939593091303218,0.07003992449033347,0.08383301115787672,0.08985086753907329,0.09179806108811867
327,0.05419109522913218,0.10213993684028463,0.07010886465783883,0.08392556146349239,0.09026115730989531,0.09263226783331174
328,0.054144841858186354,0.1020685178771688,0.06975010941468868,0.08350799264436759,0.09010625658920768,0.09282385282330385
329,0.05585739144776253,0.10549191644420539,0.06946070005588267,0.08322757118844759,0.09016887950153685,0.09354316435320892
330,0.057792589939736905,0.10849568666779026,0.06978942672299515,0.08371826598106352,0.0912079525092549,0.09527314748241122
331,0.05915780054467634,0.11104478113399689,0.06978717470483281,0.0838540096640264,0.09186710913979701,0.09668419731181344
332,0.058301468535519596,0.10943971215040363,0.06973140235675895,0.08388169536068091,0.09229931475444442,0.09739305705698498
333,0.05984180081730628,0.11224638406802526,0.06981929113699908,0.08413163745381258,0.09300202797205603,0.09857438161468851
334,0.06096428416961508,0.1145366076939672,0.06973875464011875,0.08420807089954674,0.0934872024777661,0.09959129299215125
335,0.06784991645627375,0.12684162197774582,0.07016444753390816,0.0851427237433603,0.09516525422552902,0.10297090616553267
336,0.0672641588185044,0.12601161142550785,0.07046964126258126,0.0858382222278708,0.09640896759808276,0.10503371251135374
337,0.06797790637235596,0.12749456583112673,0.07077985360339806,0.08653365664967216,0.09755846875592233,0.10680513557016497
338,0.06661227433444467,0.12488486204385423,0.07141670781505466,0.08753338711747904,0.09890826650008155,0.10807652059653317
339,0.06842399995578285,0.12802402615699376,0.0719099751200678,0.08842293847606442,0.10013539257602178,0.1095263529143049
340,0.0685309314199245,0.12732985303530772,0.07304537514387421,0.09006397621795292,0.10220432501282406,0.1114405901490878
341,0.06889955188239122,0.12776701521335668,0.07352443358368443,0.09091661554649405,0.10333391855773688,0.11242078870868988
342,0.06945901699092344,0.12865935476141602,0.07386709164590549,0.09161317385725909,0.10425445605717548,0.11322850430068016
343,0.07016565911020095,0.12972624747481296,0.07427982533976096,0.092405451732062,0.10526870065562971,0.11416185309550864
344,0.0697156094984358,0.12900132921801957,0.07445556004109039,0.0928664877991317,0.10583564787161232,0.11448118141481511
345,0.07204967740363777,0.1324883360276455,0.07516437676158538,0.09406116917923041,0.10732892108198844,0.11609696931786179
346,0.0714054571336123,0.1312644419125097,0.07548206370787885,0.09471991505076938,0.10814053619172531,0.11672385085839787
347,0.06948205949743047,0.1278530524418442,0.07565735367962317,0.09510615581059861,0.10854248883840795,0.11652090417628114
348,0.06946970993491203,0.12773415531222554,0.07579871191434745,0.09545050456090176,0.10888924705126474,0.11640293147415914
349,0.0697602267217684,0.12785401330137128,0.07618632278911885,0.09610214748282286,0.10961854053894415,0.11673989707948468
350,0.07274975643671577,0.13275686641783718,0.07643294382623683,0.09670032106013632,0.11039779008954254,0.1177934392579047
351,0.07269092842179803,0.1330163158571543,0.0761984814615641,0.0966708365447102,0.11039501717082939,0.11795057652946556
352,0.07375731202113878,0.13463056758807285,0.07656518912682952,0.09741074775685016,0.11129688803846344,0.1190446888137131
353,0.07370277105901712,0.1343659110156349,0.07687539074196109,0.09805233882448128,0.1120612420678323,0.11982270150534757
354,0.07293215517609891,0.1333212894689888,0.07672173186344494,0.09806559975369433,0.11203085666671214,0.11965792417488702
355,0.07451681458928855,0.13690730583313068,0.07589487463682348,0.09726956644406154,0.11108443326094353,0.11911563743350645
356,0.07397190728655051,0.13576829254134914,0.07649218506863714,0.09818947164217823,0.11207507130851296,0.12001084773061288
357,0.07394822437816612,0.13575001363559508,0.07680295174725471,0.09873197688858054,0.11260130681338093,0.12041031920338446
358,0.07408225437166571,0.13613453579934445,0.07697561751375293,0.09909192793667049,0.11289364363760807,0.12059915356086676
359,0.0749570106071129,0.1376348357351534,0.07730944693935715,0.09967728628296102,0.11345545367068155,0.12118245860380761
360,0.0789423147157936,0.1445265890438097,0.07746077210327162,0.10017933060810819,0.11403151819409496,0.12258974642120546
361,0.0767551464554983,0.14084837850082677,0.07803377477771611,0.10105734503012148,0.11491758464440427,0.12336256012365554
362,0.07704214688442068,0.14142995690492163,0.07838256498841223,0.10165478965602359,0.11545765252914547,0.12385710104212327
363,0.07750988515008161,0.1422095993228854,0.07883721807463373,0.10239059659116823,0.1161478320029583,0.12450408343716635
364,0.076307938942477,0.14043692519041076,0.07902414959786286,0.1027091130179838,0.11629235909027102,0.12431848253212058
365,0.0721605954795701,0.13431925760318938,0.07838757932547397,0.10176379046524592,0.11483674210193101,0.12192590299802702
366,0.07426453165122748,0.1375494598955577,0.07913408462095833,0.10269138295330049,0.11562414000530435,0.12237418969652031
367,0.07588060226089433,0.1401527811293981,0.07966492357307697,0.10340435467176479,0.11623425686585459,0.12298317129318859
368,0.07609196763488923,0.1405523006194601,0.08003641030462982,0.10390796064492402,0.11660733730332168,0.1233235271687913
369,0.07719677385083917,0.1422725380014371,0.08058957299004377,0.10468485171881309,0.11732387873843875,0.12414522182322507
370,0.07626524046786681,0.14164054731017217,0.07998401139402123,0.10388505117612157,0.11622526432699193,0.12312863942485336
371,0.07605112888531967,0.14158204093045165,0.08021256263845,0.10410663315465712,0.11626979494968637,0.12312136368516508
372,0.07529559968950938,0.14049448376436321,0.08056714046878777,0.104439792126157,0.11640615687952294,0.1230059412151549
373,0.07524016433274605,0.1404811182112161,0.08099860401184045,0.10486732421972905,0.1166474561877045,0.12301301970655448
374,0.07466944731206182,0.13989456762609148,0.08110163303295276,0.10483737429932405,0.11636214163677477,0.12247880261997107
375,0.07692512892191333,0.1426250041832523,0.08264877534984005,0.1067760881460948,0.11837146381242553,0.12443904620687307
376,0.07913591830491229,0.14574223167869527,0.08366314649830975,0.1081578194251614,0.11982333092107067,0.12615693841236153
377,0.07956349449590727,0.14632786427014724,0.0841703032397379,0.10891409009331243,0.1205673177414146,0.127086485845744
378,0.07842946395759942,0.14421688426094564,0.08475259511131955,0.10972157136739341,0.12130371140850865,0.12757839601203536
379,0.07940770923994117,0.14578340660286315,0.08504591448001686,0.11021370305493106,0.12171929450912317,0.12801961923816846
380,0.08144528376594073,0.14998868339257065,0.08415260093495591,0.10919949632231246,0.1205931872465209,0.12761526817112118
381,0.08182864571847775,0.15041437406373265,0.08493920765524277,0.11029140874490251,0.12179083358329135,0.1290871498066164
382,0.08190236754807706,0.1505465297374459,0.08544253970362636,0.11100607379863237,0.12253497272254787,0.1299511982109669
383,0.0807741642947779,0.14860177720845927,0.08603329098740009,0.11178213458697767,0.12326882341876821,0.13039219472521152
384,0.08206819483681099,0.15064568343566365,0.08650587107101793,0.11247082494588873,0.12393833375704977,0.13107243110078304
385,0.07618697788461942,0.1411122709297334,0.0865646898624659,0.11236943018973194,0.12349411171312441,0.1293314429972166
386,0.07751209911988077,0.142851376575772,0.08725069756197884,0.11318773302430757,0.12414193911116239,0.12929920064637584
387,0.07775634682500449,0.14313556395281826,0.08749777482431242,0.11347381896244552,0.12422984541550913,0.12892645626981458
388,0.07758257174792643,0.1428597059105359,0.08756990335227238,0.11353607535448917,0.12408441535665954,0.12842245887891018
389,0.078087378461357,0.14387650212831438,0.08745569803971343,0.11337656405826457,0.12373980897137499,0.12799307764317275
390,0.07737563953025273,0.14351468237080342,0.08658178254054177,0.11215900012666974,0.12225573781563803,0.12656098496390566
391,0.07635515552799343,0.1419610206624134,0.08667371082050412,0.11211078207774677,0.1220323633123086,0.1260846675806534
392,0.07615452397861933,0.14140233065661004,0.08715198165846583,0.11256758930932437,0.12236135921818841,0.1261068280737035
393,0.07580428754630497,0.14061729629515574,0.08753415101336892,0.11291663399133106,0.12256512752665766,0.12597728139516795
394,0.07659769444887804,0.14181568739793743,0.08778880095111852,0.11315888362406801,0.12270033731765162,0.12604740886828292
395,0.07657405101937215,0.14100005818619088,0.08868292408432454,0.11424283699461207,0.12376466691960669,0.126826028623659
396,0.07518241936756154,0.13891225065940999,0.08835432926705322,0.11373803717829933,0.12304831841503872,0.12579805393649524
397,0.07452019521465153,0.13811166189663182,0.087937435538462,0.1130977757642797,0.12218894023406762,0.12471112834853193
398,0.07450057973638902,0.13768109812897308,0.0883580757938705,0.11353963616854057,0.12253034300229504,0.12474887519869776
399,0.07278901273297111,0.1353107301304089,0.08764165757112924,0.11247250997224878,0.12118785460450926,0.1230920547804849
400,0.06988089379712098,0.13080185625670765,0.08689267454896388,0.1112436747021271,0.11959962274636965,0.12085361651740922
401,0.068127393820068,0.12839483660561365,0.08603835221507072,0.10981894495946182,0.11778539999799437,0.11847823032165933
402,0.06898659138449698,0.13009560029077885,0.08574956856577598,0.10914644710492216,0.11689170262993082,0.1174794085606386
403,0.06748843153398659,0.12772390679426626,0.0854572468201325,0.10841981188325006,0.11591225668359911,0.11618037123762232
404,0.06934312618694927,0.13070500719950967,0.08573870764215552,0.10851287574997454,0.1159437071819624,0.11637868679318569
405,0.06754242676514782,0.1278861426410799,0.08594875114787626,0.10877386312380005,0.1158454355563181,0.1152507522324992
406,0.06666813905004815,0.12574853975289527,0.08652226257516982,0.10949723178235221,0.11623298694461548,0.11456384860697993
407,0.06721275704387603,0.1267238226134698,0.08634588992149672,0.10931987247626568,0.11573256269487486,0.11358526719453826
408,0.06601428493128308,0.12491052512020112,0.08584649537822325,0.10868613531916732,0.11473448159039051,0.11212327922054155
409,0.0675991803656753,0.1273594837300809,0.08612799664540594,0.10909631356933397,0.11497059703155177,0.11226556032590346
410,0.06590605248929515,0.12345759325439758,0.08685892017307001,0.11003171596798311,0.11571570756921651,0.11230621872687241
411,0.06535023166459597,0.1230693134453479,0.08588553521806308,0.10882462467150739,0.1142014763411413,0.11066581688408478
412,0.06468625778702913,0.12192544841474325,0.08558202929906211,0.10843123083233891,0.11356132457457085,0.10977039282783407
413,0.06645315524454048,0.1251257466177979,0.08534382370189303,0.10817649370234511,0.11320198458409902,0.10971094403486847
414,0.06616892241045891,0.12479813542446978,0.08503059351389852,0.10779736600415796,0.11271972504469624,0.10943050656357722
415,0.07449166618622022,0.13806702391916648,0.08629386041180798,0.10971524310307579,0.11508610282589854,0.11333794532871694
416,0.07395148037224464,0.13709585178118877,0.08651007926592791,0.11025198963743438,0.11590895197594464,0.11505391904244605
417,0.07363913827385105,0.1370584547461832,0.08609354640709532,0.10994760702603029,0.11577901455598677,0.11565267994665318
418,0.07309008140602563,0.13584008969349118,0.08657626599332346,0.110737411438245,0.11673800024962644,0.11675901524589033
419,0.07474333093374086,0.13834851518455712,0.08703650790667228,0.11156769802036548,0.1177808699519855,0.1181573364011047
420,0.07231276653928143,0.13401436586117946,0.08724596275206187,0.11196984462713783,0.11822975373892336,0.11823213823687978
421,0.07334840176111135,0.135880523827264,0.08714025540960646,0.11202058137616538,0.11833819665513201,0.11838261826657986
422,0.0735258740615502,0.1365047050304785,0.08683886647442196,0.11179942806310761,0.1181528720456605,0.11830617747833272
423,0.07273296242734512,0.1354638739974176,0.08659477534761922,0.11158552350148765,0.11792632088262445,0.11799685744578958
424,0.0734179692168449,0.13658543991319635,0.08678039175280533,0.11193080954781431,0.11831644575561645,0.1183868448330041
425,0.08048548817708029,0.1475324023440447,0.08791642384639653,0.11377243616958255,0.12060094858047188,0.12185215460990961
426,0.0795554021432443,0.14634223905435836,0.08785571303779222,0.11398356753760347,0.1210378076803752,0.12290753243642877
427,0.07990576000313498,0.14672359313262578,0.08841768444730902,0.114981920544596,0.12226791293337408,0.12443921214695997
428,0.07973562292075409,0.14649889722546422,0.08864871452909828,0.1155286063728983,0.12295436237904844,0.1252389409919194
429,0.07878982958393899,0.14493121471606146,0.0889212759789656,0.11607236004659438,0.12355391994411297,0.1256076750994366
430,0.08937243800676009,0.16128127870302825,0.0898696358007317,0.11793629009645451,0.1260084229570801,0.12992121861971806
431,0.09282557365489219,0.16659747223746604,0.09060511680345928,0.1195796476536164,0.12824692737795917,0.13384338503140158
432,0.09504609384627938,0.1700663310661326,0.09127447369729846,0.12115028514617382,0.13036433303611122,0.13736303677427691
433,0.09556646228911503,0.17040503361305842,0.09258382040265667,0.12352019899680972,0.13321768192871353,0.14086687937281728
434,0.09700185906759418,0.1724898735341229,0.0933592367587287,0.12523247164322593,0.13528623426735037,0.14347359053674613
435,0.09707160488203054,0.1721293315609661,0.09444849655840132,0.12731867751402826,0.1376576530428218,0.14587406243516476
436,0.09707940171808233,0.17188203638615374,0.09526092564810001,0.12902660984746733,0.13951801878190495,0.14750286183597905
437,0.09600658767783266,0.1704165355713196,0.09542013039723923,0.12978019200437657,0.14024226269698958,0.1477413990942778
438,0.0968137864253843,0.1718179081825252,0.09558752023706513,0.1305357394426282,0.1409649056330241,0.14819189095006996
439,0.09615667007829842,0.17075537226101942,0.09606074442694468,0.13161467751576922,0.14197906511490588,0.14866275095228698
440,0.09444814465024709,0.16749779109069274,0.09709660086973343,0.1333633800758417,0.14362232728626434,0.14924616814561048
441,0.09208634548288352,0.16386423085254903,0.09718006129413859,0.1337425169797311,0.14367886750340908,0.14805996172762897
442,0.09196795480995168,0.16421071412183078,0.09655167857167268,0.13313868990749733,0.14270528142050287,0.14636486418656403
443,0.0924462768746373,0.16480684425981615,0.09689954391659905,0.1338433348981331,0.1431864608905229,0.14624935190892024
444,0.0909311999439319,0.16267331018670847,0.09672202401512525,0.1337382524408829,0.14276098579279384,0.14512571195737878
445,0.09115435414144835,0.16291948563821942,0.09687396477216048,0.13407584074558926,0.14285608703428743,0.14472862550846083
446,0.09008904361734044,0.16110972296714657,0.09715820839115752,0.13454498109473884,0.14306395431464491,0.14426949200801287
447,0.08893135543928954,0.15943353160187318,0.09699698086662611,0.13436224166711996,0.1425569440829627,0.14313371621576088
448,0.08750771804236224,0.15731121210564397,0.09683332671793832,0.13411367376445715,0.14196441047039177,0.1418456476058172
449,0.08719446575158885,0.15719641425708314,0.09633121261490296,0.13337918579881314,0.14089905117265644,0.14040916454929547


==> default_500bps_1cds_performance.csv <==
x;y;meta;anchor
1.42802340354207E-05;-0.00208967661124503;Delta hedge;west
1.05199745691256E-05;-0.00329186609579401;Jump hedge;east
2.92685388159663E-05;-0.0012892337774175;10;south
0.00002480394220627;-0.00126908003162614;30;south
1.34419589853729E-05;-0.0012260607204108;100;south
8.13900383868493E-06;-0.00135500659924866;300;south
7.08220705038305E-06;-0.00143429637678869;500;east
6.44030919043819E-06;-0.0015869009314564;1,000;east
6.95304326640764E-06;-0.00177825082802615;2,000;east
1.02296472091894E-05;-0.00186307179328113;5,000;west
8.70072898123795E-06;-0.00196514872242802;10,000;east
6.54874092463761E-06;-0.00236184987240811;30,000;east


==> default_500bps_2cds_ep1-cr-actions.csv <==
x,cs01_cds1_baseline,cs01_cds2_baseline,cs01_total_baseline,notional_cds1_baseline,notional_cds2_baseline,notional_total_baseline,cs01_cds1_5e2,cs01_cds2_5e2,cs01_total_5e2,notional_cds1_5e2,notional_cds2_5e2,notional_total_5e2,cs01_cds1_1e3,cs01_cds2_1e3,cs01_total_1e3,notional_cds1_1e3,notional_cds2_1e3,notional_total_1e3,cs01_cds1_2e3,cs01_cds2_2e3,cs01_total_2e3,notional_cds1_2e3,notional_cds2_2e3,notional_total_2e3,cs01_cds1_5e3,cs01_cds2_5e3,cs01_total_5e3,notional_cds1_5e3,notional_cds2_5e3,notional_total_5e3,cs01_cds1_1e4,cs01_cds2_1e4,cs01_total_1e4,notional_cds1_1e4,notional_cds2_1e4,notional_total_1e4,cs01_cds1_3e4,cs01_cds2_3e4,cs01_total_3e4,notional_cds1_3e4,notional_cds2_3e4,notional_total_3e4,cs01_cds1_1e5,cs01_cds2_1e5,cs01_total_1e5,notional_cds1_1e5,notional_cds2_1e5,notional_total_1e5,cs01_cds1_1e6,cs01_cds2_1e6,cs01_total_1e6,notional_cds1_1e6,notional_cds2_1e6,notional_total_1e6
0,0.037477712780714934,0.011251042259500799,0.04872875504021573,-0.07284606610882059,-0.01153296328348633,-0.08437902939230692,0.03410558571807604,0.011776413341359704,0.04588199905943574,-0.0662916055319537,-0.012071498759359041,-0.07836310429131274,0.031663806422699226,0.01253147242164887,0.044195278844348096,-0.06154547769285842,-0.012845477600517912,-0.07439095529337633,0.03238849948412964,0.012847532085932256,0.045236031570061896,-0.06295407589015098,-0.013169456874570789,-0.07612353276472177,0.03398736651439574,0.0131661136374841,0.04715348015187984,-0.06606182086027389,-0.01349602122764136,-0.07955784208791525,0.03439168877191118,0.01590223478689909,0.050293923558810266,-0.06684770889118365,-0.016300702254301514,-0.08314841114548516,0.025322953622655908,0.029456555474950408,0.054779509097606316,-0.04922065453833708,-0.03019465796279522,-0.07941531250113229,0.03644838103397563,0.011200895126893318,0.04764927616086895,-0.07084533653096163,-0.011481559597872597,-0.08232689612883423,0.03471590696012486,0.017008788331593805,0.051724695291718664,-0.0674778972836954,-0.01743498307094312,-0.08491288035463851
1,0.03740726297772072,0.011117294754744836,0.048524557732465556,-0.07275009386299007,-0.011411991401250196,-0.08416208526424027,0.03397824358463064,0.012224386589926473,0.04620263017455711,-0.06608129580487253,-0.01254842996676497,-0.0786297257716375,0.03053256541711971,0.013758889164178001,0.04429145458129771,-0.059380099562384166,-0.014123609052043856,-0.07350370861442802,0.03160879741201106,0.014352697078164,0.04596149449017506,-0.06147316845901343,-0.014733157594013595,-0.07620632605302703,0.03298699944849848,0.014837080935866997,0.047824080384365475,-0.06415351231566875,-0.01523038147275008,-0.07938389378841883,0.03234353378243368,0.019196713481024003,0.051540247263457684,-0.06290209256780573,-0.01970557892100593,-0.08260767148881165,0.02649632708261984,0.030876460771278202,0.057372787853898044,-0.05153037482141206,-0.03169493231907687,-0.08322530714048892,0.03608993211342404,0.011565201265334224,0.04765513337875826,-0.07018813299236246,-0.011871770993333827,-0.08205990398569628,0.03312645115521898,0.01905295752532221,0.05217940868054119,-0.06442471966808352,-0.019558012290225798,-0.08398273195830933
2,0.037725392452362616,0.011349338189812264,0.04907473064217488,-0.07331995741425412,-0.01163072361585658,-0.0849506810301107,0.034080958937198896,0.01267902893470585,0.046759987871904746,-0.06623693739084945,-0.012993381533857661,-0.07923031892470711,0.030407984014241413,0.014956474258442265,0.04536445827268368,-0.05909844664420114,-0.015327291817223834,-0.07442573846142497,0.031544548092001745,0.015690563431014826,0.04723511152301657,-0.06130737872847797,-0.01607958134572237,-0.07738696007420034,0.032699761874804806,0.0163153887168625,0.049015150591667306,-0.06355255683938654,-0.016719897995588023,-0.08027245483497457,0.03176602498502337,0.02086960154720502,0.05263562653222839,-0.061737822928232614,-0.02138702393999324,-0.08312484686822585,0.026435138130807556,0.031773673690764836,0.05820881182157239,-0.051377151462061225,-0.03256144197812581,-0.08393859344018703,0.03613751891003625,0.012168455423746005,0.04830597433378225,-0.07023389752370157,-0.012470149316063498,-0.08270404683976507,0.03258495178891235,0.019942723042278288,0.05252767483119064,-0.06332942143744232,-0.02043716523140721,-0.08376658666884952
3,0.03743733872106146,0.011524013138480189,0.048961351859541646,-0.07266374730708439,-0.011770490880277889,-0.08443423818736227,0.03375169791512661,0.013122634035982017,0.04687433195110863,-0.06551012791702707,-0.013403303379617723,-0.07891343129664478,0.03010014034480496,0.016069972890835893,0.04617011323564085,-0.058422662150721116,-0.016413680467466257,-0.07483634261818738,0.031163966082561223,0.016774776878024533,0.047938742960585756,-0.0604874874622384,-0.01713355893375213,-0.07762104639599053,0.03221016381916561,0.017467300408136932,0.04967746422730254,-0.0625180978251245,-0.017840894286255977,-0.08035899211138048,0.031330396771113156,0.021486257761552274,0.05281665453266543,-0.060810519972299755,-0.02194580984892946,-0.08275632982122921,0.026180931399643836,0.03210972678886609,0.058290658188509925,-0.0508157002735234,-0.03279649561267399,-0.0836121958861974,0.03585583370601786,0.012525118185590323,0.04838095189160818,-0.06959413593234838,-0.012793007748803781,-0.08238714368115216,0.03212543049142669,0.020361137207753788,0.052486567699180475,-0.06235363525044247,-0.020796625006933973,-0.08315026025737644
4,0.03690495014102844,0.011147979634373879,0.04805292977540232,-0.07170823522620752,-0.011417503721059713,-0.08312573894726723,0.03304337296934248,0.013378612937206824,0.04642198590654931,-0.0642049901841945,-0.013702066921810956,-0.07790705710600546,0.02950328726807583,0.016950792785675017,0.046454080053750846,-0.05732641976973007,-0.017360611164789458,-0.07468703093451953,0.030500665656862214,0.01750215935424604,0.04800282501110825,-0.05926437778997729,-0.017925308092375934,-0.07718968588235323,0.03151383018161408,0.018174340373493303,0.04968817055510738,-0.06123300909244816,-0.018613740394926727,-0.07984674948737489,0.030682078679806518,0.021626455169743597,0.052308533849550115,-0.05961687271742403,-0.02214931677956431,-0.08176618949698834,0.025869136963479145,0.031644550824931894,0.05751368778841104,-0.05026507694461954,-0.03240961937900198,-0.08267469632362152,0.03533627709363496,0.012267999020838694,0.047604276114473654,-0.06866022200723157,-0.01256460175424869,-0.08122482376148026,0.03163064778765079,0.02012957002317517,0.05176021781082596,-0.06145999176930403,-0.020616241523645627,-0.08207623329294966
5,0.035930085909083774,0.0101690481826409,0.046099134091724676,-0.07029253447897646,-0.010543106438137695,-0.08083564091711415,0.03192822604801018,0.013349318114433018,0.0452775441624432,-0.06246341675918194,-0.013840359415081056,-0.076303776174263,0.028540450075151907,0.01751436884960511,0.04605481892475702,-0.05583567420432811,-0.01815861737123118,-0.07399429157555928,0.02950213028215981,0.017839793074884702,0.04734192335704451,-0.05771707630506069,-0.018496012000802125,-0.07621308830586282,0.030585056314379022,0.018336178830058114,0.048921235144437136,-0.05983568007490877,-0.019010656808966415,-0.07884633688387518,0.029644507661834185,0.02141472178555756,0.051059229447391746,-0.0579956191088578,-0.02220244088464974,-0.08019805999350754,0.02557054576097184,0.03008634522353343,0.05565689098450527,-0.05002544313691548,-0.031193041308207353,-0.08121848444512283,0.034543809937309655,0.01125596613695401,0.045799776074263665,-0.06758046605281462,-0.011670005581108414,-0.07925047163392303,0.030951695677986613,0.019282396844175986,0.0502340925221626,-0.060552962248209136,-0.0199916805053196,-0.08054464275352874
6,0.036048908851471835,0.010110197808830762,0.046159106660302596,-0.07055741350604657,-0.010494215857997341,-0.0810516293640439,0.03204667240973655,0.013472347840509324,0.04551902025024587,-0.06272395999620599,-0.013984071234376757,-0.07670803123058274,0.02837031243544494,0.018202758557092358,0.0465730709925373,-0.05552833440953636,-0.01889415826684277,-0.07442249267637913,0.029417245710130602,0.01832371764387497,0.04774096335400557,-0.0575774645033095,-0.019019711771401725,-0.07659717627471123,0.0304617153031419,0.018668099640631597,0.0491298149437735,-0.05962177250919749,-0.019377174511489313,-0.0789989470206868,0.029797710565506064,0.021138650389877472,0.050936360955383536,-0.05832213658855484,-0.021941564777728986,-0.08026370136628383,0.02578936745924787,0.029693375427111535,0.055482742886359404,-0.05047673069325759,-0.030821225971710216,-0.08129795666496781,0.03461819973990499,0.011151364530701147,0.04576956427060613,-0.06775713084540873,-0.011574929463217584,-0.07933206030862631,0.030924497362661674,0.01903396403913582,0.049958461401797494,-0.06052756151022528,-0.01975693562450197,-0.08028449713472725
7,0.03493243936332035,0.009908150985079143,0.04484059034839949,-0.06835465956127636,-0.010277865594970414,-0.07863252515624677,0.031098794192194634,0.013560189016847135,0.04465898320904177,-0.06085310755611684,-0.014066176460918718,-0.07491928401703556,0.027578949428290783,0.018808913800256455,0.04638786322854724,-0.05396558996701252,-0.019510753148345963,-0.07347634311535849,0.02856115115715957,0.018633762503886042,0.04719491366104561,-0.055887530318759586,-0.01932906622355133,-0.07521659654231092,0.029716862792359716,0.018701720577005976,0.04841858336936569,-0.058148989203822776,-0.019399560096996706,-0.07754854930081947,0.029162798586690186,0.020597487741152082,0.04976028632784227,-0.057064814412600015,-0.021366066273759036,-0.07843088068635905,0.025070419629623975,0.0291650107180097,0.05423543034763367,-0.049056980562333125,-0.03025327941479496,-0.07931025997712808,0.03390863810559119,0.01074162786741939,0.04465026597301058,-0.06635131860639404,-0.011142442990501454,-0.0774937615968955,0.030257448092939426,0.018788083547715884,0.04904553164065531,-0.05920678891258735,-0.019489145631843268,-0.07869593454443062
8,0.035037936475225316,0.01011428336696744,0.04515221984219275,-0.06849366510653727,-0.010465752412748497,-0.07895941751928577,0.031176133064898887,0.013668595663313299,0.044844728728212185,-0.0609444457145445,-0.014143576252708453,-0.07508802196725295,0.027421593081176282,0.019407279343291062,0.046828872424467344,-0.05360490948198027,-0.020081677884889175,-0.07368658736686945,0.02849262057016194,0.01895226582395848,0.04744488639412042,-0.055698600079380316,-0.019610852749285333,-0.07530945282866565,0.02960416517408565,0.01889466813418683,0.04849883330827248,-0.05787149527559034,-0.019551253552898853,-0.0774227488284892,0.02930271643479937,0.020387870294053506,0.049690586728852876,-0.057282210315556754,-0.02109634414808469,-0.07837855446364145,0.025133327207602196,0.029205419108168817,0.054338746315771014,-0.049131708940329546,-0.030220300777304965,-0.07935200971763451,0.033919738635639685,0.010864291762465839,0.04478403039810552,-0.06630776387911805,-0.011241823429347122,-0.07754958730846517,0.030196626882197708,0.018645963616799266,0.048842590498996974,-0.05902966490274768,-0.019293906610117796,-0.07832357151286548
9,0.03537602210058091,0.010441225878483527,0.04581724797906444,-0.06906229413139237,-0.010767825567411881,-0.07983011969880424,0.03146306024797724,0.013811982689831526,0.04527504293780876,-0.06142327463900587,-0.01424401905246579,-0.07566729369147165,0.027549245679901385,0.020000159563202613,0.047549405243104,-0.05378259044597603,-0.020625760998118425,-0.07440835144409445,0.02871350770356962,0.019273364098056578,0.047986871801626196,-0.0560555030446841,-0.019876231500053864,-0.07593173454473796,0.02975387195657958,0.019194860786799717,0.0489487327433793,-0.0580865381294338,-0.019795272619179533,-0.07788181074861333,0.02966258375586822,0.02040149290579049,0.05006407666165871,-0.05790832214601067,-0.021039647976301517,-0.07894797012231218,0.02524232440427676,0.029674555344108178,0.05491687974838494,-0.04927893892681502,-0.03060277015884989,-0.07988170908566491,0.034153875278031154,0.011221245729056029,0.04537512100708718,-0.0666763768258598,-0.011572244300215242,-0.07824862112607504,0.030406266675504,0.018760617320803696,0.0491668839963077,-0.05936016566844943,-0.01934744609477983,-0.07870761176322925
10,0.034527178595523886,0.00958471709771737,0.044111895693241254,-0.06827620463082262,-0.010058948003468227,-0.07833515263429085,0.0305547057148835,0.013554430788839777,0.04410913650372328,-0.060420788048242136,-0.014225074473405033,-0.07464586252164716,0.02688450240835699,0.02006724958181716,0.04695175199017415,-0.05316309824599423,-0.02106013334125332,-0.07422323158724756,0.02803516980849291,0.019102295457163132,0.04713746526565604,-0.05543850000395547,-0.02004743539026855,-0.07548593539422402,0.029180451946399594,0.0189052270034627,0.04808567894986229,-0.057703252607224365,-0.01984061641912034,-0.0775438690263447,0.028743508122565098,0.02038216600987708,0.049125674132442176,-0.056839212533814895,-0.021390631147604543,-0.07822984368141944,0.025114884976678353,0.02824893108858617,0.053363816065264524,-0.049663745944464883,-0.029646626611579144,-0.07931037255604403,0.033525802555691375,0.010326284290971544,0.04385208684666292,-0.06629602095555207,-0.010837206324707367,-0.07713322728025943,0.029979680325438768,0.018129457627136136,0.048109137952574904,-0.05928369684199058,-0.019026463665356718,-0.07831016050734729
11,0.03440654013420913,0.009645523480865174,0.0440520636150743,-0.06800632623195374,-0.01011097456131077,-0.07811730079326451,0.030655797109209765,0.013605065689401452,0.04426086279861122,-0.06059278645796406,-0.01426158708372781,-0.07485437354169187,0.026760635821203776,0.020469097388422508,0.047229733209626285,-0.05289379643324964,-0.021456847147581545,-0.07435064358083118,0.027967362348515712,0.019283203376488034,0.047250565725003746,-0.0552789545331056,-0.02021372704001381,-0.0754926815731194,0.029130616517326263,0.018903988272767958,0.04803460479009422,-0.0575781872425333,-0.019816212662014016,-0.07739439990454731,0.028775582137757327,0.0201669428737892,0.04894252501154653,-0.05687644322100879,-0.021140111968085767,-0.07801655518909456,0.02519440380134852,0.027958216578265638,0.05315262037961416,-0.04979805692321079,-0.029307358710312835,-0.07910541563352363,0.03350102821278611,0.010329323120430889,0.043830351333217,-0.06621653455586511,-0.010827771402290756,-0.07704430595815587,0.02986114903288878,0.018192077228265102,0.04805322626115388,-0.05902212297052586,-0.019069947881759818,-0.07809207085228567
12,0.033436108189346114,0.009253575163374049,0.042689683352720165,-0.06616679987869994,-0.009729327222936466,-0.07589612710163642,0.029758672196933678,0.01352299510297128,0.04328166729990496,-0.05888951240257515,-0.014218249926983022,-0.07310776232955818,0.02604255532640465,0.0207023779718023,0.04674493329820695,-0.051535679237969534,-0.021766744855307822,-0.07330242409327736,0.027186845924761338,0.01926948235843695,0.04645632828319829,-0.05380011882513028,-0.020260180089516425,-0.0740602989146467,0.028515983792652744,0.018598225356624032,0.047114209149276776,-0.056430353146001234,-0.019554411896572515,-0.07598476504257375,0.028112086304034334,0.019715171927912584,0.04782725823194692,-0.05563107937437733,-0.02072878380048439,-0.07635986317486172,0.02460612525931183,0.02721621195396573,0.05182233721327756,-0.0486931241101164,-0.028615473175924104,-0.0773085972860405,0.03281625750091555,0.009809862211941744,0.04262611971285729,-0.06494017576850736,-0.010314214537281596,-0.07525439030578895,0.0292332169355341,0.017884658100011497,0.0471178750355456,-0.057849687643983363,-0.01880415816084503,-0.0766538458048284
13,0.03449715684323121,0.009702170038153582,0.04419932688138479,-0.06817133304166113,-0.010165032455515621,-0.07833636549717675,0.030728789809948337,0.01360235710491936,0.0443311469148677,-0.060724498938300835,-0.014251286145190322,-0.07497578508349116,0.026572544902919604,0.021094478360877966,0.04766702326379757,-0.052511162487202605,-0.022100834795439624,-0.07461199728264223,0.027896079603383916,0.01949224608664102,0.047388325690024935,-0.05512665701237683,-0.020422164662382187,-0.07554882167475901,0.029107202567783985,0.01878825014465524,0.047895452712439224,-0.05752000981347068,-0.019684583114058938,-0.07720459292752961,0.02897769688281432,0.019750903406325543,0.04872860028913986,-0.057264087992986275,-0.02069316177324608,-0.07795724976623236,0.025304202152138466,0.027747235656340685,0.05305143780847915,-0.05000473517589092,-0.02907097586296483,-0.07907571103885574,0.033487200707604026,0.010385786759456561,0.04387298746706059,-0.06617551476619594,-0.010881262549592638,-0.07705677731578858,0.02974853047051096,0.018016916776671832,0.04776544724718279,-0.05878736579426621,-0.018876451666275565,-0.07766381746054177
14,0.03416780606155634,0.009464396541872528,0.043632202603428864,-0.06758386709682342,-0.009939486663160085,-0.0775233537599835,0.030368428746756604,0.013567184286324085,0.04393561303308069,-0.0600687046941949,-0.014248224561803191,-0.07431692925599809,0.0263897569028608,0.02131029522777722,0.04770005213063802,-0.052198897992667415,-0.022380021194947575,-0.07457891918761499,0.027683344350381667,0.019523469279247863,0.04720681362962953,-0.054757611946202045,-0.020503500847747276,-0.07526111279394931,0.028988769643169293,0.018692822867257042,0.047681592510426335,-0.057339741139210344,-0.019631157968065794,-0.07697089910727614,0.028780023947411193,0.019666797408620845,0.04844682135603204,-0.05692684247859009,-0.020654023707187462,-0.07758086618577756,0.025029641214349585,0.02763772303456602,0.052667364248915605,-0.04950859128222072,-0.029025070778345787,-0.0785336620605665,0.0332824496654085,0.010220843396677115,0.04350329306208561,-0.06583263352616985,-0.010733905344948752,-0.0765665388711186,0.02965524231132738,0.01798142482904741,0.04763666714037479,-0.05865802303730216,-0.01888404944596409,-0.07754207248326625
15,0.03670188279756406,0.009145898694364302,0.04584778149192836,-0.07317366779043966,-0.009750917398887622,-0.08292458518932727,0.03226205230590737,0.01339650332615161,0.04565855563205898,-0.0643218417619419,-0.014282707663022844,-0.07860454942496475,0.027775115653440402,0.021317431407018472,0.049092547060458874,-0.055376098737931256,-0.02272762029765056,-0.07810371903558182,0.02930787970331372,0.019569615871779633,0.048877495575093355,-0.05843201736764262,-0.020864183419314238,-0.07929620078695686,0.030494781375716762,0.018951162671980826,0.04944594404769759,-0.06079837958277404,-0.02020481835658597,-0.08100319793936,0.030327054095039774,0.020295992121363265,0.05062304621640304,-0.06046397656635804,-0.021638610848142878,-0.08210258741450091,0.026940654992564927,0.027865448444635288,0.054806103437200215,-0.05371240896158155,-0.02970880119566928,-0.08342121015725082,0.03489409699056689,0.010538882950127282,0.045432979940694174,-0.06956942986054625,-0.011236050229438821,-0.08080548008998507,0.031215971580792506,0.017822571933800768,0.049038543514593275,-0.062236238582297466,-0.019001569180873524,-0.081237807763171
16,0.03742484275919432,0.00959512565630162,0.04701996841549594,-0.07452190258015069,-0.010197514052129021,-0.08471941663227972,0.033185079142209,0.013638860273223974,0.046823939415432975,-0.06607950902726863,-0.014495117028496965,-0.0805746260557656,0.028666015146833812,0.021731161809390054,0.050397176956223866,-0.05708096095096226,-0.023095458658720723,-0.08017641960968298,0.030166253165782253,0.01998367364628406,0.050149926812066314,-0.06006829725627372,-0.021238262021853426,-0.08130655927812715,0.031376130269136215,0.019314789517458353,0.05069091978659457,-0.06247745483671401,-0.02052738490077408,-0.0830048397374881,0.03130064930513496,0.020495871051545572,0.05179652035668053,-0.062327154003597604,-0.021782615522235982,-0.08410976952583359,0.027496683024242352,0.028626261768014916,0.05612294479225727,-0.05475253822159239,-0.03042343759693641,-0.0851759758185288,0.035662752077631255,0.01124789725984382,0.046910649337475074,-0.07101315436833426,-0.01195404776057633,-0.0829672021289106,0.03199901250702267,0.018777152622473037,0.050776165129495704,-0.06371776384079865,-0.01995599480251569,-0.08367375864331433
17,0.03787870546576483,0.00963978751725403,0.047518492983018856,-0.07546318179245975,-0.010257908379620024,-0.08572109017207978,0.03351663776861083,0.01384287150281499,0.04735950927142582,-0.06677292948384111,-0.014730501822013048,-0.08150343130585416,0.029103978984394208,0.022037632801350626,0.051141611785744834,-0.05798188797577278,-0.023450726250484687,-0.08143261422625747,0.030513224291134566,0.020270633351217815,0.05078385764235238,-0.060789432042156866,-0.02157042355357788,-0.08235985559573475,0.03181148812296811,0.019516329861554882,0.05132781798452299,-0.06337587522577562,-0.02076775274018695,-0.08414362796596257,0.0317004576033873,0.020701382269937285,0.052401839873324585,-0.06315467663462497,-0.02202879288328935,-0.08518346951791432,0.027851845583372725,0.028896255927670367,0.05674810151104309,-0.055487347327991245,-0.030749136875636327,-0.08623648420362758,0.035977806498520226,0.011587819658247067,0.04756562615676729,-0.07167614940657402,-0.01233085191567774,-0.08400700132225176,0.03236341701891948,0.01932619413638781,0.05168961115530729,-0.06447544581826417,-0.020565425163467495,-0.08504087098173166
18,0.03843916986059641,0.009912618700129282,0.048351788560725695,-0.0765465039395911,-0.010536625410775716,-0.08708312935036681,0.03400353514777665,0.014118266140407232,0.048121801288183885,-0.06771352624390221,-0.015007021481535357,-0.08272054772543758,0.029559329041603327,0.022399613103270988,0.051958942144874315,-0.05886347975621063,-0.02380968538741348,-0.0826731651436241,0.03094378914812357,0.02060592513943804,0.05154971428756161,-0.061620448269898355,-0.021903083433837046,-0.0835235317037354,0.032257962598071954,0.019793575747629077,0.05205153834570103,-0.06423745023764635,-0.02103959604436943,-0.08527704628201578,0.03217306839952494,0.020975339988443364,0.053148408387968304,-0.06406839471102872,-0.022295753222002772,-0.08636414793303149,0.028252945379215744,0.029319785066036108,0.05757273044525185,-0.056261990116287984,-0.03116548731580377,-0.08742747743209175,0.036364454304821936,0.01205921602827964,0.048423670333101576,-0.0724149833308066,-0.01281835263530795,-0.08523333596611456,0.03273512524709757,0.019843466555029332,0.0525785918021269,-0.06518765630936764,-0.021092627515156333,-0.08628028382452398
19,0.0381275229758969,0.009625691314595777,0.04775321429049268,-0.07599550866770761,-0.010255433800979822,-0.08625094246868743,0.03359035098102339,0.014296112701562447,0.04788646368258584,-0.06695204959271694,-0.015231408595027997,-0.08218345818774495,0.029378579609508654,0.02262552322490996,0.052004102834418614,-0.05855717673478979,-0.024105754907572545,-0.08266293164236233,0.030677681550675684,0.020765849950399984,0.05144353150107567,-0.06114653751997918,-0.02212441605773126,-0.08327095357771044,0.03209371709844419,0.01979257484424557,0.05188629194268976,-0.06396896954138935,-0.02108746628497332,-0.08505643582636267,0.03185999800225564,0.02103482763694514,0.05289482563920078,-0.0635031222947315,-0.022410991096151803,-0.0859141133908833,0.028049126273571034,0.029095667580196438,0.05714479385376747,-0.05590731976457879,-0.030999196110887327,-0.08690651587546612,0.03611212492034899,0.011918881108517132,0.04803100602886612,-0.07197843154218607,-0.012698651161272933,-0.084677082703459,0.032556159185947287,0.019935314156402484,0.05249147334234977,-0.06489070583386686,-0.021239544044251026,-0.08613024987811788
20,0.039696482471215766,0.010333054079442346,0.050029536550658116,-0.07932762309971046,-0.011026288956872552,-0.09035391205658301,0.03502507949549999,0.014570022598313581,0.04959510209381357,-0.06999250644615933,-0.015547511707771756,-0.08554001815393109,0.030420506581231882,0.022946367843017346,0.05336687442424923,-0.06079093991081062,-0.024485818074945393,-0.08527675798575601,0.03185076900329836,0.021111459220578332,0.052962228223876695,-0.0636491104913813,-0.02252780715920639,-0.0861769176505877,0.033130163131351864,0.02027327887542879,0.053403442006780655,-0.06620579281858253,-0.021633394083213974,-0.08783918690179651,0.033111233281713254,0.021540995140241742,0.054652228421954996,-0.06616796427852097,-0.02298616023963664,-0.0891541245181576,0.02930076758484612,0.02983843686262183,0.05913920444746795,-0.058553305048836476,-0.031840269521401926,-0.0903935745702384,0.03722594488180553,0.012771237297574567,0.049997182179380095,-0.07439061451491935,-0.013628047593402805,-0.08801866210832215,0.03355521586604199,0.020361114641985867,0.053916330508027854,-0.0670551986358221,-0.021727122668718388,-0.08878232130454049
21,0.04003198940832339,0.01030500925982977,0.050336998668153166,-0.0800624697997473,-0.01101885934613071,-0.091081329145878,0.03522009507783852,0.014857091393766564,0.050077186471605084,-0.0704388625244636,-0.015886273969561396,-0.086325136494025,0.030828777769458776,0.02323287223091347,0.05406165000037225,-0.061656393439623154,-0.024842263103729653,-0.08649865654335281,0.03218987799619111,0.02140702601241329,0.053596904008604396,-0.06437854258603877,-0.022889936602894418,-0.08726847918893318,0.03353300640685469,0.020538748067390644,0.05407175447424534,-0.06706474877776947,-0.021961511182953558,-0.08902625996072303,0.03346453400048893,0.021797697014285494,0.05526223101477443,-0.06692780654612421,-0.023307670222700298,-0.09023547676882451,0.029502685541584972,0.03016343639286828,0.05966612193445325,-0.0590042589712884,-0.0322529223049399,-0.09125718127622831,0.03750882577965142,0.013068343552352868,0.05057716933200429,-0.07501623765375336,-0.013973615729935707,-0.08898985338368906,0.033948961376854436,0.020811753641244657,0.05476071501809909,-0.06789664303823145,-0.022253428438257096,-0.09015007147648854
22,0.040465774865752584,0.01099682864585828,0.05146260351161086,-0.0807338904227346,-0.011686342445705827,-0.09242023286844042,0.03571955154888229,0.015337508301395353,0.05105705985027764,-0.07126462721308995,-0.016299187706400122,-0.08756381491949007,0.031274266670513556,0.023735424929227644,0.0550096915997412,-0.06239577091517692,-0.025223663362415542,-0.08761943427759246,0.03261160744670877,0.02187486784871573,0.0544864752954245,-0.06506392008670252,-0.023246447213754903,-0.08831036730045742,0.03392984097519161,0.020991860891229952,0.05492170186642156,-0.06769394809415284,-0.022308074704785595,-0.09000202279893843,0.033994696765939386,0.022070840357126725,0.05606553712306611,-0.06782334288075662,-0.023454707423765306,-0.09127805030452192,0.029815308327248213,0.03085729766743739,0.0606726059946856,-0.05948498066323476,-0.03279208570978039,-0.09227706637301515,0.03785349719502662,0.013826786400693236,0.051680283595719856,-0.07552209502472686,-0.014693741805551077,-0.09021583683027794,0.034260129567147274,0.021599399849947964,0.05585952941709524,-0.06835291194889903,-0.022953707054741347,-0.09130661900364037
23,0.0404375884507551,0.011464938624308543,0.05190252707506365,-0.08049397370856674,-0.012113449351214304,-0.09260742305978105,0.03565574877836611,0.015809744703390805,0.05146549348175691,-0.0709753725353884,-0.01670401804978727,-0.08767939058517567,0.03135518202834567,0.024221411343084087,0.055576593371429756,-0.062414780270356386,-0.02559148802569993,-0.08800626829605632,0.03264623383440013,0.022259973365238106,0.054906207199638235,-0.0649847131994553,-0.02351910191193489,-0.08850381511139019,0.0339392655695368,0.021381634471658972,0.055320900041195775,-0.06755858732202281,-0.02259108004899935,-0.09014966737102216,0.034054639136167686,0.022314637622390804,0.05636927675855849,-0.0677882468342452,-0.023576858235979836,-0.09136510507022504,0.029669629400802644,0.03145562767995036,0.061125257080753004,-0.059059564638467725,-0.03323490558456556,-0.09229447022303328,0.037821959252381965,0.014360918233259468,0.05218287748564143,-0.07528737272192272,-0.015173239156002043,-0.09046061187792476,0.03423609001139774,0.022205270038548885,0.056441360049946626,-0.0681494380560697,-0.02346130430839711,-0.09161074236446681
24,0.04103142596955991,0.011270989997732546,0.05230241596729245,-0.08185659654439532,-0.01197552582889111,-0.09383212237328643,0.03587648498278004,0.01603043578965041,0.05190692077243045,-0.07157262725514732,-0.01703247876947449,-0.08860510602462181,0.03162784038488292,0.02440374661163075,0.05603158699651367,-0.06309669500339968,-0.02592919503327491,-0.08902589003667459,0.032932443260477284,0.02240393328729684,0.055336376547774124,-0.06569934282064616,-0.023804375818339996,-0.08950371863898615,0.03419275839575689,0.021622437745378587,0.055815196141135476,-0.06821363778138949,-0.022974029943728443,-0.09118766772511794,0.03424135048672894,0.022715254505388194,0.05695660499211713,-0.06831057770224183,-0.024135157345879715,-0.09244573504812155,0.030108808501740802,0.03148434873638695,0.06159315723812775,-0.06006626705559489,-0.03345239695663547,-0.09351866401223036,0.03811391370734063,0.014422505524035067,0.0525364192313757,-0.0760362376726617,-0.015324038745057283,-0.09136027641771897,0.034588559833166777,0.022141527645809567,0.05673008747897634,-0.06900325105482992,-0.02352556752040789,-0.09252881857523781
25,0.04358734740215072,0.012424898259355421,0.056012245661506144,-0.08733065388876307,-0.013279886511531173,-0.10061054040029424,0.03826871402404883,0.01639851422293398,0.05466722824698281,-0.07667435662848703,-0.01752693690463994,-0.09420129353312696,0.03347131251375049,0.02474190613127386,0.05821321864502435,-0.0670623881139584,-0.02644445842885475,-0.09350684654281315,0.0349187164775549,0.02289225808651707,0.05781097456407197,-0.06996237497101568,-0.02446753148684533,-0.09442990645786101,0.03601814822101568,0.022490880940420788,0.058509029161436465,-0.07216517231439691,-0.024038534577798813,-0.09620370689219572,0.036427827342045804,0.023619493459631297,0.0600473208016771,-0.07298599642177009,-0.025244809740601344,-0.09823080616237143,0.032179649864734094,0.032707630211253,0.0648872800759871,-0.06447444114160542,-0.03495832385907212,-0.09943276500067753,0.0400524389171214,0.015719831891686742,0.055772270808808144,-0.08024818872779953,-0.01680155274871267,-0.0970497414765122,0.036460190995751346,0.02283905576236589,0.059299246758117236,-0.07305083952897405,-0.024410668178017396,-0.09746150770699144
26,0.04326346675094431,0.013308231411762206,0.05657169816270651,-0.08627059680378446,-0.014052872845128201,-0.10032346964891266,0.03820337792426559,0.01720137191290605,0.05540474983717164,-0.07618040025363847,-0.018163847980595036,-0.0943442482342335,0.03379728347014502,0.025515027655370615,0.05931231112551563,-0.06739431752201062,-0.02694268142677076,-0.09433699894878139,0.035071118290935566,0.023661109346563403,0.05873222763749897,-0.06993443967291625,-0.02498502999640139,-0.09491946966931764,0.03623340097477509,0.023235349117315285,0.05946875009209038,-0.07225211849802685,-0.02453544701433449,-0.09678756551236134,0.036737924590201254,0.023896912577128254,0.06063483716732951,-0.07325817641878901,-0.025234027230749866,-0.09849220364953888,0.03175262344043628,0.03386294594490835,0.06561556938534463,-0.06331711210434801,-0.035757694527663336,-0.09907480663201135,0.0400187932515621,0.016768170040410757,0.05678696329197286,-0.07980047454482293,-0.017706406969683,-0.09750688151450593,0.036533526219258206,0.024422527040252606,0.06095605325951081,-0.07285059074035762,-0.02578905163536899,-0.0986396423757266
27,0.04322665869051042,0.012524678885671579,0.055751337576182,-0.08648819001847509,-0.013339446715630802,-0.09982763673410588,0.03765909597299763,0.01747796036358762,0.05513705633658525,-0.07534857301269124,-0.018614953971770654,-0.09396352698446189,0.03362300445611674,0.025659078921155376,0.059282083377272116,-0.06727313390593044,-0.02732827876589225,-0.09460141267182269,0.03477810508611934,0.023788487109112078,0.058566592195231415,-0.06958426703082442,-0.025335999360470284,-0.0949202663912947,0.03600274358534103,0.023339091973886728,0.05934183555922776,-0.0720345319930774,-0.024857369727301782,-0.09689190172037918,0.036228508735629245,0.024199654167934626,0.06042816290356387,-0.072486244427237,-0.025773914066504037,-0.09826015849374103,0.03182603688975627,0.0332860003032005,0.06511203719295677,-0.06367774908914052,-0.03545135420030415,-0.09912910328944467,0.03974659922419321,0.016433243764345018,0.05617984298853823,-0.0795252635856599,-0.017502275432405096,-0.09702753901806499,0.03640439607028334,0.024228557831663666,0.060632953901947007,-0.07283816099174227,-0.025804698000025966,-0.09864285899176824
28,0.04304291706103778,0.012674452391039058,0.05571736945207684,-0.08602228858152956,-0.013459783370526687,-0.09948207195205624,0.03748641658693963,0.017945199404834355,0.055431615991773986,-0.07491749086049071,-0.019057114980426653,-0.09397460584091737,0.03348867392154861,0.0260641986446265,0.059552872566175113,-0.06692790751628351,-0.027679181447798053,-0.09460708896408157,0.03463959106064063,0.02412196640831088,0.05876155746895151,-0.06922804266121355,-0.025616605144734697,-0.09484464780594824,0.03584713117321223,0.0235879212428044,0.059435052416016626,-0.07164134015892042,-0.025049469617611144,-0.09669080977653156,0.036085441616295566,0.024283792025453194,0.06036923364174876,-0.07211760922028158,-0.02578845775685049,-0.09790606697713207,0.03171344929727593,0.0332824436689752,0.06499589296625113,-0.06338007908472831,-0.03534468141147347,-0.09872476049620178,0.0396043693164706,0.01657255315470768,0.05617692247117828,-0.07915026952285209,-0.01759941719585545,-0.09674968671870754,0.036224622666604006,0.02444190368392618,0.06066652635053019,-0.07239576584376821,-0.025956366286997774,-0.09835213213076599
29,0.04197317864341313,0.012073585848523949,0.05404676449193708,-0.08388761226514173,-0.012822939653869108,-0.09671055191901083,0.036276001951516035,0.018220540124485873,0.05449654207600191,-0.072501232563092,-0.019351408057925623,-0.09185264062101763,0.032651664422286036,0.026275401164217227,0.05892706558650326,-0.06525763007224847,-0.027906198517746127,-0.0931638285899946,0.03374658870595004,0.024161282597016664,0.05790787130296671,-0.06744594620022198,-0.025660866008543712,-0.0931068122087657,0.03500589440090551,0.023433958063892923,0.058439852464798436,-0.06996279508505829,-0.024888399674677833,-0.09485119475973612,0.035088732163121805,0.024009548382558726,0.05909828054568053,-0.07012835467102028,-0.02549971432586783,-0.09562806899688811,0.030919943693192287,0.03261986396277622,0.0635398076559685,-0.06179661230402371,-0.034644433920452564,-0.09644104622447627,0.03875860365632777,0.01602036246709515,0.05477896612342292,-0.07746296136117314,-0.017014675153346037,-0.09447763651451918,0.03541933673245437,0.024105479445126976,0.05952481617758135,-0.07078910110056444,-0.02560159940306671,-0.09639070050363115
30,0.04399089031398908,0.013237695141860835,0.05722858545584992,-0.08822419404338967,-0.014111892109241624,-0.10233608615263129,0.038176036773733074,0.018503733462097438,0.05667977023583051,-0.07656244399905605,-0.019725691477026776,-0.09628813547608284,0.03391442965146915,0.026535710890793318,0.06045014054226247,-0.06801574601209254,-0.028288088305398442,-0.09630383431749098,0.03522595265570361,0.02444207657704056,0.05966802923274417,-0.07064601921620532,-0.02605619361109807,-0.09670221282730339,0.03627875879775422,0.02399750007582796,0.06027625887358218,-0.0727574330271872,-0.02558225796352623,-0.09833969099071342,0.03681625207562031,0.02450936118261096,0.06132561325823127,-0.07383538145935148,-0.026127921588230567,-0.09996330304758205,0.03262541321864254,0.0334570344524876,0.06608244767113014,-0.0654306099740831,-0.03566648539862926,-0.10109709537271236,0.040255153745265226,0.016991490387343655,0.05724664413260888,-0.08073213499248946,-0.018113582202324646,-0.09884571719481411,0.0367559870950514,0.02429133955737872,0.06104732665243012,-0.0737145194058267,-0.025895502151176936,-0.09961002155700363
31,0.044079185843802514,0.013383730438061545,0.05746291628186406,-0.08836675733206155,-0.014253364844368071,-0.10262012217642962,0.03820873136880068,0.018922232956061047,0.05713096432486173,-0.0765980956362753,-0.020151742538527,-0.0967498381748023,0.0342573662161382,0.026892181431656947,0.06114954764779515,-0.06867668513624942,-0.028639554209511073,-0.09731623934576049,0.035486274057240974,0.02479532447481614,0.06028159853205711,-0.07114031051633263,-0.02640644981678451,-0.09754676033311714,0.03660585545717848,0.024353002988419248,0.06095885844559773,-0.07338476617012682,-0.025935387615308253,-0.09932015378543507,0.037167193854149905,0.024681187578469932,0.06184838143261984,-0.07451009670781225,-0.026284896649425446,-0.1007949933572377,0.032580522501178155,0.03397224535225657,0.06655276785343472,-0.06531507037846458,-0.03617965931314984,-0.10149472969161442,0.040425760277989164,0.017399107238317613,0.05782486751630678,-0.08104263452387295,-0.018529648709059415,-0.09957228323293237,0.037072537451745574,0.02491799062753075,0.061990528079276325,-0.0743203364120838,-0.026537086445846025,-0.10085742285792983
32,0.044093632781118455,0.013388423378553267,0.057482056159671724,-0.08839746082455663,-0.014259079282003574,-0.1026565401065602,0.038109262526442256,0.01929277272883162,0.057402035255273876,-0.07640019269803681,-0.020547391438992056,-0.09694758413702886,0.03430279037264594,0.027186088526417906,0.06148887889906385,-0.06876910285871057,-0.028954013531326594,-0.09772311639003717,0.03546746412183455,0.025054580632951184,0.06052204475478573,-0.07110400238101475,-0.02668389260791413,-0.09778789498892887,0.03663073723750607,0.024566061479212753,0.06119679871671882,-0.07343609395943572,-0.026163604808000954,-0.09959969876743667,0.03714839433940703,0.024826757864863935,0.06197515220427097,-0.07447387584538273,-0.026441254410678343,-0.10091513025606108,0.03264108658807585,0.033999723174791496,0.06664080976286735,-0.06543777391315242,-0.036210742266496315,-0.10164851617964873,0.04038226686038571,0.017566815489285625,0.05794908234967133,-0.08095703682474378,-0.0187091943324188,-0.09966623115716258,0.037085763902713786,0.025218059750399924,0.06230382365311371,-0.07434831641140507,-0.026858002854561067,-0.10120631926596614
33,0.044710886057983526,0.013748925506079247,0.05845981156406277,-0.08965164022941598,-0.01464999856441332,-0.1043016387938293,0.03858641450311387,0.01965714797615431,0.05824356247926818,-0.07737120991720066,-0.020945432390610336,-0.098316642307811,0.03471883957920721,0.02748779518006761,0.06220663475927482,-0.06961617604941449,-0.029289282260553457,-0.09890545830996794,0.03589502562006203,0.025357607313022612,0.06125263293308464,-0.0719745951521097,-0.02701948676414603,-0.09899408191625574,0.03703769994909792,0.02490263062613718,0.0619403305752351,-0.07426581854037496,-0.026534691948233623,-0.10080051048860858,0.037659756788904125,0.025106315801496887,0.06276607259040101,-0.07551313034565275,-0.026751726183039285,-0.10226485652869204,0.03311958913015667,0.03435028016956887,0.06746986929972554,-0.06640945306680408,-0.03660151878405841,-0.1030109718508625,0.040799895217757176,0.01799788718332379,0.05879778240108097,-0.08180955131859005,-0.019177427449263734,-0.10098697876785379,0.03749493862758965,0.025521360445617258,0.06301629907320691,-0.07518264665802742,-0.027193971901647795,-0.10237661855967521
34,0.04457190320544693,0.013373393205570546,0.05794529641101748,-0.08948179635911853,-0.01429416499043771,-0.10377596134955624,0.03825279278701743,0.019912019776692713,0.058164812563710144,-0.07679565753694698,-0.021282982681040626,-0.0980786402179876,0.03463720728786279,0.02764956244819039,0.06228676973605318,-0.06953706945595159,-0.02955326307037891,-0.0990903325263305,0.035754384144385754,0.025500994745787486,0.06125537889017324,-0.07177989475133388,-0.027256764286623714,-0.0990366590379576,0.03696035665651254,0.024957423064838724,0.06191777972135126,-0.07420098469778329,-0.026675767140112334,-0.10087675183789563,0.03746136327977656,0.025177957466456735,0.0626393207462333,-0.07520679709109393,-0.02691148556058637,-0.1021182826516803,0.03302881460661433,0.034133827604605316,0.06716264221121965,-0.06630808760822597,-0.036483976507334724,-0.10279206411556069,0.04065400158128174,0.017858893988419333,0.05851289556970107,-0.0816162835567447,-0.01908849708470912,-0.10070478064145383,0.037439891861927116,0.02550695695141525,0.06294684881334237,-0.07516369143705243,-0.02726313699620012,-0.10242682843325254
35,0.04071393683344759,0.01263116389529351,0.0533451007287411,-0.08201847105716753,-0.01341275504387259,-0.09543122610104011,0.03502090543709166,0.020211960404337148,0.05523286584142881,-0.07054982500803464,-0.02146263607274068,-0.09201246108077532,0.032196051536377224,0.027876050653293627,0.06007210218967085,-0.06485913980497332,-0.029600964891487835,-0.09446010469646116,0.033154447518784214,0.025327496866198618,0.05848194438498283,-0.06678983428597905,-0.02689471169536106,-0.09368454598134011,0.034432203029238884,0.024345452709115423,0.058777655738354306,-0.069363880460415,-0.025851900610775955,-0.09521578107119096,0.034436265831262414,0.02432501224999134,0.058761278081253754,-0.06937206499957026,-0.025830195336939886,-0.09520226033651014,0.03047988276686564,0.03252902698878901,0.06300890975565465,-0.06140190747867652,-0.034541858092643256,-0.09594376557131978,0.037999955644525296,0.016729620970500514,0.05472957661502581,-0.07655113960003242,-0.017764816442431514,-0.09431595604246393,0.03480002508463151,0.025216849134490738,0.060016874219122246,-0.07010486020717395,-0.02677721730340634,-0.09688207751058028
36,0.04034272304153593,0.012070433160238956,0.05241315620177489,-0.08140876493612619,-0.012873320467184741,-0.09428208540331093,0.03434451474280123,0.02008691173057131,0.05443142647337254,-0.06930480435501059,-0.021423030016478526,-0.09072783437148911,0.03134594616470429,0.027726654468965384,0.059072600633669675,-0.06325390480943906,-0.029570944449422324,-0.09282484925886138,0.03248250943911507,0.024870457650115085,0.057352967089230156,-0.06554740920046091,-0.026524762387992014,-0.09207217158845293,0.03363267927107269,0.02384604680040331,0.057478726071476,-0.06786837066332643,-0.025432210945692355,-0.09330058160901879,0.033637652752423336,0.02392819199887547,0.057565844751298806,-0.06787840679732195,-0.02551982018479208,-0.09339822698211403,0.030320767819537187,0.03145749571389622,0.06177826353343341,-0.061185167336428405,-0.03354994953735857,-0.09473511687378697,0.03745776014428748,0.01593314017379327,0.05339090031808075,-0.0755871136284111,-0.016992962620552367,-0.09258007624896347,0.034109482222835746,0.02394878661072608,0.05805826883356183,-0.06883052533446664,-0.025541784685546163,-0.0943723100200128
37,0.04073945094330291,0.012219862097746767,0.05295931304104968,-0.08223007482946026,-0.013041131787687647,-0.09527120661714791,0.0346985970045208,0.02003963597791658,0.05473823298243738,-0.07003698287760246,-0.021386455237779288,-0.09142343811538176,0.03144361183564756,0.02770232824815705,0.05914594008380461,-0.06346699560954308,-0.02956413997311911,-0.09303113558266218,0.0327818152461708,0.024650141883296395,0.05743195712946719,-0.06616807684742004,-0.02630682296689278,-0.09247489981431282,0.03381097423303717,0.023724521580136937,0.0575354958131741,-0.06824537093317515,-0.02531899378663651,-0.09356436471981167,0.034030931923506924,0.023731141176290382,0.057762073099797306,-0.06868934199630546,-0.025326058271090413,-0.09401540026739587,0.030569524510966173,0.03152756395803219,0.06209708846899836,-0.061702704131583214,-0.03364646124748513,-0.09534916537906835,0.037780747468775244,0.015890991420772826,0.05367173888954807,-0.07625811392976167,-0.016958989528492695,-0.09321710345825437,0.03435000011098474,0.0234618623257693,0.05781186243675404,-0.06933336149888823,-0.025038681789327166,-0.0943720432882154
38,0.041358463278446646,0.012508473196013463,0.05386693647446011,-0.08349619075254185,-0.013355987272277312,-0.09685217802481916,0.03530030745169646,0.020042804283616822,0.05534311173531328,-0.07126573308022878,-0.021400808453428715,-0.0926665415336575,0.0318993488367067,0.02772171457806616,0.05962106341477286,-0.0643997359722881,-0.029600004834191715,-0.09399974080647981,0.03333601164856331,0.024564782299483334,0.05790079394804665,-0.06730013078092152,-0.026229173984457666,-0.09352930476537918,0.03431886163430539,0.02378038685076911,0.0580992484850745,-0.06928434932739301,-0.025391631666918997,-0.09467598099431201,0.034708605340382614,0.023729538430686314,0.05843814377106893,-0.07007118017766266,-0.025337338002072864,-0.09540851817973553,0.03100842585785024,0.03191648017957893,0.06292490603742917,-0.06260110350164724,-0.034078987608991675,-0.09668009111063891,0.03830572872663096,0.016153452518388678,0.05445918124501964,-0.07733320290796904,-0.017247932889818605,-0.09458113579778764,0.03488404951466956,0.023499417627495633,0.05838346714216519,-0.07042537419459362,-0.025091625318331374,-0.095516999512925
39,0.04075342736830461,0.012237054310977945,0.05299048167928255,-0.08225454282299324,-0.013057954144265974,-0.09531249696725921,0.03475170809856731,0.020055961606383454,0.05480766970495077,-0.07014099295581977,-0.02140137816830403,-0.0915423711241238,0.0315767913719919,0.027729167802707066,0.05930595917469897,-0.06373291047761717,-0.029589327008345084,-0.09332223748596226,0.03296326383076742,0.024432673380393122,0.05739593721116054,-0.06653129249350494,-0.026071693441516205,-0.09260298593502114,0.034018039369894226,0.023605217818854385,0.05762325718874861,-0.06866019514916791,-0.02518872957583347,-0.09384892472500138,0.034293251090897425,0.023542792159170517,0.05783604325006794,-0.06921566779901558,-0.02512211620787234,-0.09433778400688793,0.030543433452582924,0.03170757582499961,0.062251009277582536,-0.061647236002551765,-0.03383461906982359,-0.09548185507237536,0.03790783636246675,0.015919198145034175,0.053827034507500926,-0.0765111538036821,-0.016987107690194417,-0.09349826149387652,0.03456912274769869,0.023524204315139574,0.05809332706283826,-0.06977247242805786,-0.025102281433193024,-0.09487475386125088
40,0.04185457369059143,0.013224136321235756,0.05507871001182719,-0.08462290617283039,-0.01410079460290174,-0.09872370077573213,0.03597605226292899,0.02016617712305485,0.056142229385983844,-0.07273752487888889,-0.021503039187617805,-0.09424056406650669,0.032391036197163325,0.027852055675163023,0.06024309187232635,-0.06548922555552071,-0.029698432230571375,-0.09518765778609209,0.03390776256671002,0.024518745574760525,0.058426508141470546,-0.06855579109286984,-0.02614414936991487,-0.09469994046278471,0.03482230629852262,0.023933920350001192,0.05875622664852381,-0.07040484465103629,-0.025520554741683105,-0.0959253993927194,0.035343505796160135,0.02388576648293178,0.059229272279091916,-0.07145862234596526,-0.025469208644487266,-0.09692783099045252,0.031513701215396095,0.03242659449114588,0.06394029570654197,-0.0637154018297538,-0.03457622770093354,-0.09829162953068735,0.03878374068540347,0.01671371500330765,0.05549745568871112,-0.07841419848913782,-0.017821705447381164,-0.09623590393651899,0.03533359784824003,0.0239298077557758,0.05926340560401583,-0.0714385901422351,-0.025516169514168158,-0.09695475965640325
41,0.04175249134237538,0.013353388633730224,0.0551058799761056,-0.08434522258853297,-0.014207700032380585,-0.09855292262091356,0.03589639473300307,0.020333694543723746,0.05623008927672682,-0.07251517949081347,-0.021634585838200004,-0.09414976532901348,0.032519146817813954,0.028007178424036605,0.06052632524185056,-0.06569271889061977,-0.02979899714720703,-0.0954917160378268,0.03398252437855964,0.024613367811444853,0.058595892190004495,-0.06864892346964782,-0.026188060292675907,-0.09483698376232373,0.034918993104566115,0.02410316675523433,0.059022159859800444,-0.07054070670467723,-0.025645218040295664,-0.0961859247449729,0.03539358722300989,0.02403560470093541,0.0594291919239453,-0.07149944581873631,-0.025573333560080225,-0.09707277937881653,0.031327647811450254,0.03280786055521867,0.06413550836666893,-0.06328574278752515,-0.03490681311373679,-0.09819255590126194,0.0387608808910368,0.016995980997145277,0.055756861888182074,-0.07830179760229168,-0.018083334978623015,-0.09638513258091469,0.03539125112610714,0.02440100730122463,0.05979225842733177,-0.07149472661260235,-0.025962113567789092,-0.09745684018039144
42,0.040820050582553835,0.01308550221059068,0.05390555279314452,-0.08236290468445584,-0.01387985306450359,-0.09624275774895943,0.035014656083346946,0.020467255340008483,0.05548191142335543,-0.07064931915552956,-0.02170971294652135,-0.09235903210205092,0.031895085852321925,0.028126698614974244,0.06002178446729617,-0.0643549402430205,-0.029834120057650942,-0.09418906030067145,0.03328404695581122,0.02457869477137664,0.05786274172718786,-0.06715745688238005,-0.026070735876524757,-0.0932281927589048,0.03425881060681815,0.024017242247678594,0.058276052854496746,-0.06912424439322329,-0.02547520057293385,-0.09459944496615713,0.03455411419946208,0.023937031484190713,0.058491145683652795,-0.06972008054008746,-0.02539012064298646,-0.09511020118307392,0.03061245756785247,0.032506414048247556,0.06311887161610003,-0.06176697208443878,-0.034479704590812565,-0.09624667667525134,0.03803352660586756,0.016755515492778872,0.054789042098646434,-0.0767405155541775,-0.017772653224693184,-0.09451316877887068,0.03470014965020321,0.024460550939457426,0.059160700589660636,-0.07001473730161248,-0.025945420164439292,-0.09596015746605177
43,0.041070156183254894,0.013110827267858213,0.05418098345111311,-0.08291039869921245,-0.013925226396740667,-0.09683562509595312,0.03514739043095949,0.02046930152923898,0.05561669196019847,-0.0709538123221422,-0.02174078356417603,-0.09269459588631823,0.031898005330964985,0.028124490735212837,0.06002249606617782,-0.06439411449762632,-0.02987148657972156,-0.09426560107734788,0.03336141601779069,0.024487319698759502,0.05784873571655019,-0.06734837556651598,-0.02600838709015331,-0.09335676265666928,0.03425602116148946,0.02402931693063237,0.05828533809212183,-0.06915436015570223,-0.02552193477816689,-0.09467629493386912,0.0345724245537036,0.02403714059172629,0.05860956514542989,-0.06979309966478045,-0.025530244417959896,-0.09532334408274035,0.030820684848566704,0.0324289342334817,0.0632496190820484,-0.062219273225440276,-0.034443307182706606,-0.09666258040814688,0.038124893032605134,0.016731109238321662,0.054856002270926796,-0.07696464721473106,-0.01777038773010155,-0.09473503494483261,0.03473715164550359,0.024228744008981673,0.05896589565448526,-0.07012564256519599,-0.025733749575121975,-0.09585939214031797
44,0.04025899404862451,0.013013018775866999,0.0532720128244915,-0.08114503237787274,-0.013765477785181853,-0.09491051016305459,0.034450106597788105,0.020563154702698316,0.05501326130048642,-0.06943678254658707,-0.021752189413435496,-0.09118897196002257,0.03136826909065843,0.02823658658941841,0.05960485568007684,-0.06322510711333257,-0.029869326412318677,-0.09309443352565125,0.0328195633297495,0.0244340090879549,0.0572535724177044,-0.06615029987593933,-0.02584687036085257,-0.09199717023679191,0.0337139829987228,0.0239541329942915,0.0576681159930143,-0.0679530700323567,-0.025339246125405075,-0.09329231615776178,0.03397820739331214,0.023843876472678743,0.057822083865990886,-0.06848563418505461,-0.025222614179730294,-0.0937082483647849,0.030141370563513736,0.0323000519023216,0.06244142246583534,-0.06075220079606899,-0.03416775573598644,-0.09491995653205543,0.03757224331433928,0.016538416004134526,0.05411065931847381,-0.07572968406933007,-0.01749472601462853,-0.0932244100839586,0.03418848488840698,0.024198296795046814,0.05838678168345379,-0.06890946430180317,-0.02559752834516764,-0.09450699264697081
45,0.039041499264223484,0.01207070743115855,0.05111220669538204,-0.0790767124021024,-0.012863202488013654,-0.09193991489011605,0.03318483453554463,0.020281166689730845,0.05346600122527548,-0.06721431466857913,-0.021612714524895583,-0.08882702919347471,0.030365443755549337,0.02792256718095376,0.0582880109365031,-0.06150377183440242,-0.029755806582356974,-0.0912595784167594,0.031793916099649266,0.02395670561369878,0.05575062171334805,-0.06439707508498377,-0.025529568752472327,-0.08992664383745609,0.03272429255624176,0.023406844775347657,0.05613113733158942,-0.0662815086459426,-0.024943607130564257,-0.09122511577650685,0.03270682258926083,0.02348113361144291,0.05618795620070374,-0.06624612405312058,-0.025022773355637812,-0.09126889740875839,0.02944932289228075,0.03103618436367528,0.06048550725595603,-0.059648212304273376,-0.03307384643378442,-0.0927220587380578,0.03662235269671987,0.015494050861059205,0.05211640355777908,-0.07417684531241006,-0.01651130347761711,-0.09068814879002718,0.033294553631981694,0.02330272782875331,0.056597281460735005,-0.06743654551517787,-0.02483265444828653,-0.0922691999634644
46,0.039724671466098156,0.012038094656779116,0.05176276612287727,-0.08059889809746786,-0.012885435555987668,-0.09348433365345553,0.03380603439712426,0.02007336665584175,0.053879401052966014,-0.06859035004930503,-0.021486296611723556,-0.09007664666102858,0.030630613073376944,0.02772155067325638,0.05835216374663332,-0.062147616849921435,-0.029672823224656746,-0.09182044007457818,0.032216046494726924,0.023718692705338995,0.05593473920006592,-0.06536436306962927,-0.025388210928779395,-0.09075257399840866,0.03306452544089589,0.023262923137746472,0.05632744857864236,-0.06708587430172294,-0.02490036052063473,-0.09198623482235767,0.03316382480501645,0.023409076894027575,0.056572901699044026,-0.06728734656151815,-0.02505680178991526,-0.09234414835143341,0.03005624871085022,0.030818904404030234,0.060875153114880454,-0.06098226713102908,-0.03298819438844047,-0.09397046151946956,0.037087326146717614,0.015376416812070248,0.05246374295878786,-0.07524788778575275,-0.01645873649966366,-0.09170662428541641,0.033659853878547474,0.022814584394928006,0.05647443827347548,-0.06829375883065492,-0.024420463980314156,-0.09271422281096907
47,0.038252884094891214,0.011800259440904438,0.05005314353579565,-0.07744552960751594,-0.012560826431807188,-0.09000635603932312,0.032631426164023175,0.020065848481268245,0.05269727464529142,-0.06606451097523484,-0.021359160893231532,-0.08742367186846638,0.029757227447075124,0.027749506579586747,0.05750673402666187,-0.060245502890011474,-0.029538056977479923,-0.0897835598674914,0.03126976684018229,0.023567628364359106,0.054837395204541395,-0.06330774034277022,-0.025086642440071753,-0.08839438278284197,0.03221901097029484,0.02291612818059091,0.05513513915088575,-0.06522954875337343,-0.024393150846129683,-0.08962269959950311,0.03225538230690608,0.02282464850196997,0.05508003080887605,-0.06530318496389821,-0.024295774990035192,-0.08959895995393341,0.028929575302604205,0.03038623927439782,0.059315814577002024,-0.058569865609948,-0.03234473609266848,-0.09091460170261648,0.036140737312940874,0.0149599288478659,0.051100666160806774,-0.07316934677823744,-0.0159241473148345,-0.08909349409307193,0.032743129819365,0.02278010598368707,0.05552323580305207,-0.06629066251783707,-0.024248361554441763,-0.09053902407227883
48,0.03801817902777129,0.01188065934922809,0.04989883837699938,-0.07690249241661128,-0.012617681434573329,-0.0895201738511846,0.03242348244947907,0.019959016158218268,0.052382498607697336,-0.06558564026356431,-0.021197182768165308,-0.08678282303172961,0.029420714721980934,0.02768956271111145,0.05711027743309238,-0.059511695421963946,-0.029407297278845442,-0.08891899270080938,0.030999775824378684,0.023361746683332463,0.054361522507711146,-0.06270579197150686,-0.024811003223035845,-0.0875167951945427,0.031913630794792314,0.02270013393061815,0.05461376472541046,-0.06455432145738203,-0.02410834702345861,-0.08866266848084065,0.03202481175396635,0.02257287379639597,0.05459768555036232,-0.06477921631264344,-0.023973192249153865,-0.08875240856179731,0.028759866474095452,0.030218299077432065,0.05897816555152752,-0.058174943408291206,-0.03209290495131247,-0.09026784835960368,0.03589295369100409,0.014835769711488866,0.05072872340249296,-0.07260362462431263,-0.015756113406990388,-0.08835973803130302,0.03241887634906876,0.022479336021288154,0.054898212370356914,-0.0655763231260545,-0.023873851815789292,-0.08945017494184379
49,0.039088493120837356,0.012650710158322084,0.05173920327915944,-0.07896500859263425,-0.01339064185356874,-0.09235565044620299,0.03350736911759239,0.019952452122982967,0.053459821240575356,-0.06769024536473535,-0.021119457890953597,-0.08880970325568895,0.03012969629004708,0.027751112236146014,0.057880808526193095,-0.06086680596977847,-0.029374256491677297,-0.09024106246145577,0.03187386068969056,0.023379438231664884,0.05525329892135544,-0.0643902970488294,-0.02474688615736811,-0.08913718320619751,0.03262817651605729,0.022950061889978612,0.0555782384060359,-0.06591413567638847,-0.024292395876588567,-0.09020653155297703,0.03300255469590055,0.022810204069306228,0.05581275876520678,-0.06667043948418244,-0.024144357864207693,-0.09081479734839014,0.02943652982728251,0.031086268998262556,0.060522798825545066,-0.059466498837980865,-0.03290448437359835,-0.09237098321157922,0.03669288033521245,0.015514523670404845,0.0522074040056173,-0.07412548756999722,-0.016421957929566595,-0.09054744549956381,0.033124652679164535,0.022700783108894673,0.05582543578805921,-0.06691709694083543,-0.024028536943974152,-0.09094563388480958
50,0.04098757027293983,0.014148128395722579,0.055135698668662414,-0.0829094216899516,-0.014947349653815133,-0.09785677134376675,0.03554925008671547,0.02009745552443981,0.055646705611155284,-0.07190881885835781,-0.021232751532465725,-0.09314157039082355,0.03172524721395065,0.027949944711119667,0.059675191925070314,-0.06417364781478511,-0.02952882421735824,-0.09370247203214335,0.033605528711572075,0.02366786912441854,0.057273397835990614,-0.06797707042666484,-0.02500485615259016,-0.092981926579255,0.034152050381664245,0.02369928255063014,0.057851332932294386,-0.06908257132136618,-0.02503804410878309,-0.09412061543014927,0.03488354820282988,0.02357225025849463,0.05845579846132451,-0.07056224091184059,-0.02490383582096114,-0.09546607673280172,0.030857424941778344,0.032718076940665364,0.06357550188244371,-0.062418221907947026,-0.034566306040904035,-0.09698452794885107,0.03825949438075571,0.016968103778260135,0.055227598159015845,-0.0773910854470099,-0.017926624147159675,-0.09531770959416958,0.03464835456033072,0.023693942690570347,0.058342297250901065,-0.07008649256289216,-0.025032402602487434,-0.0951188951653796
51,0.04092868623926564,0.013835766254969706,0.054764452494235345,-0.08289224914247409,-0.014663894118269396,-0.09755614326074348,0.035414287192973654,0.02015455277306072,0.05556883996603437,-0.0717240201662474,-0.021360886156852926,-0.09308490632310033,0.03198703605922021,0.027962820940334865,0.05994985699955507,-0.06478286028654502,-0.029636511484856284,-0.0944193717714013,0.033702118361880806,0.023752930849233578,0.057455049211114384,-0.06825639053134433,-0.02517464205111339,-0.09343103258245772,0.034334769764889445,0.023930158144339353,0.0582649279092288,-0.06953768984820873,-0.025362477133204695,-0.09490016698141342,0.034799140318946487,0.023977584392406992,0.05877672471135348,-0.07047817250715115,-0.025412742038470843,-0.09589091454562199,0.030763298992304122,0.03293502086480876,0.06369831985711288,-0.06230444411548376,-0.03490631814996693,-0.0972107622654507,0.03824456710164725,0.017079320317757773,0.05532388741940503,-0.07745614325373697,-0.0181015883136684,-0.09555773156740537,0.03485143708520705,0.024231517412014014,0.05908295449722106,-0.07058408835680423,-0.025681874000086074,-0.0962659623568903
52,0.04152390562798155,0.014347144953042937,0.055871050581024484,-0.08404245475585219,-0.01518006560117949,-0.09922252035703168,0.03607517483121639,0.02037805576740076,0.05645323059861715,-0.07301447690698205,-0.021561099743961847,-0.0945755766509439,0.032505707846002735,0.02816064243157912,0.060666350277581854,-0.0657900416552755,-0.02979550292980513,-0.09558554458508062,0.03419108785528063,0.024025414509206477,0.05821650236448711,-0.06920117244930915,-0.025420205172453615,-0.09462137762176276,0.03478662564810975,0.02435956032663461,0.05914618597474436,-0.07040651325847219,-0.02577374975888668,-0.09618026301735888,0.035285364940403324,0.024412488094435136,0.05969785303483846,-0.07141593840222128,-0.025829750237725196,-0.09724568863994648,0.031278568388214634,0.03338761306654803,0.06466618145476266,-0.06330636843618455,-0.035325924305901854,-0.0986322927420864,0.03866832832510947,0.01765859852554119,0.05632692685065066,-0.07826289903610448,-0.018683764952535254,-0.09694666398863973,0.035251738237964125,0.024844140421446337,0.06009587865941046,-0.07134787951961871,-0.02628646205477156,-0.09763434157439027
53,0.040860182361645674,0.014341741624912979,0.055201923986558654,-0.08255298983791917,-0.015105162640181415,-0.09765815247810058,0.035457911671182646,0.020644285293165365,0.05610219696434801,-0.07163836411588358,-0.021743195150153893,-0.09338155926603747,0.03217190304986847,0.02839978833988599,0.06057169138975446,-0.06499938649405834,-0.029911529090408402,-0.09491091558446674,0.03375475310585291,0.024225041574710282,0.05797979468056319,-0.06819734100708784,-0.02551455761241101,-0.09371189861949886,0.03437543436505602,0.02455810628728211,0.058933540652338134,-0.06945135140846281,-0.025865351594389005,-0.09531670300285182,0.03477871349249945,0.024466863524171212,0.05924557701667066,-0.07026612745167822,-0.02576925191468654,-0.09603537936636476,0.030676583845964167,0.03349677003404905,0.06417335388001322,-0.061978277338162115,-0.03527982671268742,-0.09725810405084953,0.03817336024715756,0.017757098957519923,0.055930459204677485,-0.07712459510510868,-0.018702321850869476,-0.09582691695597816,0.0347924331464306,0.0252380281889808,0.0600304613354114,-0.07029384633069677,-0.026581466218148476,-0.09687531254884524
54,0.04053464276289609,0.014172173726953454,0.05470681648984954,-0.08188660723028618,-0.014922485356906988,-0.09680909258719317,0.035031756405313474,0.020752283726774956,0.05578404013208843,-0.07076987687121807,-0.021850963444388177,-0.09262084031560625,0.03182962005203818,0.028479709778228224,0.060309329830266406,-0.06430103777493536,-0.029987499470621418,-0.09428853724555677,0.033397866749537874,0.02424432312425573,0.0576421898737936,-0.06746915256774415,-0.025527880463514434,-0.09299703303125859,0.03397852526573383,0.02461094734778746,0.05858947261352129,-0.06864217772868582,-0.025913914724210424,-0.09455609245289624,0.03432377633530603,0.024495658498424,0.05881943483373003,-0.06933964134999528,-0.025792522184181866,-0.09513216353417714,0.030433683683859125,0.03326601844173904,0.06369970212559817,-0.061481018026193816,-0.03502720772716358,-0.0965082257533574,0.03782759330644736,0.01760496285444546,0.05543255616089282,-0.0764179246298295,-0.018537015243096918,-0.09495493987292643,0.034437630372593536,0.02508767738381712,0.059525307756410656,-0.06956964512448217,-0.02641588408465656,-0.09598552920913873
55,0.0390125624716228,0.013676267327122935,0.05268882979874573,-0.07895429592890571,-0.014391381178430585,-0.0933456771073363,0.03364442965333392,0.020778376826957434,0.05442280648029135,-0.06809017626414018,-0.021864850549738413,-0.0899550268138786,0.030747120364641556,0.028481552195686044,0.0592286725603276,-0.062226551818979035,-0.02997081472578325,-0.0921973665447623,0.03226962976373071,0.02406567181287611,0.05633530157660682,-0.0653078325663707,-0.025324033823706456,-0.09063186639007716,0.03285096766042772,0.024354790121564107,0.05720575778199183,-0.06648435421536233,-0.025628269744697875,-0.0921126239600602,0.03300474874894094,0.02415562021891629,0.05716036896785723,-0.06679557903120399,-0.025418685512413157,-0.09221426454361714,0.02939890140042345,0.03247513153524123,0.06187403293566468,-0.05949800305586542,-0.03417321302402815,-0.09367121607989357,0.0367242101818418,0.01694400639468513,0.05366821657652693,-0.07432308914754193,-0.017829985981048898,-0.09215307512859083,0.03334961069870215,0.024648638324547667,0.05799824902324982,-0.06749351658544366,-0.025937482879874494,-0.09343099946531815
56,0.03915305879197654,0.013696844748780213,0.05284990354075675,-0.07925827796464073,-0.014422289483759784,-0.09368056744840052,0.033702921593099705,0.02073851106099245,0.05444143265409215,-0.06822546207791544,-0.02183691320662912,-0.09006237528454455,0.03060554857154621,0.02845039106471925,0.05905593963626546,-0.06195539124623948,-0.029957248066062456,-0.09191263931230194,0.03224941380972912,0.02392026517202528,0.0561696789817544,-0.06528309876141863,-0.025187186915436754,-0.09047028567685539,0.03271713550945149,0.02430078830654847,0.05701792381599996,-0.0662299166507603,-0.02558786421754678,-0.09181778086830708,0.03298442274449598,0.02405480011759059,0.05703922286208657,-0.06677099125962069,-0.025328847419458865,-0.09209983867907956,0.02954073889257569,0.03224826977849665,0.06178900867107234,-0.05979987685938958,-0.03395627902822511,-0.09375615588761468,0.03674428114731898,0.016809066378151882,0.05355334752547086,-0.07438214378749683,-0.01769934796691256,-0.09208149175440938,0.03328049512527134,0.024200958620689828,0.05748145374596117,-0.06737033618380207,-0.02548274711540146,-0.09285308329920353
57,0.03851417293309598,0.01309400584410699,0.05160817877720297,-0.07806322754089301,-0.013832565216188185,-0.0918957927570812,0.03300461756561024,0.020578251935469583,0.05358286950107982,-0.06689607421662677,-0.02173895561995962,-0.08863502983658639,0.03008322237174854,0.02828069892793561,0.05836392129968415,-0.060974785496459905,-0.029875854412888578,-0.09085063990934848,0.031729577629261985,0.02364290434339278,0.05537248197265476,-0.06431173382723862,-0.024976467868102113,-0.08928820169534074,0.03222296118959406,0.02399902417474914,0.0562219853643432,-0.06531175823908421,-0.025352674420219375,-0.09066443265930359,0.03238685808245176,0.023755747419949125,0.05614260550240088,-0.06564395595919678,-0.0250956757892108,-0.09073963174840757,0.029072887145202952,0.03163438519690964,0.060707272342112595,-0.058926967182422234,-0.033418703299816194,-0.09234567048223843,0.03626656318566068,0.016199425464399675,0.05246598865006036,-0.07350761443083195,-0.017113144126320673,-0.09062075855715263,0.032860020834278136,0.02366506950576852,0.05652509034004666,-0.06660299541783611,-0.02499988324287284,-0.09160287866070896
58,0.039104997381784655,0.01305546617066426,0.05216046355244892,-0.07938543935466798,-0.013848104546094817,-0.0932335439007628,0.03352613714180014,0.020411614483341667,0.053937751625141805,-0.06806002570163561,-0.021650867738069957,-0.08971089343970556,0.030361388629488395,0.0281116182667997,0.05847300689628809,-0.061635400515138945,-0.02981836294695434,-0.09145376346209329,0.0321102402197635,0.023470546010101012,0.05558078622986451,-0.06518567186548989,-0.02489551660990366,-0.09008118847539355,0.03255170446961175,0.023909625116763533,0.056461329586375286,-0.06608187019767306,-0.02536125358885055,-0.09144312378652361,0.032805659779962915,0.0237167907575975,0.056522450537560415,-0.06659741437970819,-0.02515671164979587,-0.09175412602950406,0.029608831398971414,0.031483189554684876,0.06109202095365629,-0.06010766517735445,-0.033394632922220176,-0.09350229809957462,0.03667662530375537,0.01612607653314302,0.05280270183689839,-0.07445570154011542,-0.01710514131246288,-0.0915608428525783,0.033225425285972526,0.023340836337135462,0.05656626162310799,-0.06744956298862306,-0.024757931855105483,-0.09220749484372855
59,0.0392248618169801,0.013123888517197299,0.0523487503341774,-0.07962657398239915,-0.013919686420748943,-0.09354626040314809,0.0337207623685962,0.02037345190843065,0.05409421427702685,-0.06845323743941358,-0.021608844170075813,-0.09006208160948939,0.030539077911025087,0.028073726648200292,0.05861280455922538,-0.06199440951462624,-0.029776043212551204,-0.09177045272717745,0.03229728164169582,0.02343577084247095,0.05573305248416677,-0.06556356777169316,-0.024856854028305415,-0.09042042179999857,0.032756678149408885,0.023885677702211894,0.05664235585162078,-0.06649614390617006,-0.025334042050584902,-0.09183018595675496,0.03306367018214268,0.023627381375672274,0.05669105155781495,-0.06711933855043782,-0.0250600833176719,-0.09217942186810972,0.029697872479045206,0.03158870796029062,0.061286580439335825,-0.060286760246759455,-0.03350416369871477,-0.09379092394547422,0.03684127394220105,0.016207267829868977,0.053048541772070024,-0.07478788424678656,-0.017190033703291994,-0.09197791795007856,0.03340144962740438,0.023442461471533615,0.056843911098937994,-0.06780503172415402,-0.02486395035942617,-0.09266898208358018
60,0.03670655830665003,0.013791644460968158,0.05049820276761819,-0.07459716405472927,-0.014436346414280543,-0.08903351046900981,0.03205041337082418,0.020663767732894356,0.05271418110371853,-0.06513468040974334,-0.02162971283522737,-0.0867643932449707,0.029209610570699873,0.02839071251165981,0.05760032308235968,-0.059361438724765896,-0.029717860109177895,-0.08907929883394379,0.03084558198380416,0.02345694087887773,0.05430252286268189,-0.0626861532586828,-0.02455345519565443,-0.08723960845433723,0.03132427765527773,0.023787875451710905,0.05511215310698864,-0.06365898593994057,-0.024899859581832048,-0.08855884552177262,0.031555909531246845,0.023112060313106364,0.05466796984435321,-0.06412972146648113,-0.024192452899436664,-0.0883221743659178,0.028015354961762662,0.031480571934969614,0.059495926896732276,-0.056934404273894214,-0.03295215759506292,-0.08988656186895713,0.03527203363002884,0.016302163384549984,0.051574197014578826,-0.07168184108305525,-0.017064221644316,-0.08874606272737126,0.03178315451556421,0.02398578161644982,0.05576893613201403,-0.06459154170127732,-0.02510701703573672,-0.08969855873701404
61,0.03718516576226862,0.014747414685980923,0.05193258044824955,-0.0753173120563781,-0.01530268932881972,-0.09062000138519781,0.03248762207802666,0.020858547554944096,0.05334616963297076,-0.06580259412217641,-0.021643920638316997,-0.08744651476049341,0.02932127661280079,0.028654717744180325,0.057975994356981114,-0.05938926707107857,-0.029733634862864976,-0.08912290193394354,0.031123743065216924,0.023504700266664735,0.05462844333188166,-0.06304010270633423,-0.024389707186420792,-0.08742980989275502,0.03137678382524761,0.02410825160550173,0.05548503543074934,-0.06355262831958704,-0.025015983644286695,-0.08856861196387374,0.031909537185855735,0.02329306183338936,0.0552025990192451,-0.06463170246884688,-0.024170100071315398,-0.08880180254016228,0.028164093873621066,0.03229990615111272,0.06046400002473379,-0.057045432058206585,-0.033516073135881605,-0.09056150519408819,0.03545944548011504,0.017052463524997286,0.05251190900511232,-0.07182192322729647,-0.017694528645900518,-0.08951645187319698,0.03182700672697572,0.024137625023708864,0.055964631750684585,-0.06446453977915062,-0.02504646304036529,-0.0895110028195159
62,0.036314667780823116,0.014223680403869043,0.05053834818469216,-0.07358673530894166,-0.014776289362796177,-0.08836302467173784,0.03150154569838534,0.020749944578568658,0.052251490276954,-0.06383359801390615,-0.021556107607107983,-0.08538970562101413,0.028660321755571067,0.028557384471450842,0.05721770622702191,-0.058076244112304165,-0.02966687695541847,-0.08774312106772264,0.030444578341764172,0.023207303643213884,0.053651881984978056,-0.06169179741775841,-0.02410893834967803,-0.08580073576743644,0.03066838835978869,0.02396062807784166,0.05462901643763035,-0.06214531798017305,-0.024891530443570762,-0.08703684842374382,0.030992817505549053,0.023292753228356666,0.05428557073390572,-0.0628027295203161,-0.024197707765198445,-0.08700043728551454,0.027383132232992047,0.031975886712801826,0.05935901894579387,-0.05548819324799179,-0.033218192569331534,-0.08870638581732332,0.03473808469397455,0.016583532202317897,0.051321616896292443,-0.07039200410543207,-0.01722782455179762,-0.0876198286572297,0.031257028298879636,0.023712810161641618,0.05496983846052125,-0.06333811675921161,-0.024634084470722486,-0.0879722012299341
63,0.036655452311479354,0.01426913090231815,0.0509245832137975,-0.07431808624679273,-0.014844741653743108,-0.08916282790053584,0.03180447359273497,0.020637233028769852,0.052441706621504824,-0.06448283849872173,-0.02146973034709583,-0.08595256884581756,0.028734594026924853,0.028467232079593896,0.05720182610651875,-0.0582587283063154,-0.02961558827314887,-0.08787431657946426,0.030644208344359325,0.023008321124831865,0.05365252946919119,-0.06213042740131636,-0.023936467141737465,-0.08606689454305383,0.030730487882980245,0.023995381655215586,0.05472586953819583,-0.062305357180877555,-0.024963345279618486,-0.08726870246049603,0.031076772814368575,0.023456169841472363,0.05453294265584094,-0.06300744191245303,-0.024402381887631944,-0.08740982380008497,0.027688858280751183,0.03188068865517585,0.05956954693592703,-0.0561385231396982,-0.03316674225426153,-0.08930526539395972,0.034916475871395014,0.016548617335133964,0.05146509320652898,-0.07079235152233387,-0.01721618161249111,-0.08800853313482498,0.03141231719266868,0.023422041229662627,0.05483435842233131,-0.06368775041974498,-0.024366876541946587,-0.08805462696169156
64,0.037356091946844715,0.014638794170612123,0.05199488611745684,-0.07573200314881054,-0.015225850136542134,-0.09095785328535268,0.03251827753837411,0.02061360372612997,0.05313188126450408,-0.0659243022646552,-0.021440266011677745,-0.08736456827633295,0.02925325336014259,0.02847524820776659,0.05772850156790918,-0.05930511892774147,-0.029617184090386366,-0.08892230301812784,0.03126589611364833,0.02297942250245899,0.05424531861610732,-0.06338534947120446,-0.02390096063712154,-0.08728631010832599,0.031229569435276605,0.024231638223531637,0.05546120765880824,-0.06331170439813985,-0.02520339365759189,-0.08851509805573174,0.0317081569065234,0.023680246359499335,0.055388403266022734,-0.0642819447522705,-0.024629889461111113,-0.08891183421338161,0.028171780017788528,0.03232353906574026,0.06049531908352879,-0.05711264808028094,-0.03361980201112745,-0.09073245009140839,0.035481072162193095,0.016919132193709552,0.052400204355902646,-0.07193077564253463,-0.01759763599510977,-0.0895284116376444,0.03195492303607958,0.023593436257927536,0.055548359294007116,-0.06478221371314469,-0.024539598035364877,-0.08932181174850956
65,0.03529801205218873,0.014781493875043423,0.05007950592723215,-0.07141728782694123,-0.015211277651632656,-0.0866285654785739,0.030989475355185814,0.020823696695045746,0.05181317205023156,-0.0626999695556502,-0.021429162359328558,-0.08412913191497876,0.02813721347564882,0.028742030995942025,0.056879244471590845,-0.05692908344151066,-0.02957772857378542,-0.08650681201529609,0.029991214267243937,0.02295337020386312,0.05294458447110706,-0.06068022126675018,-0.023620757831599636,-0.08430097909834981,0.030042001408930208,0.024236778512173207,0.054278779921103415,-0.060782977192787975,-0.02494148226467454,-0.08572445945746252,0.030404319842412347,0.023286405156498213,0.05369072499891056,-0.06151604396750442,-0.023963476042293062,-0.08547952000979749,0.02657327564931644,0.03236845624318213,0.05894173189249857,-0.05376482031752845,-0.03330959504039435,-0.0870744153579228,0.03416747212790827,0.01679036417371249,0.05095783630162076,-0.0691299041903554,-0.017278557463639047,-0.08640846165399445,0.030699185126609352,0.023912477844421964,0.054611662971031316,-0.0621126350401273,-0.02460775229519542,-0.08672038733532272
66,0.035772828397874025,0.015198486956434958,0.05097131535430898,-0.07231198733051297,-0.015603163210330883,-0.08791515054084385,0.031315783837064515,0.020836095877121596,0.05215187971418611,-0.06330241877674597,-0.021390879603260856,-0.08469329838000683,0.028193908205331658,0.028807292194376333,0.05700120039970799,-0.05699179025672882,-0.029574317696554348,-0.08656610795328316,0.030191007664960523,0.022858041687104258,0.05304904935206478,-0.06102877132001649,-0.02346666192067414,-0.08449543324069063,0.030051637082288835,0.024410190710807023,0.05446182779309586,-0.06074704453855236,-0.025060138601149626,-0.08580718313970198,0.030600310435162648,0.023437496129118662,0.05403780656428131,-0.06185614500162783,-0.02406154496775758,-0.08591768996938541,0.026857608658215515,0.03259661546641701,0.059454224124632526,-0.05429056476664217,-0.033464535824176744,-0.08775510059081892,0.0343301440781264,0.017073122962117493,0.051403267040243894,-0.06939571330568022,-0.01752771343960505,-0.08692342674528526,0.03078411394005262,0.023716633243276997,0.05450074718332962,-0.062227689475804704,-0.024348114411331646,-0.08657580388713634
67,0.034738498961593395,0.015007025047642265,0.04974552400923566,-0.0701270782442179,-0.015352711361919772,-0.08547978960613768,0.030394561501848133,0.02083481451265451,0.05122937601450264,-0.06135791287341882,-0.021314743760101628,-0.08267265663352044,0.027510753437904434,0.028857531742598252,0.056368285180502686,-0.055536330485386635,-0.029522264010024713,-0.08505859449541135,0.029479910896998918,0.022682041076932613,0.05216195197393153,-0.059511495312219734,-0.02320452112579531,-0.08271601643801504,0.029332599401381776,0.02436781797406562,0.053700417375447396,-0.059214115601287566,-0.024929129836723126,-0.08414324543801069,0.029785549672199763,0.02329283457333811,0.053078384245537874,-0.06012849244634096,-0.02382938422972707,-0.08395787667606804,0.02594900201104755,0.032494542951016336,0.05844354496206389,-0.052383601732474847,-0.03324305364858685,-0.0856266553810617,0.03359593861021992,0.016789285110024865,0.05038522372024479,-0.06782057619160782,-0.017176025724544634,-0.08499660191615245,0.03014315933831216,0.02350445157392378,0.05364761091223594,-0.06085040392167785,-0.02404587582076212,-0.08489627974243996
68,0.034509410265590866,0.014621928064267193,0.04913133832985806,-0.06975979748868592,-0.015012215320052374,-0.08477201280873829,0.030044506439831836,0.02062536590835018,0.050669872348182016,-0.06073412059956288,-0.02117589641462501,-0.08191001701418789,0.027139355852783376,0.028666979649931257,0.05580633550271463,-0.05486144079811431,-0.029432156223776068,-0.08429359702189038,0.029171842721013364,0.022359742914951686,0.05153158563596505,-0.05897005555666645,-0.02295656726424286,-0.08192662282090932,0.0289564860151518,0.024182317658124952,0.05313880367327675,-0.05853471806254205,-0.02482779001688861,-0.08336250807943066,0.02933059198123647,0.02324651968034705,0.05257711166158352,-0.05929096269936789,-0.023867013799366198,-0.08315797649873409,0.025865733012165104,0.03189671295691343,0.057762445969078535,-0.05228684822308311,-0.03274809729650294,-0.08503494551958604,0.03329728664155562,0.016336055207376965,0.04963334184893259,-0.06730952384178265,-0.016772095798550664,-0.08408161964033331,0.02988168283954301,0.022922253261625225,0.052803936101168236,-0.06040497729357447,-0.023534092089074754,-0.08393906938264922
69,0.033704744313374065,0.014526627511664718,0.04823137182503878,-0.0680567597616295,-0.01487068884552105,-0.08292744860715055,0.02943703202757378,0.020548634366502727,0.049985666394076506,-0.05943937738168914,-0.02103532617045983,-0.08047470355214897,0.026570469244218547,0.02864368028168518,0.05521414952590373,-0.05365120189889743,-0.02932210222348532,-0.08297330412238275,0.028615355343833693,0.02214916756542107,0.05076452290925476,-0.057780244407793765,-0.022673767795601603,-0.08045401220339538,0.02839597811413938,0.0240386331263866,0.05243461124052598,-0.05733727699407708,-0.02460798510921305,-0.08194526210329013,0.028752257891270228,0.022973051561574337,0.051725309452844564,-0.058056678600411166,-0.023517165379917833,-0.08157384398032899,0.025254888210993864,0.03162825070191011,0.056883138912903974,-0.050994775210337705,-0.03237736181633109,-0.08337213702666879,0.032752300172212756,0.01604622464174127,0.048798524813954025,-0.06613358059436711,-0.016426277441275273,-0.08255985803564238,0.029343529096013787,0.02264494387095306,0.05198847296696685,-0.05925057587377616,-0.023181286500175542,-0.0824318623739517
70,0.03434128896069489,0.015123591496684782,0.04946488045737967,-0.069457561025124,-0.015463780989623825,-0.08492134201474782,0.030138958286843293,0.020490811816009424,0.05062977010285272,-0.060958065285145475,-0.020951731359037655,-0.08190979664418313,0.026944515333571284,0.028639148701852135,0.05558366403542342,-0.05449709008348321,-0.029283356625428,-0.08378044670891122,0.02916176757866612,0.022059002458739263,0.05122077003740538,-0.05898163151400532,-0.022555196822546603,-0.08153682833655192,0.028751926300832564,0.024196261503990346,0.05294818780482291,-0.05815270003160464,-0.024740531291617664,-0.0828932313232223,0.029335054312162157,0.023077753934891615,0.05241280824705377,-0.05933211555903989,-0.023596864055725263,-0.08292897961476516,0.02577459706810914,0.03197196140190023,0.05774655847000937,-0.05213085189682838,-0.03269113748781628,-0.08482198938464466,0.03322461900365237,0.016486735953227027,0.049711354956879394,-0.06719902111490177,-0.01685758796581793,-0.0840566090807197,0.02972324101035101,0.022656901418719233,0.05238014242907024,-0.06011724920121195,-0.02316654489903233,-0.08328379410024428
71,0.03384904695821431,0.014688991194094137,0.04853803815230844,-0.06853642300342255,-0.01506222268551851,-0.08359864568894107,0.02963617108504618,0.02031409636075099,0.04995026744579717,-0.06000633223718031,-0.020830255733540994,-0.08083658797072131,0.026668260737481325,0.028471927333154734,0.05514018807063606,-0.0539970062059912,-0.02919536843008672,-0.08319237463607793,0.028844243819699245,0.0218152070891382,0.050659450908837445,-0.0584028642839241,-0.022369508073462042,-0.08077237235738614,0.028465787489178968,0.024040640454171536,0.0525064279433505,-0.057636578509648664,-0.02465148731036103,-0.08228806582000969,0.028897881128411573,0.022996239487926035,0.05189412061633761,-0.05851146732031716,-0.023580549237167465,-0.08209201655748463,0.02540661574664127,0.031650203113329056,0.057056818859970326,-0.05144246944520422,-0.03245440078461785,-0.08389687022982206,0.032873789911630036,0.01614022095652623,0.049014010868156266,-0.06656175501456363,-0.01655032663770774,-0.08311208165227137,0.029491467446897845,0.022486872241353817,0.05197833968825166,-0.059713341129734615,-0.02305823951588008,-0.0827715806456147
72,0.03344623545064103,0.014400388609666566,0.047846624060307597,-0.06776311331383261,-0.014790449121426893,-0.0825535624352595,0.029299649223467783,0.020148882713048988,0.04944853193651677,-0.05936200064474947,-0.020694651561062923,-0.08005665220581239,0.026342457333793118,0.028315228259638836,0.054657685593431954,-0.05337063789761762,-0.029082197313387237,-0.08245283521100485,0.028508680940331987,0.021587963284212752,0.05009664422454474,-0.0577594743013325,-0.022172712226394123,-0.07993218652772663,0.028148815588708076,0.02384484403226783,0.05199365962097591,-0.05703037590591515,-0.024490724662171674,-0.08152110056808683,0.02848758731241602,0.022851878996331787,0.051339466308747805,-0.05771673795509171,-0.023470863376379058,-0.08118760133147077,0.02521196607135512,0.03117899226744436,0.05639095833879948,-0.05108022743782354,-0.03202353153715871,-0.08310375897498225,0.03254328163078124,0.015800112291345925,0.048343393922127165,-0.0659337007898846,-0.016228086844900402,-0.082161787634785,0.029176179173765526,0.02223708297503979,0.05141326214880532,-0.059111846483717326,-0.022839414495418233,-0.08195126097913556
73,0.03341966050802914,0.014236426599646187,0.04765608710767533,-0.06776027915517503,-0.014650911303922718,-0.08241119045909776,0.029270281073097287,0.019971337972576164,0.04924161904567345,-0.05934717427745867,-0.020552791053911588,-0.07989996533137025,0.02625204249039631,0.02814544595300461,0.05439748844340092,-0.05322752237759564,-0.02896488310325495,-0.08219240548085059,0.028456185961477642,0.021392861692545062,0.049849047654022705,-0.05769654972940387,-0.02201570155268831,-0.07971225128209218,0.028080225828476746,0.023681619882736094,0.05176184571121284,-0.05693426898878303,-0.024371095513799932,-0.08130536450258297,0.02841105244304193,0.0227353819818277,0.05114643442486963,-0.05760503893120996,-0.023397308485040662,-0.08100234741625062,0.025248254234747303,0.030871526927575055,0.05611978116232236,-0.05119228409625159,-0.03177033222956417,-0.08296261632581575,0.032487873519632005,0.015610594499518682,0.048098468019150686,-0.06587102757430452,-0.016065087247359958,-0.08193611482166448,0.029097958931416923,0.022002525902169223,0.051100484833586146,-0.05899778124810477,-0.0226431157565168,-0.08164089700462157
74,0.03205567345485421,0.013738815394129699,0.045794488848983905,-0.06500052617033318,-0.014142122092313782,-0.07914264826264697,0.028102661384728916,0.019781492599454054,0.04788415398418297,-0.056984851039448906,-0.020362183746148368,-0.07734703478559728,0.02534619962021123,0.027964995627014155,0.053311195247225385,-0.05139546714101383,-0.02878591575204054,-0.08018138289305438,0.02744031019915172,0.021109892160660615,0.04855020235981233,-0.0556417759787207,-0.021729578841215028,-0.07737135481993573,0.02720330293826473,0.023263025549853655,0.050466328488118384,-0.05516118720913705,-0.023945918052237246,-0.0791071052613743,0.027372620533502423,0.022265768292818677,0.0496383888263211,-0.05550451903137581,-0.02291938603460342,-0.07842390506597922,0.024318625316806286,0.03011739363770699,0.05443601895451328,-0.04931181506942336,-0.031001497997324767,-0.08031331306674813,0.03152064405077604,0.01494796370302226,0.0464686077537983,-0.06391562639960587,-0.015386765281811748,-0.07930239168141762,0.028198836881665745,0.021619085040896935,0.04981792192256268,-0.057179869806232624,-0.02225371921826062,-0.07943358902449324
75,0.030828240554705687,0.013058920722229962,0.04388716127693565,-0.06281343105172589,-0.013538028443807137,-0.07635145949553303,0.0269530949296459,0.01937665973838587,0.04632975466803177,-0.05491770985079815,-0.020087553655004194,-0.07500526350580235,0.02432418702361641,0.02753394618414845,0.05185813320776486,-0.049561234018072935,-0.028544115899005504,-0.07810534991707843,0.0263751952410185,0.02063397117135124,0.04700916641236974,-0.05374022253419324,-0.021390993526052164,-0.0751312160602454,0.026241880042000232,0.02259840556753706,0.04884028560953729,-0.05346858896344757,-0.02342749939795667,-0.07689608836140424,0.026235218308485714,0.02175636589676766,0.047991584205253374,-0.053455015488890804,-0.02255456684432803,-0.07600958233321883,0.023715737122803282,0.02871525347071474,0.05243099059351802,-0.048321499761252974,-0.029768763171669255,-0.07809026293292223,0.03053628232148231,0.013986636653662898,0.04452291897514521,-0.06221855771407896,-0.014499780562122122,-0.07671833827620109,0.027247757920381643,0.02077461212663556,0.048022370047017204,-0.05551809421004274,-0.021536794338653943,-0.07705488854869669
76,0.03051082258536311,0.01327540972393075,0.04378623230929386,-0.06206867691506096,-0.01370559412989214,-0.0757742710449531,0.02687506750952104,0.019234097097997838,0.04610916460751888,-0.05467239952813162,-0.019857370413576977,-0.0745297699417086,0.024015490412021973,0.027440663872450588,0.05145615428447256,-0.04885511399012962,-0.028329867741305723,-0.07718498173143534,0.026157126255363428,0.020465321239817258,0.046622447495180686,-0.053211879621674556,-0.02112849188716004,-0.0743403715088346,0.025998670371975813,0.02234161069205287,0.048340281064028684,-0.052889530166698055,-0.023065581757628063,-0.07595511192432612,0.026148618967381215,0.021348857093487772,0.04749747606086899,-0.0531945731033821,-0.022040658371015296,-0.0752352314743974,0.02350583401837114,0.028545937734959337,0.05205177175333048,-0.04781831146057789,-0.02947095756654976,-0.07728926902712766,0.030311020288266488,0.013977812773899145,0.04428883306216563,-0.06166221575883745,-0.014430758273120913,-0.07609297403195836,0.026909856955641853,0.020491837479075903,0.047401694434717756,-0.05474317228049794,-0.02115586737467324,-0.07589903965517117
77,0.030248746282386593,0.013216250573856798,0.04346499685624339,-0.06153283585043382,-0.013642949806437927,-0.07517578565687175,0.026646725623299672,0.019002548235409145,0.045649273858708816,-0.05420550585545395,-0.01961606359695762,-0.07382156945241157,0.0237785471086647,0.027238129783530574,0.05101667689219527,-0.04837097783623681,-0.028117538736215555,-0.07648851657245237,0.025953765771932924,0.020236614113928297,0.04619037988586122,-0.05279586777038992,-0.020889972467282653,-0.07368584023767258,0.025818124804806025,0.022055448769694952,0.04787357357450098,-0.05251994316555189,-0.022767529931569813,-0.07528747309712171,0.026009094584270726,0.021073787673837524,0.04708288225810825,-0.05290841916989582,-0.021754174972621918,-0.07466259414251773,0.023272854706249846,0.028379158024779527,0.05165201273102937,-0.04734228437244445,-0.02929540616057272,-0.07663769053301717,0.030080500880250605,0.013852303740578165,0.04393280462082877,-0.06119058640261944,-0.01429953855521444,-0.07549012495783389,0.02670710424127687,0.020178790417386794,0.04688589465866366,-0.054328329709182735,-0.020830281877646066,-0.0751586115868288
78,0.030583113388430897,0.013212423169484509,0.043795536557915404,-0.06224252337342411,-0.013655983154485043,-0.07589850652790915,0.026970271223051845,0.018767177927551282,0.04573744915060313,-0.05488969405003143,-0.0193972189921815,-0.07428691304221294,0.02394629737280138,0.027019719919683438,0.050966017292484816,-0.04873532511236669,-0.027926810648504,-0.07666213576087069,0.02619821835365982,0.020061163970463314,0.04625938232412313,-0.05331841783108276,-0.02073464600140398,-0.07405306383248673,0.02603116457551563,0.021891681168843602,0.04792284574435923,-0.052978431232638803,-0.0226266162860684,-0.0756050475187072,0.02624510881104114,0.021048060288402892,0.04729316909944403,-0.053413848938847326,-0.021754673843392334,-0.07516852278223966,0.023504908510733946,0.028383576484145023,0.05188848499487897,-0.04783701380523882,-0.029336453832839574,-0.07717346763807839,0.03027317748732683,0.013889979260910845,0.044163156748237675,-0.06161174414817915,-0.0143562857751358,-0.07596802992331494,0.02690578942762928,0.020010568867094403,0.04691635829472368,-0.054758461182802566,-0.020682352347889985,-0.07544081353069255
79,0.03076838129036949,0.01323044616185179,0.04399882745222128,-0.06262991659457685,-0.013680536315543456,-0.07631045291012031,0.02722204763897984,0.018578751232489865,0.045800798871469706,-0.05541125342516943,-0.01921078683396048,-0.07462204025912991,0.024128818156891746,0.026843308346786166,0.05097212650367791,-0.04911489669964676,-0.027756498169079106,-0.07687139486872586,0.02640375120519667,0.019944002939781602,0.04634775414497827,-0.05374558772394773,-0.020622483411156495,-0.07436807113510423,0.02623460980972353,0.021786148166975383,0.04802075797669891,-0.05340129559524583,-0.022527297078876546,-0.07592859267412239,0.0264249092059147,0.021062463896846323,0.04748737310276102,-0.05378865543712291,-0.021778993596335297,-0.07556764903345821,0.023628677438489842,0.028476938282689046,0.05210561572117889,-0.048096846020169934,-0.029445703006986873,-0.0775425490271568,0.030430693933047648,0.013956451488941313,0.04438714542198896,-0.06194254435927731,-0.014431239815714463,-0.07637378417499177,0.027081620561269976,0.020040414081392344,0.04712203464266232,-0.055125410108239986,-0.02072217438966875,-0.07584758449790874
80,0.026946969495550678,0.013819510019381663,0.04076647951493234,-0.054607800495753825,-0.014044973221590679,-0.0686527737173445,0.024595055262615184,0.01873398771421292,0.0433290429768281,-0.04984166665512023,-0.01903962987187748,-0.0688812965269977,0.022033730286301928,0.02713524643289944,0.04916897671920137,-0.044651163755178185,-0.02757795384762774,-0.07222911760280593,0.02394857888799401,0.019845053294698767,0.04379363218269278,-0.04853158787626681,-0.02016882231817038,-0.06870041019443719,0.02409203065494195,0.02145669626372615,0.0455487269186681,-0.0488222916406196,-0.021806758996895496,-0.0706290506375151,0.024155091390472505,0.02017905289063926,0.044334144281111765,-0.048950083675472975,-0.020508271066673564,-0.06945835474214654,0.020924848003289753,0.028284524718997173,0.049209372722286926,-0.0424040234044236,-0.028745982434007427,-0.07115000583843102,0.028031978097610488,0.01364686640923296,0.04167884450684345,-0.05680656103865057,-0.013869512957224103,-0.07067607399587467,0.0248054545181286,0.020174485632989514,0.044979940151118114,-0.05026803892571744,-0.02050362929491054,-0.07077166822062798
81,0.027739056618734784,0.014000293444194222,0.041739350062929004,-0.056199435497378325,-0.01421970266200045,-0.07041913815937878,0.02492847521052685,0.018548579026247403,0.043477054236774254,-0.05050518674437524,-0.018839267877290993,-0.06934445462166623,0.02199119878618286,0.02698634314157211,0.04897754192775497,-0.04455425340093916,-0.0274092665941229,-0.07196351999506206,0.024137822570420853,0.019623537003485958,0.04376135957390681,-0.04890332145172292,-0.019931072336347992,-0.06883439378807091,0.0240880850158936,0.0213567061713274,0.045444791187221,-0.048802552974774656,-0.021691403312829927,-0.07049395628760458,0.024329758992130246,0.020317033132714435,0.04464679212484468,-0.04929218538100916,-0.020635436769435397,-0.06992762215044455,0.02135559232641382,0.028223353561175835,0.049578945887589654,-0.04326651226653513,-0.028665663142286375,-0.0719321754088215,0.02809924284184029,0.013865373387852098,0.041964616229692386,-0.05692917417200905,-0.014082668171118336,-0.0710118423431274,0.02484397597927479,0.01941777991131599,0.04426175589059078,-0.050333990976559516,-0.019722090668719584,-0.0700560816452791
82,0.02763218425230706,0.01373364220143325,0.04136582645374031,-0.05605843791375636,-0.013998434609940968,-0.07005687252369733,0.024764340081381342,0.018260297979763362,0.043024638061144704,-0.05024033598832696,-0.018612366878254512,-0.06885270286658147,0.0218526493146618,0.02671030617696679,0.04856295549162859,-0.04433328084640212,-0.02722529602458635,-0.07155857687098846,0.02408862257157729,0.019348768417568718,0.04343739098914601,-0.04886948279320085,-0.019721823643254692,-0.06859130643645554,0.023990707239944342,0.021152314774037284,0.045143022013981626,-0.04867083832524888,-0.021560143396072175,-0.07023098172132106,0.02412795630494452,0.020386154016256264,0.044514110321200784,-0.04894928059817166,-0.02077921062447418,-0.06972849122264585,0.021208520703698053,0.027979713407851048,0.0491882341115491,-0.04302651322294975,-0.02851917814662569,-0.07154569136957545,0.0279630666029701,0.013648513591131062,0.04161158019410116,-0.05672971122107201,-0.01391166467176492,-0.07064137589283694,0.02485943229373705,0.018977908784688635,0.043837341078425685,-0.050433253089405536,-0.019343813626378267,-0.0697770667157838
83,0.02782910538851326,0.013512967235074213,0.041342072623587474,-0.0565372386202877,-0.013824455658375224,-0.07036169427866293,0.02495930689636991,0.017982658725439415,0.042941965621809325,-0.05070699435345543,-0.018397178343203924,-0.06910417269665936,0.021930789820232804,0.02643462361306298,0.048365413433295784,-0.04455429953237599,-0.027043970108658433,-0.07159826964103443,0.024226271142603173,0.019132202664597475,0.04335847380720065,-0.049217768711835676,-0.019573220506097343,-0.06879098921793302,0.024099229460193272,0.020989237633974145,0.04508846709416742,-0.04895967252754022,-0.021473062128118336,-0.07043273465565855,0.024161836375760526,0.020432139864850873,0.0445939762406114,-0.04908686390057541,-0.020903122656450394,-0.0699899865570258,0.02143496339124873,0.027690602329789704,0.04912556572103843,-0.043546985185099536,-0.028328900485177343,-0.07187588567027688,0.028064237992566965,0.013490854539047692,0.04155509253161466,-0.057014930876549776,-0.013801833240930718,-0.07081676411748049,0.025008996575130032,0.018771510258601687,0.04378050683373172,-0.05080794324080939,-0.019204213752343154,-0.07001215699315254
84,0.02762157130226049,0.013912755289655541,0.041534326591916026,-0.05598145012525153,-0.014144109731357348,-0.07012555985660889,0.02507922267543536,0.017953261452083036,0.043032484127518394,-0.05082879746490251,-0.018251805248297257,-0.06908060271319977,0.02195170436818128,0.026459036787440993,0.04841074115562227,-0.04449016421998545,-0.02689902265339505,-0.0713891868733805,0.02424668268328245,0.01911743964644186,0.04336412232972431,-0.04914146420141901,-0.019435342497752632,-0.06857680669917164,0.02410172696589924,0.021034999268035925,0.045136726233935165,-0.0488476781899623,-0.021384789112716997,-0.07023246730267929,0.024241055470525574,0.020330439163986358,0.04457149463451193,-0.049130059363987934,-0.020668512917488932,-0.06979857228147687,0.02123592112517181,0.0280951037381032,0.04933102486327501,-0.043039465290495287,-0.028562295671301082,-0.07160176096179637,0.028030818274537905,0.013798375067707702,0.04182919334224561,-0.05681088298831184,-0.014027827486996297,-0.07083871047530814,0.024950044561839635,0.018994708669711757,0.04394475323155139,-0.050566988386613713,-0.01931057063436782,-0.06987755902098153
85,0.021749989933145444,0.0126333579703026,0.03438334790344805,-0.04470002453880729,-0.013101037281023813,-0.0578010618198311,0.020066878608406363,0.01717955853049996,0.037246437138906324,-0.04124093707492169,-0.017815535450565537,-0.05905647252548723,0.01816476599151573,0.025633297668784083,0.04379806366029981,-0.03733176374141982,-0.026582226925235878,-0.06391399066665569,0.019765887963274942,0.018233767052855954,0.037999655016130895,-0.04062234877834402,-0.018908770138114574,-0.05953111891645859,0.02035665976279591,0.0194956606572389,0.03985232042003481,-0.04183648791204446,-0.020217378284465588,-0.062053866196510044,0.019809799662171584,0.019012885518751077,0.03882268518092266,-0.04071259498187119,-0.019716731100830935,-0.06042932608270213,0.017928000617441597,0.024213402639327586,0.04214140325676918,-0.036845169583740456,-0.025109768236122647,-0.0619549378198631,0.023909721844583398,0.0110747317868366,0.03498445363142,-0.049138650475429056,-0.011484711694052512,-0.06062336216948157,0.021380549293300716,0.017753092551960226,0.03913364184526094,-0.043940759559032476,-0.018410301356411744,-0.06235106091544422
86,0.020687712711165412,0.012950709128344855,0.03363842183951027,-0.04244306784945973,-0.01336851466811754,-0.05581158251757727,0.019447025241215526,0.01689489992210541,0.03634192516332094,-0.039897664053387245,-0.017439949827203764,-0.05733761388059101,0.01693909749714989,0.025445259876731297,0.04238435737388119,-0.03475238052740948,-0.02626615473523644,-0.06101853526264592,0.018644634136889937,0.01803604329281061,0.03668067742970055,-0.038251472395654414,-0.018617907863208796,-0.056869380258863206,0.01925468292773455,0.018894214171220225,0.038148897098954776,-0.03950305310845716,-0.019503764372074458,-0.05900681748053162,0.019037580243974478,0.018147547291433197,0.037185127535407675,-0.039057643600611695,-0.018733009115685952,-0.057790652716297644,0.017545484012970736,0.02290727565058004,0.040452759663550775,-0.03599644768907743,-0.023646292068373327,-0.059642739757450755,0.022820956011617488,0.01087303778339499,0.03369399379501248,-0.04681964593736148,-0.01122381513273082,-0.0580434610700923,0.02006918638926783,0.016799143247863357,0.036868329637131186,-0.04117409456983722,-0.01734110392683733,-0.05851519849667455
87,0.02203475275852281,0.013005779996733836,0.03504053275525665,-0.045177742476929426,-0.013402632671677022,-0.05858037514860645,0.020407679676551077,0.01661694809930364,0.03702462777585472,-0.04184176274100836,-0.01712399037621874,-0.0589657531172271,0.017486425369210495,0.025212219006959913,0.04269864437617041,-0.035852329764248195,-0.025981533616055114,-0.061833863380303306,0.01951848897910241,0.017960862246956144,0.037479351226058555,-0.04001865953751636,-0.018508912131605944,-0.05852757166912231,0.019933732697077017,0.018749179103543567,0.038682911800620584,-0.04087003163873331,-0.01932128334351216,-0.060191314982245475,0.020040776156060425,0.01794734651848598,0.037988122674546404,-0.041089502302951296,-0.018494983990116447,-0.05958448629306774,0.018172358495805452,0.023328078794050022,0.041500437289855474,-0.03725869499508636,-0.02403990157384709,-0.06129859656893345,0.02346716129933457,0.011465324247961928,0.0349324855472965,-0.04811460248564987,-0.011815172130829187,-0.05992977461647905,0.020611510535305133,0.01627901442871882,0.03689052496402395,-0.04225967612295363,-0.016775745145607632,-0.05903542126856126
88,0.021732289376593248,0.01337041207783121,0.035102701454424456,-0.044457478584766945,-0.013696564145275545,-0.05815404273004249,0.020467597392791886,0.016458760155161456,0.03692635754795334,-0.041870313661096614,-0.01686024805403309,-0.058730561715129706,0.01753775016330436,0.025121394067769254,0.042659144231073615,-0.03587676101671346,-0.025734194523326776,-0.06161095554004023,0.019574709301659998,0.017911086771366103,0.0374857960730261,-0.04004374341337833,-0.018348002099528787,-0.058391745512907114,0.020010812957357987,0.01862848547611734,0.03863929843347533,-0.04093587532815091,-0.019082900718970345,-0.06001877604712126,0.020179079982592524,0.017734120845692286,0.03791320082828481,-0.04128009712371305,-0.01816671934336465,-0.059446816467077696,0.01786273233674418,0.023853943321723248,0.04171667565846743,-0.03654157307428218,-0.024435826130255352,-0.06097739920453753,0.023364501764619683,0.011875121032209779,0.03523962279682946,-0.04779647550446707,-0.012164797614596398,-0.05996127311906347,0.020654522446176216,0.016328996788185335,0.03698351923436155,-0.04225270395665106,-0.01672731929543168,-0.058980023252082736
89,0.022651055500815528,0.01331014744000936,0.03596120294082489,-0.0463546436129357,-0.013648590786046026,-0.060003234398981725,0.021174993179169682,0.01622232962579112,0.0373973228049608,-0.04333393038975225,-0.01663482239071414,-0.059968752780466386,0.01806998519554029,0.0248837655396148,0.04295375073515509,-0.036979633191933876,-0.025516496687723943,-0.062496129879657816,0.02020276481474681,0.01781178815750173,0.03801455297224854,-0.04134429686730616,-0.018264696828130016,-0.05960899369543618,0.02057453577665297,0.018591653578601264,0.03916618935525423,-0.04210511397113506,-0.01906439225214761,-0.06116950622328267,0.020698092218262187,0.01798970779750908,0.03868780001577127,-0.04235796818433814,-0.018447140514062564,-0.0608051086984007,0.018382558278970063,0.02420650604133867,0.042589064320308734,-0.03761930377526991,-0.024822016195333002,-0.06244131997060291,0.02384420821969968,0.01217578027260835,0.03601998849230803,-0.04879639159495309,-0.012485379533972047,-0.06128177112892513,0.021205962104579756,0.016305588596331577,0.037511550700911334,-0.043397307281853724,-0.01672019842605078,-0.0601175057079045
90,0.022409721961375043,0.013663058054862157,0.0360727800162372,-0.04583438864042022,-0.013909337520010117,-0.05974372616043034,0.021730103796733485,0.01586257136788638,0.037592675164619865,-0.04444437214940978,-0.01614849751828901,-0.06059286966769879,0.018524533931082693,0.02442401586837495,0.04294854979945764,-0.03788805095588958,-0.024864263837802856,-0.06275231479369243,0.020447664871961535,0.017930958100406014,0.03837862297236755,-0.041821412159682464,-0.018254167352158186,-0.06007557951184065,0.02111466307974924,0.018274268260508097,0.03938893134025734,-0.04318561717440321,-0.018603665749349674,-0.06178928292375288,0.021007033600919378,0.018217284671951495,0.03922431827287087,-0.04296548363725552,-0.018545655019749276,-0.06151113865700479,0.01827689639643204,0.024407347861987227,0.04268424425841927,-0.03738156028970922,-0.024847295387130864,-0.062228855676840084,0.023650582514162855,0.012246105293640785,0.03589668780780364,-0.04837230878610834,-0.01246684389035561,-0.06083915267646395,0.021636851003998175,0.015856888173439998,0.03749373917743817,-0.04425364310995977,-0.016142711883079884,-0.06039635499303966
91,0.02294866889405402,0.013732080072928907,0.03668074896698292,-0.0469203972260065,-0.013966726799705656,-0.060887124025712155,0.022327051619075694,0.01545943959182261,0.037786491210898304,-0.04564945076723007,-0.0157236025502935,-0.061373053317523574,0.019020764252180522,0.023865581413382908,0.04288634566556343,-0.03888948062193579,-0.024273384203021022,-0.06316286482495681,0.02083481795385045,0.017950313452571365,0.03878513140642181,-0.04259845915418147,-0.018257039183406997,-0.060855498337588465,0.02163656938378372,0.017992023271996227,0.03962859265577995,-0.044237704364553335,-0.01829946171878971,-0.06253716608334305,0.021302420358087826,0.018545328193722066,0.03984774855180989,-0.04355450983633402,-0.018862221230650688,-0.06241673106698471,0.01855978647906631,0.024699433743431143,0.04325922022249745,-0.0379469745303305,-0.02512148497313237,-0.06306845950346288,0.02396774339374763,0.012334109452066033,0.036301852845813665,-0.04900397691201203,-0.012544868375351003,-0.061548845287363034,0.022155859157492575,0.01571546799790413,0.037871327155396706,-0.04529943402609965,-0.01598400583819408,-0.06128343986429373
92,0.023638106674917347,0.01328622809324097,0.03692433476815832,-0.04846675513580928,-0.013614967068805611,-0.06208172220461489,0.0228432142137642,0.014944353071584149,0.03778756728534835,-0.04683693516740672,-0.015314118763152258,-0.062151053930558975,0.01949299535763588,0.023144745720562077,0.042637741078197955,-0.03996776247162395,-0.023717412390476644,-0.0636851748621006,0.021240749589937213,0.017857813148956847,0.03909856273889406,-0.043551297209810394,-0.018299666108217674,-0.06185096331802807,0.0221365624347859,0.01765493455250572,0.03979149698729162,-0.04538804083720355,-0.01809176771973127,-0.06347980855693482,0.021509244448996434,0.018899782407946403,0.04040902685694284,-0.04410180976854486,-0.019367416642702893,-0.06346922641124775,0.019030443747858783,0.02451128902482297,0.04354173277268175,-0.039019362673067784,-0.02511776785291778,-0.06413713052598556,0.024410669618073366,0.012040615285638823,0.03645128490371219,-0.05005079143397333,-0.012338534266585908,-0.06238932570055923,0.0226704880857298,0.015617718855718055,0.038288206941447855,-0.04648278349747273,-0.01600414552709947,-0.0624869290245722
93,0.02379305293537479,0.012994685218930187,0.03678773815430498,-0.04887159634181545,-0.01337942652389024,-0.06225102286570569,0.023126155601779802,0.014512382942751811,0.03763853854453161,-0.04750177056210519,-0.014942059618824001,-0.06244383018092919,0.019738994727620612,0.022527088180548938,0.04226608290816955,-0.04054444737048631,-0.02319406095884361,-0.06373850832932992,0.02136527831370405,0.017816983300227962,0.03918226161393201,-0.04388487935171486,-0.01834450122697198,-0.062229380578686835,0.022379984727983138,0.017337292094031453,0.03971727682201459,-0.04596911471313707,-0.017850607520480885,-0.06381972223361795,0.021543119596169003,0.018983150847119268,0.04052627044328827,-0.04425017032102195,-0.019545196183818503,-0.06379536650484045,0.019251562695072666,0.024233747961830532,0.0434853106569032,-0.0395432483396828,-0.02495125082225575,-0.06449449916193856,0.02462952544798036,0.01173697361169368,0.03636649905967404,-0.05058973428309262,-0.012084477107743467,-0.0626742113908361,0.022850532985798866,0.015718900966932736,0.0385694339527316,-0.04693563399831566,-0.016184299733325743,-0.0631199337316414
94,0.02375056833276786,0.01284212391404952,0.03659269224681738,-0.04882856188917215,-0.013254182147669194,-0.062082744036841345,0.023248847929936034,0.014150158727389506,0.03739900665732554,-0.047797079804302006,-0.014604187161445282,-0.062401266965747285,0.019839810750009512,0.021998428711970663,0.041838239461980176,-0.04078847350106361,-0.022704280309271175,-0.06349275381033478,0.02132758258713241,0.017811745288920933,0.03913932787605334,-0.043847169116599506,-0.01838326105613813,-0.06223043017273763,0.022466654491756555,0.017044272127855198,0.03951092661961175,-0.04618897594041438,-0.01759116240187393,-0.06378013834228831,0.021527350020375702,0.01889259352463482,0.04041994354501052,-0.044257869035055915,-0.019498789880343457,-0.06375665891539938,0.019320596663830125,0.023983939810291677,0.0433045364741218,-0.039721026323146516,-0.024753499420494273,-0.06447452574364079,0.024686773639071347,0.011515694724578307,0.036202468363649654,-0.05075329725126206,-0.011885192547436243,-0.06263848979869831,0.022826233114245725,0.01582220779579968,0.038648440910045406,-0.046928230124829495,-0.016329886357378427,-0.06325811648220792
95,0.024534506134788723,0.012855535862170999,0.03739004199695972,-0.05059712987900455,-0.013302714868931859,-0.0638998447479364,0.02401033302485603,0.013862461593464048,0.03787279461832008,-0.04951613583834033,-0.0143446664484843,-0.06386080228682463,0.020418522149995788,0.0215297556721884,0.04194827782218419,-0.0421088002132538,-0.022278666869707888,-0.06438746708296168,0.021902414001738313,0.01786120062798291,0.03976361462972122,-0.04516900726761763,-0.018482501368925264,-0.0636515086365429,0.02300944685712869,0.016957968377062926,0.03996741523419162,-0.04745202388335007,-0.01754785024094164,-0.0649998741242917,0.022069116223691787,0.019003366249815856,0.04107248247350764,-0.04551279466357987,-0.019664397150107742,-0.06517719181368761,0.01992224638096085,0.024116359919906294,0.044038606300867145,-0.041085338424224405,-0.024955245983567423,-0.06604058440779183,0.025260564249577455,0.011678228545486335,0.03693879279506379,-0.05209446822084222,-0.012084454991251544,-0.06417892321209376,0.02323727562245953,0.016024107061121673,0.0392613826835812,-0.047921871597678925,-0.016581504617835575,-0.0645033762155145
96,0.023694038932417266,0.013208684805171811,0.03690272373758908,-0.04874702758746672,-0.013581419336206758,-0.06232844692367348,0.023690698851038555,0.013742683117719479,0.037433381968758034,-0.04874015585742623,-0.014130486492741297,-0.06287064235016752,0.020230209256374115,0.021285139652798157,0.04151534890917227,-0.04162070348299564,-0.02188578284048272,-0.06350648632347836,0.02150305567840982,0.017966371200245912,0.03946942687865573,-0.04423939925818878,-0.01847336239902911,-0.0627127616572179,0.022744365195229738,0.01682666229211144,0.039571027487341176,-0.046793212452874544,-0.017301492161310668,-0.0640947046141852,0.021772144742355615,0.01878544776962371,0.04055759251197932,-0.04479301074085181,-0.01931555240668421,-0.06410856314753602,0.01935864451190006,0.02432667663795951,0.04368532114985957,-0.03982758620297749,-0.025013148648006894,-0.06484073485098438,0.02487569880447682,0.011803125508881185,0.036678824313358005,-0.051178120342340185,-0.012136196705309224,-0.06331431704764941,0.02284271005075586,0.0163668026053585,0.03920951265611436,-0.04699554264229862,-0.01682865574090014,-0.06382419838319876
97,0.024122442547857954,0.013411772895304139,0.03753421544316209,-0.04957617092016046,-0.013751669146229014,-0.06332784006638947,0.024089828299861754,0.013606808289566563,0.03769663658942832,-0.049509142486788324,-0.013951647347070772,-0.0634607898338591,0.020512322827440505,0.02100414598506889,0.041516468812509394,-0.042156693728057026,-0.02153645670416132,-0.06369315043221835,0.021757593117190166,0.018043207489285007,0.03980080060647517,-0.044715959134283854,-0.01850047877087783,-0.06321643790516168,0.02298055317386244,0.01683663248365347,0.03981718565751591,-0.047229372801984665,-0.017263325382800117,-0.06449269818478479,0.022034548920720598,0.018917688165901003,0.0409522370866216,-0.045285155567270044,-0.01939712152150211,-0.06468227708877215,0.01956617074802014,0.024678415974810963,0.0442445867228311,-0.040212172682447804,-0.025303844181363708,-0.0655160168638115,0.02507066023207094,0.012107692151618554,0.037178352383689495,-0.05152493717336213,-0.01241453891988799,-0.06393947609325012,0.022996504742160112,0.01642196213812719,0.0394184668802873,-0.04726215628461919,-0.016838145994441518,-0.0641003022790607
98,0.025368966209074747,0.013245730882739396,0.03861469709181414,-0.05222169870892877,-0.013639474038948766,-0.06586117274787753,0.02500740635182208,0.013405524169452399,0.03841293052127448,-0.05147743227824,-0.013804017347658173,-0.06528144962589817,0.02128797112666858,0.020624860466095907,0.04191283159276449,-0.043821021524463884,-0.0212379559402672,-0.06505897746473108,0.02261153304617669,0.018070519748167424,0.040682052794344115,-0.046545557132794645,-0.01860768478216785,-0.0651532419149625,0.023728669786825918,0.016941832545115776,0.040670502331941694,-0.04884516909987552,-0.01744544617560084,-0.06629061527547636,0.022732295866235097,0.019341581745910996,0.04207387761214609,-0.04679414588301636,-0.01991653042259297,-0.06671067630560933,0.020325149008427745,0.025015705685613565,0.04534085469404131,-0.04183906427186288,-0.02575932361041177,-0.06759838788227465,0.02585516326402748,0.01231283076958034,0.03816799403360782,-0.053222529247613774,-0.012678842497585777,-0.06590137174519956,0.02375088323454677,0.016483759368759676,0.04023464260330645,-0.048890895203359784,-0.016973756296638443,-0.06586465149999823
99,0.026634750770852894,0.013286524448860502,0.03992127521971339,-0.054865745524829035,-0.013707008586133846,-0.06857275411096288,0.026167058205391946,0.013312772490073732,0.03947983069546568,-0.053902331168103924,-0.013734087309968942,-0.06763641847807286,0.022287951495567337,0.02035927184484465,0.04264722334041199,-0.04591163947979275,-0.02100359014570227,-0.06691522962549502,0.02365552631969009,0.01819517989046404,0.04185070621015413,-0.048728749087163,-0.018771010277727675,-0.06749975936489068,0.02465644869724956,0.017195254875673194,0.041851703572922755,-0.05079057999858197,-0.01773944022221902,-0.06853002022080099,0.0236324220377733,0.019783437142217253,0.04341585917999055,-0.04868115586344236,-0.020409531763957107,-0.06909068762739948,0.021186174963430116,0.02559889575383567,0.046785070717265786,-0.04364205598124464,-0.026409034600727646,-0.07005109058197229,0.026844547866073487,0.012688219880819751,0.03953276774689324,-0.05529791303926351,-0.013089769225846438,-0.06838768226510995,0.024663398569547884,0.01691646458996976,0.041579863159517644,-0.0508048962551233,-0.017451826944978904,-0.0682567232001022
100,0.026730017233232498,0.014756131394731909,0.0414861486279644,-0.05478984541002145,-0.014938242168305657,-0.0697280875783271,0.026999153323454678,0.013675630567434427,0.040674783890889105,-0.05534150703630719,-0.013844406488109232,-0.06918591352441643,0.022976918730248735,0.020613758054833564,0.0435906767850823,-0.04709693279448417,-0.02086815992516172,-0.06796509271964589,0.024247884678118836,0.01865891152669752,0.042906796204816355,-0.04970209489361773,-0.018889187926471523,-0.06859128282008925,0.02513785937515614,0.017826518097658228,0.04296437747281437,-0.051526320282027915,-0.018046521627990707,-0.06957284191001863,0.024333443337319793,0.02001395774319173,0.04434740108051152,-0.049877468731584475,-0.02026095726016446,-0.07013842599174894,0.021102575982067773,0.027400078217920953,0.048502654199988726,-0.04325499926626509,-0.02773823252861164,-0.07099323179487672,0.027292800868814915,0.014024262239793306,0.04131706310860822,-0.0559434110109637,-0.01419734075047949,-0.07014075176144319,0.024981817785571347,0.018097808618808386,0.043079626404379734,-0.05120647407705595,-0.01832116024393267,-0.06952763432098862
101,0.025454893708345343,0.014361090232235054,0.0398159839405804,-0.05222760742307975,-0.014576576701881496,-0.06680418412496124,0.025634653549315572,0.013622107544981,0.03925676109429657,-0.05259643341434878,-0.013826505666331378,-0.06642293908068016,0.022218178715072257,0.020367475129465573,0.04258565384453783,-0.04558661013800204,-0.020673086697966747,-0.06625969683596879,0.0232017658418191,0.018536601067015934,0.041738366908835034,-0.04760470547600329,-0.0188147405855749,-0.0664194460615782,0.024265261523454262,0.017734536677647628,0.04199979820110189,-0.049786754852951656,-0.018000641314390577,-0.06778739616734224,0.023152594387611913,0.020097656880237125,0.04325025126784904,-0.047503816922463075,-0.02039921985764722,-0.0679030367801103,0.020136824658740782,0.026995124098238177,0.04713194875697896,-0.04131614867750588,-0.027400182759908576,-0.06871633143741446,0.02626562121650189,0.013522391536018863,0.03978801275252075,-0.053891034444549096,-0.013725293430384313,-0.06761632787493341,0.024224833130439744,0.017949744041853677,0.04217457717229342,-0.049703805056998826,-0.0182190778397818,-0.06792288289678063
102,0.025247546909852425,0.014337660060860687,0.03958520697071311,-0.05180064352157155,-0.014551644683084033,-0.06635228820465558,0.025445711579968028,0.01359696628685042,0.03904267786681845,-0.0522072199494471,-0.013799896310433405,-0.06600711625988051,0.021943373767503355,0.020181354765942183,0.04212472853344554,-0.045021438567858466,-0.020482554512429006,-0.06550399308028747,0.022912361999865627,0.018503344725046333,0.04141570672491196,-0.04700952137766239,-0.018779500751486516,-0.06578902212914892,0.02393323469644071,0.017753886121796125,0.041687120818236834,-0.04910405605958648,-0.01801885673754811,-0.06712291279713459,0.02276264174642534,0.020233549838335307,0.042996191584760646,-0.04670233884210313,-0.020535528578242295,-0.06723786742034543,0.02005192402877487,0.026693473078695462,0.04674539710747033,-0.04114073229549545,-0.0270918639408255,-0.06823259623632094,0.025970188900884983,0.01339671913983953,0.03936690804072451,-0.05328329529383496,-0.013596660543946077,-0.06687995583778103,0.023936464397699253,0.017688980369156004,0.04162544476685526,-0.04911068246983427,-0.01795298228897714,-0.06706366475881141
103,0.024747192669375664,0.014667976823947469,0.03941516949332313,-0.0506612746554062,-0.01479888333611501,-0.06546015799152122,0.025178493582523137,0.013660427822422994,0.03883892140494613,-0.05154421335120142,-0.013782342315635875,-0.06532655566683729,0.021689049249404124,0.020124117135902564,0.04181316638530669,-0.04440078903973777,-0.020303717773150032,-0.06470450681288781,0.022615473320147406,0.018557669928485288,0.04117314324863269,-0.04629732029167993,-0.018723290577703132,-0.06502061086938307,0.02361292883943167,0.017855210548958445,0.04146813938839011,-0.0483392637433727,-0.01801456199633496,-0.06635382573970766,0.022510344104931135,0.02016846388188623,0.04267880798681736,-0.04608210476733605,-0.020348460298177554,-0.0664305650655136,0.019616429984616657,0.02692032923317189,0.04653675921778855,-0.04015782155521085,-0.0271605836628464,-0.06731840521805725,0.02564174661712426,0.013581526997184734,0.039223273614308996,-0.05249256290884319,-0.013702737328401516,-0.06619530023724471,0.023626012794109197,0.017622194891339982,0.04124820768544918,-0.048366048592480754,-0.017779466756277465,-0.06614551534875822
104,0.024710873022377663,0.01498877246764209,0.03969964549001975,-0.050494526083045395,-0.015049001498460734,-0.06554352758150613,0.025191123128545045,0.013717839888074623,0.03890896301661967,-0.05147587552749011,-0.01377296196049034,-0.06524883748798045,0.021667417755208945,0.02006391389090617,0.041731331646115116,-0.04427548917441553,-0.020144536242782337,-0.06442002541719787,0.022596278227705102,0.01860692089100069,0.04120319911870579,-0.04617353499875744,-0.018681688642276085,-0.06485522364103352,0.023529349119416287,0.018019078939098265,0.04154842805851455,-0.048080184449635785,-0.018091484578925638,-0.06617166902856142,0.02253311628925836,0.02020737632343464,0.042740492612693,-0.04604446905497364,-0.020288575147019126,-0.06633304420199276,0.01945378622081939,0.02730831499790809,0.04676210121872748,-0.03975212510102716,-0.02741804735585568,-0.06717017245688284,0.025552584801248,0.013891417035665321,0.03944400183691332,-0.05221449110953742,-0.013947236589038483,-0.06616172769857591,0.023589270577633492,0.017530163350792494,0.041119433928425986,-0.048202628753086445,-0.017600604392644992,-0.06580323314573144
105,0.025691476698300898,0.016725574085523623,0.04241705078382452,-0.052209631391296724,-0.016451706637466455,-0.06866133802876317,0.026595056455397087,0.014166499898718987,0.040761556354116074,-0.05404586550911796,-0.013934535174798252,-0.06798040068391621,0.022589577700755648,0.020452355635883768,0.043041933336639415,-0.04590602318781884,-0.020117465220994803,-0.06602348840881364,0.02365773353470557,0.019085503847215857,0.04274323738192143,-0.04807670504522554,-0.018772994500344094,-0.06684969954556963,0.024305982483987187,0.018899910122923747,0.043205892606910934,-0.04939406173473132,-0.01859043971985071,-0.06798450145458203,0.023802312605623988,0.020568547580969876,0.04437086018659386,-0.0483705153266737,-0.020231754619039907,-0.06860226994571361,0.01963142946308183,0.029743679275771207,0.049375108738853035,-0.039894541991022624,-0.029256651117728086,-0.0691511931087507,0.026405981249748356,0.01567196020439665,0.04207794145414501,-0.05366163120028172,-0.015415344812584992,-0.06907697601286672,0.024344332706431993,0.01824150443375161,0.0425858371401836,-0.04947199617972762,-0.017942814879512693,-0.06741481105924031
106,0.025751201315540203,0.016973226717729283,0.042724428033269486,-0.05226631963390179,-0.01664018806118931,-0.0689065076950911,0.026456316439758126,0.01433040989520018,0.040786726334958306,-0.05369746733103202,-0.014049227033595001,-0.06774669436462702,0.022758054031488756,0.02048125386572075,0.043239307897209506,-0.04619123246640837,-0.020079382766893743,-0.0662706152333021,0.02376210975022852,0.019167387990527307,0.04292949774075583,-0.04822912951372904,-0.01879129679396786,-0.0670204263076969,0.024329682640231748,0.019356870893717404,0.04368655353394915,-0.049381112511374434,-0.018977061775246867,-0.0683581742866213,0.023788584027962384,0.021043895099110477,0.04483247912707286,-0.04828286343647538,-0.020630984185426915,-0.0689138476219023,0.019318521911078412,0.030637350096562876,0.04995587200764129,-0.03921013348801037,-0.03003620205996438,-0.06924633554797474,0.026370745492448444,0.01610492523041096,0.042475670722859404,-0.05352378694895351,-0.015788923874180308,-0.06931271082313381,0.024614105523324936,0.01835417315571164,0.042968278679036576,-0.04995839576650449,-0.017994038381615014,-0.0679524341481195
107,0.026101658942077697,0.017289004097438748,0.04339066303951644,-0.05291265971765069,-0.016894245938330037,-0.06980690565598073,0.0267746482132101,0.014514708184744596,0.041289356397954696,-0.05427692749756768,-0.014183295255999977,-0.06846022275356765,0.02301894846044758,0.020531897766420504,0.043550846226868084,-0.04666346264230398,-0.02006309492968099,-0.06672655757198497,0.02404171624064455,0.01928197229776929,0.04332368853841384,-0.04873679306332554,-0.01884170888841651,-0.06757850195174205,0.02445964815077245,0.019839233709573856,0.044298881860346306,-0.04958401465160919,-0.019386246404279675,-0.06897026105588887,0.023912640074139402,0.02156004919478058,0.04547268926891998,-0.04847513294083671,-0.02106777067587586,-0.06954290361671257,0.01940650416867551,0.031278194110892554,0.05068469827956806,-0.03934040183671787,-0.030564022128638815,-0.06990442396535669,0.026557202255632184,0.016509960397427526,0.04306716265305971,-0.053836126244826185,-0.016132990067805605,-0.0699691163126318,0.02493857055142376,0.018496068470363558,0.04343463902178732,-0.05055487470587079,-0.01807374952712315,-0.06862862423299394
108,0.026586887894282117,0.01764682571946006,0.044233713613742176,-0.053831166872515636,-0.017188227748835386,-0.07101939462135103,0.02719612520238074,0.014719507003965404,0.04191563220634614,-0.05506470557503796,-0.014336982908814952,-0.06940168848385292,0.023393675996795787,0.020611800745139075,0.04400547674193486,-0.047365787276513464,-0.02007615030335922,-0.06744193757987269,0.024448718843865458,0.019436349032919464,0.04388506787678492,-0.04950196010667294,-0.01893124571493178,-0.06843320582160473,0.02470782419196016,0.020360140315301645,0.045067964507261804,-0.05002657747769841,-0.019831029914447264,-0.06985760739214568,0.02423236667260592,0.021998564524463637,0.04623093119706956,-0.049063906210308185,-0.021426875473528555,-0.07049078168383674,0.019570068393481854,0.031972023969026986,0.05154209236250884,-0.03962402901704909,-0.031141149026300583,-0.07076517804334967,0.026900327178732808,0.01696793677851277,0.04386826395724558,-0.054465795584712366,-0.016526981476068056,-0.07099277706078042,0.025343439931081235,0.018738178997723898,0.04408161892880513,-0.05131352527901601,-0.018251219416540877,-0.06956474469555689
109,0.02612206870817623,0.01767634172893629,0.04379841043711252,-0.05284958862212614,-0.01718179161909573,-0.07003138024122187,0.026791871996128147,0.014880601086753376,0.04167247308288152,-0.05420471974215594,-0.014464270433341059,-0.06866899017549699,0.02320193447367666,0.020642114878134665,0.043844049351811326,-0.046941637964053456,-0.020064588128716174,-0.06700622609276963,0.024156690894253152,0.019483573191450776,0.04364026408570393,-0.04887327992646847,-0.01893846021447404,-0.06781174014094252,0.02439620706215867,0.020674930561343452,0.04507113762350212,-0.04935786371206247,-0.020096485692102192,-0.06945434940416467,0.02385796226717496,0.022160309238050097,0.046018271505225056,-0.04826889880998386,-0.021540306324786776,-0.06980920513477064,0.019153538020543315,0.03220108665976068,0.051354624680303995,-0.03875101227059896,-0.031300162068644596,-0.07005117433924356,0.02659608701636884,0.01697879164090854,0.04357487865727738,-0.05380861192411655,-0.016503757643504792,-0.07031236956762135,0.025171417422766185,0.018786569873973535,0.04395798729673972,-0.05092625207790785,-0.018260957711843193,-0.06918720978975104
110,0.027206540217119064,0.019828684332586978,0.047035224549706045,-0.05523358593674771,-0.01899527347733635,-0.07422885941408405,0.02842153554647872,0.015437892760925442,0.043859428307404164,-0.05770021890078432,-0.01478902936720013,-0.07248924826798445,0.024182743890500263,0.021096258121091838,0.0452790020115921,-0.049094800448821856,-0.020209570420163914,-0.06930437086898578,0.02531312439928063,0.020061024033517172,0.0453741484327978,-0.05138965192477907,-0.01921784780878398,-0.07060749973356305,0.025181481564894526,0.021810513204960635,0.04699199476985516,-0.051122396119814686,-0.020893804957518896,-0.07201620107733359,0.02524460161985359,0.022678105473268206,0.0479227070931218,-0.05125053982908795,-0.02172493183043204,-0.07297547165951998,0.0196286314942683,0.034432854288313886,0.054061485782582186,-0.039849230949889,-0.032985621881977026,-0.07283485283186603,0.027576986805965653,0.01891959216325434,0.04649657896921999,-0.05598565118785077,-0.018124390967789363,-0.07411004215564013,0.025973441625177895,0.01977124013254361,0.045744681757721506,-0.0527302004822602,-0.018940243689620315,-0.07167044417188051
111,0.027095082827506865,0.01952518918971854,0.046620272017225406,-0.0550771072707912,-0.018768663528747172,-0.07384577079953837,0.027916709655989885,0.015622736056749631,0.043539445712739516,-0.05674725639921456,-0.015017415380638725,-0.07176467177985328,0.024210078451627787,0.021106269374523867,0.045316347826151654,-0.049212659595965075,-0.020288482963644452,-0.06950114255960953,0.0252375003437596,0.0201275018613154,0.045365002205075,-0.0513011354321731,-0.01934763891087842,-0.07064877434305153,0.025035201964755116,0.022241565215504022,0.04727676718025914,-0.05088991655559429,-0.02137979047610445,-0.07226970703169874,0.024948557130362786,0.023116666265726116,0.0480652233960889,-0.05071379061906674,-0.02222098474089142,-0.07293477535995815,0.01943094740947915,0.034558146896755626,0.053989094306234775,-0.039497955465134085,-0.03321915219258238,-0.07271710765771647,0.027379415459495737,0.01896069163538705,0.04634010709488279,-0.05565507999640838,-0.018226038074156063,-0.07388111807056444,0.026078601356879727,0.019922916219705655,0.04600151757658538,-0.05301087040586209,-0.01915098017262619,-0.07216185057848828
112,0.027103945060839567,0.019692355376767515,0.04679630043760708,-0.055051499499381505,-0.018888927141907635,-0.07394042664128914,0.02797304029203984,0.015905222342471714,0.043878262634511556,-0.056816740521599504,-0.015256305315169742,-0.07207304583676924,0.02425136309145509,0.02123621420264854,0.04548757729410363,-0.04925754904283311,-0.02036979808504845,-0.06962734712788156,0.025240900364836505,0.020299329526269227,0.04554022989110573,-0.0512674229039222,-0.01947113735839019,-0.07073856026231239,0.02494170267212048,0.022735307044175812,0.04767700971629629,-0.05065971500037533,-0.021807729450839797,-0.07246744445121513,0.024858239380509406,0.02342879666634387,0.04828703604685328,-0.05049019062501115,-0.02247292539597573,-0.07296311602098687,0.01939204008508222,0.034869960916125375,0.054262001001207594,-0.03938765676507836,-0.03344730168555271,-0.07283495845063107,0.027344250371012513,0.019189215043922514,0.04653346541493503,-0.05553958961441788,-0.018406314427103766,-0.07394590404152164,0.026111538735180156,0.020113004272956148,0.046224543008136304,-0.05303579823458084,-0.019292413987458117,-0.07232821222203896
113,0.0273016405465216,0.019694291024043208,0.04699593157056481,-0.055471780569183435,-0.01890801702639538,-0.07437979759557882,0.027989563454820787,0.01611461931057312,0.04410418276539391,-0.05686951007751325,-0.01547125996697305,-0.0723407700444863,0.024345731826024508,0.021300433749102787,0.045646165575127295,-0.04946593195922358,-0.020450036180838287,-0.06991596814006187,0.025337918434099493,0.020409152403324415,0.04574707083742391,-0.051481867877544434,-0.01959433831181054,-0.07107620618935498,0.024925860293964403,0.02310912582999264,0.04803498612395704,-0.05064464351029916,-0.022186518119650972,-0.07283116162995013,0.024888534556371494,0.02365159077662743,0.048540125332998924,-0.050568804656520076,-0.022707325719918042,-0.07327613037643813,0.019532864609688283,0.03489436576429611,0.05442723037398439,-0.0396870941755273,-0.03350124465973929,-0.0731883388352666,0.027417698918406175,0.01928372848772808,0.046701427406134255,-0.0557075892755294,-0.018513845770493385,-0.07422143504602279,0.026218913461520915,0.02017678573352577,0.046395699195046686,-0.05327188349072301,-0.01937124863858718,-0.07264313212931019
114,0.02694034712191074,0.019881362408900816,0.04682170953081155,-0.054653849332710176,-0.019008798883207008,-0.07366264821591718,0.02773608692152471,0.016399479218057178,0.04413556613958189,-0.0562681656931988,-0.015679730384363367,-0.07194789607756216,0.024193904234359492,0.02146093354143236,0.04565483777579185,-0.04908214399803618,-0.020519044980153018,-0.0696011889781892,0.025109580407851717,0.020570264711768482,0.0456798451196202,-0.05093977513386125,-0.01966746628517172,-0.07060724141903296,0.024677363402731467,0.02350483071334525,0.048182194116076715,-0.050062937022979405,-0.022473238534889178,-0.07253617555786858,0.024721268865848134,0.023654893990649267,0.0483761628564974,-0.050152007982429275,-0.022616715757393303,-0.07276872373982257,0.019131316576413426,0.03529657375386902,0.05442789033028245,-0.03881167859389932,-0.033747459452436686,-0.07255913804633601,0.027204527967634173,0.019455682249760797,0.04666021021739497,-0.05518979269206703,-0.01860180119525975,-0.07379159388732678,0.026048595161289628,0.020265842489354702,0.04631443765064433,-0.052844753218343615,-0.01937640470285019,-0.07222115792119381
115,0.028339072157128102,0.019664929858097487,0.04800400201522559,-0.057883416210232276,-0.019034741090347845,-0.07691815730058012,0.028543912909290092,0.01639445181650806,0.04493836472579815,-0.058301809672391805,-0.015869069856708096,-0.0741708795290999,0.02487726182734551,0.02131939296251173,0.04619665478985724,-0.050812563394421736,-0.020636184729522108,-0.07144874812394385,0.026016208290560006,0.020535192766795385,0.04655140105735539,-0.0531388961623361,-0.01987711526951515,-0.07301601143185125,0.0252881499181683,0.023664533131823928,0.04895268304999223,-0.05165181480833725,-0.02290617177069383,-0.07455798657903108,0.02539682941916127,0.024104212827318644,0.049501042246479915,-0.05187379599228769,-0.023331761347001354,-0.07520555733928905,0.020574748341861127,0.034456910715988776,0.0550316590578499,-0.04202454883100958,-0.03335269329638649,-0.07537724212739608,0.028028907791371127,0.01940842590816083,0.04743733369953196,-0.057249896066130526,-0.01878645714980354,-0.07603635321593406,0.026796522796184247,0.020298775186471718,0.047095297982655965,-0.054732712256719725,-0.019648274004219996,-0.07438098626093972
116,0.02777987627443668,0.019500668818128404,0.04728054509256509,-0.05672499969027377,-0.01886113252986343,-0.0755861322201372,0.028216872551995675,0.016611454283616378,0.04482832683561205,-0.057617322372502396,-0.016066671542352074,-0.07368399391485447,0.02478264178270248,0.02140895253851921,0.04619159432122169,-0.050604809523273175,-0.02070683292560638,-0.07131164244887955,0.025790308009146945,0.020635010780538643,0.04642531878968559,-0.05266240926987682,-0.019958273058054723,-0.07262068232793155,0.025124797897500994,0.02388148954826147,0.049006287445762464,-0.05130347374028523,-0.02309828158106931,-0.07440175532135454,0.025124080794066528,0.024051784210083138,0.049175865004149666,-0.051302009453990494,-0.023262991325935126,-0.07456500077992562,0.020201024099294584,0.03449671713013669,0.054697741229431274,-0.04124939486610204,-0.03336537632144478,-0.07461477118754682,0.027837136466031254,0.019304178220270418,0.04714131468630167,-0.056841921893899854,-0.018671085960608003,-0.07551300785450786,0.026590008859747938,0.020705618848984475,0.04729562770873241,-0.054295355005650185,-0.020026565491973524,-0.0743219204976237
117,0.02800365857173296,0.019190621028124598,0.04719427959985756,-0.05729061378266524,-0.018656812466890424,-0.07594742624955567,0.028187525879604464,0.016694894534327542,0.044882420413932006,-0.057666774308103075,-0.016230507393428614,-0.07389728170153169,0.024836170140272035,0.021363348264536897,0.04619951840480893,-0.05081048348386699,-0.020769102868125593,-0.07157958635199259,0.02583531181704124,0.020611281181999952,0.04644659299904119,-0.05285455353890362,-0.020037955371603727,-0.07289250891050734,0.02513068173129318,0.023918795940819026,0.04904947767211221,-0.05141300296440166,-0.023253467912668697,-0.07466647087707036,0.025108316601356484,0.024069648502944907,0.04917796510430139,-0.05136724779929992,-0.023400124342265623,-0.07476737214156555,0.02057675839436235,0.03395654267910786,0.05453330107347021,-0.04209646804009284,-0.03301200351252974,-0.07510847155262257,0.02790749804445558,0.019059258265765378,0.04696675631022096,-0.05709388607241717,-0.018529103706508104,-0.07562298977892527,0.026582223003004418,0.020722493550696885,0.047304716553701304,-0.054382603889016175,-0.02014607424403295,-0.07452867813304913
118,0.02722730657966564,0.018759158155776785,0.04598646473544243,-0.055741157624011654,-0.01827175241307088,-0.07401291003708253,0.027447418575860666,0.016788053120161628,0.044235471696022294,-0.05619178234662031,-0.016351861184912185,-0.0725436435315325,0.024361993532998505,0.021330868866302533,0.04569286239930104,-0.049875139782361036,-0.0207766442099503,-0.07065178399231134,0.02524807088419745,0.020536929360823963,0.04578500024502141,-0.05168916340440869,-0.020003333064823405,-0.07169249646923209,0.024631139154790593,0.023813840894115812,0.048444980048906405,-0.05042614869263385,-0.023195102957621443,-0.07362125165025529,0.024484252312557797,0.023824671021274363,0.04830892333383216,-0.05012543431231735,-0.023205651693358934,-0.07333108600567628,0.020139469750075856,0.033396575527739336,0.05353604527781519,-0.04123056955774649,-0.03252885627489434,-0.07375942583264083,0.027371555155075944,0.018597619706824497,0.04596917486190044,-0.05603647080732115,-0.01811441110169978,-0.07415088190902093,0.02603391722010187,0.020613993338566727,0.0466479105586686,-0.05329798888076392,-0.02007839474454215,-0.07337638362530607
119,0.027142782791683417,0.01858971659692316,0.04573249938860657,-0.055606280029703005,-0.018140366311491355,-0.07374664634119436,0.027263219451223203,0.01685840527636767,0.044121624727590875,-0.05585301355985023,-0.016450904216124794,-0.07230391777597503,0.024188438601479373,0.021292921596799574,0.04548136019827895,-0.049553839069414,-0.020778229490154843,-0.07033206855956883,0.025088215893067034,0.020477830694579535,0.04556604658764657,-0.05139717504658291,-0.019982840950133595,-0.0713800159967165,0.0244607733009628,0.023725890210300193,0.048186663511262995,-0.05011175973943169,-0.02315238843137116,-0.07326414817080285,0.024351489382037128,0.02365002425487661,0.04800151363691374,-0.04988787436094403,-0.02307835630641758,-0.0729662306673616,0.02020141973241496,0.03294652588242475,0.05314794561483971,-0.041385800831830064,-0.032150143068729556,-0.07353594390055962,0.02723776009237877,0.018390537926564754,0.045628298018943525,-0.05580085603981459,-0.017946002184265484,-0.07374685822408007,0.025822941606546412,0.020422446740030242,0.046245388346576655,-0.052902376782245616,-0.01992879573550835,-0.07283117251775396
120,0.027869245131186538,0.018377469958314744,0.04624671508950128,-0.05740860913780369,-0.01809193868261058,-0.07550054782041427,0.02770481266919475,0.01680660781997073,0.04451142048916548,-0.05706989027779805,-0.0165454830741825,-0.07361537335198054,0.02454809464822183,0.02113738304162005,0.04568547768984188,-0.05056728175104245,-0.020808970917502244,-0.07137625266854469,0.025599050530641265,0.020362017886168537,0.0459610684168098,-0.05273217409709948,-0.020045652632619683,-0.07277782672971916,0.02483900012306059,0.023604845496654425,0.048443845619715015,-0.05116652577873149,-0.023238096337888422,-0.07440462211661991,0.02474783796885474,0.023738030192985204,0.048485868161839946,-0.05097873840041075,-0.023369211739787822,-0.07434795014019857,0.02103846234861584,0.03228885973109341,0.05332732207970925,-0.04333769559048922,-0.031787186795103624,-0.07512488238559284,0.02771074399611928,0.018253779205920084,0.045964523202039365,-0.057082108377982534,-0.017970169716969166,-0.0750522780949517,0.0261849616601795,0.020376868743723242,0.04656183040390274,-0.05393910822347485,-0.02006027275197634,-0.0739993809754512
121,0.026684688459112243,0.018178051803440076,0.04486274026255232,-0.05491105545822485,-0.01784496624780315,-0.07275602170602799,0.026846477798939394,0.016938054219179932,0.043784532018119326,-0.05524398133912508,-0.016627689760875537,-0.07187167110000062,0.023987787039484926,0.021168674778262286,0.04515646181774721,-0.049361442104280985,-0.02078079053869375,-0.07014223264297473,0.02486061114232041,0.020327732595596282,0.04518834373791669,-0.051157516762956955,-0.01995525736119511,-0.07111277412415207,0.0242759639823657,0.02347571861071185,0.04775168259307755,-0.04995444509611109,-0.023045561250507534,-0.07300000634661863,0.02406258278821999,0.023360188792869108,0.047422771581089096,-0.049515354843907816,-0.02293214834343086,-0.07244750318733867,0.020197155499523944,0.03212955194299677,0.052326707442520715,-0.04156117945435614,-0.031540826056580644,-0.07310200551093679,0.02701945221144675,0.01798120542046705,0.0450006576319138,-0.05559992357066355,-0.017651726779782106,-0.07325165035044565,0.025511468406133997,0.020487534230175797,0.045999002636309794,-0.05249683385348316,-0.020112130870317553,-0.07260896472380071
122,0.02704571144767321,0.018277329675931205,0.04532304112360441,-0.05565955995135033,-0.017947319678848817,-0.07360687963019914,0.027053594723155078,0.017012555706445498,0.044066150429600576,-0.05567578358241084,-0.016705382089807104,-0.07238116567221795,0.024077120176510175,0.021157979973396024,0.0452351001499062,-0.049550255555788965,-0.020775957816270715,-0.07032621337205969,0.025011319435287338,0.020313934689623836,0.045325254124911174,-0.051472819868841564,-0.019947152361651573,-0.07141997223049314,0.024383360021531797,0.023438335195750726,0.04782169521728252,-0.05018049133444287,-0.023015139626884257,-0.07319563096132713,0.024292824123922585,0.023286531770126212,0.0475793558940488,-0.04999417017848146,-0.022866077118501797,-0.07286024729698326,0.02049497686291024,0.03203974914165153,0.05253472600456177,-0.0421782727220818,-0.03146124901563582,-0.07363952173771762,0.02715936745349834,0.01807843775141571,0.04523780520491405,-0.05589346185044787,-0.017752018887425128,-0.073645480737873,0.025566821204005163,0.020386293892830643,0.045953115096835806,-0.052616031947357284,-0.02001820506873107,-0.07263423701608836
123,0.026989603675806398,0.01809604539952901,0.04508564907533541,-0.05558877456433343,-0.01780808067627644,-0.07339685524060988,0.026905025603104427,0.01703049684415503,0.043935522447259456,-0.05541457447332838,-0.016759488333604515,-0.07217406280693289,0.02402900490973217,0.02109309361561229,0.04512209852534446,-0.0494910170959542,-0.02075743647442727,-0.07024845357038147,0.02497133870840612,0.02024434895058569,0.04521568765899181,-0.05143188224269937,-0.019922197993607237,-0.07135408023630661,0.02435680564702239,0.02331692319489287,0.04767372884191526,-0.05016616748001051,-0.022945877964475097,-0.0731120454444856,0.02422998618233929,0.0232221313184921,0.04745211750083139,-0.049904965473589136,-0.022852594523528134,-0.07275755999711728,0.020484090330654903,0.031818878785459415,0.05230296911611432,-0.042189781414498514,-0.031312540830322526,-0.07350232224482103,0.0271039866875894,0.017946098723105153,0.04505008541069455,-0.05582436199764185,-0.01766052012081027,-0.07348488211845211,0.025529913979921548,0.020304360079701267,0.045834274059622815,-0.052582344295364354,-0.019981254157822675,-0.07256359845318702
124,0.02684169528591919,0.018272417513543894,0.045114112799463084,-0.05522234560454299,-0.017927222609046306,-0.0731495682135893,0.026874820102792574,0.017151772989362324,0.0440265930921549,-0.05529049443292302,-0.01682774883466913,-0.07211824326759214,0.023985826178057945,0.021143008646600125,0.04512883482465807,-0.04934686757695421,-0.020743583729500623,-0.07009045130645483,0.024910265230960627,0.02028291315604147,0.0451931783870021,-0.05124874792862143,-0.019899736804874862,-0.07114848473349629,0.02432158329831144,0.02333505594372698,0.04765663924203842,-0.05003763228225026,-0.022894219781682736,-0.072931852063933,0.024237062595999004,0.023134738368004337,0.04737180096400334,-0.04986374492587735,-0.022697686522204486,-0.07256143144808183,0.020329301337372985,0.032027206161441335,0.05235650749881432,-0.04182417289194946,-0.03142216151619784,-0.07324633440814729,0.02703775960042465,0.018083758925378834,0.04512151852580348,-0.055625715481929905,-0.017742128080386565,-0.07336784356231647,0.02544869177984882,0.02037564711605433,0.04582433889590315,-0.05235647144044308,-0.019990718873522138,-0.07234719031396522
125,0.026992949088258864,0.01824113466414708,0.045234083752405944,-0.055732409524050515,-0.01796159842022409,-0.07369400794427461,0.02691174817817396,0.01715044317292641,0.04406219135110037,-0.055564753801818,-0.016887621229311384,-0.07245237503112939,0.024048285905835437,0.021061792810745383,0.04511007871658082,-0.04965255608319026,-0.02073903139480277,-0.07039158747799303,0.025019823727042367,0.02021034663818666,0.04523017036522903,-0.051658492653609694,-0.019900633207984072,-0.07155912586159377,0.024385044467007705,0.02325317562703666,0.047638220094044365,-0.050347862327076984,-0.022896832368037568,-0.07324469469511455,0.024273056132221138,0.023202867286508694,0.04747592341872983,-0.05011663973202692,-0.022847294977607176,-0.0729639347096341,0.020578585370713443,0.03177102281046207,0.05234960818117551,-0.042488656706469376,-0.03128414781361858,-0.07377280452008796,0.027103134088306002,0.018056596588499396,0.0451597306768054,-0.055959908769351786,-0.017779888298071464,-0.07373979706742326,0.02551531498762527,0.020334276519074823,0.045849591506700094,-0.052681534699149137,-0.020022663925577232,-0.07270419862472637
126,0.027366106630265594,0.01821354489634877,0.04557965152661436,-0.05654691058769306,-0.01797243259132312,-0.07451934317901618,0.027212114631157497,0.017184151854700347,0.044396266485857844,-0.056228715094178636,-0.01695666673375455,-0.07318538182793319,0.0243066252321181,0.021025353685909354,0.045331978918027455,-0.05022506790092876,-0.020747018440352327,-0.07097208634128109,0.02532739359365438,0.02020325281539881,0.04553064640905319,-0.05233429366878793,-0.019935800604252735,-0.07227009427304067,0.024652292196916226,0.02325109006587034,0.047903382262786565,-0.05093932364858201,-0.02294329035131478,-0.07388261399989679,0.024525063338254133,0.023309597154397094,0.047834660492651226,-0.05067642914947986,-0.023001022918513848,-0.07367745206799371,0.02090368666327347,0.03173225956309628,0.052635946226369745,-0.04319353559026181,-0.031312185475900645,-0.07450572106616246,0.02737969247424077,0.018123669276712495,0.045503361750953264,-0.05657498317817522,-0.017883746752036547,-0.07445872993021177,0.025756050099928013,0.020466144503170525,0.04622219460309854,-0.05322003168993123,-0.020195212111687705,-0.07341524380161893
127,0.027264472399552375,0.017911706076467252,0.045176178476019624,-0.05641081455988196,-0.017737650965909676,-0.07414846552579163,0.02704252484098743,0.01717233995310785,0.04421486479409528,-0.05595160000459017,-0.01700546955470413,-0.0729570695592943,0.0242683164518345,0.02093810318170597,0.04520641963354047,-0.050211699642771904,-0.020734639377163876,-0.07094633901993577,0.025253037020062652,0.020126174663123497,0.04537921168318615,-0.052249108933278915,-0.0199306006881411,-0.07217970962142001,0.024621891721435918,0.02312042400310005,0.047742315724535966,-0.05094325493106618,-0.022895753726644097,-0.07383900865771029,0.024372267081549215,0.023297562945016198,0.04766983002656541,-0.05042677586395402,-0.023071171339615497,-0.07349794720356952,0.02093871932858815,0.031393917335990784,0.052332636664578935,-0.04332268733671863,-0.031088850262568316,-0.07441153759928695,0.027311409321124636,0.01789092917341334,0.045202338494537975,-0.056507928119976666,-0.0177170759602151,-0.07422500408019177,0.025691180547188136,0.020503277985326473,0.04619445853251461,-0.05315563787310516,-0.020304039548669824,-0.07345967742177499
128,0.026005845555399993,0.01772342452048457,0.04372927007588456,-0.05374902053138201,-0.017500149075840802,-0.07124916960722281,0.026047837394466894,0.017242540602067313,0.04329037799653421,-0.0538358094887089,-0.017025323217511344,-0.07086113270622024,0.02352601871388571,0.020933574196499827,0.04445959291038554,-0.04862370116674606,-0.020669858057369678,-0.06929355922411573,0.024335636224851853,0.020050822601645812,0.044386458826497666,-0.05029702296383139,-0.019798227155055824,-0.07009525011888722,0.023880491290523193,0.022912946451730976,0.04679343774225417,-0.049356326981927205,-0.022624294656408004,-0.07198062163833521,0.023505379281755334,0.022935951821183964,0.0464413311029393,-0.048581043478151835,-0.022647010209742902,-0.07122805368789474,0.02005476685608676,0.031084269983260027,0.051139036839346785,-0.041449299281717096,-0.03069267781697649,-0.07214197709869359,0.026448147797522026,0.017545090871826707,0.04399323866934873,-0.05466317316842084,-0.017324062031649986,-0.07198723520007083,0.024867389400347356,0.02038451307509148,0.04525190247543884,-0.05139605326786243,-0.0201277138760751,-0.07152376714393753
129,0.024972517852398696,0.017581869948205636,0.04255438780060433,-0.05157615967638483,-0.01732643221882928,-0.06890259189521411,0.0250991528717929,0.017245916314840293,0.042345069186633194,-0.05183770110442591,-0.016995359478880586,-0.0688330605833065,0.02271905491856996,0.020872347192117113,0.04359140211068707,-0.04692204490962727,-0.020569103851720692,-0.06749114876134796,0.023441301670214076,0.01990516938469833,0.043346471054912405,-0.048413713231128516,-0.019615977661323194,-0.06802969089245171,0.023101636381411883,0.02262068272915546,0.045722319110567344,-0.04771219681715168,-0.02229203874246347,-0.07000423555961514,0.02269849590854195,0.02255005615474187,0.04524855206328382,-0.04687958404163389,-0.022222438264355618,-0.06910202230598951,0.019335214232512388,0.03059835329350069,0.04993356752601308,-0.03993334202531683,-0.03015380593244226,-0.07008714795775908,0.025582582770448115,0.01720427347186909,0.042786856242317206,-0.05283613697672162,-0.016954321642844637,-0.06979045861956626,0.024056535923327738,0.01988735075798731,0.04394388668131505,-0.04968436684581493,-0.019598417912055875,-0.06928278475787081
130,0.019598902618306793,0.014561881120376628,0.03416078373868342,-0.04139336875627816,-0.014976054179187253,-0.05636942293546541,0.01951562786831368,0.01612138331885382,0.0356370111871675,-0.04121749041749136,-0.016579912171426653,-0.057797402588918016,0.01852134497017005,0.019697983810598896,0.038219328780768946,-0.03911754025944136,-0.020258239325651947,-0.059375779585093304,0.018700960785347165,0.018528759017827245,0.03722971980317441,-0.039496893318991796,-0.019055759117260828,-0.05855265243625263,0.01913498405328501,0.020312869744321782,0.03944785379760679,-0.04041356123292769,-0.020890614015524153,-0.061304175248451845,0.017710264645622337,0.02117113925489017,0.03888140390051251,-0.03740451848374227,-0.021773294665390925,-0.0591778131491332,0.016740425200888254,0.024485697740280254,0.04122612294116851,-0.03535619350595685,-0.025182126741888668,-0.060538320247845515,0.021268553196024498,0.013096221155617482,0.03436477435164198,-0.044919712215582136,-0.013468707507486714,-0.05838841972306885,0.02033109921420359,0.017721883391612403,0.038052982605815994,-0.04293978613924621,-0.018225934110850762,-0.06116572025009698
131,0.02044339432827484,0.014524425794504206,0.03496782012277905,-0.04319105084918039,-0.01495086689746938,-0.05814191774664977,0.02049474371819332,0.01584893140070376,0.03634367511889708,-0.04329953743782756,-0.016314260349535103,-0.05961379778736266,0.018410053042602903,0.01940591331853747,0.037815966361140374,-0.03889518170666086,-0.01997567622666806,-0.05887085793332893,0.018986341339608137,0.0183735710099191,0.037359912349527236,-0.04011271421325225,-0.01891302406629008,-0.05902573827954233,0.01923605941318085,0.019653886955472877,0.03888994636865373,-0.04064029714984518,-0.02023093043722043,-0.060871227587065604,0.018252087349681867,0.020371700512625962,0.03862378786230783,-0.03856144533363879,-0.02096981919620019,-0.05953126452983898,0.017786698887473085,0.023144021669270542,0.04093072055674363,-0.037578212490153466,-0.023823536458173804,-0.06140174894832727,0.02156051581210372,0.01313059366993774,0.03469110948204146,-0.04555120934526887,-0.0135161114815482,-0.05906732082681707,0.020019258423143588,0.016972912364967563,0.03699217078811115,-0.04229497287155459,-0.017471241701483346,-0.059766214573037935
132,0.02018542018832713,0.014584454126831806,0.03476987431515893,-0.04262849325888688,-0.014995792498150485,-0.05762428575703737,0.020377016074335008,0.015611767319705816,0.035988783394040824,-0.04303311421098578,-0.016052079921524735,-0.05908519413251052,0.01830696275705118,0.01916812476895169,0.03747508752600287,-0.03866148096986061,-0.01970874049273035,-0.05837022146259095,0.018934053008195617,0.018262747131503665,0.03719680013969928,-0.03998579883365632,-0.018777827682037063,-0.05876362651569338,0.01928370653047709,0.019095166628278037,0.03837887315875513,-0.04072421312865035,-0.019633724648525377,-0.06035793777717573,0.01859410043550508,0.01948628767032129,0.03808038810582637,-0.03926787144754919,-0.02003587682625759,-0.05930374827380678,0.01752285561304978,0.023023224171131285,0.040546079784181066,-0.03700556765270123,-0.023672568702692114,-0.06067813635539335,0.021453091762792864,0.013288294113291965,0.03474138587608483,-0.045305620049531786,-0.01366307572737439,-0.05896869577690618,0.01982398359989973,0.016765461416394567,0.0365894450162943,-0.04186519494606789,-0.017238312682095247,-0.05910350762816314
133,0.020785130742830022,0.014179506604759794,0.03496463734758982,-0.04400830201095224,-0.014682531137997685,-0.05869083314894992,0.020737964530157277,0.015255721502638653,0.03599368603279593,-0.04390843711437318,-0.01579692525548969,-0.05970536236986287,0.01854782918577133,0.018800121070307263,0.037347950256078594,-0.03927126937782449,-0.019467064031709926,-0.05873833340953442,0.019250550786184262,0.01807183657654632,0.03732238736273058,-0.04075913995238222,-0.01871294330981002,-0.05947208326219224,0.019698333491587783,0.018574300335363392,0.038272633826951175,-0.04170722908294865,-0.019233232202095635,-0.06094046128504429,0.01904562415687744,0.019152411368320355,0.03819803552519779,-0.04032524934547651,-0.019831851990442947,-0.060157101335919456,0.01795503370892737,0.022710696102352268,0.04066572981127964,-0.03801614509217743,-0.023516368515703975,-0.0615325136078814,0.021732193995200877,0.013169369191699143,0.03490156318690002,-0.04601351651498843,-0.013636558634558048,-0.05965007514954648,0.020106799457363156,0.01653078206856895,0.036637581525932106,-0.0425720729853253,-0.017117219182770642,-0.059689292168095945
134,0.019770795995006727,0.01425266739021344,0.034023463385220165,-0.04183667922584714,-0.0147351955120096,-0.05657187473785674,0.02018251894905962,0.015044753201376715,0.035227272150436334,-0.042707919876096095,-0.015554097614348268,-0.058262017490444365,0.018084307194707244,0.01859548307812292,0.036679790272830165,-0.03826792605202789,-0.019225038464347685,-0.057492964516375575,0.01862808275140304,0.01798360840111679,0.03661169115251983,-0.03941860119642188,-0.018592448595540115,-0.058011049791962,0.01930630742008435,0.018052105260911055,0.037358412680995406,-0.040853782051752274,-0.01866326443606974,-0.059517046487822016,0.01860753678735863,0.01865102737223137,0.03725856415959,-0.039375124195934454,-0.019282463226383915,-0.05865758742231837,0.017374910942612787,0.02236830729565642,0.03974321823826921,-0.03676678348546711,-0.02312559272242107,-0.059892376207888176,0.021138398188100815,0.013012998177741819,0.034151396365842634,-0.04473064132405972,-0.013453556944583887,-0.05818419826864361,0.019575317679678184,0.01658109056462087,0.036156408244299054,-0.04142303055049413,-0.017142448117451456,-0.058565478667945585
135,0.018378877001141113,0.014218330568399096,0.03259720756954021,-0.03901949412021541,-0.01474260245806245,-0.05376209657827786,0.019073034231460534,0.014745437184884025,0.03381847141634456,-0.04049323291096263,-0.015289145054077408,-0.055782377965040035,0.017125762662230787,0.01830929058462538,0.03543505324685617,-0.036359054770410015,-0.018984408266481175,-0.055343463036891194,0.017479063894147162,0.01779695317440022,0.03527601706854738,-0.03710913516653922,-0.01845317946103125,-0.05556231462757047,0.018434195560237704,0.017396843185770283,0.03583103874600799,-0.03913693884718508,-0.01803831623405149,-0.05717525508123657,0.017652000032893578,0.018151489445279084,0.03580348947817266,-0.037476289299436985,-0.018820788532531375,-0.056297077831968356,0.016584171992773844,0.021479869818611552,0.038064041811385396,-0.03520922423717741,-0.022271896131781894,-0.057481120368959304,0.02006387353792538,0.012584180643913034,0.032648054181838415,-0.04259684612358073,-0.013048196593908781,-0.05564504271748951,0.018602012933044254,0.016318483481035817,0.03492049641408007,-0.03949322552297537,-0.016920194218445275,-0.056413419741420646
136,0.01869022724537285,0.014262527184828773,0.032952754430201625,-0.03966657180624742,-0.014774201665580229,-0.05444077347182765,0.01936643710326269,0.014542992773880159,0.03390942987714285,-0.04110170293290187,-0.015064729081879115,-0.056166432014780984,0.017165837791806193,0.01810847672845106,0.035274314520257255,-0.03643133539489998,-0.01875812635275369,-0.05518946174765367,0.017602069464150827,0.01777453649052385,0.03537660595467468,-0.03735715693404161,-0.018412205860862427,-0.055769362794904034,0.01857855615115886,0.017084110051526658,0.03566266620268552,-0.039429570435468575,-0.017697010067522004,-0.057126580502990576,0.017841383993596138,0.01803035740558409,0.03587174139918023,-0.03786505803347157,-0.01867720446457367,-0.05654226249804524,0.016787275121237233,0.02140735914033981,0.03819463426157704,-0.03562790571166775,-0.022175357632503584,-0.05780326334417133,0.020099316188371463,0.012784616593524645,0.03288393278189611,-0.04265710407774141,-0.013243270377130155,-0.05590037445487157,0.01857998952625084,0.01609527551361256,0.0346752650398634,-0.03943261251062715,-0.016672700652527603,-0.05610531316315476
137,0.017803742108454482,0.014207733230576001,0.03201147533903048,-0.03780813389115609,-0.014741959676101028,-0.052550093567257115,0.018692122957135043,0.014276839922077567,0.03296896287921261,-0.0396947048080255,-0.014813664855451691,-0.05450836966347719,0.016622189259441228,0.017862860875763165,0.03448505013520439,-0.03529898114996038,-0.0185345241536202,-0.05383350530358058,0.01694002683893575,0.0176704404296556,0.03461046726859135,-0.03597394294664151,-0.01833486848643253,-0.05430881143307404,0.01811901753780437,0.016625891793809577,0.03474490933161395,-0.03847765469037009,-0.01725104366937942,-0.05572869835974951,0.01730067534003432,0.017723723402892272,0.035024398742926593,-0.03673981827409328,-0.018390154958252494,-0.05512997323234578,0.016199217031671376,0.02097906009903483,0.037178277130706205,-0.034400754781461755,-0.021767895905934965,-0.05616865068739672,0.019455133906336464,0.012550073822885865,0.03200520772922233,-0.04131503945183762,-0.01302197044570873,-0.05433700989754635,0.01807047201800288,0.015894934693644114,0.033965406711646995,-0.03837456313235437,-0.016492601775748645,-0.05486716490810302
138,0.017244888360758024,0.01407915689189701,0.03132404525265503,-0.036661875738976564,-0.014652880273177607,-0.05131475601215417,0.018237322638908177,0.013983850898280026,0.0322211735371882,-0.03877174745420537,-0.014553690575633315,-0.05332543802983868,0.01613642700101714,0.01759824116383979,0.03373466816485693,-0.0343053355409691,-0.018315366663799265,-0.05262070220476837,0.016379383929501112,0.01757503594340737,0.03395441987290848,-0.034821851307013256,-0.01829121583436255,-0.05311306714137581,0.017729489567834433,0.016184277790935675,0.03391376735877011,-0.03769211663501055,-0.016843784510627395,-0.054535901145637944,0.016865291710954466,0.01745870374943942,0.034323995460393886,-0.035854869922824203,-0.01817014312218122,-0.05402501304500543,0.01590055045752803,0.020389379079146674,0.0362899295366747,-0.03380387236265039,-0.021220243000709505,-0.055024115363359896,0.018933648311246443,0.012289082629112325,0.031222730940358767,-0.04025210527033464,-0.012789860771791364,-0.05304196604212601,0.01762595347498805,0.015607490124984191,0.03323344359997224,-0.03747200344604546,-0.016243492839959475,-0.053715496286004936
139,0.01831829102996509,0.01402448344629352,0.03234277447625861,-0.03894007264542589,-0.014592067286250827,-0.05353213993167672,0.019140168480853065,0.013800869582973996,0.03294103806382706,-0.04068717708824007,-0.014359403562685353,-0.05504658065092542,0.016717828833393483,0.017416902428667946,0.03413473126206143,-0.03553789314632253,-0.018121780608208862,-0.053659673754531394,0.01712111253542642,0.01762423714502015,0.03474534968044657,-0.036395172716135585,-0.018337506352645222,-0.05473267906878081,0.01838448913072238,0.016096762070787474,0.034481251201509855,-0.03908079313339398,-0.01674821294682179,-0.055829006080215765,0.017562096994661575,0.017563549852726623,0.0351256468473882,-0.037332594599543314,-0.0182743629894006,-0.05560695758894391,0.016566368303820855,0.020685504036912383,0.03725187234073324,-0.035215926210934015,-0.02152266555217846,-0.056738591763112474,0.019563262774510704,0.012636687346195885,0.03219995012070659,-0.041586568985876336,-0.01314810579207022,-0.05473467477794656,0.018150223873046323,0.015543383111928488,0.03369360698497481,-0.03858280420324308,-0.016172438228744753,-0.05475524243198783
140,0.01574460035049833,0.01528781123804298,0.03103241158854131,-0.033343227469091095,-0.015646668815472928,-0.04898989628456402,0.017578379669943606,0.01400283238311062,0.031581212053054225,-0.037226725278830274,-0.014331527081646415,-0.05155825236047669,0.015345005427354202,0.01770082261591982,0.03304582804327402,-0.03249698278067213,-0.01811632188023958,-0.05061330466091171,0.015284140050224826,0.017949220531397247,0.03323336058162207,-0.03236808474138004,-0.018370550550218023,-0.05073863529159806,0.017107036774567597,0.0158962558557737,0.0330032926303413,-0.03622853586616825,-0.01626939572372381,-0.052497931589892056,0.016584076252804614,0.016783088470041813,0.033367164722846426,-0.035121032897129985,-0.017177045353494454,-0.052298078250624436,0.0147065822921848,0.020765269874957082,0.03547185216714188,-0.03114495812818167,-0.021252702269691445,-0.052397660397873115,0.01800299948192019,0.013011064937462513,0.031014064419382703,-0.03812596658463895,-0.013316479438632088,-0.05144244602327104,0.01668960212337664,0.01624093828879669,0.03293054041217333,-0.0353445109802841,-0.016622169040456138,-0.05196668002074024
141,0.016806806973303563,0.015011832569395912,0.03181863954269948,-0.03562159744912643,-0.015398471709677633,-0.05102006915880406,0.018171245579284373,0.013803435509618156,0.03197468108890253,-0.03851349017113477,-0.014158951627567218,-0.05267244179870199,0.01585551791209569,0.01746892107287723,0.03332443898497292,-0.03360536461858756,-0.017918844064893275,-0.051524208683480836,0.016048641554239906,0.017871877937696512,0.03392051949193642,-0.03401468523786389,-0.018332179335884095,-0.052346864573747987,0.017570029916799318,0.015842313636827532,0.03341234355362685,-0.03723922895404751,-0.016250342336608246,-0.05348957129065575,0.016780881020764776,0.01734700976564932,0.034127890786414095,-0.035566648055925874,-0.01779379285567143,-0.05336044091159731,0.015442103984753985,0.02106780949114989,0.03650991347590388,-0.032729144375026685,-0.021610424106095937,-0.05433956848112262,0.018319253201723895,0.013300132242808682,0.03161938544453258,-0.0388271885407488,-0.01364268547021919,-0.05246987401096799,0.01715699686559269,0.01545494576836548,0.03261194263395817,-0.03636381596771183,-0.015852997566329404,-0.05221681353404123
142,0.016639866329343153,0.015108581610472138,0.031748447939815294,-0.0352482664824157,-0.015474182910720814,-0.05072244939313651,0.018244706162759805,0.013675780978583185,0.03192048714134299,-0.0386478023314575,-0.01400671100474928,-0.052654513336206785,0.01592395704036606,0.017315608195884236,0.033239565236250296,-0.033731754216292376,-0.01773461568674122,-0.0514663699030336,0.01612271263736542,0.017822293665651245,0.03394500630301667,-0.034152778646972505,-0.018253562060366706,-0.05240634070733921,0.017611679494072274,0.01577530877761496,0.033386988271687235,-0.03730686050736205,-0.01615704371141727,-0.05346390421877932,0.016660205162459973,0.017534001892466566,0.03419420705492654,-0.03529135027861055,-0.017958294129535684,-0.05324964440814624,0.015275440955555553,0.021313405297606336,0.03658884625316189,-0.032358001126988806,-0.021829152499456904,-0.05418715362644571,0.018240984592307496,0.013485034614091118,0.031726019206398615,-0.03863991892035073,-0.013811348911218317,-0.052451267831569046,0.01725380809811211,0.015358576400466006,0.03261238449857812,-0.03654878071984636,-0.015730227138222027,-0.05227900785806838
143,0.017392248098590832,0.015573867268488495,0.03296611536707933,-0.0367220477346194,-0.015808433275697583,-0.05253048101031699,0.019138764886223708,0.013729777512669572,0.03286854239889328,-0.040409648813054165,-0.013936568737706677,-0.05434621755076084,0.01658058120785083,0.01731763532420011,0.03389821653205094,-0.03500829169012166,-0.01757846511697225,-0.052586756807093904,0.016867749858938685,0.017932351625426612,0.0348001014843653,-0.03561462048978895,-0.01820243997587484,-0.05381706046566379,0.018207754482795435,0.016009673700392524,0.03421742818318796,-0.03844391049778195,-0.016250803611921934,-0.05469471410970389,0.017293057561202863,0.017825260421165612,0.035118317982368474,-0.036512616519739326,-0.01809373581602884,-0.05460635233576817,0.015675761912781416,0.022271705391746,0.037947467304527416,-0.03309785336401269,-0.022607150976160947,-0.05570500434017364,0.018767766257040686,0.014278077468405925,0.03304584372544661,-0.0396263211320604,-0.014493126920455806,-0.05411944805251621,0.01779266180786443,0.01554347641343723,0.03333613822130166,-0.03756748250890441,-0.01577758468838225,-0.05334506719728666
144,0.018010291902824657,0.015767339386382476,0.03377763128920713,-0.03797727383996382,-0.015947404627064826,-0.05392467846702864,0.01968833798485506,0.013735035312854693,0.03342337329770975,-0.041515673768026735,-0.013891891354244007,-0.05540756512227074,0.017128587824353475,0.017250586424645276,0.03437917424899875,-0.03611807481006573,-0.017447590555801872,-0.0535656653658676,0.017460156070964294,0.017937233651284634,0.03539738972224893,-0.03681723383347949,-0.018142079390660527,-0.05495931322414002,0.01870510724687638,0.01622201253389166,0.03492711978076804,-0.03944239127013287,-0.01640727020607636,-0.05584966147620923,0.017724740550098483,0.018206215264460923,0.03593095581455941,-0.03737514801233338,-0.018414132811814612,-0.055789280824147996,0.015893718011776636,0.02305997442272667,0.038953692434503306,-0.033514175368459215,-0.02332332258456958,-0.056837497953028795,0.019195098957722978,0.014737932984478341,0.03393303194220132,-0.04047560880389284,-0.014906242258793981,-0.05538185106268682,0.018323615553373807,0.01570998382352906,0.03403359937690287,-0.03863796152574064,-0.015889394055590325,-0.05452735558133096
145,0.018738534730603787,0.016386769512523866,0.03512530424312765,-0.03948117782579379,-0.0164345371418169,-0.05591571496761069,0.02058266770580966,0.01389543027285789,0.03447809797866755,-0.04336667597040604,-0.013935935618443777,-0.05730261158884982,0.017864383333795447,0.017310303049606346,0.03517468638340179,-0.037639383510484264,-0.01736076279021548,-0.05500014630069974,0.01827300403064014,0.018047811090398658,0.036320815121038796,-0.03850032736908154,-0.018100420675775324,-0.05660074804485686,0.019325918948520426,0.016651419522500155,0.03597733847102058,-0.04071876769570804,-0.016699958609740363,-0.057418726305448406,0.018356912760778055,0.01868548864691369,0.037042401407691744,-0.038677118966895276,-0.018739957070001156,-0.05741707603689643,0.01624007950332018,0.024256301070847253,0.040496380574167434,-0.03421705464133444,-0.024327008478838005,-0.05854406312017245,0.01980685403032345,0.01556614689164404,0.03537300092196749,-0.04173207443288408,-0.015611522396173635,-0.05734359682905771,0.018940179124138562,0.016142894905538663,0.035083074029677225,-0.0399060327183014,-0.01618995163743294,-0.05609598435573434
146,0.01906312581070498,0.016852353517203197,0.03591547932790817,-0.04005754543285211,-0.016777142183289333,-0.05683468761614144,0.021006667383352245,0.014066172306911484,0.03507283969026373,-0.04414152964509687,-0.014003395580729877,-0.058144925225826746,0.01833155946983364,0.017370368258032787,0.03570192772786643,-0.0385202974375552,-0.01729284504645714,-0.05581314248401234,0.01873189161263411,0.01811464286178599,0.0368465344744201,-0.039361519551792915,-0.01803379798444483,-0.05739531753623774,0.019677375549914444,0.01706504607428494,0.036742421624199384,-0.041348274827382125,-0.016988885502573794,-0.05833716032995592,0.018667687527635424,0.019129384084367457,0.03779707161200288,-0.039226606837196795,-0.01904401046029369,-0.05827061729749049,0.0162214453009929,0.025336070091728058,0.041557515392720956,-0.03408629248861985,-0.025222996293116556,-0.059309288781736406,0.020115019940000645,0.016163455481808087,0.03627847542180873,-0.04226790155667046,-0.016091318670400517,-0.058359220227070976,0.01935115430442158,0.01647425068203101,0.03582540498645259,-0.04066278271594918,-0.01640072680492019,-0.057063509520869374
147,0.019443284127011125,0.017375641297393607,0.036818925424404736,-0.04073820877405663,-0.017160626505547238,-0.057898835279603864,0.02147993515327587,0.014279395193979527,0.0357593303472554,-0.045005467029703185,-0.014102694885036909,-0.059108161914740096,0.018771064155517464,0.017462567531689677,0.03623363168720714,-0.03932975136727754,-0.017246477071564178,-0.05657622843884172,0.019183953943093024,0.018203629711256886,0.03738758365434991,-0.04019485163825294,-0.017978368980661498,-0.05817322061891444,0.01999701153832445,0.017540489619442323,0.03753750115776677,-0.04189839666920044,-0.01732343491280692,-0.05922183158200736,0.018994207881137454,0.01958795003155303,0.038582157912690485,-0.03979728944477234,-0.01934555903563835,-0.05914284848041069,0.01623525071651455,0.026436458752626457,0.042671709469141006,-0.034016631597215345,-0.026109320917621553,-0.0601259525148369,0.020427559437186438,0.016788261825246897,0.037215821262433335,-0.042800494796064945,-0.0165805155579273,-0.05938101035399224,0.019754794580869428,0.01673076858236011,0.03648556316322954,-0.04139089572867202,-0.01652373376490531,-0.057914629493577334
148,0.01987851781356858,0.01767229992321673,0.037550817736785314,-0.041589204173984526,-0.017383373587923318,-0.05897257776190784,0.021842584784834917,0.014447802289128897,0.036290387073963815,-0.04569836276646368,-0.014211593613032482,-0.05990995637949616,0.019151632373799132,0.0175027003739755,0.03665433274777463,-0.04006843752280929,-0.017216546839983703,-0.05728498436279299,0.01959791549027201,0.018238270715360994,0.037836186205633004,-0.04100213689740369,-0.0179400912626144,-0.05894222816001809,0.020269717725558634,0.017972273873568645,0.03824199159912728,-0.042407660216089126,-0.01767844323184453,-0.06008610344793366,0.019250453451840788,0.02005983535908215,0.03931028881092294,-0.04027518784644571,-0.019731874949736977,-0.06000706279618269,0.016324599530341488,0.027221996085043165,0.04354659561538465,-0.03415380911661761,-0.026776940738404868,-0.060930749855022476,0.020731679289715532,0.017195709405081305,0.03792738869479684,-0.043374161541411306,-0.016914574899512303,-0.06028873644092361,0.020164121906718846,0.016881071182627938,0.037045193089346784,-0.042186735994734485,-0.016605080731254013,-0.0587918167259885
149,0.021102469109534203,0.017885975789316416,0.038988444898850616,-0.04413642130759788,-0.01757874423163321,-0.06171516553923109,0.022803076374306036,0.014605040545241144,0.03740811691954718,-0.04769329033212446,-0.014354166373789954,-0.06204745670591441,0.01996037624662883,0.01753100802789187,0.0374913842745207,-0.041747701224277504,-0.017229873833838942,-0.058977575058116447,0.020559115777126657,0.018305953447689927,0.038865069224816584,-0.0429999821793827,-0.017991507836286974,-0.060991490015669676,0.020981177911831322,0.01848565884302028,0.0394668367548516,-0.04388273727778457,-0.018168126390329956,-0.06205086366811453,0.020007917867968017,0.020667265581645222,0.04067518344961324,-0.04184713589318668,-0.02031225916362837,-0.062159395056815045,0.01702331454199779,0.02795572898689086,0.04497904352888865,-0.035604752163239,-0.02747552694122208,-0.06308027910446108,0.02159227562501409,0.01765482011082764,0.03924709573584173,-0.045160865727547746,-0.01735155916788785,-0.0625124248954356,0.021008835130865988,0.01716773629291768,0.03817657142378367,-0.04394058314715533,-0.016872842101776142,-0.06081342524893147
150,0.020556364523299238,0.018629291342046047,0.03918565586534528,-0.04292966625925377,-0.018118152474765864,-0.061047818734019633,0.022762503619803837,0.014941226600767188,0.037703730220571025,-0.047536940810504705,-0.014531278551736682,-0.062068219362241384,0.020030875103665746,0.01773132781743081,0.037762202921096555,-0.04183224042882225,-0.017244826712822514,-0.05907706714164476,0.02050794695185343,0.018470313318226794,0.03897826027008022,-0.042828551581077276,-0.017963536390728722,-0.060792087971806,0.02088092563773128,0.019053708326295604,0.03993463396402688,-0.04360747581587584,-0.018530924570726293,-0.062138400386602136,0.01994841582291096,0.020861401579112232,0.04080981740202319,-0.04166003345133025,-0.020289019464449717,-0.06194905291577997,0.01642652790916954,0.029150424821357046,0.04557695273052659,-0.03430496477816817,-0.02835061366105297,-0.06265557843922114,0.021492051142037782,0.018242505684659793,0.039734556826697576,-0.044883743023176055,-0.017741979200812063,-0.06262572222398811,0.02098389959130209,0.01763127404892928,0.03861517364023137,-0.04382252539116335,-0.01714751815716671,-0.06097004354833006
151,0.02038024564357739,0.018583453157456506,0.0389636988010339,-0.04256617572043325,-0.018078632318913383,-0.06064480803934663,0.022392327193932582,0.015073033324754126,0.03746536051868671,-0.04676860872021662,-0.014663573292868841,-0.06143218201308546,0.0198690391359638,0.01772401982139915,0.03759305895736295,-0.04149846994234483,-0.017242545551101676,-0.058741015493446506,0.020292287002067033,0.018411986346419384,0.03870427334848642,-0.04238246532478155,-0.017911823416102285,-0.060294288740883835,0.0206082343091524,0.019318950985067473,0.039927185294219875,-0.04304235278771955,-0.018794150295259073,-0.061836503082978625,0.019624590192395763,0.021100347845523143,0.040724938037918906,-0.040987913942747714,-0.02052715538217009,-0.06151506932491781,0.016232069560812024,0.029199680283440665,0.04543174984425269,-0.03390229623898383,-0.028406468873215594,-0.062308765112199425,0.021235325022272877,0.018188273041642777,0.039423598063915655,-0.0443520942871185,-0.017694187299303266,-0.06204628158642177,0.02088266573091474,0.017506347633225117,0.03838901336413986,-0.04361553018343094,-0.017030786443539222,-0.06064631662697016
152,0.020463992387868165,0.018695131407935724,0.039159123795803885,-0.042717971671741496,-0.01816011896955852,-0.060878090641300016,0.02243562125213383,0.01523268537581468,0.03766830662794851,-0.04683368791979971,-0.014796760323023236,-0.06163044824282295,0.019895308471067907,0.01775298101176015,0.03764828948282806,-0.041530861014758925,-0.017244930789896813,-0.05877579180465574,0.020354466045466812,0.018418389181730666,0.03877285522719748,-0.042489338709837926,-0.017891296480851592,-0.06038063519068952,0.02055015699700552,0.019618617590485055,0.040168774587490574,-0.0428978377146168,-0.01905717706323528,-0.06195501477785208,0.019604802989984405,0.021300227128780075,0.04090503011876448,-0.04092443951712547,-0.020690662734420186,-0.06161510225154565,0.01623430480391841,0.029368946576995125,0.045603251380913534,-0.03388862542459382,-0.028528473655041863,-0.06241709907963568,0.021249522161072676,0.0183147791244353,0.039564301285507975,-0.044357741564294485,-0.017790651509395124,-0.062148393073689606,0.020942519065276582,0.01745677261302725,0.03839929167830383,-0.04371688178968231,-0.016957199206555893,-0.06067408099623821
153,0.019146813279839962,0.018638636805329078,0.03778545008516904,-0.039942272426225695,-0.018072568539658832,-0.05801484096588452,0.02135012259044272,0.015336604865415326,0.03668672745585805,-0.04453860808987355,-0.014870821589089383,-0.059409429678962934,0.019137138366804585,0.01773660368213359,0.036873742048938174,-0.03992208953696307,-0.0171979307850709,-0.057120020322033976,0.019427744835244842,0.01830616015008757,0.03773390498533241,-0.04052832528813561,-0.017750189429939247,-0.05827851471807485,0.019709121928701778,0.019663499821594987,0.039372621750296766,-0.04111530758942488,-0.019066305758677522,-0.0601816133481024,0.018673514808496605,0.021120020294158187,0.03979353510265479,-0.038954921883604714,-0.020478590699080916,-0.05943351258268563,0.015331931787078146,0.02912255813665332,0.044454489923731466,-0.031984027175142704,-0.02823808594330156,-0.06022211311844426,0.020331542201877828,0.01803104341546602,0.03836258561734385,-0.04241374194251799,-0.01748342818045594,-0.059897170122973936,0.020218803227483595,0.017181853173870554,0.03740065640135415,-0.04217855654834856,-0.01666002843267742,-0.05883858498102598
154,0.020457015546630174,0.018707505355643778,0.03916452090227395,-0.04270026323267363,-0.018168442974219722,-0.06086870620689336,0.022221817815201578,0.015428103432480411,0.03764992124768199,-0.04638396388049525,-0.014983538001704762,-0.06136750188220001,0.01968990574511531,0.01771552892740269,0.037405434672518,-0.04109906239385213,-0.017205050644475917,-0.05830411303832805,0.020221812625193958,0.01832759000711226,0.03854940263230622,-0.04220932032677773,-0.01779947500047846,-0.06000879532725619,0.020244577198630542,0.019926317347489675,0.04017089454612022,-0.042256837193346365,-0.019352134532723907,-0.06160897172607027,0.019422614281720985,0.02138561664778929,0.040808230929510275,-0.04054114054935002,-0.020769383685712316,-0.061310524235062336,0.016219304733573914,0.029178125074893146,0.04539742980846706,-0.033854820122510024,-0.028337348643757945,-0.06219216876626797,0.02103080010715752,0.018361563171148898,0.03939236327830642,-0.04389793313312974,-0.017832469217597166,-0.06173040235072691,0.02082401457337768,0.01707010423293276,0.03789411880631044,-0.04346630630540498,-0.016578224056285607,-0.06004453036169059
155,0.025426856705569115,0.023046023227606613,0.04847287993317573,-0.05283897220482642,-0.02168246257849716,-0.07452143478332357,0.027891700697095012,0.016445554826643616,0.04433725552373863,-0.05796110840379058,-0.015472523115579421,-0.07343363151937,0.023516447339791247,0.018704927167714103,0.04222137450750535,-0.048868993982702426,-0.017598215507378678,-0.0664672094900811,0.024719951135174778,0.019740366206972948,0.044460317342147726,-0.051369967828154006,-0.01857239087808434,-0.06994235870623834,0.02393224625006346,0.02227839024592787,0.04621063649599133,-0.04973305623455987,-0.02096024802395607,-0.07069330425851594,0.024696238812677074,0.02252931938438127,0.04722555819705834,-0.05132069179046376,-0.02119633047517277,-0.07251702226563653,0.0186295653861811,0.03494346290902117,0.053573028295202274,-0.03871367582029196,-0.03287596820523729,-0.07158964402552925,0.025277185792374257,0.022843642891457128,0.048120828683831385,-0.05252794448662475,-0.02149205644977607,-0.07402000093640082,0.024488162986896544,0.019420866198074704,0.04390902918497125,-0.05088829415271306,-0.018271794678976667,-0.06916008883168973
156,0.024903560702188878,0.022837115033817447,0.04774067573600632,-0.05174342779978607,-0.02147656165338627,-0.07321998945317235,0.027067087343345897,0.016819563290625006,0.0438866506339709,-0.056238700017617244,-0.01581751405373369,-0.07205621407135093,0.023873834964350527,0.018959938544492183,0.04283377350884271,-0.04960391289239626,-0.01783037342905281,-0.06743428632144907,0.024652628443428026,0.020102170583481516,0.04475479902690954,-0.051222052749482994,-0.018904555381173357,-0.07012660813065635,0.02400274442101616,0.02322194562079466,0.04722469004181082,-0.04987175479835718,-0.021838465414657615,-0.07171022021301479,0.024406834713843195,0.023295444222542427,0.04770227893638562,-0.05071135428943126,-0.021907585233406007,-0.07261893952283727,0.017660039933110383,0.036636614664733336,0.05429665459784372,-0.03669318665502797,-0.03445393660509906,-0.07114712326012704,0.025171426824380005,0.023077885358306238,0.048249312182686244,-0.05229998722192473,-0.02170298774575968,-0.0740029749676844,0.025015438761892883,0.020340882559045648,0.04535632132093853,-0.051975882683402995,-0.01912904575366625,-0.07110492843706925
157,0.02530174114527668,0.02308891141525903,0.04839065256053571,-0.05255450710355932,-0.021694690625086173,-0.0742491977286455,0.027418206817981378,0.017220111549112238,0.044638318367093616,-0.05695063974881654,-0.01618027744437393,-0.07313091719319047,0.024179508605591093,0.019228176611345016,0.04340768521693611,-0.05022350633803447,-0.018067085769663517,-0.06829059210769799,0.02484016138312528,0.020477421703825494,0.045317583086950775,-0.05159575502600226,-0.019240895366349826,-0.0708366503923521,0.0240617505359092,0.024075386399790677,0.048137136935699876,-0.04997890983876336,-0.022621597451219912,-0.07260050728998327,0.02435062379427988,0.02412607487206364,0.04847669866634352,-0.05057893145869462,-0.022669225106956573,-0.07324815656565119,0.017899176937595462,0.03730991292387226,0.05520908986146772,-0.037178564752265365,-0.0350569588827552,-0.07223552363502056,0.025402262917500362,0.02328425913531118,0.04868652205281154,-0.05276330191187148,-0.021878242299507973,-0.07464154421137945,0.02535966210076565,0.020810125392243584,0.046169787493009234,-0.052674815316706085,-0.01955350878758221,-0.0722283241042883
158,0.02555660520206707,0.023200603712592773,0.048757208914659844,-0.05308647536957093,-0.02180259622166791,-0.07488907159123884,0.02750033162377316,0.017579318279933698,0.04507964990370686,-0.05712400633251505,-0.016520034696405207,-0.07364404102892025,0.024376055404139785,0.019472025316248864,0.04384808072038865,-0.050634223700200154,-0.018298692174024682,-0.06893291587422484,0.02498668174204055,0.02080562812773057,0.04579230986977112,-0.05190262377879739,-0.019551935580058764,-0.07145455935885615,0.02406451896570977,0.024795818549677995,0.048860337515387764,-0.04998709661369254,-0.02330168759923,-0.07328878421292254,0.024351461988225326,0.024660440851183157,0.04901190283940848,-0.05058313797273856,-0.023174467405554625,-0.07375760537829318,0.018024518142546353,0.03763678854092095,0.055661306683467304,-0.037440737173702505,-0.03536889443926861,-0.07280963161297112,0.0256122106662513,0.023395818486853792,0.04900802915310509,-0.053201979681723896,-0.021986047865963136,-0.07518802754768703,0.02556658080912172,0.02112252257554159,0.04668910338466331,-0.05310719681571043,-0.019849734800117938,-0.07295693161582836
159,0.025543567657990242,0.02297057299583813,0.04851414065382837,-0.05311317640075311,-0.02164738424667194,-0.07476056064742505,0.027279505853556485,0.017852420640861344,0.04513192649441783,-0.05672274233282735,-0.01682405612676542,-0.07354679845959278,0.024345610574559085,0.01963343220255498,0.043979042777114064,-0.05062224378144425,-0.01850247492941056,-0.06912471871085481,0.02490169708112383,0.02099727465738699,0.04589897173851082,-0.051778523950006095,-0.019787755086637025,-0.07156627903664312,0.02387867445037184,0.02527107282686253,0.04914974727723437,-0.049651335525248357,-0.023815366900418185,-0.07346670242566654,0.0241262990184318,0.02493640503129485,0.04906270404972665,-0.0501662255179317,-0.023499977189985068,-0.07366620270791677,0.01812251867813508,0.03740008957632501,0.05552260825446009,-0.03768246253872996,-0.03524570806593921,-0.07292817060466918,0.025592950368454992,0.023197779223471326,0.04879072959192632,-0.053215858713857526,-0.021861502567259928,-0.07507736128111746,0.02553380757355489,0.021238837398238397,0.04677264497179329,-0.053092882090528246,-0.020015402932941823,-0.07310828502347007
160,0.025056103658729748,0.022284334074661336,0.04734043773339108,-0.052380341026685456,-0.021177540932999925,-0.07355788195968538,0.026560577377135353,0.017969360592642425,0.04452993796977778,-0.05552547673928916,-0.017076878681478124,-0.07260235542076729,0.023941245683443108,0.0196318310747135,0.04357307675815661,-0.05004970567582601,-0.01865677945688415,-0.06870648513271016,0.02445089787092325,0.02093284614665969,0.04538374401758294,-0.05111514488971213,-0.019893177181324967,-0.0710083220710371,0.02335460243954765,0.02534701413996976,0.04870161657951741,-0.04882331494904839,-0.02408810726316017,-0.07291142221220856,0.023398985179684917,0.025000028859814644,0.04839901403949956,-0.048916098052748505,-0.02375835565608887,-0.07267445370883738,0.018226482728270765,0.036177768581669545,0.05440425130994031,-0.038102866831459116,-0.034380932023186296,-0.07248379885464541,0.025178829565740246,0.022502547751270863,0.04768137731701111,-0.05263690226021067,-0.021384916619123447,-0.07402181887933412,0.025084756992275886,0.021115623327524258,0.046200380319800144,-0.05244024145666214,-0.020066876391559796,-0.07250711784822193
161,0.02341538175741371,0.021706824244095417,0.045122206001509124,-0.048928014697151884,-0.020602437234184347,-0.06953045193133622,0.025094918788102105,0.018195906425552855,0.04329082521365496,-0.052437520259490805,-0.01727014582308222,-0.06970766608257303,0.022872467354114745,0.01972200226763654,0.042594469621751285,-0.047793558544392524,-0.018718597860391702,-0.06651215640478422,0.023158393426200574,0.0208574855714293,0.044015878997629876,-0.04839102029847582,-0.019796310713906792,-0.06818733101238261,0.022211328694412114,0.025345533728891922,0.047556862423304036,-0.0464120648581517,-0.024056018602465024,-0.07046808346061673,0.022095889664868806,0.02454835966476912,0.04664424932963793,-0.04617084724348131,-0.023299402690523087,-0.0694702499340044,0.01713151824253678,0.03548438122631198,0.05261589946884876,-0.035797459338452735,-0.033679027792737695,-0.06947648713119042,0.02398633081195245,0.02183900134421679,0.04582533215616924,-0.050121051138804246,-0.020727889505710792,-0.07084894064451504,0.02390350828815166,0.02076430079330538,0.04466780908145704,-0.049947987906106904,-0.019707866936001246,-0.06965585484210815
162,0.022611723270910794,0.021443148790576433,0.04405487206148723,-0.04724430627208729,-0.020346878117224493,-0.06759118438931178,0.02418740649511192,0.01835133259068583,0.04253873908579775,-0.05053649501595517,-0.01741312953419546,-0.06794962455015063,0.022098822640184312,0.019759822476853595,0.04185864511703791,-0.04617266594663002,-0.018749611052049468,-0.06492227699867949,0.022351061441533204,0.02073784300321524,0.043088904444748444,-0.0466996866890058,-0.019677630749173867,-0.06637731743817966,0.021419351838068174,0.025255803886634565,0.04667515572470274,-0.044752998533690615,-0.023964613054390137,-0.06871761158808075,0.02139637963397581,0.024107854625571246,0.045504234259547055,-0.044705001048807154,-0.022875352147434254,-0.06758035319624141,0.01665102323291956,0.034770963568551694,0.05142198680147125,-0.03479018524747787,-0.03299331477188132,-0.06778350001935919,0.023208272059757062,0.021458389349328144,0.04466666140908521,-0.048490718734721355,-0.02036133950973676,-0.06885205824445811,0.023131055180018983,0.020104680509834605,0.04323573568985359,-0.0483293839318842,-0.019076838383881165,-0.06740622231576536
163,0.022356644550293774,0.02111024289232457,0.04346688744261834,-0.04676909488776797,-0.020100143734927783,-0.06686923862269575,0.023691440644387135,0.018395624889660234,0.04208706553404737,-0.04956142828288178,-0.017515416864787667,-0.06707684514766944,0.021678919660466422,0.0197071685227328,0.04138608818319922,-0.04535132489957352,-0.018764204748179237,-0.06411552964775276,0.022017682139787054,0.020556094945608505,0.04257377708539556,-0.04606000077014614,-0.0195725110858758,-0.06563251185602194,0.021028510805092993,0.025053969380157137,0.04608248018525013,-0.043990698826891925,-0.02385516776098946,-0.06784586658788139,0.021079096683866094,0.02381505826879851,0.044894154952664606,-0.04409652221013703,-0.02267553702248376,-0.06677205923262079,0.016632159580780237,0.03391241496470143,0.05054457454548167,-0.03479372979572592,-0.03228974761995052,-0.06708347741567644,0.022838214899692844,0.021125379768572927,0.04396359466826577,-0.047776518399624296,-0.020114556330265584,-0.06789107472988988,0.022796526721941518,0.01953272328586597,0.04232925000780749,-0.04768930860673414,-0.018598106501333787,-0.06628741510806793
164,0.02232648984028095,0.02072388541407722,0.043050375254358175,-0.04679386455371852,-0.01983597793443052,-0.06662984248814904,0.023456921782566836,0.018379769220088105,0.04183669100265494,-0.0491631254439408,-0.01759229456277259,-0.06675542000671339,0.021487965268202763,0.019608635555393827,0.04109660082359659,-0.045036409372385025,-0.018768510558202237,-0.06380491993058726,0.021927755071058708,0.020349358448207955,0.04227711351926666,-0.045958160378215714,-0.019477497442843474,-0.06543565782105919,0.020887450483344894,0.024793118343706844,0.04568056882705174,-0.04377779650013466,-0.023730866030432153,-0.06750866253056681,0.020928242901760652,0.023625477198707695,0.04455372010046835,-0.04386329291787972,-0.022613252053865607,-0.06647654497174532,0.016840966601450402,0.033048205643939066,0.04988917224538947,-0.035296811802461595,-0.031632267059361514,-0.06692907886182312,0.02270712314347456,0.020791184004887497,0.04349830714836206,-0.047591630049400764,-0.019900393141118744,-0.0674920231905195,0.022668729756731815,0.019220997024569364,0.04188972678130118,-0.04751116173790841,-0.018397480261984425,-0.06590864199989284
165,0.024986297310038243,0.021269061446640893,0.04625535875667913,-0.05264653298026073,-0.020525293414254086,-0.07317182639451482,0.025727667632093054,0.018402654400698548,0.0441303220327916,-0.0542086122522049,-0.017759123133997374,-0.07196773538620227,0.023097394579161212,0.019613656787570877,0.04271105136673209,-0.04866658434346649,-0.01892777739635281,-0.06759436173981931,0.02401740696578486,0.02041957139433659,0.04443697836012145,-0.0506050653378142,-0.019705509587883616,-0.07031057492569781,0.022550935857294785,0.02499161317908033,0.047542549036375115,-0.04751518696889295,-0.02411766944597252,-0.07163285641486547,0.022925830747183962,0.02412919683166681,0.04705502757885077,-0.048305096571735644,-0.023285411350319342,-0.07159050792205499,0.01908074373064461,0.03306428292861069,0.0521450266592553,-0.04020343597287273,-0.03190804212702246,-0.07211147809989518,0.024672901147350546,0.021505242366763044,0.04617814351411359,-0.05198620219134482,-0.020753215210263628,-0.07273941740160844,0.024267251513267363,0.019860495548114088,0.04412774706138145,-0.051131491844541604,-0.019165984333639193,-0.0702974761781808
166,0.024993114856347812,0.021008499332244905,0.04600161418859272,-0.05272643668282695,-0.020344458542035038,-0.07307089522486199,0.025826800211086354,0.018507249571710183,0.044334049782796536,-0.054485211382286125,-0.01792226877723016,-0.07240748015951629,0.02350613565983245,0.019664463829520307,0.04317059948935276,-0.04958944816001243,-0.019042905578552524,-0.06863235373856495,0.024325595863515348,0.020439010553188863,0.04476460641670421,-0.051318212933507995,-0.01979297027662252,-0.07111118321013052,0.022929658431097982,0.025062761433641834,0.047992419864739816,-0.04837328961896369,-0.024270572727345577,-0.07264386234630926,0.02310882714863849,0.0242195525683149,0.04732837971695339,-0.048751270838801264,-0.023454016174132352,-0.07220528701293362,0.019167544840605788,0.03321025994971577,0.05237780479032156,-0.04043659004538858,-0.03216054350346602,-0.07259713354885461,0.024999766364243392,0.02143114605290608,0.04643091241714947,-0.05274046895979272,-0.020753746161794765,-0.07349421512158749,0.024534568273918006,0.02069375515545735,0.045228323429375356,-0.05175906917047099,-0.02003966286126153,-0.07179873203173252
167,0.025608572348077546,0.02114400923634603,0.04675258158442358,-0.054058987740777865,-0.02051189580135542,-0.07457088354213329,0.02641718620471961,0.018671047141708697,0.04508823334642831,-0.055765949221061956,-0.01811286446160802,-0.07387881368266998,0.024028220943799444,0.01977359811141044,0.043801819055209884,-0.05072290964830254,-0.01918245397764598,-0.06990536362594851,0.024834756422481508,0.02053751337070364,0.04537226979318515,-0.052425483730213406,-0.019923531510508213,-0.07234901524072163,0.02341262189473292,0.02523315661868175,0.04864577851341467,-0.0494233970868684,-0.024478795554628063,-0.07390219264149647,0.023594449546416207,0.024400323281551756,0.04799477282796796,-0.049807230229133324,-0.02367086029314793,-0.07347809052228126,0.019747034915302497,0.03339557910459434,0.05314261401989684,-0.04168544438531297,-0.03239719729415611,-0.07408264167946908,0.025543815868215525,0.021584029813788652,0.04712784568200418,-0.05392228860334002,-0.020938761687293476,-0.0748610502906335,0.024876859632421644,0.021322471941210286,0.04619933157363193,-0.05251436244157086,-0.020685023251579532,-0.07319938569315039
168,0.02557182617123233,0.020814454744123575,0.046386280915355904,-0.05406067702684305,-0.020275176624006915,-0.07433585365084996,0.02625013000123891,0.01876274556146501,0.04501287556270392,-0.05549466003746232,-0.018276624820902698,-0.07377128485836501,0.024077859217228492,0.019807164050635595,0.04388502326786409,-0.050902323593327366,-0.019293983651466853,-0.07019630724479423,0.0248141246349054,0.020517429733568293,0.04533155436847369,-0.05245884156292949,-0.019985847183251033,-0.07244468874618051,0.023430588321250223,0.025207804216365037,0.04863839253761526,-0.04953394643394711,-0.024554699562066653,-0.07408864599601377,0.02346847273129188,0.024454604836739252,0.04792307756803113,-0.049614036797533206,-0.023821014695336398,-0.07343505149286961,0.01984152110164983,0.033114398360443886,0.052955919462093715,-0.0419464005744057,-0.032256443121349475,-0.07420284369575517,0.025568001468655677,0.021310650579035306,0.04687865204769098,-0.05405259133091599,-0.020758516606562655,-0.07481110793747865,0.024798855260687924,0.02161835939629031,0.046417214656978234,-0.05242656100922771,-0.02105825304911207,-0.07348481405833979
169,0.025243989445487704,0.02033767226370955,0.04558166170919725,-0.05345255320580212,-0.019899011344023526,-0.07335156454982564,0.0258112771412215,0.018813889209243817,0.04462516635046532,-0.05465374907084902,-0.018408094591433777,-0.0730618436622828,0.023826979991992403,0.01979517265920272,0.04362215265119512,-0.050452125188287594,-0.019368212851244557,-0.06982033803953215,0.02449741031534941,0.020417809290155575,0.044915219605504986,-0.05187171905269674,-0.019977419904140373,-0.07184913895683712,0.023172241768118218,0.025035532732720356,0.048207774500838574,-0.04906575835339879,-0.02449554419957042,-0.07356130255296921,0.02304493448565173,0.02437075021253532,0.04741568469818705,-0.048796193223678674,-0.023845100297291814,-0.07264129352097048,0.019789826471217076,0.03248382742902034,0.052273653900237416,-0.04190370760020278,-0.03178318748211931,-0.0736868950823221,0.025310996576848543,0.02083915943015119,0.04615015600699973,-0.05359443657419632,-0.020389681991308518,-0.07398411856550484,0.024446729793130922,0.021632497990317412,0.046079227783448334,-0.05176440624795043,-0.02116590912309137,-0.0729303153710418
170,0.02505403597609159,0.019316968994121532,0.044371004970213124,-0.05346643563967325,-0.01919158473727394,-0.07265802037694719,0.0252340909875923,0.01860280338860676,0.04383689437619906,-0.0538506811038847,-0.018482054699779225,-0.07233273580366392,0.023466395929326228,0.019542160134835673,0.0430085560641619,-0.05007834062534694,-0.019415314187811134,-0.06949365481315807,0.02417687712207417,0.020038867570927876,0.044215744693002046,-0.05159453933287279,-0.01990879755221983,-0.07150333688509261,0.02285399774916619,0.024478287181496583,0.04733228493066277,-0.048771455462548206,-0.024319401393147082,-0.07309085685569529,0.022425068283478317,0.024272770895644724,0.04669783917912304,-0.047856100759096645,-0.024115219090218704,-0.07197131984931535,0.020175683791467947,0.030787288416707526,0.05096297220817547,-0.04305581344068939,-0.030587451616241774,-0.07364326505693117,0.025046576990246483,0.019835786782399334,0.04488236377264582,-0.05345051782958449,-0.019707034938077624,-0.07315755276766212,0.024060041827495632,0.02130131986774808,0.04536136169524371,-0.05134520757794169,-0.021163055414235566,-0.07250826299217726
171,0.024268767092870736,0.019240443166186557,0.043509210259057296,-0.051735325048240945,-0.01905842600914939,-0.07079375105739033,0.024753262987461166,0.018750384793235375,0.04350364778069654,-0.05276815677369508,-0.018573003653729422,-0.0713411604274245,0.023025814129396055,0.0196150641850662,0.042640878314462255,-0.049085640565343286,-0.019429503063254732,-0.06851514362859802,0.02365942278529598,0.019992541555027832,0.04365196434032381,-0.05043634575942754,-0.01980340944698009,-0.07023975520640763,0.022442986372121387,0.024284534473480113,0.0467275208456015,-0.04784318834869978,-0.024054799540315887,-0.07189798788901566,0.022022491145296363,0.02381421704893255,0.045836708194228915,-0.04694679105098056,-0.02358893138129624,-0.0705357224322768,0.019695052819387993,0.03046945491317221,0.050164507732560204,-0.041985237880198534,-0.03018120980821983,-0.07216644768841836,0.02459067554030192,0.01966116157366088,0.0442518371139628,-0.05242155843207524,-0.019475164364408683,-0.07189672279648392,0.023427359365515404,0.021396173811516928,0.04482353317703233,-0.04994164092303388,-0.021193763155223436,-0.07113540407825732
172,0.024175009491709875,0.019415587446930605,0.04359059693864048,-0.05148226655907085,-0.019176363246434184,-0.07065862980550504,0.02464300446177234,0.018887068548392727,0.043530073010165066,-0.05247889250891059,-0.018654356358480357,-0.07113324886739095,0.02290061285939185,0.019689232970076187,0.04258984582946804,-0.04876835543736158,-0.019446637116176394,-0.06821499255353797,0.023548402998669893,0.01998262374232962,0.04353102674099951,-0.05014786697948056,-0.019736412948984025,-0.06988427992846458,0.022364050869492363,0.02419121840517191,0.046555269274664274,-0.047625711526551796,-0.023893152487886135,-0.07151886401443794,0.022106885027280032,0.023504212604782942,0.045611097632062975,-0.04707806001711999,-0.02321461145395266,-0.07029267147107265,0.019579142380866887,0.030521508025566024,0.05010065040643291,-0.041695066444356416,-0.030145445061964305,-0.07184051150632072,0.024473538683925433,0.019795982089436004,0.04426952077336144,-0.05211800403228987,-0.019552070953533937,-0.07167007498582381,0.023223493074106344,0.021309057632128092,0.044532550706234436,-0.04945595000837019,-0.021046503522482347,-0.07050245353085254
173,0.0250845791727813,0.019732557086717988,0.04481713625949929,-0.05342690208339507,-0.019497244120038542,-0.07292414620343361,0.025387981622780248,0.018978578374359345,0.04436655999713959,-0.05407310997376084,-0.01875225668878141,-0.07282536666254225,0.02345032440256206,0.01974473871606197,0.04319506311862403,-0.049946151260891095,-0.01950928048208,-0.0694554317429711,0.024260819981409998,0.020027726358523235,0.04428854633993323,-0.05167240178444461,-0.019788893465018498,-0.07146129524946311,0.022964796074563282,0.024252837899745472,0.047217633974308754,-0.048912038858206164,-0.023963620075035556,-0.07287565893324172,0.022882233092227144,0.02360969960899692,0.046491932701224065,-0.048736190407945044,-0.023328151280871564,-0.0720643416888166,0.02020023044047692,0.030860507726586828,0.051060738167063746,-0.04302387241068133,-0.030492492694654393,-0.07351636510533571,0.02511137957887888,0.02019158527742726,0.04530296485630614,-0.05348398347441654,-0.019950798347851337,-0.07343478182226787,0.02379785038823276,0.021387268162376794,0.045185118550609554,-0.05068633656278409,-0.021132222579670977,-0.07181855914245507
174,0.02608722109797652,0.019982551320676094,0.046069772418652614,-0.055609674849587655,-0.01979135224927066,-0.07540102709885832,0.02628382022446915,0.019058271127167126,0.04534209135163628,-0.05602876178333607,-0.018875915847121533,-0.0749046776304576,0.02421946385833071,0.019806008573523937,0.044025472431854645,-0.05162820927283738,-0.019616498716312283,-0.07124470798914967,0.02515332813342297,0.02011040574305245,0.04526373387647542,-0.05361891148280005,-0.019917983322013572,-0.07353689480481362,0.023755001266986014,0.02439938587715418,0.04815438714414019,-0.0506381224564812,-0.02416592520200267,-0.07480404765848386,0.023720815813066204,0.023924601263294654,0.04764541707636086,-0.050565249919773424,-0.02369568347037228,-0.07426093339014571,0.02095148962865423,0.03128696529553526,0.05223845492418949,-0.04466192552622411,-0.030987602185409746,-0.07564952771163386,0.025941661751807676,0.020566431894171233,0.04650809364597891,-0.055299388526588084,-0.020369646077526296,-0.07566903460411438,0.024588775052364648,0.021772693109078145,0.04636146816144279,-0.052415463512812115,-0.02156436542170502,-0.07397982893451713
175,0.026369946471088184,0.019258429326685606,0.04562837579777379,-0.056626689649939534,-0.019343354091748456,-0.07597004374168799,0.026277929516870774,0.01889036959927226,0.045168299116143035,-0.056429092907954684,-0.018973671314742153,-0.07540276422269684,0.024431562099241716,0.01963020863887527,0.044061770738116984,-0.052464212855866874,-0.019716772855951956,-0.07218098571181883,0.025377997481140613,0.019888746431044435,0.04526674391218505,-0.05449658340706501,-0.01997645073389278,-0.0744730341409578,0.02397462993958946,0.024130947316979345,0.048105577256568804,-0.05148299904778904,-0.02423735864455313,-0.07572035769234217,0.023596083276508972,0.02419081892343533,0.0477869021999443,-0.05067010985850756,-0.02429749426953451,-0.07496760412804207,0.021541520534837044,0.030441204294017865,0.05198272482885491,-0.04625815222080273,-0.03057544224660715,-0.07683359446740988,0.026180332569456066,0.01999319706692554,0.046173529636381605,-0.056219513716806405,-0.02008136197045748,-0.07630087568726389,0.024816888150313243,0.02190727937679071,0.046724167527103955,-0.053291660068624284,-0.022003884895479726,-0.07529554496410401
176,0.025813832581166825,0.01946603642684679,0.04527986900801362,-0.05531257072437608,-0.019433358128538816,-0.0747459288529149,0.026117175687496108,0.01915102628456855,0.04526820197206466,-0.0559625589417333,-0.019118876804514778,-0.07508143574624808,0.024306104111984195,0.019824088829228814,0.04413019294121301,-0.05208188665905586,-0.01979080945615871,-0.07187269611521457,0.025122897793412202,0.02002429959484564,0.04514719738825784,-0.05383207071751186,-0.019990684121144683,-0.07382275483865654,0.023822240776504577,0.024219321261442606,0.04804156203794718,-0.05104508885382895,-0.02417866346199934,-0.07522375231582829,0.023419208567228567,0.024026854523009844,0.04744606309023841,-0.050181491884658036,-0.023986519824035258,-0.07416801170869329,0.021147891244707395,0.030693590275444715,0.05184148152015211,-0.04531462836702946,-0.030642063900112326,-0.07595669226714179,0.025958233850395418,0.02015347189467598,0.046111705745071396,-0.0556219864375129,-0.02011963957503605,-0.07574162601254895,0.024462086971837715,0.022432134155047745,0.04689422112688546,-0.05241611881696227,-0.022394476567466532,-0.0748105953844288
177,0.025608617373156423,0.01903432579470435,0.04464294316786077,-0.05496395913025387,-0.019091087457888525,-0.0740550465881424,0.02563314076122436,0.019143616282525366,0.044776757043749726,-0.05501659385394318,-0.01920070385742955,-0.07421729771137273,0.02402446679500611,0.019775446347293113,0.043799913142299224,-0.05156388538301237,-0.019834418082724587,-0.07139830346573696,0.024795396164378425,0.019898282415750312,0.04469367858012874,-0.05321853661751865,-0.019957620456750993,-0.07317615707426964,0.02355713824132777,0.023987894477875304,0.04754503271920307,-0.05056085475662244,-0.0240594280221435,-0.07462028277876594,0.023065022059417378,0.02389788678891505,0.04696290884833243,-0.049504622265983865,-0.023969151924090125,-0.07347377419007399,0.021081330812991128,0.030118841503797955,0.05120017231678908,-0.045247011516959035,-0.03020865795200711,-0.07545566946896615,0.025668043319935996,0.019766039532654267,0.04543408285259026,-0.055091505466023365,-0.019824983216320216,-0.07491648868234357,0.02415003869650892,0.022234918251079927,0.046384956947588846,-0.05183340125579601,-0.022301224300178165,-0.07413462555597418
178,0.02540134652736348,0.01917837633230046,0.04457972285966394,-0.054458513449754144,-0.01917562292059525,-0.07363413637034939,0.025537876380954255,0.01929558110766788,0.044833457488622136,-0.05475122284844908,-0.019292810869042873,-0.07404403371749195,0.023889775081346876,0.019875453487211314,0.04376522856855819,-0.05121782170790168,-0.019872599997148868,-0.07109042170505055,0.02465986765497935,0.019941753195573675,0.044601620850553025,-0.052868840355025065,-0.01993889018695815,-0.07280773054198322,0.023442886996322743,0.023971237771198584,0.047414124767521326,-0.05025972837365245,-0.023967796255320285,-0.07422752462897274,0.023015293438899243,0.023746555873542602,0.046761849312441844,-0.0493430010075307,-0.02374314661491884,-0.07308614762244954,0.020905823118517297,0.030181663983162854,0.05108748710168015,-0.044820460531551407,-0.030177330845390704,-0.07499779137694211,0.025531744232713427,0.01985698534278707,0.0453887295755005,-0.054738075999045274,-0.019854134504169365,-0.07459221050321464,0.023950942927231406,0.022252957738323476,0.04620390066555488,-0.05134896081716924,-0.022249762913420124,-0.07359872373058937
179,0.025337343582796764,0.019037222470490615,0.04437456605328738,-0.05435167891476573,-0.01906439364072916,-0.07341607255549489,0.025334963958512757,0.019326532048378142,0.0446614960068909,-0.05434657433169846,-0.019354116140186763,-0.07370069047188522,0.02376312557316873,0.0198693313633877,0.04363245693655643,-0.05097479011339833,-0.01989769017391468,-0.07087248028731301,0.024546268095608947,0.019883023167886038,0.044429291263494985,-0.05265472592770645,-0.019911401520252777,-0.07256612744795923,0.02334805871072443,0.023845470278264946,0.047193528988989375,-0.05008442128834718,-0.02387950409456106,-0.07396392538290825,0.022910738954966203,0.023665707418271897,0.0465764463732381,-0.0491463173047791,-0.023699484665245515,-0.07284580197002462,0.02086597363188636,0.029975807343077532,0.05084178097496389,-0.04476004737348524,-0.03001859077777338,-0.07477863815125863,0.025415344358255654,0.01973690882922685,0.045152253187482505,-0.054519000050424274,-0.01976507863764364,-0.07428407868806791,0.023851112505501454,0.022087306582835198,0.04593841908833665,-0.05116353276825542,-0.022118831032801753,-0.07328236380105718
180,0.02848860159674842,0.024403152679343905,0.05289175427609233,-0.060730490991887265,-0.02353311623873366,-0.08426360723062093,0.030000749394418075,0.020533359338769763,0.05053410873318784,-0.06395400752332911,-0.019801291187264237,-0.08375529871059334,0.02668877459929897,0.021076115286456254,0.047764889885755224,-0.056893715189313826,-0.020324696460918973,-0.0772184116502328,0.0279339862966011,0.0214033452987461,0.0493373315953472,-0.05954819148956968,-0.02064025986443517,-0.08018845135400485,0.026225360809680742,0.026110993564357365,0.05233635437403811,-0.055905834233474345,-0.02518006811386179,-0.08108590234733613,0.027363135492612517,0.02452869419850831,0.05189182969112083,-0.05833128200064281,-0.02365418187324833,-0.08198546387389113,0.022474448942612968,0.03547315819362923,0.057947607136242196,-0.04790983911308479,-0.034208447002516885,-0.08211828611560168,0.028524086782282576,0.024299082091414292,0.05282316887369687,-0.060806136429698905,-0.023432756040403468,-0.08423889247010237,0.026536278633134708,0.024556023074841393,0.0510923017079761,-0.056568632370910595,-0.023680536403413804,-0.08024916877432439
181,0.028132653564789663,0.023882643253754776,0.05201529681854444,-0.0600410389588207,-0.02310659671984925,-0.08314763567866995,0.028995351246503903,0.0207527456492394,0.049748096895743305,-0.06188221846214056,-0.02007840252235024,-0.0819606209844908,0.0268103881104422,0.021275744563817645,0.048086132674259846,-0.05721904452891232,-0.020584407024267275,-0.0778034515531796,0.027730044291611466,0.021690281920968668,0.049420326212580135,-0.059181785529335146,-0.020985474336424816,-0.08016725986575995,0.02612451938179758,0.026676616298969447,0.052801135680767025,-0.05575525544970761,-0.025809781945871274,-0.08156503739557888,0.026891760782897622,0.025264163788341065,0.05215592457123869,-0.05739271104017218,-0.0244432258991951,-0.08183593693936728,0.02173915291318751,0.03637134921675045,0.05811050212993796,-0.046395954934946804,-0.0351894926193368,-0.0815854475542836,0.028185653560373947,0.024425897833351695,0.05261155139372564,-0.06015415217056821,-0.023632198695877748,-0.08378635086644595,0.026855270005499976,0.02504260106550582,0.0518978710710058,-0.057314831995370234,-0.02422886267187934,-0.08154369466724957
182,0.028890839640631577,0.023972766726561207,0.052863606367192784,-0.06177176243552996,-0.02331383398196641,-0.08508559641749637,0.029624974111419428,0.020948489812528392,0.05057346392394782,-0.06334142190854379,-0.020372684522937376,-0.08371410643148117,0.027278172093941427,0.02145726837167683,0.04873544046561826,-0.058323703541404474,-0.020867478427907402,-0.07919118196931188,0.028216771470478796,0.021965369540803303,0.0501821410112821,-0.06033053125672163,-0.021361613562085838,-0.08169214481880746,0.026429076323912337,0.0271864136894166,0.05361549001332894,-0.05650824428706403,-0.026439148328167805,-0.08294739261523183,0.026990279693364594,0.026190663302053024,0.05318094299541762,-0.05770815822681224,-0.025470767853637437,-0.08317892608044967,0.022557907001294675,0.0363507241670325,0.058908631168327175,-0.04823126256140512,-0.035351561962828,-0.08358282452423313,0.02863444611829913,0.024551493586381035,0.05318593970468016,-0.0612235651540202,-0.023876653538200402,-0.0851002186922206,0.027404487596744492,0.025373732994369624,0.05277822059111412,-0.058593779846840124,-0.024676292281192756,-0.08327007212803288
183,0.02914488983458749,0.02425423301622101,0.0533991228508085,-0.062289358004159454,-0.023560165124911544,-0.085849523129071,0.029914544344259386,0.021290291582710064,0.05120483592696945,-0.06393428737478189,-0.0206810409098773,-0.08461532828465919,0.02759606735162365,0.021776205685892558,0.04937227303751621,-0.058979166794867775,-0.02115304991959723,-0.08013221671446501,0.028485975226533067,0.02235927091656653,0.0508452461430996,-0.06088110536885306,-0.021719429945058606,-0.08260053531391166,0.026627026912522722,0.02780216505443156,0.05442919196695428,-0.05690810366255727,-0.027006568258595483,-0.08391467192115275,0.027163984589738455,0.026688895397082107,0.05385287998682056,-0.058055706181523725,-0.025925156327813535,-0.08398086250933726,0.022710539644612338,0.036823272935116225,0.05953381257972856,-0.04853766620562477,-0.03576952485823017,-0.08430719106385494,0.028927798463377563,0.024885185970744572,0.053812984434122135,-0.06182538362588401,-0.024173062501822374,-0.08599844612770638,0.02767543599075023,0.025926188881991163,0.053601624872741394,-0.059148795899829826,-0.02518427569780678,-0.0843330715976366
184,0.030077348529975484,0.024999018559953543,0.055076367089929024,-0.06427234554839746,-0.024273065662112236,-0.0885454112105097,0.030833762083252975,0.021643097117510723,0.0524768592007637,-0.06588872716612185,-0.02101459768130138,-0.08690332484742322,0.028332162167171854,0.022142940492547614,0.05047510265971947,-0.060543053358805735,-0.021499925976648057,-0.08204297933545379,0.029263130970810625,0.02283759876855196,0.05210072973936258,-0.0625324424361912,-0.022174411893194954,-0.08470685432938616,0.027252335630106206,0.028527443333024594,0.0557797789631308,-0.05823556989651035,-0.027699027605185264,-0.08593459750169562,0.028037225881676897,0.027167068730747812,0.05520429461242471,-0.059912803427127063,-0.026378157269138138,-0.0862909606962652,0.023436165894905825,0.03750381722119389,0.060939983116099716,-0.050080789243299124,-0.03641473427473573,-0.08649552351803486,0.029729040483424507,0.025555981874373968,0.055285022357798475,-0.06352804539498132,-0.02481385517630426,-0.08834190057128558,0.028389248741905543,0.02657280956971375,0.054962058311619294,-0.06066504177323666,-0.02580115495196724,-0.08646619672520389
185,0.029154889053813953,0.02516261849226577,0.054317507546079724,-0.0622983141314585,-0.024262609207540156,-0.08656092333899865,0.030111942354573235,0.022130577300863652,0.052242519655436886,-0.06434335045662508,-0.02133901719144033,-0.08568236764806542,0.02794244578679464,0.022586110407328386,0.050528556194123025,-0.05970755923693902,-0.021778256921067347,-0.08148581615800636,0.028644061942586063,0.02328555079486383,0.05192961273744989,-0.0612067761810516,-0.022452679926445705,-0.08365945610749731,0.02674369007205024,0.029167852888543733,0.055911542960593974,-0.057146051973228196,-0.028124585534501503,-0.0852706375077297,0.02753708552214612,0.02717228191406937,0.05470936743621549,-0.05884138337679864,-0.02620039156738859,-0.08504177494418723,0.02246885357069417,0.03826011279246311,0.06072896636315728,-0.04801155975373998,-0.036891636107159065,-0.08490319586089905,0.02916072855404539,0.025809645334066267,0.05497037388811166,-0.062310792005036315,-0.024886493379778416,-0.08719728538481474,0.027906815518116163,0.027021246763257345,0.05492806228137351,-0.05963142429893178,-0.026054758598312643,-0.08568618289724442
186,0.02819359320065621,0.024886035783476944,0.053079628984133154,-0.06013731484726789,-0.023875324169831177,-0.08401263901709907,0.029008266265544813,0.02249749795453465,0.051505764220079464,-0.061875023490934294,-0.02158379347148809,-0.08345881696242238,0.027137981624119706,0.02290331969053694,0.050041301314656644,-0.057885681106127046,-0.02197313332402705,-0.0798588144301541,0.02766212807992008,0.023524839383410767,0.051186967463330846,-0.0590036925711507,-0.02256941086193644,-0.08157310343308714,0.025840973458923056,0.029520039161233635,0.05536101262015669,-0.05511914518306164,-0.028321123967382376,-0.08344026915044402,0.026638171235504604,0.027015696743206724,0.05365386797871133,-0.0568195788008919,-0.025918491921729278,-0.08273807072262118,0.021485312220053343,0.038365252152650964,0.05985056437270431,-0.04582846096889583,-0.03680710097708776,-0.0826355619459836,0.028261501367696895,0.025611931413815348,0.05387343278151224,-0.0602821638841736,-0.024571738562166826,-0.08485390244634043,0.02713496288892811,0.026679734133019384,0.053814697021947494,-0.05787924210321722,-0.025596173964102173,-0.0834754160673194
187,0.02869977588846527,0.02531881483096933,0.0540185907194346,-0.061201069995634204,-0.024272587399488257,-0.08547365739512246,0.02932493927387142,0.02274398105225489,0.05206892032612631,-0.06253420473012274,-0.02180415124439007,-0.08433835597451281,0.027239980038048867,0.02315901795089459,0.050398997988943456,-0.058088116487987555,-0.022202037933143067,-0.08029015442113062,0.027900756024459794,0.0237733388608683,0.05167409488532809,-0.059497193602489444,-0.022790973792827584,-0.08228816739531702,0.025887971434060297,0.029903362619920326,0.055791334053980624,-0.05520501476869295,-0.02866769189538789,-0.08387270666408084,0.026986944232079924,0.027153323515765215,0.05414026774784514,-0.057548528230131825,-0.026031290272592825,-0.08357981850272465,0.021850881415391488,0.03844514490027162,0.06029602631566311,-0.04659608939689144,-0.03685650951309189,-0.08345259890998333,0.02852048425977527,0.025879439918807978,0.05439992417858325,-0.060818738107060184,-0.0248100462629365,-0.08562878436999669,0.027403335707251314,0.0263977070677357,0.05380104277498701,-0.05843646561043003,-0.025306897507855145,-0.08374336311828517
188,0.028724497633695098,0.025379638023872678,0.054104135657567776,-0.061243209898697984,-0.024318978223969397,-0.08556218812266739,0.029258721976371693,0.0229625352641174,0.052221257240489094,-0.06238222419822598,-0.022002890448237777,-0.08438511464646375,0.027236578720994054,0.0233899265533547,0.050626505274348754,-0.0580708330848421,-0.022412420302300295,-0.08048325338714239,0.02791968849507709,0.023981378404710485,0.051901066899787573,-0.05952728450173108,-0.02297915433846418,-0.08250643884019526,0.025843879704771006,0.030218830076705894,0.0560627097814769,-0.05510147364594262,-0.02895593191273991,-0.08405740555868252,0.027042668129405645,0.02723231756839012,0.05427498569779576,-0.057657398280387975,-0.026094231025318777,-0.08375162930570676,0.021797501868227598,0.03857816875412373,0.06037567062235133,-0.046474232524685494,-0.03696591909505077,-0.08344015161973627,0.02855819548996874,0.02597795826497129,0.05453615375494003,-0.060888638785750494,-0.024892293607764498,-0.08578093239351499,0.027532403642996583,0.026354376976157612,0.053886780619154195,-0.05870155839891041,-0.025252981117642462,-0.08395453951655288
189,0.02815646219912012,0.024762984075791233,0.05291944627491135,-0.06008220227627512,-0.023784312991680413,-0.08386651526795554,0.028502414386790548,0.023059774255840604,0.05156218864263115,-0.06082041893043219,-0.02214841663426958,-0.08296883556470178,0.026755813052064703,0.02347674421849022,0.05023255727055492,-0.05709340045961416,-0.022548907304918726,-0.07964230776453289,0.027364345009483038,0.02396469549888236,0.0513290405083654,-0.05839192794856583,-0.02301757400284241,-0.08140950195140824,0.025322869632188327,0.03021057955343054,0.055533449185618866,-0.05403568689479847,-0.02901661114668765,-0.08305229804148612,0.026362442922655355,0.027155881398932796,0.05351832432158815,-0.05625400012879577,-0.02608263934509405,-0.08233663947388982,0.021438824461770145,0.03803885558639147,0.05947768004816162,-0.04574764325036124,-0.03653550171267708,-0.08228314496303832,0.028038284548200565,0.025500894300051757,0.05353917884825232,-0.05983002664863872,-0.024493059872906706,-0.08432308652154542,0.027124756852586224,0.026043147916792297,0.05316790476937852,-0.05788067820405339,-0.025013882795618846,-0.08289456099967224
190,0.02735492242803474,0.023267625305865337,0.050622547733900077,-0.058810603639583084,-0.022672207353321053,-0.08148281099290414,0.027268808284805157,0.022787412571760868,0.050056220856566025,-0.05862546603743632,-0.022204283251131853,-0.08082974928856818,0.025917643952673902,0.02318228861989219,0.04909993257256609,-0.055720585199336196,-0.022589054431018288,-0.07830963963035448,0.026533804223381086,0.02344675238821947,0.04998055661160056,-0.057045273929649726,-0.022846750578095463,-0.07989202450774519,0.02446632428192483,0.029524123754858522,0.05399044803678335,-0.05260037946176555,-0.028768602162702297,-0.08136898162446785,0.025034927107308813,0.026986061100989972,0.052020988208298785,-0.053822823995467964,-0.026295488468984593,-0.08011831246445256,0.021475546446846794,0.03583624059799834,0.05731178704484513,-0.0461704782147211,-0.034919192092908065,-0.08108967030762917,0.02720394304705065,0.024134617067599784,0.05133856011465043,-0.05848601165595878,-0.023517012817448477,-0.08200302447340725,0.026324410977962093,0.02522285941101754,0.05154727038897963,-0.056595097432401764,-0.02457740706637992,-0.08117250449878169
191,0.027972473706106626,0.02369569356801625,0.05166816727412288,-0.06013333279346165,-0.023083917952658895,-0.08321725074612055,0.028042394738434284,0.022913584583858726,0.05095597932229301,-0.060283644301496186,-0.022322001464816624,-0.08260564576631281,0.026283057924653935,0.023298492814717797,0.04958155073937173,-0.05650154096553894,-0.02269697213174181,-0.07919851309728075,0.027091421974129337,0.023454995348929253,0.05054641732305859,-0.05823930734673542,-0.02284943408221186,-0.08108874142894729,0.024886051582324376,0.029565875298122657,0.05445192688044703,-0.05349835118044887,-0.028802543281603758,-0.08230089446205263,0.025672237604977305,0.026910750111359766,0.05258298771633707,-0.05518844073900786,-0.02621596813919049,-0.08140440887819836,0.02211557378234874,0.03573957489851898,0.05785514868086772,-0.04754256531420056,-0.034816850253916724,-0.0823594155681173,0.02775494174672266,0.024411667098577117,0.05216660884529978,-0.05966569729421032,-0.02378140647260038,-0.08344710376681069,0.02661052346757098,0.025356562701452923,0.0519670861690239,-0.05720550425021345,-0.024701906752873006,-0.08190741100308646
192,0.02803513078963894,0.023672783873905406,0.051707914663544345,-0.0602847781241026,-0.023079827579299304,-0.0833646057034019,0.028055477269999157,0.02300528106176336,0.05106075833176252,-0.060328529767828674,-0.02242904438899114,-0.08275757415681981,0.026404210224249686,0.023380855027384073,0.04978506525163376,-0.05677776097621529,-0.022795210971509335,-0.07957297194772463,0.02722637629094421,0.023425073584851575,0.050651449875795784,-0.05854568919755119,-0.022838321941794505,-0.0813840111393457,0.0250373815859552,0.02954659778032903,0.05458397936628423,-0.05383862857795643,-0.028806514094719373,-0.08264514267267581,0.025885471801986,0.026756436876674755,0.052641908678660754,-0.05566230227101922,-0.026086241189012368,-0.08174854346003159,0.02216998867514075,0.03576579962868354,0.05793578830382429,-0.04767278805735653,-0.03486993726900451,-0.08254272532636103,0.02787454713419346,0.024472593446562496,0.05234714058075596,-0.05993947029901959,-0.023859603508126444,-0.08379907380714603,0.02668480709427784,0.025530291525170945,0.052215098619448785,-0.05738113679703424,-0.0248908083472053,-0.08227194514423955
193,0.02845766614347617,0.02378189192703284,0.05223955807050901,-0.061240877402657455,-0.02323742075032021,-0.08447829815297767,0.028426646872572403,0.023071683530802523,0.051498330403374926,-0.06117412395362337,-0.022543472120234366,-0.08371759607385773,0.026712920807960755,0.02344848633544716,0.050161407143407916,-0.05748618667529951,-0.022911648266114304,-0.08039783494141381,0.02759548753650992,0.023410849502472297,0.05100633703898222,-0.05938546965058786,-0.02287487310431348,-0.08226034275490134,0.02536523796686277,0.02955272616137955,0.05491796412824232,-0.0545859741549461,-0.02887613543270576,-0.08346210958765186,0.026266720079815953,0.026792910782995033,0.053059630862810986,-0.056525963024086405,-0.026179504258975316,-0.08270546728306172,0.022594443456229407,0.03576590858554218,0.05836035204177159,-0.04862322632881933,-0.034947071026549203,-0.08357029735536853,0.028214330434466084,0.02459465555368945,0.05280898598815553,-0.06071721912906457,-0.02403157667454706,-0.08474879580361162,0.026966409117773343,0.025724111258814908,0.05269052037658825,-0.05803169333863488,-0.02513517421503611,-0.08316686755367099
194,0.028385684540523738,0.023487604741873804,0.05187328928239754,-0.06114872942441232,-0.02301696779312062,-0.08416569721753293,0.02827039621582461,0.023105627134787754,0.051376023350612365,-0.06090037414649903,-0.022642644128506213,-0.08354301827500524,0.026699154880866743,0.023470068826348722,0.050169223707215466,-0.05751559013276045,-0.022999783256540604,-0.08051537338930105,0.02756171024723386,0.023328034003173626,0.05088974425040749,-0.05937371564797427,-0.02286059448073945,-0.08223431012871373,0.025362136504952837,0.02944093465918801,0.05480307116414085,-0.054635371592055205,-0.02885100683092634,-0.08348637842298154,0.02614314069980747,0.026780712427063702,0.05292385312687117,-0.05631781874679329,-0.02624408926260627,-0.08256190800939955,0.022628387983052445,0.03551667163691091,0.05814505961996336,-0.04874630281016879,-0.03480500017646335,-0.08355130298663213,0.0281669732419626,0.024409891980612164,0.052576865222574765,-0.060677579327655475,-0.02392077454154572,-0.0845983538692012,0.02690907373226248,0.025818781943681035,0.052727855675943514,-0.05796779945069168,-0.025301433627918785,-0.08326923307861046
195,0.02760944295279012,0.021630447734774783,0.0492398906875649,-0.06003067304310335,-0.02161528000326647,-0.08164595304636982,0.026972850105699442,0.022653713680547305,0.04962656378624675,-0.058646541638111824,-0.022637828413123076,-0.0812843700512349,0.025912122103939783,0.022996965282852888,0.04890908738679267,-0.05634022144287357,-0.022980839320080722,-0.07932106076295428,0.026740902934402955,0.022621873799176906,0.04936277673357986,-0.05814222342976619,-0.022606010858556902,-0.08074823428832309,0.024599633227027795,0.0284774162311347,0.053077049458162495,-0.053486502489639445,-0.028457447259214168,-0.0819439497488536,0.02474311494469833,0.02660588949727824,0.05134900444197657,-0.053798471988476156,-0.02658723287983866,-0.08038570486831481,0.02267795447824361,0.033172099200743654,0.055850053678987266,-0.049308233885691194,-0.03314883821694834,-0.08245707210263953,0.02736301938530239,0.02280100148647185,0.05016402087177424,-0.059494879089010695,-0.022785012937695238,-0.08227989202670594,0.02611805285413124,0.025076406608286694,0.051194459462417935,-0.05678797265449354,-0.02505882249688542,-0.08184679515137896
196,0.026842362426460913,0.020973475061721716,0.04781583748818263,-0.05841531870439682,-0.0210125211089608,-0.07942783981335762,0.02631574610844334,0.02260025874528304,0.04891600485372638,-0.05726927725084699,-0.022642333354664028,-0.07991161060551102,0.02527980191357146,0.022873106632517293,0.04815290854608875,-0.055014818073894835,-0.02291568919928077,-0.0779305072731756,0.026092798819514595,0.022279807428841725,0.04837260624835632,-0.05678409130744377,-0.0223212854581518,-0.07910537676559556,0.02404493716570877,0.027924553617095116,0.051969490782803884,-0.052327460804174275,-0.02797654039737138,-0.08030400120154566,0.024020996071129508,0.026102927210153726,0.050123923281283234,-0.0522753593293577,-0.026151522692110178,-0.07842688202146789,0.022342191116342835,0.03210440693076938,0.054446598047112216,-0.048621883345451394,-0.03216417528989502,-0.08078605863534641,0.026764236291125454,0.022152214788503877,0.04891645107962933,-0.05824529778663048,-0.022193455280245793,-0.08043875306687627,0.025312944129818188,0.02481308225460066,0.05012602638441885,-0.055086943362044366,-0.024859276448886976,-0.07994621981093133
197,0.026689247341775125,0.021251409637754473,0.047940656979529594,-0.057986621034317294,-0.02119140243569048,-0.07917802347000777,0.026282155293518822,0.022726209340669434,0.049008364634188256,-0.05710214902107422,-0.022662037774674515,-0.07976418679574873,0.0251342272144314,0.022933549464026204,0.0480677766784576,-0.054608093282285934,-0.022868792435660066,-0.077476885717946,0.026001861552790162,0.02218565922316007,0.04818752077595023,-0.05649316643292593,-0.02212301399827287,-0.0786161804311988,0.023991819167083567,0.027737816280989036,0.0517296354480726,-0.05212603068757107,-0.027659493535591936,-0.07978552422316301,0.024177415481599518,0.025642082660643967,0.049819498142243485,-0.052529268104399875,-0.025569677598495745,-0.07809894570289562,0.022188529586195327,0.032158483934060234,0.05434701352025556,-0.04820809818827473,-0.032067678633310934,-0.08027577682158565,0.02665602653040533,0.022340327261082815,0.048996353791488145,-0.057914443554949506,-0.022277245302992375,-0.08019168885794188,0.02504176804203123,0.024755019951953727,0.04979678799398496,-0.05440721107221614,-0.024685119671940484,-0.07909233074415663
198,0.027311901378309494,0.02114878412238161,0.0484606855006911,-0.05946313155417147,-0.02121455796664371,-0.08067768952081518,0.026653973481072957,0.022587787363118172,0.04924176084419113,-0.058030699129763046,-0.022658036584049742,-0.08068873571381278,0.025446432397120383,0.022774900094064465,0.04822133249118485,-0.055401655719802434,-0.02284573124554833,-0.07824738696535076,0.0264626149620526,0.02193712385515656,0.04839973881720916,-0.057614075745220664,-0.02200534947794688,-0.07961942522316755,0.024393265184085938,0.0274210857968466,0.05181435098093254,-0.053108713179121525,-0.027506366833158793,-0.08061508001228032,0.02462520545325861,0.025578218996543833,0.05020342444980244,-0.05361369064471378,-0.02565776861902072,-0.0792714592637345,0.022764275787552135,0.031879908624795394,0.05464418441234753,-0.04956209775148353,-0.03197905683742282,-0.08154115458890634,0.027051023155523435,0.02229018549580064,0.049341208651324076,-0.05889515073634874,-0.02235950915908503,-0.08125465989543376,0.025404817621827974,0.024546426052622694,0.04995124367445067,-0.05531105254928224,-0.02462276674412693,-0.07993381929340918
199,0.027082231726956472,0.0211066577922425,0.048188889519198974,-0.05893859909220653,-0.021147248100900917,-0.08008584719310745,0.02655632627019594,0.02262992160491878,0.04918624787511472,-0.0577940800145723,-0.02267344130907568,-0.08046752132364798,0.025407788673501686,0.022766849813879497,0.04817463848738118,-0.0552945372281294,-0.022810632845291737,-0.07810517007342113,0.026407688991847977,0.021836063768949976,0.04824375276079795,-0.05747060324031564,-0.021878056801527226,-0.07934866004184286,0.02441139730014172,0.02724299022934973,0.05165438752949145,-0.05312610767308121,-0.027295381346554175,-0.08042148901963539,0.024583741755130062,0.02543108506421335,0.05001482681934341,-0.053501177971597716,-0.025479991698434436,-0.07898116967003216,0.022579619543424023,0.031933362751069505,0.05451298229449353,-0.04913964097721639,-0.031994773944794525,-0.08113441492201091,0.026956311145271084,0.022303579090775516,0.0492598902360466,-0.05866456027752401,-0.02234647120417372,-0.08101103148169772,0.02531821696426584,0.024689254163384522,0.05000747112765036,-0.05509960384472582,-0.024736734179259236,-0.07983633802398506
200,0.028633973542099414,0.022964495954286724,0.051598469496386135,-0.06229917564489896,-0.02283379873712602,-0.08513297438202498,0.028533116529903313,0.02294867447279514,0.05148179100269845,-0.06207974020019596,-0.022818067300005813,-0.08489780750020177,0.0267424555539581,0.02307818054426003,0.04982063609821813,-0.05818378414307173,-0.02294683631705507,-0.0811306204601268,0.02797752509982654,0.022207056615440313,0.05018458171526685,-0.06087093528046438,-0.022080670192383352,-0.08295160547284773,0.02577060790147956,0.02783840208249777,0.05360900998397733,-0.056069327079932174,-0.027679966134692695,-0.08374929321462488,0.026429400536727765,0.025856687629298686,0.05228608816602645,-0.057502667724623036,-0.02570953015957368,-0.08321219788419672,0.023753492513651553,0.03351964342436137,0.05727313593801292,-0.05168067226548368,-0.033328873980760086,-0.08500954624624377,0.028380799107251886,0.023836563698713398,0.052217362805965284,-0.06174834191020355,-0.023700903305892355,-0.0854492452160959,0.026566824686977436,0.02558414869942771,0.05215097338640515,-0.05780166259732793,-0.025438542323172074,-0.0832402049205
201,0.02907215272295073,0.023893800837649852,0.05296595356060058,-0.06309187541714914,-0.023585849361416805,-0.08667772477856595,0.029164179946480767,0.02329746763557472,0.05246164758205549,-0.06329159128192442,-0.02299720190557994,-0.08628879318750436,0.027439564148353496,0.023418564262098096,0.05085812841045159,-0.059548860356051336,-0.02311673779736889,-0.08266559815342023,0.028613929338850153,0.022609363236074542,0.051223292574924695,-0.06209744707404005,-0.022317966030893723,-0.08441541310493378,0.026429964436677195,0.0284359275488531,0.054865891985530296,-0.05735784478739737,-0.028069435590280863,-0.08542728037767823,0.027234935869404703,0.026250525027358723,0.053485460896763426,-0.05910477965775234,-0.025912199283832406,-0.08501697894158475,0.02374832453932274,0.03504354159034484,0.05879186612966758,-0.051538196963933004,-0.03459188844237952,-0.08613008540631253,0.028918883120983896,0.024834582571251484,0.05375346569223538,-0.06275925241792783,-0.024514505978313724,-0.08727375839624156,0.0272272523258158,0.026523736565668754,0.05375098889148455,-0.05908810496635632,-0.026181889578405698,-0.08526999454476202
202,0.029096431023369878,0.023617872983389708,0.05271430400675958,-0.06322157340643696,-0.02339479390637037,-0.08661636731280734,0.028983294696414502,0.02335664381384639,0.05233993851026089,-0.06297574749762364,-0.02313603213776842,-0.08611177963539206,0.027503674628824304,0.023467883321441785,0.05097155795026609,-0.05976078588801393,-0.023246220949278695,-0.08300700683729262,0.028581722207075333,0.02267038835972568,0.05125211056680101,-0.062103199088082595,-0.022456258606613946,-0.08455945769469654,0.026419472651788067,0.02855229143130955,0.05497176408309762,-0.05740500023088141,-0.028282605044912132,-0.08568760527579354,0.026987250087215975,0.02664563832710659,0.053632888414322566,-0.05863868359168923,-0.026393960946642127,-0.08503264453833136,0.023794057513408795,0.03503948553468106,0.058833543048089854,-0.05170042169476814,-0.03470852532933969,-0.08640894702410784,0.0288571203414435,0.024738067636149275,0.05359518797759277,-0.06270159218151623,-0.024504407928545833,-0.08720600011006206,0.02731384141244747,0.026711507415234315,0.054025348827681785,-0.059348310742367766,-0.02645920787817709,-0.08580751862054485
203,0.028952785594168105,0.02335843249384415,0.05231121808801226,-0.06294953064202095,-0.023179932567554306,-0.08612946320957526,0.02877539438406196,0.023441057396642984,0.05221645178070494,-0.06256384431902856,-0.023261926069292164,-0.08582577038832073,0.027387659012639065,0.023526899011589553,0.05091455802422862,-0.05954661165924614,-0.023347111701781664,-0.08289372336102781,0.028416817400568173,0.022710595916179632,0.051127413316747805,-0.06178422148320332,-0.022537046612385172,-0.08432126809558849,0.026257774635612408,0.028608878055628895,0.0548666526912413,-0.05709000205316019,-0.028390255396530912,-0.08548025744969111,0.026642585419834386,0.02686056873306658,0.05350315415290097,-0.05792666276665095,-0.026655306263497217,-0.08458196903014817,0.02375145380597854,0.03481995329275672,0.05857140709873526,-0.05164072604651743,-0.03455386698333459,-0.08619459302985202,0.028701907844497998,0.02455550874378587,0.05325741658828387,-0.062404068909542934,-0.024367861028044217,-0.08677192993758714,0.02716847621639265,0.026760968834159904,0.053929445050552555,-0.059070061515093635,-0.02655646748478206,-0.08562652899987569
204,0.028370853357509888,0.023415031227178966,0.05178588458468886,-0.06156090380185498,-0.023103573809099217,-0.08466447761095419,0.028293850866539766,0.02369655280968075,0.051990403676220515,-0.06139381884042008,-0.0233813507036538,-0.08477516954407388,0.027001660630216834,0.023733050289321045,0.05073471091953788,-0.058589941289415234,-0.023417362708358577,-0.08200730399777381,0.027939868226224573,0.022865866978509564,0.05080573520473414,-0.06062572452216433,-0.02256171432450776,-0.0831874388466721,0.02585028604327258,0.028790728722434267,0.05464101476570685,-0.05609161459851175,-0.028407765917664855,-0.08449938051617661,0.026242324255027705,0.02676448778293994,0.05300681203796764,-0.056942284345254494,-0.026408477228000965,-0.08335076157325547,0.02314080548575903,0.035051739267320914,0.058192544753079944,-0.05021240927986257,-0.034585494994337315,-0.08479790427419989,0.02825805041152274,0.024614791515622625,0.052872841927145364,-0.061316136708705754,-0.024287375364106745,-0.0856035120728125,0.026718311074290763,0.02682238531312575,0.053540696387416514,-0.05797511118420637,-0.026465604628303545,-0.08444071581250992
205,0.029266539319204962,0.02463272830301418,0.05389926762221914,-0.06404080272003373,-0.024381688922051805,-0.08842249164208554,0.029411172127939006,0.02380806167116334,0.053219233799102345,-0.06435728705287397,-0.023565426710458984,-0.08792271376333295,0.027715197727570723,0.023840459907909062,0.051555657635479785,-0.060646169697739984,-0.02359749476724263,-0.08424366446498262,0.028876721716854792,0.023029767025130155,0.051906488741984946,-0.06318780702086263,-0.022795063894133945,-0.08598287091499657,0.026492633360537476,0.02914258460560093,0.055635217966138406,-0.057970964317705806,-0.028845583952281564,-0.08681654826998737,0.027165339283005574,0.02718556955471732,0.054350908837722894,-0.05944297393249165,-0.02690851341752562,-0.08635148735001727,0.024242198426085437,0.03531724410869225,0.059559442534777685,-0.053046580942560984,-0.03495731568382271,-0.08800389662638369,0.029063183177914897,0.025413303872947546,0.05447648705086244,-0.0635958204696821,-0.025154309416710523,-0.08875012988639262,0.027410517026571518,0.027148579900351022,0.05455909692692254,-0.059979469871960185,-0.02687190073560914,-0.08685137060756933
206,0.028650796140117483,0.02397775438672092,0.0526285505268384,-0.06273636021984791,-0.023780185610100632,-0.08651654582994854,0.028657742883339693,0.023906111981452427,0.05256385486479212,-0.06275157143363101,-0.02370913351458904,-0.08646070494822006,0.027407461486490564,0.023884421393682742,0.051291882880173306,-0.06001384283072246,-0.02368762165009847,-0.08370146448082093,0.02843167418408693,0.02302473227357804,0.05145640645766497,-0.062256551076032826,-0.022835016084399803,-0.08509156716043263,0.026127198847647193,0.029164539543117374,0.05529173839076457,-0.057210464603685125,-0.028924233369933,-0.08613469797361813,0.026543876179846326,0.027213354174674798,0.053757230354521124,-0.05812285876824682,-0.02698912512447639,-0.0851119838927232,0.0236990736837297,0.035099280112311504,0.0587983537960412,-0.051893623347427434,-0.0348100736370011,-0.08670369698442854,0.02856859208885265,0.02514687792759629,0.05371547001644894,-0.06255635883536771,-0.0249396759591448,-0.08749603479451251,0.027056806707841163,0.027288752935561877,0.05434555964340304,-0.059246017587801666,-0.027063902624476947,-0.08630992021227861
207,0.02858977085745461,0.023849548726260404,0.05243931958371502,-0.0626238284209161,-0.023675982135886828,-0.08629981055680293,0.028534235900823185,0.024015940835198923,0.05255017673602211,-0.06250218310893407,-0.0238411633157908,-0.08634334642472487,0.027279711574444837,0.02394126779232153,0.05122097936676637,-0.05975423816888227,-0.023767033710677943,-0.08352127187956021,0.028294241767388373,0.02303089092085242,0.05132513268824079,-0.06197649329109039,-0.02286328216413005,-0.08483977545522044,0.025971433217313933,0.029202660667079106,0.05517409388439304,-0.056888548906374556,-0.02899013646798428,-0.08587868537435883,0.026351336345435405,0.027232532482558275,0.05358386882799368,-0.05772069927339455,-0.02703434601519628,-0.08475504528859083,0.023753138266802143,0.03483576245979764,0.05858890072659978,-0.052029534013934,-0.03458224300823026,-0.08661177702216427,0.02842340177326319,0.02506703967794005,0.05349044145120324,-0.062259408956524626,-0.024884612720617014,-0.08714402167714164,0.026886401290830697,0.027243392519964438,0.054129793810795135,-0.058892720395968344,-0.027045127017997404,-0.08593784741396575
208,0.028445310301499122,0.02379544922536096,0.05224075952686008,-0.062293067593173934,-0.023606643213716878,-0.08589971080689081,0.028341328823065504,0.024148251028627776,0.05248957985169328,-0.062065356058448214,-0.023956645695956184,-0.0860220017544044,0.027144684634319738,0.024022354722242678,0.051167039356562416,-0.05944479623524986,-0.023831748319209447,-0.0832765445544593,0.02815427641641466,0.023058209920801542,0.0512124863372162,-0.061655725504678065,-0.022875253566014234,-0.08453097907069229,0.025826064168732593,0.029257701510077894,0.05508376567881049,-0.056557117636495624,-0.02902555502359327,-0.0855826726600889,0.02623179627882405,0.02716433261449913,0.05339612889332318,-0.05744564012019362,-0.02694879605322881,-0.08439443617342243,0.02361768447816759,0.034770517036602666,0.058388201514770255,-0.05172093396060483,-0.03449462887906846,-0.0862155628396733,0.02827598030812617,0.02505980833277488,0.05333578864090105,-0.06192224777750199,-0.024860970209608306,-0.0867832179871103,0.02672950859409398,0.027202334619091273,0.053931843213185254,-0.058535592262337455,-0.026986496529286922,-0.08552208879162437
209,0.027785511380672628,0.023718354642824697,0.051503866023497324,-0.060744042896203866,-0.02341446573897451,-0.08415850863517838,0.027711003635637943,0.024361436772622813,0.052072440408260756,-0.06058115578577859,-0.024049308447174754,-0.08463046423295334,0.02666243096135687,0.02416576676504134,0.05082819772639821,-0.058288790436310085,-0.02385614544081726,-0.08214493587712735,0.0275908595239312,0.02311700443420983,0.05070786395814103,-0.06031849950512733,-0.022820820266142457,-0.08313931977126979,0.025341384092179287,0.029328744152583464,0.05467012824476275,-0.055400748298455565,-0.028952972728045485,-0.08435372102650104,0.025777127185807325,0.026924524137222572,0.0527016513230299,-0.05635335978033305,-0.02657955652669636,-0.08293291630702941,0.02293668421553985,0.034874442417799134,0.05781112663333898,-0.050143648997390045,-0.03442761732228444,-0.08457126631967449,0.027726264745834173,0.0250304188463778,0.05275668359221197,-0.06061451927222672,-0.024709719259046265,-0.08532423853127298,0.026230346560725037,0.027094750658322897,0.053325097219047934,-0.05734417750451364,-0.026747602038545308,-0.08409177954305895
210,0.024699755054225607,0.020956686788806855,0.04565644184303246,-0.05438948373270471,-0.020974586271966363,-0.07536407000467107,0.02400338749506048,0.02391006670591239,0.04791345420097287,-0.05285606480008597,-0.023930488723985104,-0.07678655352407107,0.02403987168039118,0.023612433621074902,0.04765230530146608,-0.05293640389657452,-0.02363260142537597,-0.07656900532195049,0.024630159444075095,0.022234594656050932,0.04686475410012603,-0.05423623244345756,-0.02225358562330712,-0.07648981806676468,0.02270569270258402,0.028023670370713405,0.05072936307329742,-0.04999850812997077,-0.028047605891672572,-0.07804611402164334,0.022360152412969514,0.026026435827393807,0.04838658824036332,-0.04923761969525866,-0.02604866547440286,-0.07528628516966152,0.02089880277537426,0.031803994807990454,0.05270279758336471,-0.046019690927654004,-0.03183115917205275,-0.07785085009970676,0.024908865410570136,0.022543075968626203,0.04745194137919634,-0.05484995001262416,-0.02256233041532049,-0.07741228042794465,0.02370849067815703,0.02545530515660266,0.04916379583475969,-0.05220669456987178,-0.025477046990632173,-0.07768374156050395
211,0.02400369404449737,0.020694208108850976,0.044697902153348346,-0.0528358331588304,-0.02068825816994681,-0.07352409132877721,0.02334803178809383,0.023828334468195933,0.047176366256289765,-0.05139261939666278,-0.023821483414339314,-0.07521410281100209,0.023053842823103132,0.023416190524739977,0.04647003334784311,-0.05074506410610612,-0.023409457969318787,-0.07415452207542492,0.02379469714871052,0.021834680546498286,0.045629377695208806,-0.05237579875345775,-0.02182840270225509,-0.07420420145571284,0.02183939323905551,0.027412220870064397,0.04925161410911991,-0.04807187324291643,-0.027404339387547817,-0.07547621263046425,0.021620177417889908,0.025341642563310923,0.04696181998120083,-0.047589345406517145,-0.025334356407484625,-0.07292370181400176,0.020569386610629348,0.030570941401155294,0.05114032801178464,-0.04527639275538222,-0.030562151732441083,-0.0758385444878233,0.024114783691145947,0.022001007314606302,0.04611579100575225,-0.053080358606668425,-0.021994681648571466,-0.0750750402552399,0.02273646544396929,0.02438273623621301,0.0471192016801823,-0.05004646753921034,-0.02437572578236241,-0.07442219332157275
212,0.023349643928606927,0.020510642581104594,0.04386028650971152,-0.05136705637222848,-0.020471256439776184,-0.07183831281200466,0.022643352041945508,0.023726961065004937,0.046370313106950445,-0.04981327956653869,-0.02368139869717055,-0.07349467826370924,0.02239008835073894,0.023216420534885818,0.04560650888562476,-0.04925612287742499,-0.02317183854693927,-0.07242796142436426,0.023217318044879698,0.02148610462658862,0.04470342267146832,-0.051075951670602,-0.021444845326687438,-0.07252079699728944,0.021309305470759765,0.026891200446363783,0.04820050591712355,-0.04687850053372778,-0.026839561858392542,-0.07371806239212032,0.021240687860923924,0.02466737265913413,0.04590806052005805,-0.04672754814047749,-0.024620004439347188,-0.07134755257982468,0.020002908244244555,0.030039372122285524,0.05004228036653008,-0.04400454750112009,-0.02998168816864309,-0.07398623566976317,0.023508044540158535,0.021743937905910504,0.04525198244606904,-0.05171552306267759,-0.0217021834943648,-0.07341770655704238,0.022155638848078585,0.02362482273280264,0.045780461580881227,-0.04874035566245514,-0.023579456498988495,-0.07231981216144363
213,0.023363405002588735,0.020433386392810594,0.043796791395399326,-0.05141785452174144,-0.02041765352877136,-0.07183550805051281,0.022583333299588643,0.02355705405795816,0.0461403873575468,-0.049701083642798856,-0.023538916098760698,-0.07323999974155955,0.022233644671975666,0.022963784233343276,0.04519742890531894,-0.04893149380858936,-0.022946103067420794,-0.07187759687601016,0.023191797733736252,0.02116131678721722,0.044353114520953474,-0.05104018364783617,-0.02114502344682301,-0.07218520709465918,0.021277368350777398,0.026448851746919466,0.047726220097696864,-0.04682693427368807,-0.026428487222873928,-0.073255421496562,0.021294768754437143,0.024325867849205873,0.04562063660364302,-0.046865228838367204,-0.02430713793512552,-0.07117236677349273,0.020027337605084017,0.02970767960512427,0.04973501721020829,-0.044075884115432264,-0.02968480591815122,-0.07376069003358349,0.023404179593087493,0.02165058485961663,0.04505476445270412,-0.05150759066945691,-0.02163391480300349,-0.0731415054724604,0.022108052205829426,0.023109622633189053,0.04521767483901848,-0.04865509166803585,-0.023091829177718848,-0.07174692084575471
214,0.023681945530036552,0.020814576377103985,0.04449652190714054,-0.05206047974781275,-0.02073136818166917,-0.07279184792948191,0.023044739156203004,0.02352906211937389,0.04657380127557689,-0.05065969662895691,-0.023435002515961527,-0.07409469914491844,0.022506673340645683,0.02285352749039038,0.04536020083103606,-0.04947685612042336,-0.022762168399177402,-0.07223902451960076,0.023584042284816864,0.021040633945048848,0.04462467622986571,-0.05184525714675828,-0.02095652206356478,-0.07280177921032306,0.0216402584050715,0.026312021960896992,0.04795228036596849,-0.04757219937887935,-0.026206837217958107,-0.07377903659683746,0.02177083867574464,0.024232374360689923,0.046003213036434565,-0.047859256518176484,-0.024135503201502085,-0.07199475971967857,0.02019467058148161,0.03009108326151838,0.05028575384299999,-0.0443943356548777,-0.02997079137128208,-0.07436512702615979,0.023684960303189118,0.022024015147264098,0.045708975450453215,-0.052067107182051806,-0.02193597210841327,-0.07400307929046507,0.0224128619784133,0.02309147333652206,0.04550433531493536,-0.049270628785029004,-0.022999163034767532,-0.07226979181979654
215,0.023619851046376743,0.020120779678595945,0.04374063072497269,-0.05226387312577881,-0.020277334073672694,-0.07254120719945151,0.02272488220377114,0.023119448325619796,0.045844330529390936,-0.05028356690159373,-0.02329933455791008,-0.07358290145950382,0.02237989397428869,0.022394979525796388,0.04477487350008508,-0.049520208105631985,-0.022569228860485287,-0.07208943696611728,0.023491495043094446,0.02056204876376566,0.04405354380686011,-0.05197985855442075,-0.020722036555350813,-0.07270189510977157,0.02156399333422468,0.025718985839787933,0.04728297917401261,-0.04771485685884297,-0.025919098376898944,-0.07363395523574191,0.021393784863835752,0.024246342261567716,0.04564012712540347,-0.04733823492825275,-0.024434996553608968,-0.07177323148186172,0.020395573863677297,0.029176585329054316,0.04957215919273161,-0.04512948378233724,-0.02940360052128637,-0.07453308430362361,0.023548248699679863,0.02140791410537568,0.044956162805055544,-0.05210543791990363,-0.021574483348524215,-0.07367992126842784,0.022359637550353584,0.02281059430706467,0.04517023185741825,-0.04947538652024402,-0.022988077428997687,-0.0724634639492417
216,0.023653583552927057,0.020106908560163134,0.04376049211309019,-0.05234584713830441,-0.020271567029335188,-0.0726174141676396,0.02295310226786254,0.02301977173147779,0.04597287399934033,-0.05079566823246615,-0.023208284071037782,-0.07400395230350393,0.022484007534205958,0.022211174216526852,0.04469518175073281,-0.049757552330644064,-0.022393064830594347,-0.07215061716123841,0.023625792042168192,0.020379277671009777,0.04400506971317797,-0.052284343976609235,-0.020546166611400594,-0.07283051058800982,0.02170499635788345,0.02547489305785111,0.04717988941573456,-0.04803358522588955,-0.025683510751649062,-0.07371709597753862,0.021458854933692956,0.024180600079864917,0.04563945501355787,-0.04748886939726045,-0.024378618615678055,-0.0718674880129385,0.020544371752860058,0.029030855456165294,0.04957522720902535,-0.04546510007337272,-0.02926859345571228,-0.074733693529085,0.023638344137146605,0.02141848266211971,0.045056826799266314,-0.05231212201047608,-0.021593881806974833,-0.07390600381745091,0.02235120411583072,0.02296935159226665,0.04532055570809737,-0.04946365574528483,-0.023157451033796444,-0.07262110677908128
217,0.023208519072775,0.020106778766452605,0.04331529783922761,-0.05131183737955839,-0.020215474931042608,-0.071527312310601,0.02264293209189039,0.02299770614999086,0.04564063824188125,-0.05006137813671983,-0.023122030512530856,-0.07318340864925069,0.022270695178658234,0.02209200406595313,0.044362699244611364,-0.049238397579513885,-0.022211432251739032,-0.07144982983125292,0.023338171154051124,0.020249591124696598,0.04358776227874772,-0.05159848585072972,-0.02035905932521426,-0.07195754517594398,0.021516719649014054,0.025265498201302194,0.04678221785031625,-0.0475714290993642,-0.025402082125700828,-0.07297351122506503,0.021237464341506918,0.023950773922388896,0.045188238263895814,-0.046954022065281036,-0.024080250518046752,-0.07103427258332778,0.020172765423782546,0.02903077026748796,0.049203535691270506,-0.044600073605529846,-0.02918770905016529,-0.07378778265569513,0.023319901752929972,0.02142994984299107,0.04474985159592104,-0.051558093935312334,-0.02154579899925551,-0.07310389293456784,0.02202179191248188,0.023045017496427622,0.0450668094089095,-0.04868809603389463,-0.023169597621561868,-0.0718576936554565
218,0.02218022564974361,0.019601713309907155,0.041781938959650766,-0.049058893450433384,-0.01973153198837861,-0.068790425438812,0.021569553876730124,0.02284030048439939,0.044409854361129514,-0.04770819116640129,-0.022991567752617063,-0.07069975891901836,0.02146792817621876,0.021841121040528266,0.043309049216747025,-0.047483412370552106,-0.02198577092010708,-0.06946918329065918,0.022396057077792575,0.01995955646513825,0.042355613542930826,-0.0495362759261176,-0.020091745075501766,-0.06962802100161936,0.020748738029398667,0.02479026990294203,0.0455390079323407,-0.04589268586755747,-0.02495445147354607,-0.07084713734110354,0.020309193616940224,0.023582163788385957,0.04389135740532618,-0.04492048825162468,-0.023738344285983502,-0.06865883253760818,0.019407718547341135,0.028348401225657627,0.04775611977299876,-0.04292657844718611,-0.028536147670354044,-0.07146272611754015,0.02239861544149191,0.020901471758623336,0.043300087200115245,-0.049541934592269826,-0.02103989850729135,-0.07058183309956118,0.021197321967692417,0.022666225438151777,0.043863547405844194,-0.046884877379936574,-0.022816339838143015,-0.06970121721807959
219,0.02219769059555712,0.01979334003860987,0.04199103063416699,-0.04905250491227641,-0.019871640441576945,-0.06892414535385336,0.02165034121715309,0.02279512747186302,0.04444546868901611,-0.0478429710665227,-0.022885302634986122,-0.07072827370150883,0.021370374188153213,0.02169752506543343,0.043067899253586645,-0.047224299317487665,-0.021783358227128104,-0.06900765754461577,0.02237032239350767,0.01984754736795069,0.04221786976145836,-0.04943398703450579,-0.019926062209497757,-0.06936004924400355,0.020709676079653377,0.02460227109296853,0.04531194717262191,-0.04576428720166843,-0.024699595129069916,-0.07046388233073834,0.020352454970973766,0.023440842682391244,0.04379329765336501,-0.044974899219488766,-0.02353357222800299,-0.06850847144749175,0.019408286703740396,0.028312814448760992,0.04772110115250139,-0.04288847413093698,-0.028424817010033906,-0.07131329114097089,0.02230755485373337,0.021036935088165176,0.043344489941898545,-0.04929528318872255,-0.021120155024334737,-0.07041543821305729,0.02107497466753072,0.022412207253948102,0.043487181921478824,-0.04657152481493112,-0.022500867624352622,-0.06907239243928374
220,0.020486179983466305,0.01977651052566198,0.040262690509128285,-0.04528590986582919,-0.01973306115574398,-0.06501897102157317,0.020251425362171838,0.02281358696012148,0.04306501232229332,-0.04476697092117928,-0.02276346507548968,-0.06753043599666897,0.02029369422701191,0.02159178952256613,0.04188548374957804,-0.04486040874144755,-0.021544351950152116,-0.06640476069159966,0.021093224622520557,0.019689341502516333,0.04078256612503689,-0.046627817865804416,-0.019646083644600774,-0.06627390151040519,0.019645910556674084,0.024291179363821025,0.04393708992049511,-0.04342844470856536,-0.024237811180563743,-0.06766625588912911,0.01921853497638587,0.022943219851589758,0.04216175482797563,-0.04248370576634145,-0.022892813161028844,-0.0653765189273703,0.018044644620312855,0.02810026407910393,0.04614490869941679,-0.03988875185593,-0.028038527264250667,-0.06792727912018066,0.0210069117627123,0.020866383254400656,0.041873295017112955,-0.046437018195358615,-0.02082053941336031,-0.06725755760871893,0.019963293500705803,0.022112725252640963,0.04207601875334677,-0.04413003843701897,-0.02206414317451599,-0.06619418161153497
221,0.019234074221629604,0.019439482276470955,0.03867355649810056,-0.04251287540116794,-0.019389920803440798,-0.061902796204608736,0.018941080536721777,0.022652961742713584,0.04159404227943536,-0.041865274488522605,-0.022595207418987403,-0.06446048190751001,0.019176731843763034,0.021322034943561996,0.04049876678732503,-0.04238613213620192,-0.02126767385283056,-0.06365380598903247,0.019865111472011976,0.019391622536722886,0.03925673400873486,-0.043907650511728395,-0.019342183083362132,-0.06324983359509052,0.018588166970980063,0.023779423006985156,0.04236758997796522,-0.04108523328275002,-0.023718796740540816,-0.06480403002329083,0.018083375457389583,0.022517380001758625,0.04060075545914821,-0.03996949781903292,-0.02245997134725872,-0.062429469166291635,0.017113377107727756,0.02728345297842294,0.044396830086150696,-0.03782552049507425,-0.027213893095102575,-0.06503941359017681,0.019754198287045277,0.02040960138597775,0.040163799673023026,-0.04366250024566914,-0.020357566568678542,-0.06402006681434769,0.018936548050946633,0.021315324961140525,0.04025187301208716,-0.04185525638207277,-0.021260980977686333,-0.0631162373597591
222,0.020193781870801102,0.01940103533701811,0.03959481720781921,-0.0447051461857678,-0.019441013118254642,-0.06414615930402244,0.019603934779133303,0.022407645949171606,0.04201158072830491,-0.04339933825791318,-0.022453819153447588,-0.06585315741136077,0.01949835842255479,0.02099500472559518,0.04049336314814997,-0.04316561252566549,-0.021038267040796386,-0.06420387956646187,0.020458847301572824,0.019185627312882203,0.03964447461445503,-0.045291950030003504,-0.019225161224257364,-0.06451711125426086,0.019017854879060575,0.023507854783715254,0.04252570966277583,-0.0421018701671453,-0.02355629507875922,-0.06565816524590451,0.018585591592778006,0.022630669925828906,0.04121626151860691,-0.0411449224528618,-0.022677302693401093,-0.06382222514626289,0.017863605597703724,0.026965752432382084,0.04482935803008581,-0.039546584426811186,-0.02702131807271486,-0.06656790249952604,0.02020884111947263,0.02050852427057903,0.04071736539005166,-0.04473848446373949,-0.020550784143958518,-0.06528926860769801,0.019377912372917083,0.020808934054497463,0.040186846427414546,-0.04289896815508636,-0.020851812952398796,-0.06375078110748517
223,0.02101393817957836,0.019391817193109954,0.04040575537268831,-0.04658455922461014,-0.019509075962096212,-0.06609363518670636,0.0203939234007591,0.022204111002205817,0.04259803440296492,-0.04521008505716883,-0.02233837519707859,-0.06754846025424742,0.020121466683330314,0.02072729791150113,0.040848764594831444,-0.0446060918417734,-0.020852632087938066,-0.06545872392971147,0.021243716976549587,0.019058476386269008,0.040302193362818595,-0.04709394227716277,-0.019173719504412757,-0.06626766178157553,0.01969339618838864,0.0233799863864933,0.04307338257488194,-0.04365712762794993,-0.023521360884576428,-0.06717848851252636,0.01923390147815529,0.02279685492317629,0.04203075640133158,-0.04263850092602775,-0.022934703332040198,-0.06557320425806795,0.018509892246181825,0.027079399662686243,0.04558929190886807,-0.04103348759355257,-0.027243143835690396,-0.06827663142924296,0.02089708589097461,0.02067743771705277,0.04157452360802738,-0.046325516283088466,-0.02080247039802055,-0.06712798668110902,0.020034777167525525,0.020914451365216635,0.04094922853274216,-0.044413914970943665,-0.021040917224330633,-0.0654548321952743
224,0.021943427606213168,0.019994176454954802,0.04193760406116797,-0.0485795560252592,-0.020036609336909,-0.0686161653621682,0.021588635277107804,0.022245421991156478,0.04383405726826428,-0.04779409742971025,-0.022292632606082212,-0.07008673003579247,0.02105656388770033,0.020684798785650438,0.04174136267335077,-0.04661616878815932,-0.020728697349169434,-0.06734486613732876,0.022265824509343057,0.01917192989802874,0.041437754407371796,-0.049293295861123944,-0.019212617757317668,-0.0685059136184416,0.020614836054307084,0.0236070735342222,0.044221909588529285,-0.04563824763494041,-0.023657173930546026,-0.06929542156548643,0.02025179399246907,0.023040506667895894,0.04329230066036496,-0.04483452533142974,-0.023089404660859313,-0.06792392999228905,0.019182784420754384,0.027979692019409252,0.047162476440163636,-0.04246789367694985,-0.02803907225801269,-0.07050696593496254,0.021812519867876246,0.02137558379460669,0.043188103662482935,-0.048289745339216796,-0.021420948384936384,-0.06971069372415317,0.020854096864497573,0.021511064886320486,0.04236516175081806,-0.04616793625705917,-0.021556717003029906,-0.06772465326008908
225,0.02481082023874614,0.02222333099321272,0.047034151231958865,-0.05489543829552246,-0.022073343546719824,-0.07696878184224229,0.02492459613031256,0.022561571853136397,0.04748616798344896,-0.055147174327419085,-0.02240930158581457,-0.07755647591323366,0.02356581548278408,0.02096419623227841,0.04453001171506249,-0.05214079007749155,-0.02082270681012042,-0.07296349688761197,0.02511534421312056,0.019742320603274077,0.04485766481639464,-0.05556921598138356,-0.019609077739905237,-0.0751782937212888,0.02305562940008027,0.024654683223263696,0.047710312623343964,-0.051011972555426555,-0.024488286341451605,-0.07550025889687816,0.023217531173640782,0.02400015265314226,0.04721768382678304,-0.051370190007929285,-0.023838173262519677,-0.07520836327044897,0.021256365137716005,0.030524524565906985,0.05178088970362299,-0.04703099170346308,-0.030318511547586358,-0.07734950325104945,0.024420602009469494,0.02349575727141079,0.04791635928088028,-0.05403205689495145,-0.02333718209482578,-0.07736923898977723,0.023209148722282358,0.022947574563617623,0.04615672328589998,-0.05135164332801771,-0.02279269912604017,-0.07414434245405788
226,0.024662441871410496,0.02180608287558626,0.04646852474699675,-0.05464883173258725,-0.021753309853811735,-0.07640214158639899,0.024684149233448888,0.02253739616066819,0.047221545394117076,-0.054696932483582615,-0.022482853283567614,-0.07717978576715023,0.023929036462552233,0.020912398236627716,0.04484143469917995,-0.053023698706853646,-0.020861788025990816,-0.07388548673284447,0.02521590379009675,0.019812038299695134,0.045027942089791884,-0.055875232890363204,-0.01976409107622759,-0.07563932396659079,0.02327152273731592,0.024906102112440487,0.048177624849756406,-0.05156673199124387,-0.024845826716964947,-0.07641255870820882,0.023023165502561227,0.024522873527276168,0.047546039029837395,-0.05101640397415431,-0.024463525585419185,-0.0754799295595735,0.021033839943629173,0.031002176971038797,0.05203601691466797,-0.04660831177070393,-0.03092714843108117,-0.0775354602017851,0.024513313218725186,0.023361630682838697,0.04787494390156388,-0.05431838162186426,-0.023305093071212257,-0.07762347469307651,0.023520873205846393,0.023736200823683218,0.04725707402952961,-0.0521192608879449,-0.02367875671278721,-0.07579801760073211
227,0.025200173135021816,0.022141080520241,0.047341253655262816,-0.05583493799872254,-0.022081244524240422,-0.07791618252296297,0.02536354641103239,0.022664338320032285,0.048027884731064674,-0.056196917128303256,-0.022603088226305672,-0.07880000535460893,0.024461101574616423,0.020991797745523066,0.04545289932013949,-0.05419740898133238,-0.020935067671993105,-0.07513247665332548,0.025691624046803863,0.020018879772414788,0.04571050381921865,-0.05692382461238757,-0.01996477899766248,-0.07688860361005005,0.0236794502782586,0.025315777433438102,0.048995227711696704,-0.05246553787731576,-0.025247361858332186,-0.07771289973564795,0.02334731856205874,0.025050472459223816,0.048397791021282555,-0.05172964794187495,-0.024982773867526252,-0.0767124218094012,0.021560860052558528,0.031409053934981446,0.052969913987539974,-0.047771468782517826,-0.03132417135556454,-0.07909564013808237,0.025007485637613014,0.023633742170521277,0.04864122780813429,-0.05540800861163839,-0.023569872274889887,-0.07897788088652827,0.023906029375293625,0.0243511219936976,0.048257151368991225,-0.05296755942165093,-0.0242853133879752,-0.07725287280962613
228,0.025120732494345075,0.022042202815494818,0.04716293530983989,-0.055671734513459,-0.02199734483637351,-0.07766907934983251,0.0252480883672557,0.02275591253393605,0.04800400090119175,-0.05595397637670905,-0.02270960208765815,-0.0786635784643672,0.02451807782244636,0.021033777225569428,0.04555185504801579,-0.054336151209716015,-0.020990971488433048,-0.07532712269814906,0.025641262626191375,0.020138941636751895,0.04578020426294327,-0.05682531613425475,-0.02009795697514486,-0.07692327310939961,0.02363138029040235,0.025555118603802607,0.049186498894204955,-0.05237108153633743,-0.025503111506945387,-0.07787419304328282,0.023192526781853018,0.025276699114818446,0.048469225896671464,-0.05139850894022551,-0.025225258628101255,-0.07662376756832677,0.02148750011128453,0.03149274442953548,0.05298024454082001,-0.047619885360533964,-0.03142865369940665,-0.07904853905994061,0.024999376860849076,0.023577208054964327,0.0485765849158134,-0.05540279018187063,-0.023529226194189286,-0.07893201637605991,0.02385393115879625,0.024660562605563596,0.048514493764359845,-0.052864291392529086,-0.024610376015242304,-0.0774746674077714
229,0.02388591816540162,0.021427619030932623,0.04531353719633424,-0.05291767750043249,-0.021363464056285652,-0.07428114155671814,0.023978015219973753,0.022833537788115532,0.046811553008089285,-0.05312171245520544,-0.02276517344787864,-0.07588688590308408,0.023631615402801204,0.021025800689558505,0.04465741609235971,-0.052354286489646476,-0.020962848771838502,-0.07331713526148498,0.024524378545781655,0.020107736738535276,0.04463211528431693,-0.05433214439560475,-0.020047533533559193,-0.07437967792916395,0.02266575657658587,0.02549222792832967,0.04815798450491554,-0.05021448991483267,-0.025415903385034595,-0.07563039329986726,0.022040253847127628,0.025032782823593114,0.04707303667072074,-0.04882872984130714,-0.024957833873592072,-0.07378656371489922,0.02051217115888726,0.030961525845025428,0.05147369700391269,-0.04544336335338934,-0.030868826049366766,-0.07631218940275611,0.023978839892898618,0.023005987159745056,0.046984827052643674,-0.05312353946372063,-0.022937106500590564,-0.0760606459643112,0.02288114308279071,0.02448182843122715,0.04736297151401786,-0.05069166452433971,-0.024408529056245284,-0.07510019358058499
230,0.02626233811704279,0.024413187567966656,0.050675525685009444,-0.058408863300787865,-0.024083899981820853,-0.08249276328260871,0.027064979372270787,0.023334972854469782,0.05039995222674057,-0.060193980952812975,-0.023020228339332868,-0.08321420929214585,0.02555972566809747,0.021476619707927913,0.047036345376025385,-0.056846215135153026,-0.021186940851264623,-0.07803315598641765,0.026895277294247233,0.020811061921396812,0.047706339215644045,-0.059816554334019084,-0.020530360176647205,-0.08034691451066629,0.024515790284302702,0.026677653234736476,0.05119344351903918,-0.054524446263882774,-0.02631782230265337,-0.08084226856653615,0.024757085527208733,0.025767895695790022,0.050524981222998755,-0.05506109996147882,-0.02542033566701045,-0.08048143562848928,0.022469312108959305,0.033083731790158444,0.05555304389911775,-0.04997296788983395,-0.03263749501130491,-0.08261046290113885,0.026126350083370053,0.025342780797670328,0.05146913088104038,-0.05810641854381555,-0.02500095476238287,-0.08310737330619841,0.024675937973400036,0.025537550315086532,0.05021348828848657,-0.0548806234038897,-0.02519309720850549,-0.08007372061239519
231,0.02606047927049109,0.024151229128877245,0.05021170839936834,-0.05798766719501315,-0.023858912267006052,-0.0818465794620192,0.026663629478542533,0.023495886087093187,0.05015951556563572,-0.05932974817403388,-0.02321150123648325,-0.08254124941051713,0.025768165927551795,0.02159966344291664,0.047367829370468434,-0.057337235225935014,-0.021338229716234884,-0.0786754649421699,0.026915721603068543,0.021038458196986687,0.04795417980005523,-0.0598906831464022,-0.020783817075164936,-0.08067450022156714,0.02458654504140076,0.027118721224023146,0.051705266265423905,-0.05470798815854171,-0.026790487019301545,-0.08149847517784325,0.024648734747457268,0.026126919004004462,0.05077565375146173,-0.054846367654188356,-0.025810689178480527,-0.08065705683266888,0.022057181451789587,0.033674607559947334,0.05573178901173692,-0.04907985321416113,-0.033267023517158475,-0.0823468767313196,0.02607227844117377,0.0254974363398488,0.05156971478102257,-0.058013921753711895,-0.025188825521871287,-0.08320274727558319,0.024907846919718007,0.026095728565702636,0.051003575485420644,-0.05542292306805007,-0.025779876256825828,-0.0812027993248759
232,0.026872616285205618,0.024650157531705994,0.051522773816911616,-0.05982241690611668,-0.024384807690964554,-0.08420722459708123,0.027530662588533816,0.023692278022914404,0.05122294061144822,-0.06128732526797577,-0.023437239401270873,-0.08472456466924665,0.02641867081210117,0.02177646264858102,0.04819513346068219,-0.058811867168179585,-0.0215420470717929,-0.08035391423997248,0.027590231510428553,0.02134230875397447,0.048932540264403024,-0.06141993449524318,-0.021112566683497334,-0.08253250117874052,0.025116733777026917,0.027664298809834453,0.05278103258686137,-0.05591356283967235,-0.027366502851574503,-0.08328006569124685,0.025230418334991178,0.026693353485368526,0.051923771820359704,-0.05616664147370434,-0.026406009394886066,-0.0825726508685904,0.022835166483524794,0.03408285361395069,0.056918020097475486,-0.05083445671979721,-0.033715964284061296,-0.08455042100385851,0.026722446153365276,0.025946592868736518,0.05266903902210179,-0.059488115990327356,-0.025667287380459352,-0.08515540337078671,0.025535746732556208,0.02660138088610231,0.05213712761865852,-0.05684634762879381,-0.026315026846678812,-0.08316137447547262
233,0.02650253717261306,0.0245417772541078,0.05104431442672086,-0.05895570060283332,-0.02422594860846899,-0.0831816492113023,0.027162645122295326,0.023953872954194988,0.051116518076490314,-0.06042413082872255,-0.023645610061308484,-0.08406974089003103,0.02630675447277514,0.021980357313643895,0.048287111786419035,-0.05852017602797162,-0.021697491634881234,-0.08021766766285285,0.027323965128822625,0.02159904173524696,0.048923006864069585,-0.06078299209336775,-0.021321083214651336,-0.08210407530801908,0.024891956122548853,0.02806796113780502,0.05295991726035387,-0.0553729140354286,-0.027706753957892575,-0.08307966799332117,0.024922505348066754,0.02685361446865897,0.051776119816725724,-0.05544087171742529,-0.0265080347414726,-0.08194890645889788,0.022428604089029025,0.03435574894912047,0.05678435303814949,-0.0498931124593874,-0.033913624096133646,-0.08380673655552104,0.026480098165047927,0.025999610466275525,0.05247970863132345,-0.058905784347524685,-0.025665020934487397,-0.08457080528201208,0.025345154363548394,0.026953585534752467,0.05229873989830086,-0.056381067316606144,-0.02660671927782212,-0.08298778659442826
234,0.02632775911324855,0.024347790025853723,0.05067554913910227,-0.058582285056361684,-0.024052959823553433,-0.08263524487991511,0.02683829339256935,0.024112662460442857,0.05095095585301221,-0.0597182824100888,-0.023820679444996194,-0.083538961855085,0.026102481706968023,0.02209171019424594,0.04819419190121396,-0.05808101697749801,-0.021824199123269362,-0.07990521610076737,0.027051938675650367,0.021726483244022488,0.048778421919672854,-0.0601936676800832,-0.021463394748380493,-0.08165706242846368,0.024599825418666454,0.028283959779932755,0.05288378519859921,-0.054737434310839564,-0.02794146604333834,-0.08267890035417791,0.024608642297947847,0.026922475244949756,0.0515311175428976,-0.05475705287895044,-0.026596467881880474,-0.08135352076083091,0.022319053336607775,0.03416497403346769,0.05648402737007546,-0.04966245471667741,-0.03375126641584918,-0.0834137211325266,0.026249771364658336,0.025855333993793417,0.05210510535845175,-0.05840875336689417,-0.02554224876742021,-0.08395100213431438,0.025122347227009595,0.02689871676624156,0.052021063993251154,-0.05590010529217347,-0.02657299709733575,-0.08247310238950922
235,0.025919200289123017,0.024241321444110467,0.05016052173323349,-0.057831468267474644,-0.02396284659580189,-0.08179431486327654,0.02640309333899546,0.024261058833225324,0.05066415217222078,-0.05891114068199328,-0.023982357249486816,-0.0828934979314801,0.025775337063861176,0.022183749577578737,0.04795908664143991,-0.05751047759439133,-0.021928911312561937,-0.07943938890695326,0.02669312175339944,0.02179387914538511,0.04848700089878455,-0.059558258218690915,-0.021543519559870803,-0.08110177777856171,0.024200207060853574,0.028422015235086084,0.05262222229593966,-0.05399601419390177,-0.028095514206688658,-0.08209152840059043,0.024209937987950902,0.026879393382223032,0.051089331370173935,-0.05401772604439734,-0.0265706133921553,-0.08058833943655264,0.022093544898694528,0.03388526324144858,0.05597880814014311,-0.0492955849899839,-0.03349600255024352,-0.08279158754022742,0.025907946028438156,0.025724255918797456,0.05163220194723561,-0.05780635752283707,-0.025428745697485718,-0.08323510322032279,0.02477262629537577,0.02679252562453238,0.05156515191990815,-0.055273208105276216,-0.026484743537392573,-0.08175795164266879
236,0.02540089358790985,0.023861230576235695,0.04926212416414555,-0.05667755232556386,-0.02359022862139346,-0.08026778094695732,0.025742423904691336,0.02438044636673742,0.050122870271428754,-0.05743961616135594,-0.024103547461452438,-0.08154316362280838,0.025294252142230467,0.022237929900670694,0.04753218204290116,-0.056439601007172296,-0.021985364449133234,-0.07842496545630553,0.026156375017670652,0.021785564465819474,0.047941939483490126,-0.05836327405492225,-0.021538136717333668,-0.07990141077225592,0.023680268010977057,0.028433367868047565,0.05211363587902462,-0.05283828400093574,-0.028110438241665953,-0.08094872224260169,0.02366570477930649,0.026699617828231742,0.05036532260753823,-0.05280578875338938,-0.026396379124684,-0.07920216787807338,0.02167525359642486,0.03349518661723788,0.05517044021366274,-0.04836445283428807,-0.03311476780262245,-0.08147922063691052,0.025401796962372325,0.025432058485253928,0.05083385544762625,-0.05667956804415224,-0.02514321598221764,-0.08182278402636987,0.024298591887685572,0.02652268511922129,0.05082127700690686,-0.05421796317462327,-0.02622145591429786,-0.08043941908892113
237,0.02594318176989463,0.024025192781007017,0.04996837455090165,-0.05794201537224373,-0.023818009403884736,-0.08176002477612847,0.026165226671724606,0.024432842162627366,0.05059806883435197,-0.05843793484847739,-0.024222143384969665,-0.08266007823344705,0.02554619308208475,0.022268603852182045,0.047814796934266796,-0.05705537298366903,-0.022076568575214752,-0.07913194155888378,0.026541324211545092,0.02180476089573158,0.04834608510727667,-0.05927791853386442,-0.021616725609567598,-0.08089464414343202,0.023924198816298287,0.028523954761237313,0.0524481535775356,-0.05343277890421228,-0.028277975911860997,-0.08171075481607327,0.024054095260827024,0.026768510006516227,0.05082260526734325,-0.053722892193030926,-0.02653766939040821,-0.08026056158343914,0.0222211448415216,0.03333305223434291,0.05555419707586451,-0.04962914446717567,-0.03304560170711284,-0.08267474617428852,0.025773680969098267,0.02552291243186644,0.05129659340096471,-0.0575634489306846,-0.02530281333672783,-0.08286626226741244,0.02460614804849237,0.02639306924435858,0.05099921729285095,-0.0549558578096969,-0.026165466274904313,-0.08112132408460121
238,0.02576721358931543,0.0239921186784568,0.04975933226777223,-0.05752617148708969,-0.023757510735438376,-0.08128368222252806,0.026015126030870916,0.02457681349905866,0.050591939529929575,-0.058079644355906894,-0.024336488093110287,-0.08241613244901719,0.025493110808056302,0.022366164537325095,0.0478592753453814,-0.05691422780349562,-0.02214745605535909,-0.07906168385885472,0.026459896573816866,0.02187037517731727,0.048330271751134135,-0.059072609560981454,-0.021656514792490193,-0.08072912435347165,0.02385561691427618,0.02863938925726628,0.05249500617154246,-0.05325846757873784,-0.02835933778315514,-0.08161780536189298,0.02401319895785753,0.02669115163030772,0.05070435058816525,-0.05361027479417171,-0.02643015107988938,-0.08004042587406109,0.022033291363275254,0.033429084192515,0.055462375555790255,-0.04919006445905968,-0.033102196484742955,-0.08229226094380263,0.025691783529628864,0.02556294391386338,0.05125472744349224,-0.05735777134037728,-0.025312975590119132,-0.0826707469304964,0.02454624793506402,0.02649107909694537,0.05103732703200939,-0.05480032457458388,-0.026232034964221343,-0.08103235953880522
239,0.025905086929023748,0.023999463031702445,0.04990454996072619,-0.057856477514663274,-0.023791950614626807,-0.08164842812929007,0.026075587018215496,0.02465379561621528,0.050729382634430775,-0.058237272784858574,-0.024440625483548077,-0.08267789826840666,0.025556454406787416,0.022413774757254923,0.04797022916404234,-0.057077840880904375,-0.02221997306387858,-0.07929781394478295,0.026540578372644674,0.021892155218578013,0.04843273359122269,-0.05927578548762442,-0.021702863731580944,-0.08097864921920536,0.023904423060677527,0.028701957824681434,0.05260638088535896,-0.05338819047781546,-0.02845378507868562,-0.08184197555650108,0.02409864987710958,0.02670627867045733,0.05080492854756691,-0.05382197707225671,-0.026475361652410653,-0.08029733872466736,0.022188334335634163,0.03337120709484531,0.055559541430479475,-0.04955547418523284,-0.03308266147881068,-0.08263813566404352,0.025771652140973766,0.025575517036599882,0.05134716917757365,-0.0575584639686891,-0.025354377198962125,-0.08291284116765123,0.02462167560412354,0.026492218777428467,0.051113894381552005,-0.054990103869031526,-0.02626315263770114,-0.08125325650673267
240,0.025742088882165563,0.024645232124304806,0.050387321006470365,-0.05751204004722437,-0.02427487102057703,-0.0817869110678014,0.02619901412842035,0.024956759287810493,0.05115577341623084,-0.05853288583722549,-0.02458171664797321,-0.0831146024851987,0.02560538578742627,0.02265389775024651,0.04825928353767278,-0.05720662295791145,-0.022313461817965587,-0.07952008477587703,0.026576194728959557,0.02212315279851884,0.0486993475274784,-0.059375569036034415,-0.021790692741049257,-0.08116626177708366,0.023928527685184442,0.029055574322498168,0.05298410200768261,-0.053460247488108015,-0.02861893592845714,-0.08207918341656516,0.024298968365161266,0.02669371216018601,0.05099268052534728,-0.05428787260118531,-0.02629256711726762,-0.08058043971845293,0.02197027661131301,0.03402509516192603,0.055995371773239044,-0.04908519406107085,-0.033513776309863526,-0.08259897037093437,0.025773810220695914,0.026101890396139638,0.05187570061683555,-0.057582910709673724,-0.02570963907191851,-0.08329254978159223,0.024613391954214164,0.02681476655235704,0.0514281585065712,-0.05499034636421899,-0.02641180234060025,-0.08140214870481924
241,0.025924847881089653,0.02468810980459654,0.05061295768568619,-0.05794307808897529,-0.02434521503386678,-0.08228829312284207,0.02621900054500667,0.02503960545732542,0.05125860600233209,-0.058600521127931605,-0.0246918287405006,-0.0832923498684322,0.02569672638000134,0.022717777481999823,0.04841450386200116,-0.05743321735567562,-0.022402248785682633,-0.07983546614135825,0.02668170083418636,0.022178352793091882,0.048860053627278244,-0.05963467489078884,-0.02187031620153658,-0.08150499109232542,0.02398889965476786,0.029179494140749385,0.053168393795517244,-0.053616155911129046,-0.02877421823941085,-0.0823903741505399,0.02438998804586323,0.026817923258464604,0.051207911304327836,-0.05451260460284047,-0.026445447369466114,-0.08095805197230659,0.02209123576712846,0.034085991812798755,0.056177227579927214,-0.049374800770591316,-0.03361256924459671,-0.08298737001518802,0.02585277967681754,0.026180991175615065,0.052033770852432604,-0.057782002752794916,-0.025817361677946155,-0.08359936443074106,0.02476038223294036,0.026801922635866893,0.05156230486880725,-0.05534045051360346,-0.026429668980561486,-0.08177011949416495
242,0.02659455343722678,0.025213638013691253,0.05180819145091803,-0.059438675694984795,-0.024861939592599,-0.0843006152875838,0.02695848601877135,0.025178354540423054,0.0521368405591944,-0.06025206294513454,-0.02482714827924173,-0.08507921122437627,0.026235152477739693,0.022858631992417444,0.04909378447015714,-0.05863541659436322,-0.022539782932408863,-0.08117519952677209,0.02731518541565231,0.022359100024078815,0.049674285439731125,-0.06104928406869461,-0.022047218804429267,-0.08309650287312387,0.024504300798659007,0.029486632063054852,0.05399093286171386,-0.05476697293458035,-0.029075330769117287,-0.08384230370369763,0.025037714775566045,0.027114683040470544,0.05215239781603659,-0.0559591501395628,-0.026736467441096423,-0.08269561758065921,0.022649914171507968,0.03450468565914694,0.057154599830654906,-0.05062242936837557,-0.03402338885223566,-0.08464581822061124,0.026448399347680507,0.026619738341111032,0.05306813768879154,-0.05911202213599417,-0.02624842659548456,-0.08536044873147873,0.025330652797177444,0.027097484820577167,0.05242813761775461,-0.05661386495199193,-0.026719509114659864,-0.0833333740666518
243,0.026962676156696067,0.02520393661494918,0.05216661277164525,-0.06033708382361913,-0.024944379198481057,-0.08528146302210018,0.027249349154289254,0.025218039002939785,0.05246738815722904,-0.06097860073333629,-0.024958336356008307,-0.08593693708934459,0.026584319425826508,0.022918016092821236,0.049502335518647744,-0.05949039703136473,-0.0226819997459106,-0.08217239677727534,0.02767348356175947,0.022434738461320713,0.050108222023080184,-0.06192772882237637,-0.02220369904699745,-0.08413142786937382,0.024810535742529144,0.02963580341186073,0.05444633915438987,-0.05552102343647023,-0.02933060535149196,-0.0848516287879622,0.025286340290724185,0.027378141251897053,0.05266448154262124,-0.056585778980069106,-0.027096193248313083,-0.0836819722283822,0.023032283109829188,0.03454620369406686,0.057578486803896045,-0.051541649225422474,-0.034190436913797494,-0.08573208613921997,0.026793261746587027,0.026679747505594542,0.05347300925218157,-0.059957968211939036,-0.026404991762459293,-0.08636295997439833,0.025686533258013733,0.027369021288153994,0.05305555454616773,-0.05748133090795056,-0.027087167204589885,-0.08456849811254044
244,0.02770256748425329,0.026121407374379485,0.05382397485863277,-0.061920928338370165,-0.025764212090895678,-0.08768514042926584,0.028258779333522555,0.025495480462064957,0.05375425979558751,-0.06316417606546736,-0.025146844370575665,-0.08831102043604303,0.02732633592515918,0.023209444223677933,0.05053578014883711,-0.06107997352714041,-0.02289206836830539,-0.0839720418954458,0.028461066489300246,0.022802634460803994,0.05126370095010424,-0.06361632940770912,-0.022490821495917832,-0.08610715090362694,0.025515592257649267,0.03017774955004071,0.05569334180768998,-0.0570325895098008,-0.029765086110780437,-0.08679767562058124,0.02621260939135861,0.027709692666883057,0.05392230205824167,-0.05859056596853753,-0.027330778491795216,-0.08592134446033275,0.023604543172661474,0.0354276620378034,0.05903220521046487,-0.052761002282014045,-0.034943209052426594,-0.08770421133444065,0.0275595291569648,0.027451216314810234,0.055010745471775035,-0.061601208297305185,-0.027075836655781546,-0.08867704495308673,0.026363420193222797,0.028078912377808685,0.05444233257103148,-0.05892765908671846,-0.02769494933466325,-0.08662260842138171
245,0.025167431038096457,0.02404429961732899,0.049211730655425445,-0.05647225459008427,-0.023807941531197863,-0.08028019612128214,0.0253153191063282,0.02545757692932027,0.05077289603564847,-0.05680409507977814,-0.025207326173161272,-0.08201142125293942,0.02545460696479601,0.02309518725730475,0.04854979422210076,-0.05711663788133763,-0.02286815904912844,-0.07998479693046608,0.026156361990026855,0.022475598100874294,0.04863196009090115,-0.058691279662801896,-0.022254660521642565,-0.08094594018444445,0.023549086433406752,0.0296582977068528,0.05320738414025955,-0.05284091182839417,-0.029366753407560887,-0.08220766523595506,0.023580778030913324,0.02717816263016007,0.05075894066107339,-0.05291202341543095,-0.026910998329013384,-0.07982302174444433,0.021581141251094782,0.03399631249907792,0.0555774537501727,-0.04842511344251104,-0.03366212504152325,-0.08208723848403429,0.025346490873771166,0.025937898369884305,0.05128438924365547,-0.05687404023963166,-0.025682926001608243,-0.0825569662412399,0.024397534498520113,0.027509208165424348,0.05190674266394446,-0.05474471262025958,-0.02723878965058117,-0.08198350227084075
246,0.024944018241418547,0.02371231366241335,0.048656331903831895,-0.05601301790128818,-0.023531367113296894,-0.07954438501458508,0.024893005259921414,0.025440626862710758,0.05033363212263217,-0.05589846574621268,-0.025246491709823345,-0.08114495745603603,0.024841508318611205,0.0230163731733935,0.047857881492004706,-0.05578282683561083,-0.02284073728403262,-0.07862356411964345,0.025640512573100516,0.022256141049621037,0.04789665362272155,-0.05757703012622589,-0.02208630642374218,-0.07966333654996807,0.022956127493961115,0.029349614445723538,0.05230574193968465,-0.051549111607383624,-0.02912565015748665,-0.08067476176487028,0.023018124069427714,0.02691866972094112,0.04993679379036883,-0.051688327962095194,-0.026713255754925194,-0.07840158371702038,0.021619446747398796,0.03297289863969638,0.054592345387095176,-0.04854752934983134,-0.032721285393171345,-0.08126881474300268,0.02487332661491648,0.02545190118679458,0.05032522780171106,-0.055854276382483616,-0.02525768000054637,-0.08111195638302998,0.023791131653376985,0.026733931570863456,0.05052506322424044,-0.05342415445237921,-0.026529927325181977,-0.07995408177756119
247,0.024791825435650026,0.023760586741691157,0.048552412177341187,-0.05563471882248238,-0.023533601208752163,-0.07916832003123454,0.024716822960958285,0.025518568533140273,0.05023539149409856,-0.05546640763453471,-0.025274788952218914,-0.08074119658675363,0.02461774066883224,0.02303355175444266,0.0476512924232749,-0.05524405952721088,-0.022813511606558333,-0.07805757113376921,0.025511451104220373,0.022178719904060618,0.04769017100828099,-0.0572496128863451,-0.02196684598814866,-0.07921645887449376,0.02278849829482238,0.029248901603001642,0.05203739989782402,-0.051139102213746304,-0.02896948604856214,-0.08010858826230845,0.023007692994610696,0.026629664128743874,0.04963735712335457,-0.05163099158759473,-0.02637527022130541,-0.07800626180890013,0.021433309587693405,0.03283782409449565,0.054271133682189054,-0.04809795694317228,-0.03252412346564849,-0.08062208040882077,0.024728193567645662,0.025460009015731422,0.050188202583377084,-0.055491924130185076,-0.025216788855476402,-0.08070871298566148,0.02360710762162388,0.02639095269617797,0.04999806031780185,-0.052976123043062616,-0.026138839205562907,-0.07911496224862552
248,0.024389315357380818,0.023405328286913597,0.047794643644294414,-0.054751861773440914,-0.023207265889972278,-0.07795912766341319,0.024181959316447676,0.025486697013831605,0.04966865633027928,-0.054286365750912204,-0.025271021495898407,-0.0795573872468106,0.024221146891386464,0.022947190224942404,0.04716833711632887,-0.054374338400199194,-0.022753004719688812,-0.077127343119888,0.025117183304534163,0.021989017754401097,0.04710620105893526,-0.05638586111486966,-0.021802940571059175,-0.07818880168592883,0.022436125441168547,0.028988224300840137,0.051424349742008685,-0.0503671226882017,-0.02874291788523617,-0.07911004057343787,0.02263821618519085,0.026339979178081258,0.04897819536327211,-0.050820798583579074,-0.026117082949178024,-0.0769378815327571,0.021115014511102315,0.032429525834811845,0.05354454034591416,-0.047401345175776426,-0.03215509816860797,-0.07955644334438439,0.024327656101640338,0.025164188143470878,0.049491844245111216,-0.05461344218281742,-0.024951241785287778,-0.0795646839681052,0.0232808120458034,0.02600651654618824,0.04928732859199164,-0.05226336961195344,-0.025786442170811413,-0.07804981178276485
249,0.02416101414430935,0.023119108628430775,0.04728012277274013,-0.05427237617517094,-0.022964711016981266,-0.0772370871921522,0.023858419464237807,0.025422090569236278,0.049280510033474084,-0.05359266413132379,-0.025252312827151697,-0.07884497695847549,0.023931726210980026,0.022829350975213603,0.04676107718619363,-0.0537573315294557,-0.022676888468195454,-0.07643421999765115,0.024859521202279966,0.021782264117566785,0.04664178531984675,-0.055841417838106346,-0.021636794428152428,-0.07747821226625877,0.022193764214897715,0.028705099982979043,0.05089886419787676,-0.04985338417583246,-0.028513397139023327,-0.07836678131485579,0.022357674575476744,0.026136744216420454,0.0484944187918972,-0.05022157255961552,-0.025962193763678542,-0.07618376632329406,0.020993017291906946,0.031982246329920916,0.05297526362182786,-0.04715617170343784,-0.03176865753973473,-0.07892482924317257,0.024059088415958052,0.024891348896659005,0.04895043731261706,-0.05404342256262926,-0.02472511563580247,-0.07876853819843173,0.023042246597072685,0.025667699254054988,0.04870994585112767,-0.051759312244429326,-0.02549628125001668,-0.07725559349444601
250,0.02385456409334939,0.024682144225236756,0.04853670831858614,-0.05336247258235533,-0.02403609427901768,-0.07739856686137302,0.024273344963656934,0.026005777030871258,0.05027912199452819,-0.054299282101169036,-0.025325081273693036,-0.07962436337486208,0.024013331210305328,0.023281907611447994,0.04729523882175332,-0.05371763337642337,-0.02267250856479328,-0.07639014194121665,0.024939016271683878,0.022226692078799903,0.04716570835048378,-0.055788383590697065,-0.02164491307730398,-0.07743329666800104,0.022330231268711864,0.029346483096132525,0.05167671436484439,-0.04995255202196319,-0.028578345058652376,-0.07853089708061557,0.022964786253715508,0.025931321691871123,0.04889610794558663,-0.051372046541198375,-0.0252525747875688,-0.07662462132876718,0.020309135990383753,0.033803187888912345,0.0541123238792961,-0.04543137775300306,-0.03291839653859944,-0.0783497742916025,0.024066704812391038,0.026197160252155127,0.050263865064546165,-0.05383702970522547,-0.02551145507931636,-0.07934848478454183,0.023050916625032725,0.026116071797863905,0.04916698842289663,-0.05156471950558109,-0.025432489098302008,-0.0769972086038831
251,0.02439237866040689,0.025386219800006597,0.04977859846041349,-0.054489514582434916,-0.024619850803436885,-0.0791093653858718,0.024669764235345337,0.026152268572224024,0.05082203280756936,-0.055109159166548356,-0.025362773799799825,-0.08047193296634818,0.02437608079909029,0.023400545461090605,0.04777662626018089,-0.054453107204366656,-0.02269412076747808,-0.07714722797184473,0.025367168291687614,0.022418093907048187,0.0477852621987358,-0.05666707235849115,-0.021741327839949625,-0.07840840019844078,0.022697900610365668,0.02967273543802118,0.05237063604838685,-0.05070426314374653,-0.028776963453761087,-0.07948122659750761,0.0235803487375294,0.026154094501473213,0.04973444323900261,-0.05267554158127667,-0.02536454460719245,-0.07804008618846912,0.020428116752828518,0.03469357022675518,0.055121686979583695,-0.045633850687211513,-0.03364622734500434,-0.07928007803221584,0.024401567617899356,0.026835060816276735,0.05123662843417609,-0.054510041560974144,-0.02602495364818817,-0.08053499520916231,0.02361686169399388,0.026048894400480083,0.04966575609447396,-0.052757106946484306,-0.025262520327431162,-0.07801962727391547
252,0.02477042116071533,0.025517915719422066,0.050288336880137396,-0.055367513117763084,-0.02479196593436198,-0.08015947905212506,0.024976157640081875,0.02613743676680974,0.051113594406891616,-0.055827380842507116,-0.02539386245566624,-0.08122124329817336,0.024667181550279083,0.023387437705315928,0.04805461925559501,-0.05513674915747293,-0.022722097104541157,-0.07785884626201409,0.025708820103864716,0.02248444615341383,0.048193266257278544,-0.05746504773202792,-0.02184479442669218,-0.0793098421587201,0.022959590285135945,0.029814075541393426,0.05277366582652937,-0.05131989512987432,-0.028965905888000985,-0.0802858010178753,0.023782445109582606,0.02654854959210287,0.05033099470168548,-0.05315916241527761,-0.025793279683621467,-0.07895244209889907,0.020701448022143243,0.03490428680222901,0.055605734824372255,-0.04627243467061044,-0.033911307603600026,-0.08018374227421046,0.024679891922784636,0.026980720304344286,0.05166061222712892,-0.05516515972473244,-0.02621315573045562,-0.08137831545518806,0.024079049708809447,0.02607281592734212,0.050151865636151566,-0.05382214101107661,-0.025331079990658263,-0.07915322100173487
253,0.023956216832958576,0.0252139346403487,0.04917015147330728,-0.053484426783193297,-0.024411169323572676,-0.07789559610676597,0.0242405625692729,0.0262466623549662,0.0504872249242391,-0.054119254428186624,-0.025411016886686903,-0.07953027131487353,0.024170806759414548,0.023436548605830443,0.04760735536524499,-0.05396351825619061,-0.022690371992221358,-0.07665389024841197,0.025042467129623103,0.022538268631427605,0.04758073576105071,-0.05590957908771937,-0.02182069160048941,-0.07773027068820879,0.022426019993974367,0.029897920008581103,0.05232394000255547,-0.05006812355930828,-0.028946025210368008,-0.07901414876967629,0.023052676696089486,0.02655676605090282,0.049609442746992305,-0.05146719148126674,-0.02571124745114869,-0.07717843893241542,0.019906634029371983,0.03502360191882192,0.054930235948193906,-0.04444336589819892,-0.03390851483344461,-0.07835188073164354,0.024041017396566833,0.026807433554191185,0.05084845095075802,-0.05367375173241647,-0.025953934162047727,-0.0796276858944642,0.023604801111650198,0.026025348785726043,0.04963014989737624,-0.05269985931380377,-0.025196749534550585,-0.07789660884835435
254,0.023168040617310905,0.02479037067265718,0.047958411289968084,-0.05170164360342761,-0.023969348676510984,-0.07567099227993859,0.023336214349872625,0.026261511677313276,0.0495977260271859,-0.0520769389738038,-0.025391767572885436,-0.07746870654668923,0.023457663367287385,0.023383825047934348,0.04684148841522173,-0.05234796378414847,-0.02260938585249449,-0.07495734963664297,0.02421493849248524,0.022457249092203035,0.046672187584688274,-0.05403789385978319,-0.021713496781231374,-0.07575139064101456,0.021690171656844226,0.029781216728120508,0.051471388384964734,-0.048403641172029735,-0.028794904973098927,-0.07719854614512867,0.0221992539666947,0.026396591696359217,0.048595845663053916,-0.0495397058303864,-0.02552237393285056,-0.07506207976323696,0.01923680160151553,0.03463546313251098,0.05387226473402651,-0.04292871705897591,-0.033488385605757155,-0.07641710266473306,0.023250633183869107,0.026419793222961063,0.04967042640683017,-0.051885956619405926,-0.025544807057723534,-0.07743076367712946,0.022935483168095072,0.025531999378647918,0.04846748254674299,-0.051182669964038564,-0.02468641568922848,-0.07586908565326704
255,0.024105525892645755,0.02523137101102068,0.04933689690366644,-0.05441491710100605,-0.02466599186683532,-0.07908090896784137,0.024227209172334035,0.026012735997800462,0.0502399451701345,-0.054689600408323415,-0.025429848194758277,-0.08011944860308169,0.023985880804532594,0.023135800466048073,0.04712168127058067,-0.05414483473150228,-0.02261737841669435,-0.07676221314819663,0.0250621372154603,0.022273127642583823,0.047335264858044124,-0.05657433590234894,-0.021774036180633737,-0.07834837208298268,0.022176874024621374,0.029627750173831013,0.05180462419845239,-0.05006125014585926,-0.028963857909312305,-0.07902510805517156,0.022735463932810368,0.026785660244092208,0.049521124176902576,-0.051322190217564394,-0.02618545292049374,-0.07750764313805814,0.020598325061110923,0.03380431574530912,0.054402640806420044,-0.046497892458835885,-0.033046835896215446,-0.07954472835505133,0.023940172583749253,0.02655985576147657,0.05050002834522582,-0.05404165469486517,-0.02596470821624206,-0.08000636291110723,0.023477068039498616,0.025470448772859422,0.04894751681235804,-0.05299625973037756,-0.024899712425519183,-0.07789597215589675
256,0.023840838139239148,0.024844074188974052,0.048684912328213203,-0.05386209566882922,-0.024347594064035777,-0.07820968973286499,0.024022030153233953,0.025989534364329214,0.05001156451756317,-0.054271451310405984,-0.025470163540923112,-0.07974161485132909,0.023977308613060244,0.023049785530005806,0.04702709414306605,-0.05417041476709213,-0.022589162191309752,-0.07675957695840188,0.02500252771032041,0.022178371683001408,0.04718089939332182,-0.05648662734215474,-0.021735162543455734,-0.07822178988561047,0.022134469076638602,0.029556271445528748,0.05169074052216735,-0.05000700411712532,-0.02896562350154144,-0.07897262761866676,0.022509605470820426,0.026788424576456138,0.049298030047276564,-0.050854526013556674,-0.02625308885496964,-0.07710761486852631,0.020455693587627888,0.03357211719889752,0.05402781078652541,-0.04621425297861747,-0.03290121721628725,-0.07911547019490472,0.02382513044867829,0.026443824056471943,0.05026895450515023,-0.053826608278378256,-0.025915374778324576,-0.07974198305670283,0.023348707073487684,0.025791027527877985,0.04913973460136567,-0.05275025512067833,-0.02527562363430041,-0.07802587875497874
257,0.024027929885099775,0.025392351716254983,0.049420281601354754,-0.05419021290122023,-0.024755755995024744,-0.07894596889624497,0.0244456072166592,0.026203587527507788,0.050649194744166987,-0.05513220098048688,-0.02554665382214268,-0.08067885480262955,0.02424109470126462,0.02317604017709285,0.04741713487835747,-0.05467096371189185,-0.022595008212166468,-0.07726597192405832,0.02525329184719588,0.022342036707659108,0.04759532855485499,-0.05695377288847584,-0.021781913520543678,-0.07873568640901951,0.02238431937445337,0.029837686249385598,0.05222200562383897,-0.05048337656848045,-0.029089644334638103,-0.07957302090311855,0.022930917188689892,0.02677560879553173,0.04970652598422162,-0.05171611913375599,-0.026104334303785514,-0.0778204534375415,0.020534690776581765,0.0341622355238404,0.054696926300422166,-0.046311907449577965,-0.0333057755470272,-0.07961768299660515,0.024036103950344057,0.026975399906304487,0.051011503856648543,-0.054208647878264626,-0.026299116576949253,-0.08050776445521388,0.02347606221933979,0.02618677124179758,0.04966283346113737,-0.05294558523484027,-0.02553025912698264,-0.07847584436182291
258,0.023933877948317195,0.025241745040189334,0.04917562298850653,-0.05399669744848393,-0.024634242956076885,-0.07863094040456081,0.024218504486892972,0.02622439831335427,0.05044290280024724,-0.05463883714362539,-0.025593246362306823,-0.08023208350593222,0.024184319535494214,0.02313833247694419,0.047322652012438404,-0.05456171322405182,-0.02258145397348693,-0.07714316719753875,0.02514493264559642,0.022318356994470157,0.047463289640066575,-0.05672893140671506,-0.02178121313351606,-0.07851014454023111,0.02229569718162841,0.0298458462606353,0.05214154344226371,-0.05030083372694944,-0.02912753562971152,-0.07942836935666096,0.02281425193708722,0.026762133901914203,0.049576385839001424,-0.05147073374488409,-0.02611804007659335,-0.07758877382147744,0.020425763519383966,0.03412143948252,0.054547203001903966,-0.04608211737738904,-0.03330022662399759,-0.07938234400138663,0.023898549059323426,0.02692980484904617,0.050828353908369595,-0.05391699271637545,-0.026281675627215857,-0.08019866834359131,0.023395695747668754,0.026193215995595986,0.04958891174326474,-0.05278251638165784,-0.02556281452051585,-0.07834533090217369
259,0.02342172919808372,0.0251952573747341,0.04861698657281782,-0.0527702966927116,-0.024490459219742376,-0.07726075591245397,0.023779833083476448,0.026372598115278312,0.05015243119875476,-0.05357712218877844,-0.025634865683434777,-0.07921198787221322,0.02384461410985192,0.02318975067351353,0.04703436478336545,-0.05372307699651192,-0.022541053450606797,-0.07626413044711872,0.024707247055192616,0.022367104887606515,0.04707435194279913,-0.05566663103889495,-0.021741419901625782,-0.07740805094052074,0.021938181148183244,0.02992847421838446,0.051866655366567704,-0.0494277906766508,-0.02909127168073595,-0.07851906235738675,0.02244929858563588,0.026630884532248267,0.049080183117884146,-0.05057936315838715,-0.025885926939437635,-0.0764652900978248,0.019888462260913786,0.03427846248301192,0.054166924743925704,-0.04480967418733909,-0.03331957578641453,-0.07812924997375362,0.023460865952233068,0.026946287032191207,0.050407152984424275,-0.052858473706056106,-0.02619250654478842,-0.07905098025084453,0.02302279861459014,0.02613430985338816,0.0491571084679783,-0.0518714866572649,-0.0254032431652137,-0.0772747298224786
260,0.02025559923842998,0.024043104460021864,0.04429870369845185,-0.04564024006136288,-0.023193623395797374,-0.06883386345716025,0.020663362059979345,0.02652114791125887,0.047184509971238214,-0.04655901777040756,-0.025584113636439153,-0.07214313140684671,0.021542882886934844,0.02315776099556055,0.044700643882495394,-0.048540768159952126,-0.02233956052197881,-0.07088032868193093,0.021915327721086286,0.022126516846135313,0.0440418445672216,-0.049379966815108964,-0.021344751866105818,-0.07072471868121478,0.01959996414789139,0.02956309599102952,0.04916306013892091,-0.04416295259271755,-0.028518584859532833,-0.07268153745225038,0.019776738507638725,0.02575789958029276,0.045534638087931484,-0.04456126340646306,-0.024847832081146073,-0.06940909548760914,0.01716119271765293,0.0335799987635475,0.05074119148120043,-0.03866787381372488,-0.03239356407772118,-0.07106143789144606,0.020770007115343048,0.02597652718676169,0.046746534302104736,-0.04679931211425112,-0.0250587352270687,-0.07185804734131981,0.020694598536640713,0.025177339237574925,0.04587193777421564,-0.04662940029904641,-0.024287783857343603,-0.07091718415639
261,0.01978037803219414,0.023840766573425633,0.04362114460561978,-0.04456135949678812,-0.022985919331586467,-0.06754727882837458,0.019849868452116698,0.026464391116945263,0.04631425956906196,-0.04471790794994265,-0.025515469794151452,-0.0702333777440941,0.020623762346062724,0.022956231366671243,0.043579993712733966,-0.046461340960392186,-0.02213310049097638,-0.06859444145136856,0.02109501036825323,0.02185963179259387,0.0429546421608471,-0.04752297145576509,-0.02107582117610355,-0.06859879263186863,0.018746123324973274,0.029154785305875897,0.04790090863084917,-0.042231384015798686,-0.028109395774109685,-0.07034077978990837,0.019074948878117753,0.025358781325950402,0.044433730204068156,-0.04297216428104703,-0.024449503337504567,-0.0674216676185516,0.016837470871847393,0.032630562531102136,0.04946803340294953,-0.03793155981730562,-0.03146054367732645,-0.06939210349463207,0.019883924765381478,0.025650755925950064,0.04553468069133154,-0.04479463022572813,-0.024731008740520644,-0.06952563896624878,0.0199692527108718,0.023832225369117332,0.04380147807998913,-0.04498685755565721,-0.022977684385255336,-0.06796454194091255
262,0.020016458649226323,0.023871834180977082,0.0438882928302034,-0.04511136400830836,-0.023043628033511794,-0.06815499204182016,0.01991946398922173,0.026362453471706904,0.046281917460928634,-0.04489276582912953,-0.025447838119488433,-0.07034060394861796,0.02053987913858224,0.022740789053345256,0.043280668191927496,-0.04629100385562243,-0.021951823230719012,-0.06824282708634144,0.021232198591524087,0.0216678783741886,0.042900076965712686,-0.04785129358513958,-0.020916135967803524,-0.0687674295529431,0.018761747779095422,0.028868004768202393,0.047629752547297816,-0.042283605123504625,-0.02786646216226662,-0.07015006728577125,0.01923175302287189,0.02521252081672437,0.04444427383959626,-0.04334286230827309,-0.024337801070633498,-0.06768066337890659,0.017020160434192633,0.03222470299077129,0.049244863424963925,-0.03835856613209394,-0.03110670355617119,-0.06946526968826512,0.019890169339325303,0.025711096175494108,0.04560126551481941,-0.044826744079821505,-0.02481907892415176,-0.06964582300397326,0.02009761092668519,0.02314574488912946,0.04324335581581465,-0.04529425799533696,-0.022342729584167432,-0.0676369875795044
263,0.01931400154986881,0.023328089787460236,0.04264209133732905,-0.0435697688408643,-0.02258313240105916,-0.06615290124192345,0.01914179151919307,0.026188657091601397,0.045330448610794466,-0.04318128636046027,-0.025352350573662648,-0.06853363693412293,0.019983609010994663,0.02244960113711514,0.0424332101481098,-0.045080312485589726,-0.021732697338251946,-0.06681300982384167,0.020640650087724977,0.02135202610339637,0.04199267619112135,-0.046562508070910405,-0.02067017217942425,-0.06723268025033466,0.01826159576572023,0.028395791107042934,0.04665738687276316,-0.041195684080451,-0.02748900214486805,-0.06868468622531905,0.018568973944472433,0.024924987375909202,0.043493961320381636,-0.041889087576374946,-0.024129034787385723,-0.06601812236376067,0.01655755596406505,0.031525927883016336,0.04808348384708139,-0.03735160132721893,-0.03051918137897017,-0.0678707827061891,0.019244972945002936,0.02528691696935914,0.04453188991436208,-0.0434140496674114,-0.024479406549634986,-0.06789345621704639,0.019652796656115634,0.02268204004234753,0.04233483669846316,-0.04433404466560609,-0.021957713557747206,-0.06629175822335329
264,0.018755608479514997,0.023033452891192543,0.041789061370707536,-0.04231976435527201,-0.02231313600653514,-0.06463290036180715,0.018588605013441173,0.026073232087316545,0.04466183710075772,-0.04194294121255835,-0.02525785328159408,-0.06720079449415244,0.019488109144594395,0.022195680658298633,0.04168378980289303,-0.04397256360036703,-0.021501563123243802,-0.06547412672361083,0.02011607853206754,0.021083811835513333,0.04119989036758087,-0.045389500647715506,-0.020424465374094734,-0.06581396602181024,0.017819975569434793,0.02797744333192176,0.04579741890135655,-0.040208621743136636,-0.027102514813096223,-0.06731113655623286,0.018044641511337,0.024628641309568433,0.042673282820905434,-0.04071555329538892,-0.023858438671463904,-0.06457399196685283,0.016216565872617994,0.03095890039712451,0.047175466269742505,-0.036590721497012514,-0.029990733844249474,-0.06658145534126199,0.018673324752193965,0.025027452312695653,0.04370077706488962,-0.04213410106664542,-0.024244777801585512,-0.06637887886823093,0.019173487664431915,0.022284250147341922,0.04145773781177384,-0.043262658245063555,-0.021587362810524202,-0.06485002105558776
265,0.017965800879548615,0.023205405067710193,0.04117120594725881,-0.0405769214199664,-0.022368091022047308,-0.0629450124420137,0.018029691217558264,0.026126853309764442,0.044156544527322705,-0.04072122187405101,-0.025184125476252924,-0.06590534735030393,0.018972876878139422,0.02206977174288094,0.04104264862102036,-0.04285146759426309,-0.021273434432199746,-0.06412490202646283,0.019538783822383332,0.02095612608682529,0.04049490990920862,-0.04412960497102418,-0.02019997213631325,-0.06432957710733743,0.017348459597841176,0.02776793346623524,0.045116393064076415,-0.03918261627069473,-0.026765991003155215,-0.06594860727384994,0.017613086921670296,0.024272747299245112,0.04188583422091541,-0.03978029416975313,-0.023396920646739743,-0.06317721481649287,0.015560973317230609,0.030988391923661596,0.046549365240892204,-0.03514546307981369,-0.02987024657198692,-0.06501570965180062,0.01801368232856715,0.02518127512304358,0.04319495745161073,-0.04068506476449778,-0.02427266631890059,-0.06495773108339836,0.018625467296458864,0.021979727162479756,0.04060519445893862,-0.04206682062022017,-0.021186638904839687,-0.06325345952505985
266,0.018057480999431195,0.023213764587899505,0.041271245587330696,-0.040789643078077475,-0.022385463398988933,-0.06317510647706641,0.017981659283878015,0.026038372157104084,0.0440200314409821,-0.04061837108753355,-0.025109284824743193,-0.06572765591227675,0.018902209030745604,0.021840596659828293,0.0407428056905739,-0.0426977804808773,-0.02106129211784625,-0.06375907259872354,0.01954066255113518,0.020784960656381912,0.04032562320751709,-0.044139968968820505,-0.020043322756249385,-0.0641832917250699,0.017342028705596757,0.02750512404261113,0.044847152748207886,-0.039173523769641394,-0.026523700850377016,-0.06569722462001841,0.017642282147950994,0.024177512241759652,0.041819794389710646,-0.039851759607019775,-0.02331482312216772,-0.06316658272918749,0.015605034163717169,0.030814575943056144,0.04641961010677331,-0.03524986534828855,-0.02971506665007774,-0.06496493199836628,0.017888428777482646,0.025274097418495955,0.0431625261959786,-0.04040777476571129,-0.0243722805304547,-0.064780055296166,0.018620414831204857,0.021614949209513457,0.04023536404071831,-0.042061241817422435,-0.020843696099717805,-0.06290493791714025
267,0.017341574444406066,0.023096382140832844,0.04043795658523891,-0.03914187996093875,-0.022220065506874734,-0.06136194546781348,0.01738019109157765,0.026009966074203084,0.043390157165780735,-0.039229042067985595,-0.0250231030330338,-0.0642521451010194,0.018451232334164874,0.02165036268360676,0.040101595017771635,-0.041646502367507984,-0.02082891052563747,-0.062475412893145454,0.019002251272862036,0.020627444604494394,0.03962969587735643,-0.042890213959199446,-0.019844803725384136,-0.06273501768458359,0.016928197508123577,0.02724913275540841,0.04417733026353199,-0.03820884181780699,-0.02621525358987967,-0.06442409540768666,0.017141325489129444,0.023956472140469087,0.04109779762959853,-0.03868989559268727,-0.023047522206248346,-0.061737417798935615,0.014990268273339602,0.03073448282596758,0.04572475109930718,-0.03383471801930859,-0.029568363458342496,-0.06340308147765109,0.017273505229691066,0.025230522047100357,0.04250402727679142,-0.038988240103153556,-0.02427323245869196,-0.06326147256184551,0.018202039160171685,0.02131774280989074,0.03951978197006242,-0.041084045404053145,-0.02050891082448116,-0.06159295622853431
268,0.01662198223336334,0.023118139054016024,0.03974012128737936,-0.037466319024120294,-0.022149740689226524,-0.05961605971334682,0.016773244474469068,0.02602443238981833,0.0427976768642874,-0.03780726749235987,-0.024934291971855194,-0.06274155946421506,0.01793815333620377,0.021486555329057855,0.039424708665261626,-0.04043299807220456,-0.020586502561099264,-0.06101950063330382,0.018394609138566498,0.020506980760028548,0.038901589898595046,-0.041461859640676606,-0.019647961502968946,-0.06110982114364555,0.016452842814949575,0.027036361662142516,0.04348920447709209,-0.03708507499913724,-0.02590383242342215,-0.06298890742255939,0.016642950243610843,0.0237073810186873,0.040350331262298145,-0.03751358138730928,-0.02271429983000269,-0.06022788121731197,0.014347100128588863,0.03074614559514316,0.04509324572373202,-0.03233868397535531,-0.029458216793938716,-0.061796900769294026,0.016585174704521255,0.025284335495297905,0.04186951019981916,-0.03738335403241678,-0.024225197080600027,-0.0616085511130168,0.01772531665094995,0.020881061872450424,0.038606378523400375,-0.03995325943226363,-0.020006372688987077,-0.05995963212125071
269,0.017005598067724344,0.023290248664212913,0.04029584673193726,-0.03832377731521119,-0.02230202705178565,-0.06062580436699684,0.01704876132353833,0.025965902432615706,0.04301466375615404,-0.038421049930818525,-0.024864150951124788,-0.06328520088194331,0.01807650825750154,0.02128064635270338,0.03935715461020492,-0.04073717809501121,-0.020377693578116782,-0.061114871673128,0.01864572358234473,0.020427137329426026,0.03907286091177076,-0.04201996046272451,-0.019560399542294687,-0.061580360005019194,0.016653718428998376,0.026887895945097495,0.04354161437409587,-0.037530782157817376,-0.025747023631163417,-0.06327780578898079,0.0169148168909648,0.023742078145943535,0.040656895036908336,-0.03811919306073862,-0.022734685091192253,-0.06085387815193087,0.014580443924271602,0.030788680229445642,0.045369124153717244,-0.032858455426583145,-0.02948229489799137,-0.06234075032457452,0.016701518115171954,0.02554082773325994,0.042242345848431895,-0.037638503422389065,-0.024457112469881408,-0.06209561589227047,0.017950564405061986,0.02056485419657683,0.03851541860163882,-0.04045335131421284,-0.019692272986024974,-0.060145624300237815
270,0.01653456755923965,0.023145919618447697,0.03968048717768735,-0.03738258214355773,-0.022202274737481133,-0.059584856881038865,0.01662259661231652,0.025845963246089232,0.04246855985840575,-0.03758160478481373,-0.024792239250116168,-0.062373844034929904,0.017798242395439312,0.021019799474508938,0.03881804186994825,-0.040239592355511104,-0.02016283520175414,-0.06040242755726524,0.018326766467798572,0.020249834769766828,0.0385766012375654,-0.04143451895271606,-0.019424261483593344,-0.060858780436309406,0.01638706474087495,0.026614355350832952,0.043001420091707904,-0.037049096783014185,-0.02552930448221152,-0.06257840126522571,0.016506781093777845,0.023687259176434744,0.04019404027021259,-0.03731976043238303,-0.02272154421524756,-0.06004130464763059,0.01429885832619604,0.03048551245776604,0.04478437078396208,-0.03232792415181243,-0.029242636899195228,-0.06157056105100766,0.01629796749027812,0.025436821508754925,0.041734788999033046,-0.03684765908122561,-0.024399777969311122,-0.06124743705053673,0.01770438889100226,0.02041223548361537,0.03811662437461763,-0.040027401360705296,-0.019580041220405124,-0.05960744258111042
271,0.016825128647726364,0.023241697276101293,0.040066825923827654,-0.03804066606455932,-0.02229619669223998,-0.060336862756799295,0.016917800794331167,0.025792574067989127,0.042710374862320294,-0.03825019255652796,-0.02474330070594228,-0.06299349326247024,0.0179745592030566,0.020821814981891396,0.038796374184947996,-0.04063946366279505,-0.019974758160328107,-0.060614221823123156,0.01856518556666542,0.020178353119419623,0.038743538686085044,-0.04197483652902299,-0.019357473110996618,-0.06133230964001961,0.016586985561659162,0.026497306497645756,0.04308429205930492,-0.03750223799055524,-0.025419363761078163,-0.0629216017516334,0.016703234265822875,0.023751600313774518,0.04045483457959739,-0.03776506974822665,-0.022785356252614394,-0.06055042600084105,0.014545151382048371,0.030475593457661765,0.045020744839710136,-0.03288576617556715,-0.029235809156823788,-0.06212157533239093,0.016444470344585294,0.025616399232567477,0.04206086957715277,-0.03718001912998458,-0.024574292877636076,-0.06175431200762066,0.017861948320885834,0.020399181934833144,0.03826113025571898,-0.04038485681528827,-0.019569318340941895,-0.059954175156230166
272,0.016976303554001235,0.023340277160050573,0.04031658071405181,-0.03837421538075616,-0.022376288543428036,-0.0607505039241842,0.01711951352322927,0.02576331002444865,0.04288282354767792,-0.03869793545246357,-0.02469924649941928,-0.06339718195188285,0.018160018040122294,0.020653959956409618,0.03881397799653191,-0.041049951856322674,-0.01980092028813031,-0.060850872144452985,0.018761248498853578,0.020141634364010397,0.038902882862863974,-0.042409007851253164,-0.019309754514686563,-0.061718762365939726,0.016780036291656752,0.026442005269217084,0.043222041560873836,-0.03793056154448723,-0.025349910607898023,-0.06328047215238525,0.016880259916763618,0.023796130514128988,0.040676390430892606,-0.03815711280541732,-0.022813314467087887,-0.06097042727250521,0.014622784320798665,0.030647115882553755,0.04526990020335242,-0.03305418480576206,-0.02938134381650218,-0.062435528622264244,0.016576047279391326,0.025788520467041498,0.042364567746432824,-0.03746945301947289,-0.024723415712745108,-0.06219286873221799,0.018014830803656845,0.020488635830636537,0.03850346663429338,-0.040721762255745655,-0.019642424297867597,-0.06036418655361325
273,0.01897320335337136,0.024124736029081297,0.043097939382452655,-0.04290108904191593,-0.023149396892483375,-0.0660504859343993,0.01908912602475868,0.025754739033227003,0.04484386505798568,-0.04316320655336296,-0.02471350049276414,-0.06787670704612711,0.019599482808459828,0.020571812738874096,0.040171295547333924,-0.04431719522954601,-0.019740114765026805,-0.06405730999457282,0.02051356888515299,0.020312875733923152,0.04082644461907614,-0.04638407278510759,-0.01949164632622049,-0.06587571911132808,0.018239493796883832,0.0267356512919269,0.04497514508881073,-0.04124206824149938,-0.025654755442288697,-0.06689682368378808,0.018574899936299988,0.024330581502292503,0.04290548143859249,-0.0420004688333394,-0.02334692023749088,-0.06534738907083028,0.0161414091066866,0.03141954085829468,0.04756094996498128,-0.03649800281220865,-0.030149280001716128,-0.06664728281392478,0.0182182534261649,0.02658858526441199,0.04480683869057689,-0.041194040767249265,-0.025513635148319905,-0.06670767591556917,0.019428140659363408,0.021074528161500572,0.04050266882086398,-0.043929766461819626,-0.0202225059020044,-0.06415227236382402
274,0.019433157174150655,0.024504706122555137,0.04393786329670579,-0.04391058721114178,-0.02346488625130165,-0.06737547346244344,0.01980151485056683,0.025824643806435954,0.045626158657002786,-0.0447429173225187,-0.024728814390499447,-0.06947173171301815,0.020340560279931502,0.020561580808237778,0.04090214108816928,-0.04596092843233309,-0.01968908145232383,-0.06565000988465691,0.021199342946345623,0.020499649985464163,0.041698992931809786,-0.04790140834669072,-0.019629778569662658,-0.06753118691635338,0.018917430183268802,0.02706986444859122,0.04598729463186002,-0.042745265755275604,-0.02592119599180548,-0.06866646174708108,0.019215215384301765,0.024655095989517095,0.04387031137381886,-0.043418132388471906,-0.023608894553378883,-0.06702702694185078,0.01635776963473501,0.03237008292234933,0.04872785255708434,-0.036961532482289075,-0.03099650776954222,-0.0679580402518313,0.01891554159520048,0.026987004968427042,0.04590254656362752,-0.042740998357531805,-0.025841852527445187,-0.068582850884977,0.020084067213218315,0.021859875288399166,0.04194394250161748,-0.0453813642846225,-0.02093228478417849,-0.066313649068801
275,0.020346436020388655,0.02501687895503174,0.0453633149754204,-0.046131369185323796,-0.02400990279244568,-0.07014127197776948,0.020823404713580573,0.025822155478908093,0.046645560192488666,-0.04721279783717363,-0.024782765430269693,-0.07199556326744333,0.021192875959064383,0.020524657539478353,0.041717533498542736,-0.0480504980816634,-0.01969850168987586,-0.06774899977153927,0.02209573474780635,0.020663968906110664,0.042759703653917014,-0.05009754514503772,-0.019832205513471802,-0.06992975065850952,0.01967329817889879,0.02739865014843995,0.04707194832733874,-0.044605167237854286,-0.026295803241113618,-0.0709009704789679,0.01998176904901447,0.02515879212875663,0.0451405611777711,-0.0453045616466817,-0.024146103695533026,-0.06945066534221472,0.01719283966614593,0.03287308904902969,0.05006592871517562,-0.03898123647739988,-0.03154988573807936,-0.07053112221547925,0.01981998270175478,0.027334691846465975,0.047154674548220754,-0.04493774429807564,-0.026234419380404,-0.07117216367847964,0.02082558863374484,0.02259550073786165,0.04342108937160649,-0.047217749428069854,-0.0216859895767923,-0.06890373900486216
276,0.02037365720370187,0.025039190450073308,0.04541284765377518,-0.04619176649340354,-0.024029242394064863,-0.0702210088874684,0.020962493109376423,0.025877181831102825,0.04683967494047925,-0.0475267929143305,-0.024833433650129872,-0.07236022656446037,0.021460930261722494,0.020521351101357777,0.04198228136308027,-0.048656864571206285,-0.01969362870782399,-0.06835049327903028,0.02223730016071812,0.020800589753517063,0.04303788991423518,-0.05041707368478641,-0.01996160435471667,-0.07037867803950308,0.01983029174904591,0.027671816585133124,0.04750210833417903,-0.044959832042406216,-0.02655568236257899,-0.07151551440498521,0.02001926448974567,0.02542265909390523,0.0454419235836509,-0.04538827670625556,-0.024397243947930344,-0.0697855206541859,0.017181104479711218,0.033243555264006464,0.05042465974371768,-0.0389535152324733,-0.03190268667320127,-0.07085620190567457,0.020022589071523766,0.02735727527902021,0.047379864350543976,-0.0453958142977467,-0.026253827983436683,-0.07164964228118338,0.020951187016355288,0.02316134930515823,0.04411253632151352,-0.047501159401232514,-0.022227143394950435,-0.06972830279618294
277,0.020848072907243546,0.02535662005991341,0.04620469296715696,-0.04726056516589804,-0.02432329013638522,-0.07158385530228326,0.02150050101181239,0.025959212783276397,0.04745971379508879,-0.04873955658583528,-0.024901326073738083,-0.07364088265957336,0.021897560490154927,0.020555171342529488,0.042452731832684415,-0.049639652025564154,-0.019717509478239307,-0.06935716150380346,0.0226583025724284,0.020989221504469913,0.043647524076898314,-0.05136418075844453,-0.02013387128031215,-0.07149805203875668,0.020175989036469943,0.02800944472268696,0.048185433759156904,-0.04573701602478731,-0.02686800720834263,-0.07260502323312994,0.020421626093686418,0.02570074667299685,0.04612237276668327,-0.04629385147914267,-0.02465339294322235,-0.07094724442236502,0.017557385821652893,0.03362621585383574,0.05118360167548863,-0.039800895769063684,-0.03225588435954804,-0.07205678012861172,0.020488420442408284,0.02757492241183568,0.04806334285424396,-0.046445267808341455,-0.02645119249831442,-0.07289646030665588,0.021276947797097545,0.02358286865692305,0.044859816454020596,-0.04823278306681108,-0.022621822436714914,-0.07085460550352599
278,0.020582561427778995,0.02507559349303727,0.04565815492081626,-0.04668335431762009,-0.024092123955835713,-0.0707754782734558,0.02117373766647046,0.025965706485307827,0.04713944415177829,-0.048024202487165414,-0.02494732654756845,-0.07297152903473386,0.02178072082566221,0.02051501327308336,0.04229573409874557,-0.04940090236899516,-0.019710410557898756,-0.06911131292689392,0.02242004514264151,0.02103238490493098,0.04345243004757249,-0.05085095530425005,-0.02020749077612637,-0.07105844608037643,0.019965727582606008,0.02812293164630708,0.04808865922891309,-0.04528431207254526,-0.027019944928221046,-0.07230425700076631,0.020097598938229266,0.02577323434786169,0.045870833286090956,-0.045583409793716,-0.024762403203892277,-0.07034581299760828,0.017366145154599555,0.03350437373524101,0.050870518889840566,-0.03938819326389707,-0.03219032583680244,-0.07157851910069951,0.020315951012505273,0.027321949740096385,0.04763790075260166,-0.04607865462926192,-0.02625037768443206,-0.07232903231369398,0.021079870453498933,0.023725810271325143,0.044805680724824076,-0.047811302048250987,-0.022795279488324886,-0.07060658153657587
279,0.020400228286517004,0.024848471014202227,0.04524869930071923,-0.04629445297932939,-0.023912304323371488,-0.07020675730270087,0.020927109237787594,0.025966489533672144,0.04689359877145974,-0.04749010947305704,-0.024988201470582266,-0.07247831094363931,0.021607258852297306,0.02046138107345935,0.04206863992575666,-0.04903358015905125,-0.01969049809243332,-0.06872407825148458,0.02218519417337561,0.021036147188440157,0.04322134136181577,-0.0503450948720722,-0.02024360988141734,-0.07058870475348954,0.019723811462819124,0.028163913934736662,0.047887725397555786,-0.04475945315485168,-0.027102837859107925,-0.0718622910139596,0.019805081414752262,0.02577268481638223,0.04557776623113449,-0.04494387991300161,-0.02480169835026985,-0.06974557826327146,0.017305918406107956,0.03319390773544112,0.050499826141549076,-0.03927250296729212,-0.03194332653297326,-0.07121582950026538,0.020134552829191854,0.027077303641933448,0.0472118564711253,-0.045691552864969884,-0.026057165632934837,-0.07174871849790472,0.020837025017205274,0.023698308664693357,0.04453533368189863,-0.04728568040219786,-0.02280547436562396,-0.07009115476782182
280,0.013214248220190102,0.022785649890078443,0.03599989811026855,-0.030184125297452295,-0.021828489180844825,-0.05201261447829712,0.014307986960058222,0.02592740255138659,0.04023538951144481,-0.03268245487449289,-0.02483826569839401,-0.0575207205728869,0.01674962936472879,0.020226954745030334,0.036976584109759125,-0.03825968023352197,-0.019377277582307856,-0.05763695781582982,0.016155921455510647,0.020354245552040906,0.03651016700755155,-0.036903526359058796,-0.019499221262521304,-0.056402747621580096,0.014656127068084168,0.027162549351819276,0.041818676419903444,-0.033477680184826324,-0.02602152747499753,-0.059499207659823854,0.013924950101262268,0.024021671705945186,0.037946621807207453,-0.03180751803761899,-0.023012589215958744,-0.054820107253577735,0.011972413542568616,0.03078438915593462,0.04275680269850324,-0.027347513415833732,-0.029491224032272806,-0.05683873744810654,0.014329904182843078,0.024860139769353085,0.03919004395219616,-0.03273251842617489,-0.02381583560738832,-0.05654835403356321,0.01578607399703183,0.022166867681179037,0.037952941678210866,-0.036058716889639866,-0.02123570026249401,-0.057294417152133875
281,0.013017287897287691,0.02274268770172687,0.03575997559901456,-0.029734473785906636,-0.021787883027080616,-0.05152235681298725,0.013488607316805512,0.025881113698431435,0.03936972101523695,-0.030811075535443225,-0.024794548703633696,-0.05560562423907692,0.015482604773058684,0.019941026478517865,0.03542363125157655,-0.035365823464501345,-0.019103843751979883,-0.05446966721648123,0.015137237216793276,0.020044872782021494,0.03518210999881477,-0.034576924683948435,-0.01920333028335234,-0.053780254967300774,0.013520353923964223,0.02654849129632708,0.040068845220291305,-0.03088359207389582,-0.02543390783429354,-0.056317499908189364,0.013235352686229052,0.02336984102800807,0.03660519371423712,-0.0302325838224648,-0.022388706618921162,-0.052621290441385964,0.012068220905248395,0.029010166320265318,0.04107838722551371,-0.02756658690973624,-0.0277922345270608,-0.05535882143679704,0.013025576877167766,0.02486456949206778,0.037890146369235544,-0.029753407718758146,-0.02382068200192341,-0.053574089720681554,0.014657687187110024,0.02011635387947841,0.034774041066588435,-0.03348152233138785,-0.019271810394870574,-0.05275333272625842
282,0.01325930827838477,0.022973445864298184,0.036232754142682955,-0.03025836248007127,-0.02194503817911742,-0.05220340065918869,0.013553097229584643,0.025927372599417853,0.039480469829002496,-0.030928802626073264,-0.024766732206361997,-0.055695534832435264,0.015375520166039186,0.0197478289131634,0.03512334907920259,-0.03508765711874179,-0.0188638161647105,-0.05395147328345229,0.015343406122840797,0.019954114832208214,0.03529752095504901,-0.035014371368128266,-0.019060867682188246,-0.05407523905031651,0.013598913817848252,0.02627431241148953,0.03987322622933778,-0.031033358226273046,-0.025098141236889745,-0.05613149946316279,0.013654952057651965,0.022967980942910055,0.03662293300056202,-0.03116124011400999,-0.021939817895263756,-0.05310105800927374,0.01205995448392061,0.028869538877632772,0.04092949336155338,-0.02752138095035558,-0.02757719223426215,-0.055098573184617736,0.012884651051985108,0.02552460129767914,0.03840925234966425,-0.029403377142664205,-0.024381990986158505,-0.05378536812882271,0.014793979924339729,0.019163628496417395,0.033957608420757124,-0.03376055505122473,-0.018305767514739765,-0.052066322565964496
283,0.014097039886479583,0.023138562351790126,0.03723560223826971,-0.03217655837447786,-0.02211625379381477,-0.054292812168292626,0.014233818459963965,0.025901534796457792,0.04013535325642176,-0.03248875609751325,-0.024757152518746113,-0.05724590861625936,0.015869733629466087,0.019529543506838443,0.03539927713630453,-0.03622273999562678,-0.01866668871245454,-0.05488942870808132,0.01608296401721404,0.019886685210017574,0.035969649227231615,-0.036709439336327726,-0.01900805117170231,-0.055717490508030036,0.014237398894917513,0.026089302139975012,0.040326701034892526,-0.03249692845676148,-0.024936623920654363,-0.05743355237741584,0.014429246800016227,0.022944987986097343,0.03737423478611357,-0.03293482218247552,-0.02193123193573433,-0.054866054118209856,0.012625468353571923,0.02901810939751348,0.0416435777510854,-0.028817689582722752,-0.027736030540481637,-0.05655372012320439,0.013364090151401942,0.026071914433906718,0.03943600458530866,-0.030503597233259627,-0.024920004438663563,-0.05542360167192319,0.015493239127780112,0.018919279780285958,0.03441251890806607,-0.035363389563995554,-0.018083387673591605,-0.05344677723758716
284,0.013669865755663388,0.02299530535831199,0.036665171113975374,-0.031207339037241988,-0.021991773883884874,-0.05319911292112686,0.01390247120947477,0.025849602513171865,0.039752073722646636,-0.03173836087672099,-0.024721507481634417,-0.056459868358355404,0.015719291646040745,0.01929511185602828,0.035014403502069025,-0.035886033746896355,-0.01845305945670595,-0.05433909320360231,0.01585583872025509,0.01973387985210051,0.0355897185723556,-0.03619776108319335,-0.018872679305485997,-0.05507044038867935,0.014127272191344964,0.025805338610624895,0.03993261080196986,-0.032251565657405945,-0.02467917528726417,-0.056930740944670113,0.01416660565408323,0.022834885237987046,0.03700149089207028,-0.03234136117764894,-0.021838354611662142,-0.054179715789311085,0.012314679145748464,0.02895116074750753,0.041265839893255996,-0.028113543622548594,-0.02768771150956032,-0.055801255132108915,0.013029956793062292,0.02607688958883908,0.03910684638190137,-0.029746472024660773,-0.024938875587728997,-0.05468534761238977,0.01541781264489045,0.01887677501663454,0.03429458766152499,-0.03519777845824376,-0.01805297913440135,-0.05325075759264511
285,0.012125900288081332,0.022787906749922066,0.0349138070380034,-0.02776122902095406,-0.021802323116106793,-0.04956355213706085,0.012381064970591465,0.02586553931224511,0.03824660428283658,-0.02834540710430722,-0.02474684716971028,-0.053092254274017495,0.014477918713465487,0.019149343159731158,0.033627261873196646,-0.03314597742044175,-0.018321128465697972,-0.05146710588613972,0.014279860090324115,0.01960585698993833,0.033885717080262445,-0.032692538857862864,-0.018757897939189975,-0.05145043679705284,0.013013285050335777,0.025356144150038007,0.038369429200373784,-0.029792821812366373,-0.024259483497298423,-0.054052305309664796,0.01301402556679071,0.022335090172902583,0.03534911573969329,-0.029794517162518592,-0.02136909098852044,-0.05116360815103903,0.011146756102281885,0.028154874079110714,0.0393016301813926,-0.025519560745549244,-0.026937167538136027,-0.05245672828368527,0.011630164436594925,0.025717422387621147,0.03734758682421607,-0.026626283476288908,-0.02460513634540972,-0.051231419821698626,0.014250480639615454,0.018792181639751382,0.033042662279366836,-0.03262527707603586,-0.017979414285949298,-0.05060469136198516
286,0.01221056121646831,0.022875072011415688,0.035085633227883994,-0.027942801065942182,-0.021856472507810778,-0.04979927357375296,0.012289151777535867,0.02595995419296354,0.03824910597049941,-0.028122648689211924,-0.024803988588074397,-0.05292663727728632,0.014273736240215412,0.019059357096163465,0.03333309333637888,-0.032664196604669134,-0.01821066679838025,-0.050874863403049385,0.014141634811234038,0.019646990917219997,0.033788625728454036,-0.03236189404173903,-0.0187721339906222,-0.05113402803236123,0.012924154676248162,0.0251279954994012,0.03805215017564936,-0.029575797267762383,-0.024009076016677684,-0.05358487328444007,0.01302014962711362,0.022217515494273643,0.03523766512138726,-0.029795473314408846,-0.02122819619322367,-0.05102366950763251,0.011213996898546075,0.02789428622741541,0.039108283125961485,-0.02566225081182605,-0.026652187138482306,-0.05231443795030835,0.01138299981513935,0.025964736709085334,0.037347736524224684,-0.02604899920071753,-0.02480855814449293,-0.050857557345210455,0.014054458476406823,0.018464113885465983,0.032518572361872805,-0.03216239862637275,-0.01764192905348581,-0.049804327679858554
287,0.011106361832320062,0.022507814265296845,0.03361417609761691,-0.025457798288519802,-0.02161379279618258,-0.04707159108470238,0.011091672452546497,0.02583528796485235,0.036926960417398846,-0.02542412756241662,-0.024809097601404248,-0.050233225163820866,0.0134108351321853,0.01882990558758202,0.03224074071976732,-0.030740069595269915,-0.01808197246274508,-0.04882204205801499,0.013151406546000888,0.019460620274558083,0.03261202682055897,-0.030145412162253523,-0.01868763485168829,-0.04883304701394181,0.012126681225569313,0.024573282399645457,0.03669996362521477,-0.027796555632766916,-0.02359721951886351,-0.051393775151630426,0.01206040143754486,0.02192696052054166,0.03398736195808652,-0.02764463032188589,-0.021056010848275627,-0.04870064117016151,0.01057427678854106,0.02689400937805586,0.03746828616659692,-0.024238162738969688,-0.025825766078589257,-0.050063928817558945,0.01034980755788173,0.02554945031025624,0.03589925786813797,-0.02372363849760426,-0.024534613559241497,-0.04825825205684576,0.013270149650786905,0.018094116145083605,0.03136426579587051,-0.030417592922743257,-0.017375408939324707,-0.04779300186206796
288,0.010710721761987715,0.022314732811535967,0.03302545457352368,-0.02457659033246592,-0.02149679355559007,-0.04607338388805599,0.010611626101331817,0.02577677200521561,0.036388398106547426,-0.02434920757434887,-0.024831932831352255,-0.049181140405701124,0.012927759333371841,0.01864672784970789,0.03157448718307973,-0.02966375675825878,-0.017963238119760014,-0.047626994878018795,0.012660842745903955,0.01935767973470426,0.032018522480608214,-0.029051295733790842,-0.01864813029520312,-0.04769942602899396,0.011722926921803128,0.024121965680063473,0.0358448926018666,-0.026899174384035475,-0.02323778289253291,-0.05013695727656839,0.011621170248397622,0.021702978052468708,0.03332414830086633,-0.02666568572365807,-0.020907462467766327,-0.0475731481914244,0.010478316289526002,0.02607238731769268,0.03655070360721868,-0.024043317765533447,-0.02511671246092979,-0.04916003022646324,0.009781549927310396,0.025447771783745188,0.03522932171105558,-0.02244453275158705,-0.02451499200573606,-0.04695952475732311,0.012779402881743451,0.017824388237101307,0.03060379111884476,-0.029323341255375567,-0.017171041097546563,-0.04649438235292213
289,0.01042638751417099,0.0224956541391152,0.03292204165328619,-0.023898374190695557,-0.021599911612317488,-0.045498285803013044,0.010460813436567684,0.025890697573049737,0.03635151100961742,-0.023977282017033093,-0.024859769611532318,-0.048837051628565414,0.01275861615506696,0.01858354575179666,0.03134216190686362,-0.02924408694908241,-0.017843577394991636,-0.04708766434407405,0.012479310882311467,0.01940599090068673,0.0318853017829982,-0.02860388995729855,-0.018633274036491638,-0.04723716399379019,0.011614524778696955,0.023921570342238074,0.03553609512093503,-0.02662170946851432,-0.022969050014053107,-0.04959075948256743,0.011573203752905936,0.021465108819869128,0.033038312572775064,-0.02652699734171537,-0.020610401030827095,-0.047137398372542466,0.010263104544946944,0.026108167761171364,0.03637127230611831,-0.02352411249246303,-0.02506858046951815,-0.04859269296198118,0.009466020053441104,0.025811332423002264,0.03527735247644337,-0.021697111202350183,-0.02478356466032163,-0.046480675862671815,0.012555250245115918,0.017649957933428162,0.03020520817854408,-0.02877795094492606,-0.01694716361505036,-0.045725114559976424
290,0.010669930845528901,0.023337356923428157,0.03400728776895706,-0.024417062836141208,-0.02211333503968966,-0.04653039787583087,0.011070241146609705,0.026305766668514308,0.03737600781512401,-0.025333132669859055,-0.024926054553880788,-0.05025918722373984,0.013190885545123293,0.01871677765175872,0.03190766319688201,-0.030186013937905404,-0.01773510069862349,-0.04792111463652889,0.012940973097316344,0.019720360836200435,0.03266133393351678,-0.02961411445420883,-0.01868604691205177,-0.0483001613662606,0.012090977899674726,0.024211214605793452,0.03630219250546818,-0.027668985994455924,-0.022941359728627393,-0.050610345723083316,0.01225874201945093,0.021403028339461033,0.03366177035891196,-0.02805289729749328,-0.020280460126113967,-0.04833335742360725,0.010091824119723203,0.027623522295639025,0.03771534641536223,-0.023094123779239206,-0.026174695168096694,-0.049268818947335896,0.00968013959770675,0.02699524216825816,0.03667538176596491,-0.022152025185699142,-0.02557936772801266,-0.0477313929137118,0.012940433670620283,0.01750588651897833,0.030446320189598614,-0.029612880030506942,-0.016587719638993678,-0.04620059966950062
291,0.011481274195089689,0.023326262335956884,0.034807536531046575,-0.026283321455759324,-0.022127488281176697,-0.048410809736936025,0.01149525356876957,0.026336684918882802,0.03783193848765237,-0.026315323511100504,-0.024983200416523837,-0.05129852392762434,0.013670606597281337,0.018603169203672887,0.032273775800954224,-0.03129521528588167,-0.017647122484448934,-0.0489423377703306,0.013508350944799297,0.01977902438516943,0.03328737532996873,-0.030923774154894362,-0.018762548581188764,-0.04968632273608313,0.01265009468360312,0.024189771699261176,0.036839866382864295,-0.028959024875229496,-0.022946620512565033,-0.05190564538779453,0.012780639816312389,0.021688884792336133,0.03446952460864852,-0.02925787321115287,-0.020574258197140444,-0.04983213140829332,0.010467786830295589,0.028022903909810104,0.03849069074010569,-0.023963211880149136,-0.026582761907510168,-0.05054597378765931,0.010107220010225237,0.027270646793010167,0.037377866803235404,-0.023137790112742602,-0.025869164491143824,-0.049006954603886425,0.013599589534673495,0.01736251303884262,0.030962102573516115,-0.03113264062268235,-0.016470225630899712,-0.047602866253582066
292,0.011468770412743447,0.023117536017158484,0.03458630642990193,-0.026284977789800698,-0.022006949004356895,-0.04829192679415759,0.01141315981298191,0.026287283667112027,0.03770044348009394,-0.026157525296900037,-0.02502441915504391,-0.05118194445194395,0.013696958662294006,0.01844337514488459,0.032140333807178595,-0.03139170471371349,-0.017557338981993638,-0.04894904369570713,0.013502023366906313,0.01972741110088927,0.03322943446779558,-0.030944937560364563,-0.018779688707439377,-0.04972462626780394,0.012692260088226437,0.024023430316675864,0.0367156904049023,-0.029089062080335206,-0.022869323335168775,-0.05195838541550398,0.012607451881750886,0.021903802841156172,0.03451125472290706,-0.028894692349023317,-0.02085152465076862,-0.04974621699979194,0.010524835062895588,0.0278159104448642,0.03834074550775979,-0.024121596815830742,-0.026479609341390657,-0.0506012061572214,0.010100665183132684,0.02706582376236566,0.037166488945498344,-0.023149452857287298,-0.025765557490953803,-0.0489150103482411,0.013713921609685098,0.017449603365834454,0.031163524975519552,-0.03143058165338341,-0.01661130888400686,-0.04804189053739027
293,0.010136410646571349,0.023008759455494812,0.03314517010206616,-0.02323721102951128,-0.02192022820715914,-0.04515743923667042,0.010346282099996551,0.02626344756881882,0.03660972966881537,-0.023718330769264648,-0.025020938887593182,-0.048739269656857834,0.012922595932864434,0.018299932948011077,0.03122252888087551,-0.029624400511303946,-0.017434173588194726,-0.04705857409949867,0.01248119056903868,0.019605066209867683,0.032086256778906364,-0.028612500939906187,-0.01867756174199711,-0.04729006268190329,0.0118658225819189,0.023742085947820124,0.035607908529739024,-0.02720180081378761,-0.02261886144261102,-0.049820662256398626,0.01157407167452379,0.021726239769817912,0.0333003114443417,-0.02653297654851529,-0.020698383794182856,-0.04723136034269815,0.00973620921060847,0.02730737348019502,0.03704358269080349,-0.022319769388082868,-0.02601547726125018,-0.048335246649333044,0.009116730136375595,0.026714338339928922,0.03583106847630452,-0.0208996448017546,-0.025450498274241257,-0.04635014307599586,0.0129148361654845,0.017332601229258504,0.030247437394743004,-0.029606611635296994,-0.016512605779721853,-0.04611921741501884
294,0.01021978729933479,0.022743690045714554,0.03296347734504934,-0.02346453638366149,-0.02177023546215195,-0.04523477184581344,0.010142450174499662,0.026167062501494864,0.036309512675994526,-0.02328697106587647,-0.025047083866574588,-0.04833405493245106,0.012691466893075792,0.018110800575693142,0.030802267468768935,-0.029139489693097233,-0.017335638682571996,-0.04647512837566923,0.012286235495474307,0.019495618198135056,0.03178185369360936,-0.028209082181246087,-0.018661184609908375,-0.04687026679115446,0.011672866232259549,0.02343989147190395,0.0351127577041635,-0.026800792069938278,-0.022436638712757497,-0.049237430782695775,0.011362098332223236,0.021683870437719355,0.03304596876994259,-0.026087271868030476,-0.020755777282011195,-0.04684304915004167,0.009951475439212154,0.026522836102460867,0.03647431154167302,-0.02284849485367531,-0.025387629971831898,-0.04823612482550721,0.00889050960436677,0.026520225479840787,0.035410735084207556,-0.02041252718581869,-0.025385131086689352,-0.04579765827250804,0.012657309293572783,0.017158379416709724,0.029815688710282506,-0.029061064163011196,-0.016423982181426898,-0.04548504634443809
295,0.008214014354062445,0.023115889627802692,0.03132990398186514,-0.018880209787283622,-0.022017043023284385,-0.04089725281056801,0.008773512377245773,0.026276954186246315,0.03505046656349209,-0.02016623627785669,-0.025027841893812144,-0.04519407817166883,0.01162778213939128,0.018058627435211805,0.029686409574603084,-0.026726878806093205,-0.017200184963000974,-0.04392706376909418,0.010933999965381969,0.019439049405170494,0.030373049370552463,-0.02513219532645025,-0.018514986616419166,-0.043647181942869415,0.010535356615270525,0.02322736632014072,0.033762722935411243,-0.02421589913362862,-0.022123220512916784,-0.046339119646545406,0.01019970277028559,0.021175247587261886,0.031374950357547476,-0.02344438660198936,-0.02016865215503975,-0.04361303875702911,0.008638947653202056,0.026349959210830998,0.034988906864033054,-0.019856934381073808,-0.025097376520991865,-0.04495431090206567,0.007447345017272955,0.0266494037752249,0.034096748792497855,-0.017117992521507325,-0.02538258656324002,-0.042500579084747345,0.011508322770592605,0.016868358905175906,0.02837668167576851,-0.026452297115977217,-0.01606649753599655,-0.042518794651973765
296,0.007816009035106144,0.0231215251724106,0.030937534207516743,-0.017967086886571785,-0.022028828576483167,-0.03999591546305495,0.00821255105691232,0.026273563783418996,0.03448611484033132,-0.018878639691586124,-0.02503190548038971,-0.04391054517197583,0.011117363652208667,0.017923727151194502,0.02904109080340317,-0.025556091067918722,-0.017076672491157973,-0.04263276355907669,0.010399387497918466,0.019368276691589248,0.029767664189507714,-0.023905640065536592,-0.01845295428737634,-0.042358594352912934,0.010069111552348298,0.022962930874944998,0.033032042427293296,-0.023146416709479752,-0.021877729262487815,-0.045024145971967564,0.00981897343138205,0.020936204695701177,0.030755178127083227,-0.022571410548041335,-0.019946783823503258,-0.042518194371544596,0.008401034584670897,0.02587537631050757,0.034276410895178466,-0.01931191707198771,-0.02465253588791424,-0.04396445295990195,0.006701993849371979,0.026862446603005408,0.033564440452377386,-0.01540623933059473,-0.025592958377530953,-0.040999197708125684,0.011041370477116313,0.016309919236661807,0.02735128971377812,-0.025381401405517093,-0.015539131276228415,-0.04092053268174551
297,0.008181726425777454,0.023346568314679697,0.03152829474045715,-0.018779987570242386,-0.022142563707521882,-0.04092255127776427,0.008558025384949153,0.026432065800662707,0.03499009118561186,-0.019643728229386724,-0.025068939170155468,-0.04471266739954219,0.011322502320539746,0.01788807131604586,0.029210573636585607,-0.025989191251108303,-0.016965566561283053,-0.04295475781239136,0.010716140782751793,0.019477651194218404,0.030193791976970197,-0.024597374713848718,-0.01847317030185075,-0.04307054501569947,0.010345485937436089,0.022977264261034636,0.033322750198470724,-0.023746589314089083,-0.021792305013179206,-0.04553889432726829,0.010219286366844216,0.020897124605905842,0.031116410972750058,-0.023456916176202408,-0.019819440127281998,-0.043276356303484406,0.00850160047851345,0.0263041004005633,0.03480570087907675,-0.01951421289406874,-0.024947573066757822,-0.04446178596082656,0.006762613663677586,0.02754549930538175,0.034308112969059334,-0.015522616369337756,-0.026124951856046817,-0.041647568225384575,0.01128561907234038,0.016007209755034113,0.027292828827374493,-0.025904531008674396,-0.015181702809729249,-0.04108623381840364
298,0.009022390833212619,0.023216594736701665,0.03223898556991428,-0.02072289845661502,-0.022062651286335517,-0.04278554974295054,0.009072069176241038,0.026430766726343424,0.03550283590258446,-0.02083700116809158,-0.025117068033752448,-0.04595406920184403,0.011780071453466961,0.017762292422841774,0.029542363876308736,-0.027056822194316526,-0.016879446284668694,-0.04393626847898522,0.01131177172449116,0.01950255888040775,0.03081433060489891,-0.025981217300866086,-0.018533215600712635,-0.04451443290157872,0.010889371618715171,0.02291598002089884,0.03380535163961401,-0.025011036041610837,-0.02177697814083266,-0.046788014182443494,0.010754591433305871,0.021074389800468746,0.03182898123377462,-0.02470146886060166,-0.020026921196372803,-0.04472839005697446,0.008997515196160433,0.026414429261738037,0.03541194445789847,-0.02066576334573305,-0.025101542596513295,-0.045767305942246345,0.00722993152218232,0.027785997162599385,0.035015928684781705,-0.016605924034119434,-0.02640493892381354,-0.04301086295793297,0.011839515312793786,0.01599950780370496,0.027839023116498746,-0.02719335463715468,-0.015204278036008616,-0.042397632673163294
299,0.009160039450199246,0.023254479249985693,0.03241451870018494,-0.021034208392140187,-0.022083044722250304,-0.04311725311439049,0.009289953219294711,0.026487891198119007,0.03577784441741372,-0.021332529519141767,-0.025153574915100372,-0.04648610443424214,0.012013065880540796,0.01768049739018457,0.029693563270725365,-0.027585616037309517,-0.016789849834169725,-0.04437546587147924,0.011531707132600377,0.019539553913149432,0.03107126104574981,-0.026480271429286214,-0.01855525717339662,-0.04503552860268283,0.011130785565645535,0.02290642460273945,0.034037210168384985,-0.02555963480604022,-0.02175252318021532,-0.04731215798625554,0.010914473134818359,0.021177087691354762,0.03209156082617312,-0.025062916339644286,-0.020110300882161935,-0.04517321722180622,0.009064973305991209,0.02667533816668005,0.03574031147267126,-0.02081590790345991,-0.025331579322134614,-0.04614748722559452,0.007420791001082172,0.02791181265749909,0.03533260365858126,-0.017040370317169953,-0.02650576693498754,-0.04354613725215749,0.012077655767099654,0.016170682493395594,0.028248338260495248,-0.02773393386293571,-0.015356091222347396,-0.043090025085283104
300,0.011213592266723593,0.023975575064555155,0.03518916733127875,-0.02574074085970353,-0.022552106382815334,-0.048292847242518866,0.01135991604961703,0.02687262419441483,0.03823254024403186,-0.026076626317947677,-0.025277153018690476,-0.05135377933663815,0.013559202521692126,0.01781303453461547,0.031372237056307595,-0.03112507661000359,-0.01675544585453158,-0.04788052246453517,0.013343398807395268,0.019957214456920447,0.033300613264315715,-0.030629700342153968,-0.018772322345773976,-0.04940202268792794,0.012712290779359064,0.023508319136055333,0.0362206099154144,-0.029180995251246913,-0.02211259219476536,-0.05129358744601227,0.012737977522486843,0.021655271099259993,0.034393248621746836,-0.029239959032224042,-0.02036956261796672,-0.049609521650190766,0.010140722882174158,0.02849399052197954,0.0386347134041537,-0.023277974946058832,-0.026802256204174063,-0.0500802311502329,0.009140721086826287,0.029045770413733574,0.03818649150055986,-0.020982476192312118,-0.027321276031028265,-0.04830375222334038,0.01353761143804319,0.01663670216831825,0.03017431360636144,-0.031075514393376837,-0.015648954244013212,-0.04672446863739005
301,0.012584282604752875,0.024092062203130135,0.03667634480788301,-0.028902679706218733,-0.022699168951051937,-0.051601848657270674,0.01265962620233066,0.02685127657002634,0.039510902772357,-0.02907572348925349,-0.025298858116648122,-0.05437458160590161,0.014916654165509802,0.017671640789965526,0.03258829495547533,-0.03425950379335348,-0.016649947046941123,-0.0509094508402946,0.014874860195697948,0.02000638322222348,0.034881243417921426,-0.034163514394429204,-0.018849705310894454,-0.05301321970532366,0.013926343601553898,0.023843926522390424,0.03777027012394432,-0.03198502936054854,-0.022465379344649414,-0.054450408705197954,0.013736994915627798,0.022371651040775486,0.036108645956403285,-0.03155014684924443,-0.021078224122406675,-0.05262837097165111,0.011083357298082075,0.029529644089084428,0.0406130013871665,-0.02545546187393006,-0.027822374630739242,-0.0532778365046693,0.010559935888823535,0.02919825702650164,0.039758192915325175,-0.024253305039223922,-0.027510146858025695,-0.05176345189724962,0.014874054665736436,0.01706488164855302,0.03193893631428946,-0.03416166431086047,-0.01607826795415976,-0.05023993226502023
302,0.012230665932614774,0.024111593212946113,0.036342259145560885,-0.028075028223959065,-0.02267905542497345,-0.05075408364893251,0.012653988477494688,0.02688576376557933,0.03953975224307402,-0.02904674901666335,-0.025288404677254173,-0.054335153693917525,0.015110639588618885,0.01754676351328699,0.032657403101905874,-0.03468589815712942,-0.016504260781617344,-0.05119015893874676,0.014852847896961452,0.0199722240449437,0.03482507194190515,-0.03409414713890524,-0.01878561785921574,-0.052879764998120984,0.01395157015411691,0.02407603195054564,0.03802760210466255,-0.032025298377325415,-0.022645606957514677,-0.05467090533484009,0.013508479757913971,0.022639145557402374,0.036147625315316345,-0.031008201234152672,-0.021294090039421128,-0.0523022912735738,0.010756586388883327,0.030153194433146513,0.04090978082202984,-0.02469133472577736,-0.02836170806921862,-0.05305304279499598,0.010677336297485795,0.028949910227900832,0.03962724652538663,-0.024509419156748213,-0.027229914373889122,-0.05173933353063734,0.014990306647946872,0.017477694138656075,0.032468000786602946,-0.034409678470952734,-0.0164392950134249,-0.050848973484377634
303,0.01230485402321417,0.02404694062806508,0.036351794651279246,-0.02825749431837545,-0.022648237897140187,-0.050905732215515635,0.012688635841773654,0.026841983492876142,0.0395306193346498,-0.02913883045913591,-0.025280705649028127,-0.05441953610816404,0.015204169099677395,0.01737421822898999,0.032578387328667385,-0.0349156293231286,-0.01636363784537931,-0.051279267168507905,0.014870307507422742,0.019888737128010536,0.03475904463543328,-0.034148932535953275,-0.01873189845294312,-0.0528808309888964,0.013926930033426294,0.024192731699926973,0.038119661733353266,-0.031982512393036795,-0.022785548955951286,-0.05476806134898808,0.013395225369756791,0.022846744857041856,0.03624197022679865,-0.03076147868679783,-0.02151785213349127,-0.0522793308202891,0.010852744993535168,0.030145062096163522,0.04099780708969869,-0.024922797086014636,-0.02839165897807228,-0.05331445606408691,0.010803136377223632,0.02865396158069855,0.03945709795792218,-0.024808873329510005,-0.026987289094803833,-0.05179616242431384,0.015006826992764233,0.017613835567789726,0.03262066256055396,-0.03446244284449548,-0.016589317717815237,-0.05105176056231072
304,0.011573872835960813,0.024431988076663774,0.03600586091262459,-0.026508303642614695,-0.022823554538414854,-0.049331858181029545,0.012230038420008388,0.02710623475722801,0.0393362731772364,-0.02801115724989841,-0.02532174726720597,-0.05333290451710438,0.01478821107467354,0.017436654474757507,0.03222486554943105,-0.03387028655442978,-0.016288745439927633,-0.05015903199435741,0.014201553887417284,0.020068916680192173,0.03427047056760946,-0.03252663200816656,-0.018747717661780072,-0.05127434966994663,0.013517687643238713,0.024511523835230697,0.03802921147846941,-0.030960333992925308,-0.022897854211356337,-0.05385818820428165,0.013180036169110898,0.022615327015896913,0.03579536318500781,-0.03018699148878559,-0.021126489908712038,-0.051313481397497626,0.009942263664154627,0.030827013524201863,0.04076927718835649,-0.022771335735214757,-0.028797575629880903,-0.05156891136509566,0.010372762404692315,0.02881755476199077,0.039190317166683086,-0.023757331649778377,-0.026920405769282185,-0.050677737419060565,0.014596189345612909,0.01767364758686507,0.03226983693247798,-0.03343048819375455,-0.016510136560553716,-0.049940624754308265
305,0.013434978705279309,0.02516535299925927,0.03860033170453858,-0.0310377430135818,-0.02352992104697678,-0.054567664060558574,0.0139330172971876,0.027170408343202612,0.04110342564039021,-0.0321883212292675,-0.025404672970353114,-0.05759299419962061,0.016051971150509076,0.017354766138544697,0.03340673728905377,-0.03708356867250962,-0.016226924257359814,-0.05331049292986943,0.015872994154836784,0.020268001557889326,0.03614099571272611,-0.03667009261728992,-0.018950835954940733,-0.05562092857223065,0.014674686920471691,0.02497515580912424,0.03964984272959593,-0.033901740481612576,-0.02335208428595992,-0.0572538247675725,0.014537932797325848,0.02325983679806004,0.03779776959538589,-0.033585808508562215,-0.02174823947194492,-0.05533404798050713,0.011443988749779588,0.03144237749186285,0.04288636624164244,-0.026438120197868648,-0.029399017765995548,-0.05583713796386419,0.011793896299881146,0.029578008366158814,0.04137190466603996,-0.027246483266899532,-0.027655809223221348,-0.05490229249012088,0.015797046948183013,0.01786966984383276,0.03366671679201577,-0.03649463793779774,-0.01670836568727262,-0.053203003625070355
306,0.014038964067673443,0.02540292456748624,0.03944188863515968,-0.03242979093366401,-0.023744578355374666,-0.05617436928903867,0.014667773826606695,0.02723501756133201,0.041902791387938704,-0.03388233179928305,-0.025457069195991628,-0.05933940099527468,0.016805384587531225,0.017295002771075707,0.03410038735860693,-0.03882017975873161,-0.016165955512848513,-0.054986135271580125,0.01665329850776215,0.020417819619213184,0.03707111812697533,-0.03846886325510236,-0.019084909554659534,-0.0575537728097619,0.01531341882689699,0.025420713096593328,0.04073413192349032,-0.0353737618133389,-0.023761205618983153,-0.05913496743232205,0.015138240252667134,0.02368683106293948,0.03882507131560661,-0.03496910200290368,-0.02214051435968756,-0.05710961636259124,0.011765997047132215,0.03218956196213957,0.04395555900927178,-0.027179272097662684,-0.03008817249386673,-0.05726744459152941,0.012574695973634809,0.029846741215941164,0.04242143718957597,-0.029047354171834117,-0.027898295079047078,-0.05694564925088119,0.016535113141216584,0.0184764274202891,0.03501154056150568,-0.03819585687728019,-0.017270254747359617,-0.05546611162463981
307,0.01492525357381262,0.025628923121430818,0.04055417669524344,-0.03449848910563866,-0.024001945582875727,-0.05850043468851439,0.015560676380779681,0.027247929613676336,0.04280860599445602,-0.03596721636546154,-0.02551817416341665,-0.06148539052887819,0.017572399094870128,0.01723146180200391,0.03480386089687404,-0.04061714702107094,-0.01613757263719201,-0.05675471965826295,0.017462830837998933,0.0205501117936564,0.03801294263165533,-0.040363889058162565,-0.019245547799895884,-0.059609436858058445,0.015956360632836397,0.025835393359489534,0.04179175399232593,-0.03688180778538905,-0.024195308659228504,-0.06107711644461755,0.01579219960100775,0.02414624059504808,0.03993844019605583,-0.03650236313876357,-0.02261338683827669,-0.05911574997704026,0.012481021667715142,0.032591196126153354,0.045072217793868496,-0.028848849227351595,-0.030522238963940178,-0.059371088191291777,0.013455901950930826,0.02995372607853497,0.0434096280294658,-0.031102204365573684,-0.028052201020501728,-0.059154405386075415,0.01723231441248871,0.01911883670588288,0.03635115111837159,-0.03983106940757463,-0.017905133042393273,-0.057736202449967904
308,0.015183830129772672,0.02595481868518354,0.041138648814956214,-0.0350609132805079,-0.024231485440382783,-0.059292398720890684,0.016048069074885346,0.027393071920590983,0.04344114099547633,-0.03705652350857667,-0.025574242357935584,-0.06263076586651226,0.018041084106613287,0.017252768357615966,0.03529385246422925,-0.041658585478247044,-0.016107228886269205,-0.05776581436451625,0.017839835647264546,0.020768443140170456,0.038608278787435,-0.0411938835736053,-0.019389471900173257,-0.06058335547377856,0.016284249573389475,0.02636253426630064,0.04264678383969012,-0.0376018868263843,-0.024612129754931433,-0.062214016581315736,0.016163746094678244,0.024402114272539716,0.04056586036721796,-0.03732363279028246,-0.022781876609569606,-0.06010550939985207,0.01253765685412378,0.03339197690725787,0.04592963376138165,-0.028950646572452176,-0.031174835473449788,-0.060125482045901964,0.013946150715724803,0.03015247521509362,0.044098625930818425,-0.032202993359504946,-0.028150428366626713,-0.06035342172613166,0.0175829836134479,0.019673815002232864,0.037256798615680764,-0.0406007877073713,-0.018367524256893836,-0.058968311964265135
309,0.015346868608645712,0.0260455717426283,0.04139244035127401,-0.03543456943992825,-0.024310220216878606,-0.05974478965680686,0.01621305682931798,0.02744848440414044,0.04366154123345842,-0.03743452183648219,-0.02561966030456108,-0.06305418214104327,0.0182685428252575,0.01722269772926316,0.03549124055452066,-0.0421804581648148,-0.01607519230771442,-0.058255650472529216,0.01798170571765978,0.02090324483905237,0.03888495055671215,-0.04151817651855155,-0.01951051373746556,-0.061028690256017114,0.016376055018326063,0.02674514873671796,0.043121203755044024,-0.03781087031474672,-0.024963186139571207,-0.06277405645431793,0.016282166751544813,0.024600402444769104,0.04088256919631392,-0.037594090566793414,-0.022961338947202793,-0.06055542951399621,0.012606863283373793,0.03372137616189502,0.046328239445268815,-0.02910813820239068,-0.031474604919889695,-0.060582743122280375,0.014192281966635467,0.0301079419708552,0.04430022393749067,-0.03276873046104513,-0.02810192484239287,-0.060870655303438,0.017745493301285775,0.019945192404866252,0.03769068570615203,-0.0409727828304957,-0.018616293948991423,-0.05958907677948712
310,0.012488341132965056,0.02485793900714804,0.0373462801401131,-0.028948932843448322,-0.023285347749023053,-0.05223428059247137,0.013392962280811688,0.027310611343505264,0.04070357362431695,-0.03104591406609031,-0.025582856333707573,-0.056628770399797884,0.01634907311059433,0.01698168748270079,0.03333076059329512,-0.0378984057603855,-0.01590737262193029,-0.05380577838231579,0.015512635631395044,0.020542720534245662,0.036055356165640706,-0.03595947951267382,-0.019243123543482676,-0.0552026030561565,0.014248955584670764,0.026416782698661323,0.04066573828333209,-0.03303017221567326,-0.024745574094932898,-0.057775746310606155,0.013664776698192715,0.024109729809458386,0.0377745065076511,-0.03167600073900106,-0.022584472614032527,-0.054260473353033585,0.010658891339057619,0.03239059138003869,0.04304948271909631,-0.024708127866998057,-0.03034146088554757,-0.055049588752545627,0.011855694067106959,0.02881386980604228,0.04066956387314924,-0.02748240840852665,-0.02699101394672491,-0.05447342235525156,0.01572466697652153,0.019365288273912817,0.035089955250434346,-0.03645098443758095,-0.018140179344251814,-0.05459116378183276
311,0.011679670156676007,0.02469727726529242,0.036376947421968425,-0.02706732928528182,-0.023116135414481674,-0.050183464699763494,0.012338156820587975,0.027411840504039886,0.03974999732462786,-0.028593354859889696,-0.025656909878970704,-0.054250264738860396,0.015216976973742163,0.016923899018293942,0.032140875992036105,-0.03526494506691196,-0.015840415817725734,-0.0511053608846377,0.014255884279549103,0.020501791553877102,0.034757675833426205,-0.03303763795306057,-0.01918924846282194,-0.05222688641588251,0.013179896275587105,0.026268348790627394,0.0394482450662145,-0.030544063971983254,-0.02458662553107913,-0.05513068950306238,0.01285533597224836,0.023610750278676818,0.03646608625092518,-0.029791903980685954,-0.022099168860464345,-0.0518910728411503,0.010067070871172312,0.03135002333075726,0.04141709420192957,-0.023330172732021672,-0.029342966707482692,-0.052673139439504364,0.010719768502713611,0.028589538453644092,0.039309306956357704,-0.024842782375929615,-0.026759210549120543,-0.05160199292505016,0.014618431114776675,0.01870957837679943,0.033328009491576105,-0.03387783073580216,-0.017511774381451562,-0.051389605117253725
312,0.011515179898112484,0.02454487662961194,0.03606005652772443,-0.02670384545873729,-0.023020974732848594,-0.04972482019158589,0.011845669479863069,0.027439380425475002,0.03928504990533807,-0.02747025491085857,-0.02573576934168796,-0.05320602425254653,0.014757699684091713,0.016837159198574703,0.031594858882666416,-0.03422328918674021,-0.015791801373966234,-0.050015090560706445,0.013896630626213935,0.020476076264263066,0.034372706890477,-0.032226459327865165,-0.01920479134691554,-0.0514312506747807,0.012789291709789596,0.026086055813135278,0.038875347522924875,-0.029658526602863784,-0.024466467720166328,-0.05412499432303011,0.012651920012120038,0.023316058748679785,0.035967978760799824,-0.029339959926751882,-0.021868449673745904,-0.05120840960049779,0.010036793812877143,0.03053650829004112,0.04057330210291826,-0.02327544973259294,-0.02864060782959301,-0.05191605756218595,0.010269001416532642,0.028586352897042644,0.038855354313575285,-0.02381394205466049,-0.02681153047447672,-0.05062547252913721,0.014244010562486337,0.018166317595132542,0.03241032815761888,-0.03303203772227695,-0.017038437171931348,-0.050070474894208294
313,0.011579191027981554,0.02472015947920775,0.0362993505071893,-0.0268289367528668,-0.02312270980175412,-0.04995164655462092,0.011926297088965199,0.0276092238697333,0.0395355209586985,-0.027633180031534796,-0.0258250789979113,-0.05345825902944609,0.01475530680291151,0.01683912054507164,0.03159442734798315,-0.034187983601602676,-0.015750954115322152,-0.04993893771692483,0.01396631605115406,0.020593553124348185,0.034559869175502245,-0.03235989535896597,-0.019262770253639597,-0.05162266561260556,0.012837776182478167,0.026127172160280043,0.03896494834275821,-0.029745073245173444,-0.024438799446692985,-0.05418387269186643,0.012870555253651994,0.02313780951353414,0.036008364767186135,-0.0298210222147703,-0.02164261340141087,-0.05146363561618117,0.010020185054886,0.030645912546075404,0.040666097600961404,-0.023216726491506835,-0.028665532801633347,-0.05188225929314018,0.010224284162907549,0.02898354772952455,0.0392078318924321,-0.023689623263586534,-0.02711059221680086,-0.05080021548038739,0.01429504450376698,0.017932200833452705,0.032227245337219684,-0.03312155779658422,-0.016773398097510533,-0.04989495589409475
314,0.012102027004745518,0.024804044420595566,0.03690607142534108,-0.028045286998534053,-0.023213895933975635,-0.05125918293250969,0.012443224202092873,0.02762632637592649,0.040069550578019364,-0.02883597878255914,-0.025855245808070734,-0.054691224590629875,0.01526149257991416,0.016713987340068237,0.0319754799199824,-0.03536704547608888,-0.015642479757533596,-0.05100952523362248,0.014637161746728522,0.020578763622693286,0.03521592536942181,-0.03392021864353768,-0.01925949127838302,-0.053179709921920705,0.01326909663485576,0.026152315180459074,0.03942141181531483,-0.03074985894428166,-0.02447573116453608,-0.05522559010881774,0.013254116538472083,0.023303303428263783,0.036557419966735866,-0.030715144007504445,-0.021809365099039933,-0.05252450910654438,0.010521676287341464,0.030871462964628782,0.041393139251970246,-0.024382975766658904,-0.028892341766466975,-0.05327531753312588,0.010618213220409678,0.029295456418039545,0.03991366963844922,-0.02460669085114803,-0.027417370534218697,-0.05202406138536673,0.014794042694172366,0.017742619703729035,0.0325366623979014,-0.03428377519434849,-0.016605168109458737,-0.05088894330380723
315,0.01291806749122659,0.024249485011738073,0.03716755250296466,-0.030158703239726466,-0.023021789597323563,-0.05318049283705003,0.01281886716507799,0.02728217019526885,0.04010103736034684,-0.029927108753969867,-0.025900936934942095,-0.05582804568891196,0.015639772035173277,0.016419003946789745,0.03205877598196302,-0.036512833197852985,-0.015587747701761441,-0.052100580899614425,0.015221193187136661,0.02025884047186788,0.03548003365900454,-0.035535613093612445,-0.01923318217287192,-0.054768795266484364,0.013626400157394747,0.025792174101521403,0.03941857425891615,-0.03181238670967877,-0.024486375901811557,-0.05629876261149033,0.013391176435150337,0.02362932390358871,0.03702050033873905,-0.03126323007778078,-0.022433025813624788,-0.053696255891405566,0.011576360874549163,0.0296486412540804,0.04122500212862956,-0.02702633597855265,-0.028147599030147148,-0.0551739350086998,0.011149580090342393,0.028769647005846943,0.039919227096189336,-0.026029967518018497,-0.027313106230391074,-0.053343073748409575,0.015151834103929951,0.01815040459044348,0.03330223869437343,-0.03537368639607573,-0.017231491530035423,-0.05260517792611115
316,0.012138535140718151,0.02390823455305029,0.03604676969376844,-0.028356387997097592,-0.02274178992155069,-0.05109817791864828,0.012302366752131033,0.027259661026203086,0.03956202777833412,-0.028739109032672117,-0.0259297056424227,-0.054668814675094816,0.015314335941567142,0.01628308705369652,0.03159742299526366,-0.035775260098747194,-0.015488661206991678,-0.05126392130573887,0.014730206209901286,0.020064729677108706,0.03479493588700999,-0.034410695996099014,-0.019085803518323462,-0.05349649951442248,0.013204388930278838,0.02560983661160987,0.03881422554188871,-0.030846290053201168,-0.02436037352963659,-0.05520666358283775,0.012762966834336475,0.023462745614211966,0.03622571244854844,-0.029815100039091023,-0.022318035677507474,-0.0521331357165985,0.011202056515498549,0.029164653707064336,0.040366710222562885,-0.026168714530746814,-0.027741756768745237,-0.05391047129949205,0.010719895550292624,0.02841465524742004,0.039134550797712664,-0.025042355934101077,-0.027028349537739922,-0.052070705471841,0.014565207254598977,0.018615444553801375,0.03318065180840035,-0.034025247971157906,-0.017707226704650744,-0.051732474675808646
317,0.012200508272901625,0.023996389407200995,0.03619689768010262,-0.028490515735609248,-0.02279906465524561,-0.05128958039085486,0.012393114734527838,0.02734055042494843,0.03973366515947627,-0.028940288589575484,-0.025976365288577385,-0.054916653878152866,0.015362973593385537,0.016208821937229334,0.03157179553061487,-0.035875475932446776,-0.015400065945810964,-0.05127554187825774,0.014764085369627977,0.020003583771246336,0.03476766914087431,-0.03447695760999841,-0.019005484200069225,-0.05348244181006763,0.013217641802262758,0.02559654519977439,0.03881418700203715,-0.030865716684232287,-0.024319379013971545,-0.05518509569820383,0.012861984984544106,0.023322492344267476,0.03618447732881158,-0.030035190124597398,-0.022158792385610294,-0.052193982510207695,0.011293144893787632,0.029139080643198867,0.0404322255369865,-0.026371649041507607,-0.027685155975146248,-0.05405680501665386,0.010733819760717966,0.028522732501829795,0.03925655226254776,-0.025065518087895037,-0.027099561163911975,-0.05216507925180701,0.014397187889755025,0.018773161363610846,0.03317034925336587,-0.033620181958536985,-0.017836454995345353,-0.051456636953882334
318,0.012823585866307285,0.024303505551602066,0.03712709141790935,-0.02992553822251235,-0.023042833258622202,-0.05296837148113455,0.013010891319139267,0.027459492428624277,0.040470383747763544,-0.030362640336261643,-0.026035112673590335,-0.056397753009851975,0.015850561336398006,0.016178371944046366,0.03202893328044437,-0.036989386905181325,-0.015339166866734482,-0.05232855377191581,0.015354401793771066,0.020052522927117233,0.0354069247208883,-0.035831532814122595,-0.019012357754036112,-0.05484389056815871,0.013710105012150725,0.025745423693171787,0.03945552870532251,-0.031994348215326505,-0.024409956171743817,-0.05640430438707032,0.013514026708691451,0.02335765439590165,0.0368716811045931,-0.03153677349122435,-0.02214604532726787,-0.05368281881849222,0.011663488192714344,0.029591704637726646,0.04125519283044099,-0.027218296454500523,-0.028056722696145526,-0.055275019150646046,0.011259777826599704,0.028897555319418733,0.04015733314601844,-0.026276184777007067,-0.02739858031564021,-0.05367476509264728,0.014790130471627583,0.018959480707394283,0.033749611179021866,-0.034514730852899016,-0.017976013858698348,-0.05249074471159736
319,0.013351342733848753,0.024185550539541734,0.037536893273390486,-0.031201839313230652,-0.0230337813058263,-0.05423562061905696,0.013355798499112476,0.02738720316400728,0.040743001663119754,-0.031212252353667678,-0.026082964174274727,-0.05729521652794241,0.016218265113501468,0.016063924970118326,0.032282190083619794,-0.03790178352083788,-0.015298925450134443,-0.05320070897097232,0.015808797880219494,0.019962287435930537,0.03577108531615003,-0.036944866222586914,-0.019011639301388442,-0.05595650552397535,0.014071450672975633,0.025711365917458928,0.03978281659043456,-0.032884718155660124,-0.024486933991788574,-0.0573716521474487,0.013830812511496149,0.023526755759670392,0.03735756827116654,-0.0323223512539343,-0.02240635978568488,-0.05472871103961918,0.012133329912941582,0.029454258266498445,0.04158758817944003,-0.028355366035074832,-0.028051581555964315,-0.05640694759103915,0.011710942221238474,0.02877358223612203,0.040484524457360505,-0.027368253866124643,-0.027403320818704068,-0.05477157468482871,0.015138586228686052,0.019226471466959882,0.034365057695645934,-0.03537859407499347,-0.018310864510965752,-0.05368945858595922
320,0.012486590126633319,0.023799533079894953,0.03628612320652827,-0.02929831440945734,-0.022751686048321326,-0.05205000045777866,0.012553368466102138,0.027320942375767265,0.039874310841869404,-0.029455001925076663,-0.026118054559769482,-0.055573056484846145,0.015698490355655265,0.01592992407205618,0.03162841442771144,-0.03683466034596527,-0.015228560579080837,-0.0520632209250461,0.015128633601911246,0.019754748368377983,0.03488338197028923,-0.03549755852951871,-0.018884985320178713,-0.05438254384969743,0.01347555173511325,0.02550244740449714,0.03897799913961039,-0.03161879645061328,-0.024379624375954652,-0.05599842082656793,0.013014790452204272,0.023416620441927827,0.0364314108941321,-0.03053767431899319,-0.02238563230711066,-0.05292330662610385,0.01167440304291667,0.028842377732101798,0.04051678077501847,-0.0273926129892373,-0.027572504084217547,-0.05496511707345485,0.011099921131345947,0.02827390199271612,0.03937382312406207,-0.0260446587842022,-0.027029057223089153,-0.053073716007291355,0.01449814846658809,0.019405898889760964,0.033904047356349054,-0.034018199349962815,-0.01855149500383634,-0.05256969435379916
321,0.012643579746456558,0.024084478060215842,0.036728057806672404,-0.029630131067636345,-0.022935510954430593,-0.05256564202206694,0.012823898654326621,0.027494200519268874,0.040318099173595495,-0.030052707029611065,-0.02618257018551106,-0.05623527721512213,0.01582710476114113,0.01593109053117181,0.03175819529231294,-0.0370906972469764,-0.015171086559574876,-0.052261783806551276,0.015280245000238946,0.01980102063745015,0.035081265637689096,-0.035809135638944535,-0.018856398905705583,-0.05466553454465012,0.013581601099504681,0.025630570858453106,0.03921217195795779,-0.03182837683287121,-0.024407846299289597,-0.056236223132160805,0.013241006932221744,0.023379351348039173,0.03662035828026092,-0.031030197043615388,-0.02226402281211107,-0.05329421985572646,0.011760583743556818,0.029120044117888322,0.04088062786144514,-0.027560836783677663,-0.02773085176226336,-0.05529168854594102,0.011210462027598234,0.028584636043370693,0.039795098070968926,-0.02627163080927203,-0.02722098570963446,-0.05349261651890649,0.014484374495171176,0.01947652733791605,0.033960901833087226,-0.03394401928337816,-0.018547385789145773,-0.052491405072523936
322,0.012667425922064464,0.024282280412649876,0.03694970633471434,-0.02965715356027522,-0.023053638245040295,-0.052710791805315516,0.012870481688992574,0.0276307849461766,0.040501266635169175,-0.030132550542909003,-0.026232714133546532,-0.056365264676455536,0.01592574107344602,0.015916400578142587,0.03184214165158861,-0.03728556626123109,-0.015111057728354721,-0.05239662398958581,0.015367357996985909,0.019844963694393702,0.03521232169137961,-0.03597827204487482,-0.018840842219999092,-0.05481911426487391,0.013671166799216872,0.02575748971972658,0.03942865651894345,-0.03200712564707333,-0.024454204465474264,-0.05646133011254759,0.013414819304303799,0.023343097155721193,0.03675791646002499,-0.0314069613304866,-0.02216197606656742,-0.053568937397054026,0.011635660334248232,0.029524667706063046,0.04116032804031128,-0.027241569631517047,-0.028030769640812456,-0.0552723392723295,0.01124712023147334,0.028832385613135003,0.04007950584460834,-0.026331914144821122,-0.027373515846577864,-0.05370542999139899,0.014564962814159615,0.019441735095613977,0.03400669790977359,-0.03409969329497626,-0.01845801630380221,-0.052557709598778465
323,0.012801672482913463,0.024343626695909466,0.03714529917882293,-0.02996838031267252,-0.023104469356179373,-0.053072849668851896,0.012948287203041503,0.027688296998530593,0.040636584201572096,-0.030311601536157,-0.026278886770591092,-0.056590488306748093,0.01602721397324433,0.015863364685409997,0.03189057865865433,-0.03751928854169954,-0.015055875931647436,-0.05257516447334697,0.01548164649845779,0.019847357855708125,0.035329004354165916,-0.036242129358596734,-0.018837072926992757,-0.05507920228558949,0.013766212490324836,0.025816726833157277,0.039582939323482114,-0.03222634323177335,-0.024502584657764438,-0.05672892788953779,0.013527132252202423,0.02340616534725798,0.0369332975994604,-0.031666662650125924,-0.02221472736033451,-0.05388139001046043,0.011686989634032585,0.029671662379748887,0.04135865201378147,-0.027358936930344017,-0.028161293416276517,-0.055520230346620535,0.011322232193487602,0.028916881437320185,0.04023911363080779,-0.026505049306307468,-0.027444932893137933,-0.0539499821994454,0.014705995140037453,0.019392284055869458,0.03409827919590691,-0.034426349824304855,-0.018405163631204084,-0.05283151345550894
324,0.012036019483216405,0.024136846795871237,0.03617286627908764,-0.02817383111396206,-0.022902683277962264,-0.05107651439192432,0.01222000204720236,0.027714444261533022,0.03993444630873538,-0.028604496226533715,-0.026297351286797128,-0.05490184751333084,0.015543201164466502,0.015772746839611496,0.031315948004078,-0.036383417722832885,-0.014966255880320477,-0.05134967360315336,0.014847113280634316,0.019756393609442813,0.03460350689007713,-0.03475402002146572,-0.01874621110944886,-0.05350023113091458,0.013241492200933458,0.02572446061396727,0.03896595281490073,-0.03099559330941284,-0.02440911934026472,-0.05540471264967756,0.01288659640179704,0.02328481847094238,0.03617141487273942,-0.03016485567876454,-0.022094220804188092,-0.05225907648295263,0.0111087761579578,0.029472529589598007,0.04058130574755581,-0.02600334635495905,-0.02796554232205664,-0.053968888677015686,0.010691035612767186,0.02869422570124558,0.039385261314012765,-0.025025502177648887,-0.02722703461225955,-0.05225253678990843,0.014240833053207086,0.019203105733520243,0.03344393878672733,-0.03333484346071919,-0.018221213909484914,-0.051556057370204106
325,0.011233015442272615,0.023764660315168863,0.034997675757441477,-0.02641251504191494,-0.022667631182512714,-0.049080146224427655,0.011074421796024081,0.027675508529586834,0.038749930325610915,-0.026039609201215407,-0.026397946018051528,-0.052437555219266935,0.014548326243649878,0.015707937230497016,0.030256263474146894,-0.03420790149535724,-0.014982824204379396,-0.049190725699736634,0.013690116573676636,0.019646130859469424,0.03333624743314606,-0.032189968204534736,-0.018739222129827024,-0.05092919033436176,0.01236015811511354,0.02538666316834426,0.0377468212834578,-0.029062798303234137,-0.02421475880668898,-0.053277557109923115,0.012050945206732028,0.022967579063184168,0.035018524269916196,-0.02833573702251639,-0.021907344959067227,-0.050243081981583615,0.01057109337594786,0.028286780686825552,0.03885787406277341,-0.0248561184872031,-0.02698100050436295,-0.05183711899156605,0.009746087322324182,0.028182791732267343,0.037928879054591524,-0.02291625782263005,-0.026881811909292813,-0.04979806973192286,0.013348643327647625,0.019120831894379076,0.0324694752220267,-0.03138705225614109,-0.018238172123502157,-0.04962522437964325
326,0.01091110879953629,0.023633876097222548,0.034544984896758835,-0.02566796142412874,-0.02257694794142025,-0.04824490936554899,0.010602727099069814,0.027750614880213076,0.03835334197928289,-0.02494250540156418,-0.026509582470333838,-0.05145208787189802,0.01408521726631376,0.01570717923839221,0.02979239650470597,-0.033134928822044066,-0.015004740082115133,-0.0481396689041592,0.013247438248896237,0.019655178886974878,0.032902617135871115,-0.03116408608771707,-0.018776181642193013,-0.04994026772991009,0.011962041159787329,0.025183010387840266,0.037145051547627594,-0.028140239152991516,-0.024056803555864106,-0.052197042708855626,0.011710815984594558,0.02276854911479123,0.03447936509938579,-0.027549241645397047,-0.02175031915846941,-0.04929956080386645,0.01046028422304135,0.027615208520713697,0.038075492743755046,-0.024607414045203044,-0.02638023160478902,-0.050987645649992065,0.009289159191100849,0.028112630704090313,0.03740178989519116,-0.021852387705079128,-0.02685540862157643,-0.04870779632665556,0.012870838858336231,0.018942667976456606,0.03181350683479284,-0.03027815058777453,-0.01809553485923237,-0.0483736854470069
327,0.011037127982388307,0.023586534321387003,0.03462366230377531,-0.025973282917367828,-0.022555861791099793,-0.04852914470846762,0.010574675254342053,0.027846456597735714,0.03842113185207777,-0.02488500926858707,-0.026629636123390015,-0.05151464539197709,0.014025313835804215,0.015724520848076018,0.029749834683880233,-0.03300527499939251,-0.015037398633798655,-0.04804267363319116,0.013262820134061604,0.01970953638666728,0.032972356520728885,-0.03121092553912771,-0.018848278964884273,-0.05005920450401198,0.011969916108992229,0.025061598227030246,0.037031514336022475,-0.028168380224647814,-0.023966469095054583,-0.0521348493197024,0.011787346873120719,0.02266463147103759,0.03445197834415831,-0.027738746499020552,-0.021674243788473303,-0.04941299028749385,0.010591934456089303,0.027330620106391312,0.037922554562480615,-0.024925624737631602,-0.02613634039596218,-0.05106196513359378,0.009250709447473637,0.028223729051101487,0.037474438498575124,-0.021769367361599467,-0.02699042271457613,-0.0487597900761756,0.012799591331792814,0.01886833535896637,0.031667926690759185,-0.030120825582327426,-0.018043836317193203,-0.04816466189952063
328,0.011290764889828397,0.023333351858928562,0.034624116748756956,-0.02661133930687499,-0.022422379087537334,-0.049033718394412326,0.010572595991167444,0.027836911952118237,0.03840950794328568,-0.024918678408486394,-0.026750112722358575,-0.051668791130844965,0.014045832814026826,0.01570046709723416,0.029746299911260987,-0.033104791970155666,-0.015087494811461542,-0.04819228678161721,0.013356279097078094,0.019686164912962156,0.03304244401004025,-0.031479574537050616,-0.01891758437137299,-0.050397158908423605,0.01205515369592322,0.024855313737784768,0.03691046743370799,-0.028412936459933376,-0.023884921049395935,-0.05229785750932931,0.01184568016230969,0.022645479981943967,0.03449116014425366,-0.02791922577397077,-0.02176136286995081,-0.04968058864392158,0.010881225764631353,0.0268402257025272,0.03772145146715855,-0.02564609162645633,-0.025792338757658573,-0.0514384303841149,0.009344197651889319,0.02808031965551122,0.03742451730740054,-0.02202345161654593,-0.02698401738514777,-0.0490074690016937,0.012825156427681422,0.018950522351614874,0.031775678779296296,-0.03022776514177918,-0.018210662516202666,-0.04843842765798184
329,0.011554878873060406,0.02349026833824268,0.035045147211303085,-0.027216074665021562,-0.02252704376918551,-0.049743118434207076,0.010920581542287144,0.028026313101572276,0.03894689464385942,-0.025722066488579578,-0.026877086836005367,-0.052599153324584945,0.01430957960164883,0.01578220694355681,0.03009178654520564,-0.03370442833213316,-0.015135053438833762,-0.048839481770966926,0.013655278342990296,0.01981687627182327,0.033472154614813565,-0.03216330340086404,-0.019004280100841674,-0.051167583501705714,0.012344770255457993,0.02490304221345846,0.03724781246891645,-0.029076565205576742,-0.023881886483822997,-0.052958451689399735,0.012181588066916937,0.02263566988476884,0.034817257951685776,-0.028692209932265365,-0.021707488347796754,-0.05039969828006212,0.011068951884388278,0.02710645726510108,0.03817540914948936,-0.02607153430672467,-0.025994949927599254,-0.052066484234323925,0.009629288551098236,0.028338658920587012,0.03796794747168525,-0.0226805870539009,-0.027176624833390093,-0.04985721188729099,0.0130029098561662,0.019174097120517652,0.03217700697668385,-0.03062673087236213,-0.018387858275987167,-0.049014589148349295
330,0.013174486733623075,0.02156153373308213,0.03473602046670521,-0.031735269562794384,-0.02160823796000289,-0.053343507522797276,0.011199046834947657,0.02691022113313868,0.038109267968086336,-0.026976745078529856,-0.02696851109942069,-0.05394525617795055,0.01471108237474375,0.0152312235676213,0.02994230594236505,-0.035436687148613984,-0.015264215771728352,-0.050700902920342336,0.014620444580303982,0.01885105551602606,0.03347150009633004,-0.035218354935960705,-0.018891888602642966,-0.05411024353860367,0.012732482651764687,0.023874956139703085,0.03660743879146777,-0.03067055114383448,-0.023926671448227774,-0.054597222592062254,0.011805135172866965,0.02340825872288671,0.035213393895753675,-0.028436716701837693,-0.02345896312271037,-0.05189567982454806,0.013237313822439645,0.024100843610808165,0.03733815743324781,-0.03188661015311514,-0.024153048211970365,-0.05603965836508551,0.010611582732478753,0.026330896620233024,0.03694247935271178,-0.025561636313591374,-0.02638793171736489,-0.05194956803095627,0.01338823491424479,0.019539825151623225,0.032928060065868014,-0.03225015536197128,-0.019582150175398,-0.05183230553736928
331,0.013142875529882796,0.0218435722813713,0.034986447811254096,-0.03161042050627048,-0.021784628376970944,-0.053395048883241425,0.012095322565823657,0.027179417461795974,0.03927474002761963,-0.029090911771579245,-0.027106075017442596,-0.05619698678902184,0.015310217833468365,0.01534604293222902,0.030656260765697385,-0.03682317637857537,-0.01530463232063723,-0.0521278086992126,0.015205945490661787,0.018841503530625858,0.034047449021287646,-0.03657238707483468,-0.01879066057469528,-0.055363047649529956,0.01309177821643226,0.02402505833719376,0.03711683655362602,-0.03148752445043858,-0.023960227790083652,-0.05544775224052223,0.012190433846364646,0.023234036808717246,0.03542447065508189,-0.02931966746252029,-0.02317134079787953,-0.05249100826039982,0.013630816368451981,0.02427851385597124,0.03790933022442322,-0.03278398522993273,-0.02421299937046149,-0.05699698460039422,0.011239553004537606,0.026700330164621422,0.03793988316915903,-0.027032668457381174,-0.02662828051594635,-0.05366094897332752,0.013285240661830178,0.02092584104779527,0.034211081709625446,-0.03195282819902047,-0.02086937360014843,-0.0528222017991689
332,0.013280441671529284,0.021831622996308118,0.0351120646678374,-0.03194989588823963,-0.021791266783142835,-0.05374116267138246,0.012183479673241238,0.027263985571568228,0.039447465244809465,-0.02931084046331395,-0.027213587522204354,-0.05652442798551831,0.01557204747858365,0.015369063968733943,0.030941111447317593,-0.037463008235190755,-0.01534065393152425,-0.052803662166715004,0.015390412043070012,0.01870844552797113,0.03409885757104114,-0.037026032312415774,-0.018673862573884502,-0.055699894886300276,0.013262692437430779,0.024024263498503007,0.037286955935933785,-0.031907195035695016,-0.02397985414336489,-0.05588704917905991,0.012479216441708602,0.022950210863103948,0.03542942730481255,-0.030022319734603023,-0.022907786916797426,-0.05293010665140045,0.013780145587051429,0.024331649337998584,0.03811179492505001,-0.033152076393283006,-0.024286671773686794,-0.0574387481669698,0.011467721942540421,0.026692901220768173,0.038160623163308593,-0.027588880791888325,-0.026643558832808865,-0.05423243962469719,0.01316689903526172,0.021496384393597134,0.034663283428858854,-0.03167673664419114,-0.021456647876022715,-0.05313338452021386
333,0.013656552586094885,0.021906790499169052,0.03556334308526394,-0.032861098309176474,-0.021879677243096158,-0.054740775552272636,0.012548020776564417,0.027357794956271664,0.03990581573283608,-0.03019369212872354,-0.027323935185701108,-0.05751762731442465,0.015917784526074757,0.015405044338808849,0.031322828864883606,-0.03830219075260817,-0.01538597806289827,-0.05368816881550644,0.015781230590898587,0.01861738329158691,0.034398613882485496,-0.03797360765961748,-0.018594341217915224,-0.056567948877532706,0.013577325149749297,0.024079936512145128,0.037657261661894426,-0.03267045718227983,-0.024050133630481675,-0.056720590812761505,0.012880511320758292,0.022886373510147995,0.03576688483090629,-0.030993747954726904,-0.02285804785899503,-0.05385179581372193,0.014098160319799491,0.02448583458369713,0.03858399490349662,-0.033923717521446455,-0.024455529336415406,-0.05837924685786186,0.01184467322000704,0.026748874627910424,0.038593547847917464,-0.028501261110291814,-0.026715768496390346,-0.055217029606682164,0.013313848197790579,0.02182482448000045,0.03513867267779103,-0.03203646540683473,-0.021797812670356555,-0.05383427807719129
334,0.013868179760002647,0.022212343642333546,0.036080523402336195,-0.03332920080389852,-0.02209854974050233,-0.055427750544400856,0.012907343854582337,0.027572190207305947,0.040479534061888284,-0.031020037425175267,-0.02743093779575303,-0.05845097522092829,0.016260090871351135,0.015504924052344826,0.03176501492369596,-0.03907764703944073,-0.015425492280807206,-0.05450313932024793,0.016146034336177117,0.01863835697603844,0.03478439131221556,-0.03880353657724615,-0.018542872618413777,-0.057346409195659934,0.013889924257740827,0.02427337415081221,0.03816329840855304,-0.03338145904860241,-0.024149021583622247,-0.057530480632224656,0.013272238957783566,0.02290121476628118,0.03617345372406475,-0.03189698467978388,-0.022783891775655235,-0.05468087645543911,0.014217885919756146,0.024996613564240433,0.03921449948399658,-0.03416964468496214,-0.024868555839407613,-0.059038200524369755,0.012161697866182708,0.02703550976415403,0.03919720763033674,-0.029228036938733066,-0.026897006768090363,-0.05612504370682343,0.01351928341548353,0.022116014702275866,0.035635298117759395,-0.03249070314036509,-0.02200271429388798,-0.054493417434253066
335,0.011211777255151972,0.021053381985180825,0.0322651592403328,-0.02711773844952487,-0.02118291934889265,-0.04830065779841752,0.009645631128521792,0.02740956014541457,0.03705519127393636,-0.023329726962213353,-0.027578205836840147,-0.0509079327990535,0.013773025553951324,0.015478515738406806,0.02925154129235813,-0.033312586945932136,-0.015573752034615012,-0.048886338980547145,0.013072885332210626,0.018301590753644792,0.03137447608585542,-0.03161916948150363,-0.01841419688123173,-0.050033366362735365,0.011527811115168762,0.02351997632135533,0.03504778743652409,-0.0278821242700861,-0.023664690160175972,-0.05154681443026207,0.010850730300715372,0.02201172183746372,0.032862452138179093,-0.026244480209051867,-0.022147155679854934,-0.0483916358889068,0.012076962338149921,0.02281518243532621,0.03489214477347613,-0.029210347164203697,-0.022955559814473975,-0.05216590697867767,0.009702988750768693,0.02544159938256746,0.03514458813333615,-0.023468456885470022,-0.025598136594258667,-0.04906659347972869,0.011224698835233943,0.022123695954544886,0.03334839478977883,-0.027148991659523888,-0.02225981875189549,-0.04940881041141938
336,0.01070554841281,0.02097353248967236,0.031679080902482365,-0.02589980961928733,-0.021119316365238887,-0.04701912598452622,0.008910920008502465,0.027583163913494413,0.03649408392199688,-0.021558085849833996,-0.02777489034477994,-0.04933297619461394,0.012864968416302192,0.015598641537957869,0.02846360995426006,-0.03112406949107547,-0.015707065353454674,-0.046831134844530144,0.012207400597966211,0.018344433085412337,0.03055183368337855,-0.029533223263497513,-0.018471942485728143,-0.048005165749225656,0.01072975015390576,0.02323821820828237,0.03396796836218813,-0.025958360611974953,-0.023399743574280308,-0.04935810418625526,0.0102838043765216,0.021591207086933628,0.03187501146345523,-0.02487948914370393,-0.021741284325893853,-0.04662077346959778,0.011898313946408612,0.021734718120116292,0.033633032066524904,-0.028785453497529624,-0.02188579288272277,-0.050671246380252395,0.008893199663195572,0.02530893334523443,0.03420213300843,-0.021515215223114174,-0.0254848519412716,-0.047000067164385775,0.010265009415329485,0.021717929441469552,0.03198293885679904,-0.02483401871118548,-0.021868887508491253,-0.04670290621967674
337,0.010301174720599065,0.021238285648019727,0.031539460368618794,-0.024880049650001415,-0.02127334185858361,-0.04615339150858502,0.008518454738751347,0.027909666435415703,0.03642812117416705,-0.020574311434366,-0.02795573452017277,-0.04853004595453877,0.012491566803992354,0.01578118032589515,0.028272747129887504,-0.030170423346781678,-0.01580722896228793,-0.04597765230906961,0.011877249677662793,0.018533496403127292,0.030410746080790085,-0.028686685713115292,-0.018564088050831852,-0.047250773763947145,0.010443088931193611,0.023186863000085045,0.03362995193127866,-0.02522280984011571,-0.02322513555960883,-0.04844794539972454,0.01021832653451199,0.021225892405507235,0.031444218940019225,-0.024679949463453067,-0.021260928159612145,-0.045940877623065215,0.011525278335438927,0.02173930135654173,0.033264579691980656,-0.027836582233907614,-0.02177518455062325,-0.049611766784530865,0.008428352312005338,0.025753148664594327,0.034181500976599666,-0.02035669034630276,-0.025795657171035536,-0.046152347517338294,0.009869350604283678,0.02139028128120546,0.031259631885489136,-0.023837080693023076,-0.021425588377881815,-0.04526266907090489
338,0.00949691371749791,0.021112704386196206,0.030609618103694114,-0.02295117372389503,-0.021187397104068674,-0.0441385708279637,0.007536316160497214,0.02800053465796576,0.03553685081846297,-0.01821300125314182,-0.028099595204508204,-0.046312596457650027,0.011743443596592212,0.015839578749422545,0.027583022346014757,-0.02838035830583083,-0.015895616155389487,-0.04427597446122032,0.011036108252617749,0.018545254642720832,0.02958136289533858,-0.02667094229516436,-0.018610864213506443,-0.04528180650867081,0.009784701904161974,0.022891493514963723,0.0326761954191257,-0.023646670899534518,-0.022972479249217193,-0.04661915014875171,0.009605516976709638,0.020879086221903764,0.030484603198613403,-0.023213635018510887,-0.020952952443306798,-0.04416658746181769,0.010909819099859774,0.02121625383024428,0.032126072930104055,-0.026365739534497872,-0.02129131288628303,-0.0476570524207809,0.007544040191199919,0.025671792687049277,0.033215832878249196,-0.018231667903780103,-0.02576261458903678,-0.04399428249281688,0.009270477526208687,0.020979457643161004,0.03024993516936969,-0.022403945801408937,-0.021053678959492346,-0.04345762476090129
339,0.010354626690179742,0.02152099309286871,0.03187561978304845,-0.024968674958431643,-0.02144612693477152,-0.04641480189320316,0.008399103107276318,0.028386945571524214,0.03678604867880053,-0.020253214500415295,-0.02828819448016504,-0.04854140898058033,0.012318251692400028,0.016027911649817483,0.028346163342217512,-0.029703670809821132,-0.015972154549651847,-0.04567582535947298,0.011816613599091197,0.01883373799134891,0.030650351590440106,-0.028494043570388688,-0.018768220122357602,-0.04726226369274629,0.010462638679822611,0.023079521076763143,0.033542159756585754,-0.025229130148338587,-0.022999233189197537,-0.04822836333753612,0.010426037237824731,0.020997985002951608,0.03142402224077634,-0.025140871098968735,-0.020924938259329246,-0.04606580935829798,0.011470704768513196,0.021899975423442408,0.033370680191955604,-0.027659934778794637,-0.021823790880503294,-0.04948372565929793,0.008067129887040503,0.02652060430789227,0.03458773419493277,-0.019452709404578952,-0.026428345751496673,-0.04588105515607563,0.009848394497723761,0.02080820766876923,0.03065660216649299,-0.023747969717660845,-0.02073582111307792,-0.044483790830738765
340,0.010335608455355812,0.02249188019043385,0.03282748864578966,-0.024867575228897088,-0.022055912170875703,-0.04692348739977279,0.008875844943867395,0.02901909667203928,0.037894941615906674,-0.02135536991508932,-0.028456609321121578,-0.0498119792362109,0.01281548471648375,0.016326155722258373,0.029141640438742122,-0.030834181815082056,-0.016009700107300125,-0.04684388192238218,0.012291343795407972,0.019253856686714976,0.03154520048212295,-0.029573093622577904,-0.01888065241488475,-0.04845374603746265,0.0109708161522582,0.02355146050446394,0.03452227665672214,-0.02639589117245523,-0.02309495426723971,-0.04949084543969494,0.011028646600478309,0.021097897290012213,0.03212654389049052,-0.02653503179759077,-0.020688949330993654,-0.04722398112858442,0.011191685488461167,0.02356332246945214,0.03475500795791331,-0.026927304959801023,-0.0231065863075911,-0.05003389126739212,0.008246975516856492,0.02774664007706157,0.03599361559391806,-0.0198423039110029,-0.027208817199588915,-0.047051121110591815,0.010337418163781975,0.020805080912783547,0.031142499076565522,-0.02487192940510494,-0.02040180871652887,-0.04527373812163381
341,0.010023928500310588,0.0226486463155901,0.03267257481590069,-0.02409268754214413,-0.02213656441412601,-0.04622925195627014,0.008465926122603995,0.02923503305852948,0.037700959181133475,-0.020348001566497007,-0.02857403411363129,-0.0489220356801283,0.012687868100762889,0.01639694689254445,0.02908481499330734,-0.030495512983571903,-0.016026214813198932,-0.046521727796770836,0.012044593180478458,0.019351214540867745,0.0313958077213462,-0.028949390457096352,-0.018913686990671245,-0.0478630774477676,0.010877562300651011,0.023619599379458345,0.034497161680109356,-0.026144411317545923,-0.023085564400346703,-0.04922997571789263,0.01080203580399941,0.021297102275971175,0.032099138079970585,-0.025962882061334305,-0.02081557854703875,-0.046778460608373054,0.010745117325302145,0.024070743978930775,0.03481586130423292,-0.025826077501865937,-0.023526508699937453,-0.04935258620180339,0.007863466631072402,0.027968354322287392,0.035831820953359794,-0.018899979637188556,-0.02733599476036868,-0.046235974397557236,0.010447109890557471,0.020438668977197816,0.030885778867755287,-0.02510981141813271,-0.019976554273855293,-0.045086365691988005
342,0.01023722815107645,0.022578814150746803,0.03281604230182325,-0.02461761165998668,-0.022103281409678998,-0.046720893069665675,0.008467068484757811,0.02931637288837352,0.03778344137313133,-0.020360882924579753,-0.02869894032239826,-0.04905982324697801,0.012703677357964155,0.01639804893861868,0.029101726296582836,-0.030548717996408337,-0.016052689385726154,-0.04660140738213449,0.012103045294308834,0.019376220722770898,0.03147926601707973,-0.029104369323564864,-0.01896813784958204,-0.0480725071731469,0.01094392158692159,0.023591624084145446,0.034535545671067036,-0.026317007659524706,-0.02309476053798778,-0.04941176819751249,0.010726640547367328,0.0216227058989662,0.03234934644633353,-0.0257945087785886,-0.021167309768027307,-0.04696181854661591,0.01086878024156579,0.02404060979212902,0.03490939003369481,-0.026136314171768107,-0.023534290151289314,-0.04967060432305742,0.007849619107778483,0.02797838729159985,0.03582800639937833,-0.01887609341340924,-0.027389134060203237,-0.046265227473612475,0.01066476793720375,0.020194712555018368,0.03085948049222212,-0.025645722811633617,-0.019769391413161738,-0.045415114224795355
343,0.00955134143723372,0.022742929067883267,0.03229427050511699,-0.02293993345847252,-0.02217677144275255,-0.045116704901225074,0.007976400285249985,0.02952848000409042,0.0375048802893404,-0.019157318684941745,-0.02879340432131727,-0.047950723006259015,0.012358025869348227,0.01645827155472579,0.028816297424074017,-0.029680887546936655,-0.016048562853205085,-0.045729450400141744,0.011637249843554243,0.019453377800635163,0.031090627644189406,-0.027949763790254677,-0.018969109563087377,-0.04691887335334205,0.010579011472010513,0.023612304978501364,0.03419131645051188,-0.025408139874290227,-0.023024505294890307,-0.048432645169180534,0.010280817087890526,0.021626926456479373,0.0319077435443699,-0.02469195153840514,-0.021088550362312688,-0.04578050190071783,0.01033812340060758,0.024189241229809366,0.034527364630416946,-0.024829586969943054,-0.023587079418219217,-0.04841666638816227,0.007334331420842277,0.02812897273961429,0.035463304160456566,-0.017615229846210452,-0.027428736092166974,-0.04504396593837742,0.010388660158237861,0.020037148525376747,0.030425808683614608,-0.024950963623145538,-0.01953834802392601,-0.04448931164707155
344,0.009559097169437734,0.022657572098565972,0.032216669268003706,-0.022969786580716273,-0.022127911600589325,-0.0450976981813056,0.007772388512574557,0.029583746058070015,0.03735613457064457,-0.018676460987031636,-0.02889217409259346,-0.047568635079625096,0.01220517324823761,0.01643643916653198,0.02864161241476959,-0.029328107008789378,-0.01605220856512261,-0.04538031557391199,0.011493628337714057,0.019451779960203974,0.03094540829791803,-0.027618318474619447,-0.018997060477664807,-0.04661537895228425,0.01045920856599658,0.023528343463817325,0.033987552029813906,-0.025132686100550666,-0.022978327157507094,-0.048111013258057764,0.0101315782258532,0.021690659909129467,0.03182223813498267,-0.024345415204872177,-0.021183602679920043,-0.04552901788479222,0.0103398285717472,0.02396779101031693,0.03430761958206413,-0.024845825015103965,-0.023407501846645765,-0.048253326861749726,0.007140274787476808,0.028121534056709308,0.035261808844186115,-0.017157539576057958,-0.027464143862051753,-0.04462168343810971,0.01033564691929828,0.019797941863466173,0.030133588782764453,-0.02483577682094882,-0.019335130239135963,-0.04417090706008478
345,0.007431020302805545,0.023488507502904096,0.03091952780570964,-0.01782123495588907,-0.02258866113345997,-0.04040989608934904,0.006500826242281488,0.030089556512191085,0.03659038275447257,-0.015590423273015176,-0.028936823492337383,-0.04452724676535256,0.011236956850031371,0.016618591286124806,0.027855548136156177,-0.026948714988437105,-0.015981931888662183,-0.042930646877099285,0.010155991199859271,0.019656482878774084,0.029812474078633355,-0.024356319591039347,-0.01890344164138092,-0.04325976123242027,0.009380809791383782,0.02372046577968967,0.03310127557107345,-0.022497262631033053,-0.022811733072397037,-0.04530899570343009,0.009121350759888153,0.021236491025945242,0.030357841785833395,-0.02187502232306817,-0.020422919565644203,-0.04229794188871237,0.008677976332282067,0.024778659635899536,0.0334566359681816,-0.020811712101076484,-0.023829387447775234,-0.04464109954885172,0.005612675905551812,0.02886231833170627,0.03447499423725808,-0.013460441765491129,-0.027756600892600555,-0.04121704265809169,0.009335577744662787,0.019357816000901584,0.02869339374556437,-0.02238878615010536,-0.01861621671254216,-0.04100500286264752
346,0.006695083277715394,0.023198082458972456,0.02989316573668785,-0.016085269116842542,-0.022438036337946984,-0.038523305454789526,0.005238098658845003,0.029965882751577744,0.03520398141042275,-0.0125847914197783,-0.02898410104661481,-0.041568892466393115,0.010271491929712023,0.01646709663013801,0.026738588559850035,-0.024677768007879537,-0.01592757992911658,-0.04060534793699612,0.009094330330321254,0.019488373236466572,0.028582703566787826,-0.021849578972018193,-0.018849869493337404,-0.0406994484653556,0.008471100213875926,0.023337142147086765,0.03180824236096269,-0.020352237754753297,-0.022572539969467856,-0.04292477772422115,0.00819693595677723,0.021086954075125425,0.029283890031902654,-0.019693544550393842,-0.020396075521805928,-0.040089620072199766,0.008167857900163167,0.02377719210321355,0.03194505000337672,-0.01962368307942621,-0.022998172429544998,-0.04262185550897121,0.004365859067367417,0.02867000624375593,0.03303586531112335,-0.010489192607739417,-0.027730681751144057,-0.03821987435888347,0.008658988789544575,0.018476731793219736,0.02713572058276431,-0.020803649362084602,-0.017871372779020997,-0.0386750221411056
347,0.006794479738620338,0.023133661064816527,0.029928140803436865,-0.016330131292840323,-0.02240221993415981,-0.03873235122700013,0.005164347221165044,0.030028438204303787,0.03519278542546883,-0.012412203937275249,-0.02907899770154584,-0.04149120163882109,0.010076474199365915,0.016409755554071315,0.02648622975343723,-0.024218211397297715,-0.015890911168712656,-0.040109122566010375,0.009022810487793409,0.019509914114126836,0.028532724601920245,-0.02168579281480087,-0.018893048776700595,-0.04057884159150146,0.008356821936771841,0.023183305341426264,0.031540127278198105,-0.020085128614436492,-0.02245029455581038,-0.042535423170246875,0.008127366034273276,0.021084942294154196,0.029212308328427472,-0.019533644886783254,-0.020418277645257644,-0.0399519225320409,0.008283433830620357,0.02336591389039172,0.03164934772101208,-0.019908744629953526,-0.02262712937950388,-0.04253587400945741,0.004072860980036341,0.02899394876168393,0.03306680974172027,-0.009788881135877095,-0.028077216792410688,-0.03786609792828778,0.008591867044862062,0.018095375490559507,0.026687242535421568,-0.02065004566806105,-0.017523235098626362,-0.03817328076668741
348,0.006914186545867016,0.02333354563399547,0.030247732179862485,-0.016597485132350855,-0.022507620659968676,-0.03910510579231953,0.0053446423957978495,0.03024335870934075,0.0355880011051386,-0.012829798865495207,-0.029172850795614047,-0.042002649661109254,0.010218207077754254,0.01642883061460282,0.026647037692357073,-0.02452877701913981,-0.01584730812712936,-0.04037608514626917,0.009220116496183595,0.01964551608417353,0.028865632580357126,-0.022132863417667674,-0.01895013430996412,-0.0410829977276318,0.008543463441054472,0.023228952947736192,0.031772416388790664,-0.02050855968392207,-0.022406730184810833,-0.0429152898687329,0.008375667450654989,0.021052796918512084,0.029428464369167073,-0.020105765886351157,-0.020307602380962665,-0.04041336826731382,0.008296780806221427,0.023709545487379746,0.03200632629360117,-0.019916398720822515,-0.022870311448626498,-0.042786710169449016,0.004061205642031496,0.029578397886008023,0.03363960352803952,-0.009748912589483034,-0.028531427233156912,-0.038280339822639946,0.00877036130335368,0.01794549567639392,0.0267158569797476,-0.021053227356842234,-0.017310288610870646,-0.03836351596771288
349,0.0063624802590889614,0.023263262808673014,0.029625743067761976,-0.0152813358442334,-0.022478372877869097,-0.0377597087221025,0.004748387563595413,0.030253670181103642,0.035002057744699056,-0.011404625574158205,-0.029232927678630685,-0.040637553252788894,0.009835808871736407,0.016351794464385783,0.02618760333612219,-0.023623538706305767,-0.01580009374504874,-0.03942363245135451,0.00873015839267871,0.01960323702718847,0.02833339541986718,-0.020967999418355584,-0.018941834390750627,-0.03990983380910621,0.008175589609300482,0.02304111397173142,0.0312167035810319,-0.019636042149737812,-0.022263719222780937,-0.041899761372518746,0.007947283907294045,0.02093081510773645,0.028878099015030495,-0.01908769999928006,-0.02022462070342202,-0.03931232070270208,0.007921212526774468,0.023435285487997504,0.03135649801477197,-0.01902508204127959,-0.02264459160484253,-0.04166967364612212,0.003485205061599106,0.02957532497257387,0.033060530034172975,-0.008370727587914614,-0.028577469471299456,-0.036948197059214066,0.00848503296407338,0.017771171025872112,0.026256203989945492,-0.020379259831599512,-0.01717158130745991,-0.03755084113905942
350,0.00549949232100796,0.02294927406774001,0.02844876638874797,-0.013281612496921112,-0.022361374030843918,-0.03564298652776503,0.0036885414050696896,0.030075622580378436,0.033764163985448126,-0.00890805455511675,-0.02930516423940928,-0.03821321879452603,0.008978679462106648,0.01619736475213529,0.02517604421424194,-0.021684063616968178,-0.015782430871991972,-0.03746649448896015,0.007748531212912191,0.019412589981203432,0.027161121194115623,-0.01871317986881664,-0.018915290487872567,-0.0376284703566892,0.007320745150544233,0.02260423075046547,0.029924975901009704,-0.017680050194237226,-0.022025169815771812,-0.039705220010009035,0.0070069058261113815,0.020736700279862436,0.027743606105973817,-0.016922108906185993,-0.020205480563559013,-0.03712758946974501,0.007525250719813914,0.022234758686284384,0.029760009406098298,-0.0181739437331238,-0.02166516265403265,-0.039839106387156445,0.002515895110956512,0.029158368532584744,0.031674263643541256,-0.006076041568233034,-0.028411407827617027,-0.034487449395850064,0.00768813438931451,0.017702257965982682,0.025390392355297192,-0.01856731782187732,-0.017248772680102775,-0.03581609050198009
351,0.0053966614947281305,0.0231522653809763,0.02854892687570443,-0.013017291092159725,-0.022470816842509872,-0.0354881079346696,0.0037110822095788865,0.030303055840798065,0.03401413805037695,-0.008951504080108568,-0.02941113564318552,-0.03836263972329409,0.00889237952206215,0.01622983629807251,0.025122215820134658,-0.021449315072609453,-0.015752137980310544,-0.03720145305292,0.007682208526486267,0.019538773348632965,0.027220981875119232,-0.018530260739464996,-0.018963681955943886,-0.037493942695408886,0.0072380791951793255,0.022584946105485226,0.029823025300664552,-0.017458976058401274,-0.02192019566911661,-0.039379171727517884,0.007039311021994732,0.020580469473051838,0.02761978049504657,-0.016979527204192376,-0.019974717482368117,-0.03695424468656049,0.007511531261506499,0.022245499984361983,0.02975703124586848,-0.018118569985241167,-0.021590740581670684,-0.03970931056691185,0.0022675473589093276,0.029696789611661945,0.03196433697057127,-0.005469552623416434,-0.02882271385514266,-0.0342922664785591,0.007473564548245021,0.01763741851632772,0.02511098306457274,-0.018026990448740683,-0.01711829035014196,-0.03514528079888264
352,0.006444028089552512,0.02301247946820782,0.02945650755776033,-0.015550717056852362,-0.022367668573632635,-0.037918385630484996,0.004372897615655513,0.030393583810077507,0.03476648142573302,-0.01055266870265387,-0.029541953980575773,-0.04009462268322964,0.009447839251077034,0.016201240410682882,0.025649079661759916,-0.02279950877779699,-0.01574728079555873,-0.03854678957335572,0.008426699820231087,0.01962766799810156,0.02805436781833265,-0.02033529693017556,-0.019077699700345323,-0.039412996630520884,0.007891710555186504,0.022591316058495736,0.03048302661368224,-0.019044261792906407,-0.02195830618498627,-0.04100256797789267,0.007750102092713762,0.02070803992338069,0.02845814201609445,-0.018702532504615482,-0.020127799547008343,-0.038830332051623825,0.008145727433316208,0.02240658588656369,0.030552313319879898,-0.01965725486875352,-0.021778752162264183,-0.0414360070310177,0.0028806209563491114,0.03001304405259353,0.03289366500894264,-0.0069515093382119635,-0.029172076967268652,-0.03612358630548061,0.0080212456204512,0.017675848726967924,0.025697094347419125,-0.019356855580655103,-0.017180570508653473,-0.03653742608930857
353,0.0061159595679058185,0.023053129159202206,0.029169088727108022,-0.014756833665615478,-0.022396550336512434,-0.037153384002127914,0.0041805967443002134,0.03049692514293456,0.034677521887234775,-0.010087112266469103,-0.02962833871079664,-0.03971545097726574,0.009400383355523012,0.016187327155664843,0.025587710511187856,-0.022681623714195482,-0.01572629402940406,-0.03840791774359954,0.008293829988001933,0.0196588628413793,0.02795269282938123,-0.020011687164528825,-0.01909895650802758,-0.0391106436725564,0.007833566626802235,0.022542621333652868,0.030376187960455103,-0.018901145182001183,-0.021900582343050895,-0.04080172752505208,0.007627683236417049,0.020646935774989078,0.028274619011406127,-0.01840438144236327,-0.020058888022786974,-0.038463269465150246,0.007920424020662953,0.022507155383938826,0.03042757940460178,-0.019110718201508628,-0.021866126503129236,-0.04097684470463786,0.0027415391623176744,0.030044845843500034,0.03278638500581771,-0.00661489615111133,-0.029189135133878365,-0.0358040312849897,0.00796108002401627,0.017818772088853962,0.025779852112870233,-0.01920881464448414,-0.01731127359183509,-0.036520088236319234
354,0.005931775167924659,0.022924224917670783,0.02885600008559544,-0.014324907088497173,-0.02233350005727712,-0.03665840714577429,0.0038880167663781773,0.030496737240417904,0.03438475400679608,-0.009389344228360682,-0.029710879445290383,-0.03910022367365107,0.009200251660476721,0.01612739255551643,0.02532764421599315,-0.022218096016142667,-0.01571181245411341,-0.037929908470256075,0.008029457546116281,0.01961894664121666,0.027648404187332942,-0.019390693352828225,-0.01911339412821676,-0.03850408748104499,0.007636474845924279,0.022389777032142177,0.030026251878066457,-0.01844166199066911,-0.021812824138028743,-0.04025448612869785,0.007379979638126977,0.020611113799883313,0.02799109343801029,-0.017822240330824465,-0.020079994542167048,-0.03790223487299151,0.007856447599457361,0.022166891588512705,0.030023339187970066,-0.01897288395494743,-0.021595682137113024,-0.04056856609206046,0.0025087681394627692,0.029867117411288113,0.03237588555075088,-0.006058535512053066,-0.02909748402885064,-0.03515601954090371,0.007757648316725957,0.017848458749127327,0.025606107065853284,-0.01873428918264545,-0.01738852920556867,-0.036122818388214115
355,0.004047261608117467,0.02333450023404821,0.027381761842165675,-0.00985353649764497,-0.022687651697775868,-0.03254118819542084,0.002434501836790448,0.03064842563085224,0.03308292746764269,-0.0059270823151845444,-0.02979883000808243,-0.035725912323266974,0.008070083172718595,0.016119427778924056,0.02418951095164265,-0.019647570822188685,-0.015672586057020342,-0.03532015687920903,0.006571851784152871,0.01958742304773231,0.026159274831885182,-0.015999949517072103,-0.0190444460908363,-0.0350443956079084,0.0063611750470565775,0.022217876073584164,0.02857905112064074,-0.015487032112864901,-0.021601981133768478,-0.03708901324663338,0.006078916336152984,0.020251475406420777,0.02633039174257376,-0.014799839937274245,-0.01969009045741362,-0.03448993039468787,0.006673079281147687,0.021731008472533064,0.02840408775368075,-0.016246399816752043,-0.02112860984041369,-0.03737500965716573,0.0009757695586947168,0.030021870222518066,0.030997639781212782,-0.002375626260631448,-0.029189643150379696,-0.03156526941101114,0.006501660197077375,0.017842281038829455,0.02434394123590683,-0.015829059806436934,-0.01734768062922281,-0.03317674043565974
356,0.004283615745480955,0.023412998552562698,0.027696614298043654,-0.010421930424040732,-0.02271443751470567,-0.0331363679387464,0.0024192155677481564,0.03086685377284376,0.03328606934059192,-0.0058858912250535295,-0.029945896068151182,-0.035831787293204714,0.008003299919638884,0.01612242803968178,0.024125727959320664,-0.01947182937993477,-0.01564139183071902,-0.035113221210653786,0.0065702767549229435,0.01969621074681882,0.026266487501741764,-0.015985319710045753,-0.01910854550649263,-0.035093865216538386,0.006335890243537423,0.02222357293804672,0.028559463181584144,-0.015415063165310026,-0.02156050015214788,-0.03697556331745791,0.006168104658760221,0.02024502322023619,0.026413127878996412,-0.015006845016296603,-0.019640983357489955,-0.034647828373786556,0.006790278916244175,0.021700686663703617,0.02849096557994779,-0.01652057948932155,-0.021053214954175507,-0.03757379444349705,0.0006889321040302043,0.030610586611765134,0.03129951871579534,-0.001676154651048101,-0.029697275012444742,-0.031373429663492845,0.006392262901386919,0.017518564570870976,0.023910827472257895,-0.015552216437880169,-0.016995872587572944,-0.032548089025453114
357,0.0036536706013707587,0.02354587529228796,0.02719954589365872,-0.008885837241273026,-0.02281473314405237,-0.031700570385325394,0.0018312585220588429,0.031022477545804783,0.032853736067863626,-0.004453676028595504,-0.030059173332439692,-0.03451284936103519,0.007614760020529715,0.016102275914928577,0.02371703593545829,-0.018519326331277473,-0.015602271032639104,-0.03412159736391658,0.006101235436818397,0.019736966287709157,0.025838201724527554,-0.014838388836124353,-0.0191240976747519,-0.03396248651087625,0.0059541707469852045,0.02214402581493391,0.028098196561919114,-0.014480723069181438,-0.02145641363641286,-0.0359371367055943,0.005795783816195943,0.0201062804801119,0.025902064296307842,-0.014095521270308236,-0.019481943991416097,-0.03357746526172433,0.006316070786249406,0.021641635192528208,0.027957705978777614,-0.015360874893843884,-0.02096962315434424,-0.03633049804818812,1.1275518543962804e-05,0.03095705207831234,0.030968327596856304,-2.7422401613057232e-05,-0.02999577944441745,-0.03002320184603051,0.00606739029513062,0.017251225186914576,0.023318615482045196,-0.014756076429435971,-0.016715543345136207,-0.031471619774572177
358,0.0032648505684858527,0.023651629440326453,0.026916480008812305,-0.007937385690782601,-0.022890859979623916,-0.03082824567040652,0.0014322258254543807,0.03117859693659164,0.03261082276204602,-0.0034819752189157996,-0.03017571785645224,-0.03365769307536804,0.00731031976335722,0.016078458007789842,0.023388777771147062,-0.01777258293068744,-0.01556128434504596,-0.0333338672757334,0.005738527547520966,0.01978633713250888,0.025524864680029846,-0.013951298990991495,-0.019149897217552662,-0.033101196208544154,0.0056630796972197694,0.022067479449722538,0.027730559146942307,-0.01376787292758708,-0.021357665164732708,-0.03512553809231979,0.005526389341129395,0.02001196974973654,0.025538359090865936,-0.013435556316538358,-0.019368272220459996,-0.032803828536998356,0.006058005961922519,0.021541492416052355,0.027599498377974874,-0.014728003266360779,-0.020848596833131294,-0.035576600099492074,-0.0005572720984018398,0.031314510197750556,0.030757238099348716,0.0013548196117835042,-0.030307259382519706,-0.0289524397707362,0.0058270339923014725,0.01696296014843668,0.02278999414073815,-0.014166472633278172,-0.016417335920871128,-0.0305838085541493
359,0.003946079379009873,0.023546337936877326,0.0274924173158872,-0.009594765181323931,-0.0227981618617016,-0.03239292704302553,0.0018163325809306685,0.03132104880452752,0.03313738138545819,-0.004416354292799493,-0.030325834201399875,-0.03474218849419937,0.0076162952680573215,0.016046386002652402,0.023662681270709723,-0.01851877715317895,-0.015536518093153973,-0.034055295246332926,0.00617460984873619,0.019876062916326487,0.026050672765062677,-0.015013365392507376,-0.01924450845624236,-0.03425787384874974,0.006047226011223733,0.02207252320550329,0.028119749216727025,-0.01470363568576878,-0.02137117704180729,-0.03607481272757607,0.005931166860107473,0.020143631811691015,0.026074798671798488,-0.014421441590022102,-0.019503575450100608,-0.03392501704012271,0.006463187551822291,0.02161919690028974,0.02808238445211203,-0.01571503280254607,-0.020932255010273907,-0.03664728781281998,-0.0002945628392487798,0.031669245892289366,0.031374683053040586,0.0007162200762533215,-0.030662967457019005,-0.029946747380765682,0.006185739941962892,0.016851826792963265,0.023037566734926157,-0.015040427856461978,-0.016316366303807794,-0.03135679416026977
360,0.004122172008237076,0.022998780347941488,0.027120952356178563,-0.010089506941894128,-0.022534629775233777,-0.032624136717127904,0.0015024658903087795,0.03110998107587276,0.03261244696618154,-0.003677464210600145,-0.0304821340633426,-0.03415959827394274,0.0074231812048762835,0.01588916914893901,0.023312350353815292,-0.018169120101702903,-0.015568501407051998,-0.0337376215087549,0.006022354888289172,0.01970631485802432,0.025728669746313493,-0.014740430853085604,-0.01930861127596767,-0.03404904212905327,0.005907370092840009,0.02176006119000312,0.02766743128284313,-0.014458991871505414,-0.02132090986498954,-0.03577990173649495,0.005665999027056806,0.0202242785126395,0.025890277539696305,-0.013868207440645743,-0.019816121631612452,-0.0336843290722582,0.006681548016828742,0.02066107796677652,0.027342625983605262,-0.016353884545255354,-0.02024410580451591,-0.036597990349771264,-0.00031544335244004795,0.03109409838732441,0.03077865503488436,0.000772085174480467,-0.030466571911747703,-0.029694486737267236,0.006068556011269016,0.017173834418708234,0.02324239042997725,-0.014853513604144263,-0.016827240166298482,-0.03168075377044274
361,0.004104328936808356,0.023122275849476917,0.027226604786285274,-0.010037907177562136,-0.022597835314684567,-0.032635742492246704,0.0016916904369855268,0.03135231965567842,0.033044010092663945,-0.004137346650591603,-0.030641212003722235,-0.03477855865431384,0.007540506105276151,0.015935406109318095,0.023475912214594247,-0.018441723731690476,-0.015573972271381546,-0.03401569600307202,0.006127172348289578,0.019826397266663243,0.02595356961495282,-0.014985150615360637,-0.01937671115214655,-0.03436186176750719,0.005973120509183805,0.021813779784641607,0.02778690029382541,-0.014608387913032256,-0.021319017486562772,-0.035927405399595026,0.005771537262463516,0.02015647172134899,0.025928008983812506,-0.014115378227336018,-0.019699299128223376,-0.033814677355559396,0.006795547482374542,0.02072249333174908,0.027518040814123623,-0.01661978752166881,-0.020252482699755898,-0.03687227022142471,-0.00021613854357827034,0.03133661138249222,0.03112047283891395,0.0005286073975394557,-0.030625860012730925,-0.03009725261519147,0.005986026367649916,0.01751196751446682,0.023497993882116736,-0.014639951613535832,-0.01711477540118438,-0.03175472701472021
362,0.004062974413740101,0.0228605720152816,0.026923546429021703,-0.009954065002561987,-0.02246816845561108,-0.032422233458173064,0.0013701170712764332,0.0313194350817414,0.03268955215301783,-0.0033567118568317614,-0.0307818344563183,-0.03413854631315006,0.0073690871979738,0.015872077895136227,0.023241165093110028,-0.018053860425533745,-0.015599632399841716,-0.03365349282537546,0.0059129258936291285,0.019765811781751186,0.025678737675380314,-0.014486344905710562,-0.019426530030719237,-0.0339128749364298,0.005807591521517663,0.021646406990357248,0.02745399851187491,-0.014228281457549098,-0.021274844671119786,-0.035503126128668884,0.0056020499767149845,0.020063436947374558,0.025665486924089542,-0.013724715919264182,-0.019719046436406065,-0.033443762355670245,0.006797590900997852,0.020225585719731987,0.02702317662072984,-0.01665372576813003,-0.019878411912027667,-0.0365321376801577,-0.0003285590434943808,0.031008755641055707,0.030680196597561327,0.0008049516790119427,-0.030476487853251896,-0.029671536174239954,0.0057667593411879214,0.017694426173690214,0.023461185514878136,-0.014128244849928811,-0.017390699923435327,-0.03151894477336414
363,0.004564357604059026,0.022687540109156204,0.02725189771321523,-0.011190748334716444,-0.022351845369638395,-0.03354259370435484,0.001693103470540247,0.03141009988542115,0.0331032033559614,-0.004151097807630473,-0.030945342346766293,-0.035096440154396766,0.007605687450285337,0.015867917328570957,0.023473604778856294,-0.018647385141988913,-0.015633128702361325,-0.03428051384435024,0.0062313676751593605,0.01980998286709401,0.026041350542253372,-0.015277871166751313,-0.019516865719689497,-0.03479473688644081,0.00606147098988799,0.021628959799784298,0.027690430789672288,-0.01486132382039886,-0.021308928276265383,-0.036170252096664246,0.0058907151571943595,0.02008176778899859,0.02597248294619295,-0.014442670043433609,-0.019784629193339894,-0.034227299236773506,0.007203808356381014,0.020061992702980425,0.02726580105936144,-0.0176620706265645,-0.019765146708120136,-0.03742721733468464,5.026047227874031e-05,0.030942793983862293,0.030993054456141034,-0.00012322704425157076,-0.030484950907160746,-0.030608177951412317,0.005890957478298764,0.017946384297088502,0.023837341775387266,-0.014443264158691618,-0.017680841767007585,-0.032124105925699205
364,0.0036872231999445742,0.022958398200908565,0.02664562140085314,-0.009030602502539689,-0.022540944372291486,-0.03157154687483117,0.0011333318214902799,0.03162775902793802,0.0327610908494283,-0.0027757118645575433,-0.031052669730276622,-0.033828381594834166,0.007252977962421914,0.015923344235556747,0.02317632219797866,-0.01776370927024356,-0.015633809183618418,-0.03339751845386198,0.005692563125392458,0.019882791921412624,0.02557535504680508,-0.01394200242795365,-0.019521262012463576,-0.03346326444041722,0.005626706968129558,0.021623952994894835,0.027250659963024393,-0.013780710109497059,-0.021230763457516857,-0.035011473567013916,0.005494455135885701,0.01982063772157963,0.025315092857465332,-0.013456804106940775,-0.01946023796589554,-0.032917042072836314,0.006647505061241121,0.02012218403792515,0.02676968909916627,-0.016280808778430255,-0.01975630124883593,-0.036037110027266187,-0.00046479564921331207,0.031027585769030253,0.03056279011981694,0.0011383592815911957,-0.030463409455043593,-0.029325050173452397,0.005427089004403252,0.018033654640511987,0.02346074364491524,-0.013291813618824687,-0.01770574769736375,-0.030997561316188436
365,0.0030885421221848617,0.023155599264247137,0.026244141386432,-0.007582896824923544,-0.022698267954715287,-0.030281164779638832,0.0005548639936304722,0.03180464453249937,0.03235950852612984,-0.0013622855862456232,-0.031176491507079677,-0.032538777093325304,0.006825604720207906,0.015949562922004,0.022775167642211908,-0.016758021847678,-0.01563455338956477,-0.03239257523724277,0.005138912497716586,0.019927389987787758,0.025066302485504344,-0.012616905232598487,-0.019533816958013563,-0.03215072219061205,0.005159878259407946,0.021581386679099868,0.026741264938507814,-0.012668379747587149,-0.021155146627230198,-0.03382352637481735,0.005089275356168377,0.019649276460962317,0.024738551817130694,-0.012495037597917199,-0.019261196272119172,-0.03175623387003637,0.006244853533601602,0.020008847302987853,0.026253700836589455,-0.015332178794622193,-0.019613665462307653,-0.03494584425692984,-0.0010920137532215435,0.031201650617372678,0.030109636864151135,0.0026810797115561745,-0.030585406935939186,-0.027904327224383012,0.004966139727401786,0.017870901742373713,0.0228370414697755,-0.012192718661839805,-0.0175179450858395,-0.029710663747679306
366,0.003374350612608629,0.023145912564255716,0.026520263176864345,-0.00828285905654258,-0.022673254708534585,-0.030956113765077165,0.0006318641521244617,0.031979880044957776,0.03261174419708224,-0.0015510070872222412,-0.031326825580749194,-0.03287783266797144,0.006896762733770712,0.015966056545507534,0.022862819279278246,-0.01692915770423637,-0.015640017032907978,-0.03256917473714435,0.005275834097481502,0.020011554027616785,0.025287388125098287,-0.012950340747595926,-0.019602902254216938,-0.032553243001812865,0.00527596392736096,0.021604893085353627,0.026880857012714587,-0.012950659434868334,-0.021163704067186442,-0.034114363502054774,0.005246617557156413,0.01969954442451366,0.024946161981670073,-0.012878624286144572,-0.019297264134180543,-0.032175888420325115,0.006382808308001753,0.02006326244828527,0.02644607075628702,-0.01566757805266615,-0.019653554748005543,-0.035321132800671694,-0.0010951856724737974,0.031484314407197456,0.03038912873472366,0.002688300537575877,-0.030841379785577175,-0.028153079248001298,0.005058853896173693,0.01769145903253344,0.022750312928707134,-0.012417729696812606,-0.017330185435405588,-0.029747915132218195
367,0.003123811047095981,0.023202178579396538,0.02632598962649252,-0.0076668355664742975,-0.022718408234249858,-0.030385243800724156,0.0003774902055679874,0.03212401817844718,0.032501508384015165,-0.0009264822008792311,-0.03145422558511348,-0.03238070778599271,0.006759325560587198,0.015973807736902268,0.022733133297489466,-0.016589555780419287,-0.015640750457141046,-0.03223030623756033,0.005100887043207214,0.02005570989906702,0.025156596942274234,-0.012519215027357377,-0.019637544093350442,-0.03215675912070782,0.0051446363421700225,0.021581952698739804,0.026726589040909826,-0.012626589857729461,-0.02113196440689552,-0.033758554264624985,0.005099739099325373,0.019672299024609652,0.024772038123935025,-0.012516397604392632,-0.01926212741695661,-0.031778525021349244,0.006195113569023913,0.020064596680301472,0.026259710249325385,-0.015204798348317223,-0.019646245583311045,-0.034851043931628266,-0.0013456897679329227,0.03162362461438317,0.03027793484645025,0.0033027548781543424,-0.030964265333006284,-0.02766151045485194,0.004967958681345225,0.01760286742976125,0.022570826111106473,-0.012192966135490469,-0.01723584390983934,-0.02942881004532981
368,0.002854771652981174,0.02337710644098598,0.026231878093967154,-0.0070002368732495586,-0.02282306625795105,-0.02982330313120061,0.00018965484078792283,0.03234023622391735,0.032529891064705274,-0.0004650560433747752,-0.0315737688066549,-0.03203882485002967,0.006648571541293641,0.016006715367004154,0.022655286908297795,-0.016303081757589637,-0.01562735432272305,-0.03193043608031269,0.0049340985858998265,0.02014139856194974,0.025075497147849568,-0.012098991812951227,-0.01966404503772241,-0.03176303685067364,0.005023043656811832,0.02161257033625741,0.02663561399306924,-0.01231709561976247,-0.02110034986726209,-0.033417445487024564,0.004989374024053972,0.019632275040106534,0.024621649064160506,-0.012234533708201448,-0.019166987803464514,-0.03140152151166596,0.006004445505841782,0.020219062443166846,0.02622350794900863,-0.014723608730497797,-0.01973986827578407,-0.03446347700628187,-0.0016281666245365756,0.031915610333079936,0.03028744370854336,0.00399245663973614,-0.03115920659957042,-0.02716674995983428,0.004872410853662329,0.017453704657525382,0.02232611551118771,-0.011947726216144167,-0.01704004979619751,-0.028987776012341676
369,0.002832038195315983,0.02346457409736095,0.026296612292676935,-0.006940595165967192,-0.022866766175102422,-0.029807361341069614,0.00011344474970653717,0.032520538834950374,0.03263398358465691,-0.00027802382140177994,-0.03169201172548811,-0.031970035546889895,0.006640516303461824,0.01601774204768558,0.022658258351147403,-0.016274192710946506,-0.015609657372759518,-0.031883850083706027,0.00491405113919724,0.020211997402932558,0.025126048542129797,-0.01204307189021599,-0.019697055511295972,-0.03174012740151196,0.005031106049203649,0.021638222959652342,0.02666932900885599,-0.012329943283365601,-0.021086945060671367,-0.03341688834403697,0.004998610369369244,0.01965533006001452,0.024653940429383764,-0.012250304753508724,-0.019154570405237558,-0.03140487515874628,0.005935564742462263,0.020380022684556742,0.026315587427019005,-0.014546538258896055,-0.019860800005888697,-0.03440733826478475,-0.0017703601555324466,0.03217388483006661,0.030403524674534166,0.004338696122754259,-0.03135418943898723,-0.027015493316232972,0.004913351911444042,0.01726867805016985,0.02218202996161389,-0.012041358263340553,-0.01682872322710385,-0.028870081490444403
370,0.0025280195221696173,0.023156129192788907,0.025684148714958523,-0.006230240446388195,-0.022759844581721218,-0.028990085028109413,-0.0005336259529458154,0.03237484895967985,0.03184122300673403,0.00131510772212399,-0.03182079891437446,-0.030505691192250474,0.0061567062148625284,0.015910133437410656,0.022066839652273185,-0.015173047415174385,-0.015637853861286907,-0.030810901276461293,0.004384949242143499,0.020063679980808602,0.0244486292229521,-0.010806596976084864,-0.01972031829235087,-0.030526915268435734,0.004568728760994734,0.021372448533126143,0.025941177294120876,-0.01125951697196451,-0.021006689110037776,-0.032266206082002286,0.004466157004272692,0.01964288753416743,0.024109044538440122,-0.011006731460704569,-0.0193067271171169,-0.030313458577821466,0.005782560292533989,0.01955245267826139,0.02533501297079538,-0.014250974212139174,-0.019217839926686433,-0.0334688141388256,-0.002221666400807454,0.031752818560999485,0.02953115216019203,0.005475240894031194,-0.031209413691861546,-0.02573417279783035,0.0045379391537051506,0.017325901793985632,0.021863840947690782,-0.011183636760209127,-0.01702939333194247,-0.0282130300921516
371,0.0021620849420872935,0.023069575696779792,0.025231660638867087,-0.005333906453023651,-0.02275107700308149,-0.02808498345610514,-0.0009378254303329947,0.032407503789887715,0.03146967835955472,0.0023136339453128096,-0.031960085607656355,-0.029646451662343545,0.005774246183521542,0.015891002168669344,0.021665248352190886,-0.014245179909489989,-0.015671610902059072,-0.029916790811549063,0.003959922261529747,0.020048795034395606,0.024008717295925353,-0.009769206793445555,-0.019772001255757912,-0.029541208049203467,0.004163922397002057,0.021221483609712932,0.02538540600671499,-0.010272479175502374,-0.020928499685913374,-0.03120097886141575,0.00409830791378929,0.01950930845945409,0.02360761637324338,-0.010110606943469476,-0.0192399628355482,-0.029350569779017677,0.0056782979937222144,0.018945322458476188,0.024623620452198403,-0.014008473821415348,-0.018683763228517745,-0.03269223704993309,-0.0026188083667449957,0.031674984299058684,0.029056175932313688,0.006460652204130418,-0.031237679285097263,-0.024777027080966844,0.004095565948668584,0.017470380565277388,0.02156594651394597,-0.0101038424611096,-0.017229184391512053,-0.027333026852621654
372,0.0023350686185295995,0.02271989776137363,0.02505496637990323,-0.005773320162981775,-0.02256687888028191,-0.028340199043263684,-0.001127992452559179,0.03233599557994332,0.031208003127384143,0.0027888951606706803,-0.03211821212358279,-0.02932931696291211,0.005588567069593986,0.015842113532991198,0.021430680602585184,-0.013817404203470496,-0.015735416640584064,-0.02955282084405456,0.0038140390251084066,0.020007671615950073,0.02382171064105848,-0.00942998772341156,-0.019872919622077625,-0.029302907345489185,0.004014597730371827,0.021035229616982398,0.025049827347354225,-0.009925857355580209,-0.020893557003253897,-0.030819414358834105,0.004010612346502518,0.019399454324914023,0.02341006667141654,-0.009916003727782155,-0.019268798684392827,-0.029184802412174984,0.005855878420687244,0.018240314098202037,0.02409619251888928,-0.014478315836136953,-0.018117465285967783,-0.03259578112210473,-0.002677174039868113,0.031418230255021606,0.028741056215153493,0.006619155746230174,-0.031206627963057117,-0.024587472216826944,0.003863911309926471,0.017665886058777946,0.021529797368704418,-0.009553294021663048,-0.017546906028735567,-0.027100200050398614
373,0.0018705331643410212,0.022645334316467647,0.024515867480808667,-0.004630162045074192,-0.022578057407418316,-0.027208219452492508,-0.001597461487377272,0.032355429814408254,0.030757968327030982,0.003954223153230089,-0.03225930523181408,-0.02830508207858399,0.005194154691507302,0.01584894246113483,0.021043097152642132,-0.012857178032089992,-0.01580185691823293,-0.028659034950322924,0.00333747838482934,0.020021721318998487,0.023359199703827827,-0.008261316098683745,-0.01996223888851788,-0.028223554987201624,0.0035882533928237315,0.020878380561567267,0.024466633954391,-0.008882063672693142,-0.020816353086480867,-0.029698416759174007,0.0036805973452381235,0.019118484712038253,0.022799082057276376,-0.009110644203480943,-0.019061685702619457,-0.0281723299061004,0.005660626692052473,0.017660977687089352,0.023321604379141825,-0.014011843981450466,-0.01760850877791045,-0.03162035275936091,-0.0030545327641139375,0.031260854305316,0.028206321541202062,0.007560936068630683,-0.031167981591559073,-0.02360704552292839,0.0033707848588399314,0.01790632016000171,0.02127710501884164,-0.008343760171186154,-0.0178531223641124,-0.026196882535298553
374,0.0032602399681692694,0.022275105322040495,0.025535345290209763,-0.008076398905525214,-0.02226514838792723,-0.030341547293452446,-0.0006580454825630966,0.03247440024675241,0.031816354764189314,0.0016301370043453416,-0.03245988424519148,-0.03082974724084614,0.005898497955497961,0.01588451509499511,0.021783013050493072,-0.014611998778352835,-0.015877414743821216,-0.03048941352217405,0.004285652191366673,0.020149299977487933,0.024434952168854607,-0.010616591725072205,-0.020140293274740463,-0.03075688499981267,0.004374715939650942,0.020962975895933322,0.025337691835584264,-0.010837224060786119,-0.020953605481437133,-0.03179082954222325,0.004550594347328102,0.019232734144073338,0.02378332849140144,-0.011272917197836694,-0.01922413714469121,-0.030497054342527904,0.006582371335890014,0.01772785604971716,0.024310227385607175,-0.016306117700530726,-0.017719931728278293,-0.03402604942880902,-0.0021005733824664974,0.03136350520156367,0.02926293181909717,0.00520362572472058,-0.031349485768194525,-0.026145860043473947,0.003935612040960074,0.018152512077719285,0.02208812411867936,-0.00974945804312387,-0.018144397935759685,-0.027893855978883553
375,0.0029186694294543224,0.022369166379501287,0.02528783580895561,-0.007251529905540213,-0.022358201587873425,-0.029609731493413637,-0.0008576694800213613,0.032631905539754646,0.031774236059733285,0.0021309079475323846,-0.032615910216612365,-0.03048500226907998,0.0058612566440234826,0.015951935765936398,0.02181319240995988,-0.01456248433250249,-0.01594411653616417,-0.03050660086866666,0.004156041373097552,0.020213355719400528,0.02436939709249808,-0.01032582107502112,-0.02020344765086534,-0.03052926872588646,0.00426930250709065,0.02098530993836578,0.02525461244545643,-0.010607222076449329,-0.02097502347767178,-0.031582245554121105,0.004453190672947305,0.019093381522583885,0.02354657219553119,-0.011064098254521258,-0.01908402243667453,-0.03014812069119579,0.006374974692658686,0.01779249547607009,0.024167470168728777,-0.015838833670012223,-0.017783774051135206,-0.03362260772114743,-0.0021171546939285912,0.03129051517546644,0.029173360481537847,0.005260140262115383,-0.031275177367476335,-0.026015037105360954,0.0037800494456387834,0.018532896821417566,0.02231294626705635,-0.009391656801844516,-0.018523812470733234,-0.02791546927257775
376,0.002899115162652899,0.02246465522377236,0.025363770386425257,-0.0071984037038553324,-0.022407455323496778,-0.029605859027352112,-0.0008585684333808907,0.03285212096243678,0.03199355252905589,0.002131796028829305,-0.03276847231418581,-0.030636676285356504,0.005911405607655795,0.016034313948297352,0.021945719555953147,-0.014677817759471787,-0.015993487096084665,-0.030671304855556452,0.00415652157112012,0.0203139333703225,0.02447045494144262,-0.010320500771458286,-0.020262209675860562,-0.030582710447318848,0.004286282289592436,0.021060772083273394,0.02534705437286583,-0.010642692193344164,-0.021007146774943926,-0.03164983896828809,0.004505554778030885,0.01905520170468958,0.023560756482720463,-0.011187138275811805,-0.01900668301493529,-0.030193821290747096,0.006390922243153296,0.017921133162265235,0.02431205540541853,-0.015868441150184855,-0.017875502057781503,-0.03374394320796636,-0.002107829574419684,0.03138358877319408,0.029275759198774398,0.005233668676243295,-0.03130367932743429,-0.026070010651190995,0.0037299692926057726,0.018630064564215454,0.022360033856821226,-0.00926138606601282,-0.01858262836612624,-0.02784401443213906
377,0.0031334870239987976,0.022294203577162275,0.02542769060116107,-0.0077873269803784215,-0.022302671835659003,-0.030089998816037425,-0.000867875262043738,0.032906603133416146,0.03203872787137241,0.0021568394545612092,-0.032919102419188724,-0.030762262964627515,0.005956929654484133,0.01604912150501503,0.022006051159499163,-0.014804133115375684,-0.016055217623635255,-0.030859350739010936,0.004226226333848282,0.02031775351882059,0.024543979852668873,-0.010502997492155927,-0.020325471040026258,-0.030828468532182185,0.004357836268587878,0.021041242131106752,0.02539907839969463,-0.010830073873144282,-0.021049234463142375,-0.03187930833628666,0.004560142782475574,0.019114189902173173,0.023674332684648747,-0.011332845054846344,-0.019121450260251763,-0.030454295315098107,0.00651075050179839,0.017802220126401258,0.02431297062819965,-0.01618048603898939,-0.017808982144220116,-0.033989468183209505,-0.0019715178379293707,0.031198953498193405,0.029227435660264034,0.004899606710996424,-0.031210804148167764,-0.026311197437171342,0.0037864969138173554,0.018683326143975387,0.022469823057792743,-0.009410184038502925,-0.01869042284221887,-0.028100606880721794
378,0.0030701695306468097,0.022072303994182484,0.025142473524829293,-0.007642139961026341,-0.02219582913564298,-0.02983796909666932,-0.0011055543235034548,0.03287541060167043,0.031769856278166975,0.0027519004375472513,-0.03305939410181674,-0.03030749366426949,0.005778016223931759,0.016043501672317884,0.021821517896249643,-0.014382400789139726,-0.016133287306573242,-0.030515688095712968,0.004031307768708858,0.020267664232110794,0.024298972000819652,-0.010034565807170735,-0.020381089912185023,-0.03041565571935576,0.004183603272395697,0.020937133335705016,0.025120736608100713,-0.010413653523009225,-0.021054305623552802,-0.03146795914656203,0.0043692109699702,0.019089956622017096,0.023459167591987296,-0.01087566058436175,-0.01919679139526192,-0.030072451979623674,0.006505168207098677,0.017379479841020007,0.023884648048118684,-0.016192397655055053,-0.017476742125303407,-0.03366913978035846,-0.0020056441169070682,0.03081620780298383,0.028810563686076762,0.004992367001370045,-0.030988667208632775,-0.02599630020726273,0.0036223837213442134,0.018845009030634463,0.022467392751978676,-0.009016688855362276,-0.018950472982514927,-0.027967161837877202
379,0.002641003060205319,0.02215624967139076,0.024797252731596078,-0.006573576646364977,-0.022276929373332366,-0.028850506019697342,-0.0014364487087215605,0.03300629559366269,0.03156984688494113,0.003575386120385292,-0.03318607285621914,-0.02961068673583385,0.0055087970933667685,0.016108130949363586,0.021616928042730355,-0.01371164633171754,-0.016195868019970604,-0.029907514351688144,0.003678072997320536,0.02032034932122717,0.023998422318547707,-0.009154890853073165,-0.020431029320586516,-0.02958592017365968,0.003862300459056278,0.020910845795718003,0.02477314625477428,-0.009613441378187294,-0.02102474208572202,-0.030638183463909313,0.0041161877645073675,0.01892051567408734,0.023036703438594708,-0.010245378420241332,-0.019023571120112517,-0.029268949540353847,0.006307219847024204,0.017145025075185782,0.023452244922209986,-0.01569895685265306,-0.017238409855847757,-0.032937366708500816,-0.0022825921198054155,0.0307679729444012,0.028485380824595785,0.005681475526485416,-0.0309355586080107,-0.025254083081525283,0.00327273051631799,0.018964499614878783,0.022237230131196772,-0.008145974995667521,-0.019067794630729343,-0.027213769626396864
380,-0.0019591057251549773,0.022445815387910736,0.02048670966275576,0.004956857397175313,-0.023129504723495856,-0.018172647326320544,-0.005938225311294287,0.03225737628583214,0.026319150974537853,0.015024679721179558,-0.03323992130722878,-0.018215241586049223,0.001794391598197581,0.015947138463825783,0.017741530062023364,-0.004540103758949149,-0.01643288105380936,-0.02097298481275851,-0.0009178141962830066,0.019847895168211505,0.018930080971928498,0.0023222197912356386,-0.020452453034602327,-0.018130233243366687,-8.690668163902071e-05,0.019911058973853757,0.019824152292214736,0.0002198880959894403,-0.02051754078105788,-0.02029765268506844,0.00046966152026750585,0.017740677654874637,0.018210339175142143,-0.001188320339741964,-0.018281050633493348,-0.01946937097323531,0.00337504661451693,0.0139397259318213,0.01731477254633823,-0.00853941906359154,-0.014364323648404974,-0.022903742711996515,-0.006216159109001418,0.02925684772544629,0.02304068861644487,0.01572789761462971,-0.030147998010567976,-0.014420100395938266,-0.00018354466125522495,0.019330036497714254,0.01914649183645903,0.00046439796493526534,-0.019918820624357136,-0.01945442265942187
381,-0.003677625351335425,0.023250238700719548,0.01957261334938412,0.009290264884288366,-0.023833832755142347,-0.014543567870853981,-0.0072896725810216445,0.0326250189043325,0.02533534632331086,0.01841486903303879,-0.03344392520904114,-0.015029056176002347,0.00026503449041484495,0.016189355008979778,0.016454389499394623,-0.0006695191554877124,-0.01659571691561638,-0.017265236071104095,-0.002683384389414123,0.020308135510708536,0.017624751121294413,0.006778654534499883,-0.02081788112205554,-0.014039226587555655,-0.001812823738550684,0.019819815774167804,0.01800699203561712,0.004579480265314742,-0.02031730428576754,-0.015737824020452797,-0.0005753654225441329,0.016909246237207548,0.016333880814663415,0.0014534643064591946,-0.017333677818140093,-0.015880213511680896,0.0027459192213088457,0.012623277530091903,0.015369196751400749,-0.006936627437472574,-0.01294012888842495,-0.019876756325897523,-0.008397211949283667,0.03059534672702402,0.022198134777740353,0.021212689125614373,-0.031363307119720664,-0.010150617994106291,-0.002065423131924926,0.0190520660697725,0.016986642937847574,0.0052175863935545646,-0.019530283632435436,-0.014312697238880873
382,-0.00306473815695116,0.02292558816619819,0.01986085000924703,0.00774841236104585,-0.02356502108658177,-0.015816608725535922,-0.007451244295892112,0.03283176079692518,0.025380516501033068,0.01883857949708129,-0.033747493406946785,-0.014908913909865495,9.668897616055272e-05,0.01630882632407349,0.01640551530023404,-0.00024445352904294893,-0.016763706712259418,-0.01700816024130237,-0.0027106919334805024,0.020738427683586136,0.018027735750105633,0.006853296369456308,-0.021316857047393306,-0.014463560677936999,-0.0018254683990300835,0.019838617358563793,0.01801314895953371,0.004615233401151107,-0.020391949510480508,-0.015776716109329403,-0.00023266297521712387,0.016601699049158397,0.016369036073941273,0.000588229264885547,-0.017064748146497787,-0.01647651888161224,0.0028602807033609734,0.012372413787862357,0.01523269449122333,-0.007231493596839853,-0.01271750105991898,-0.019948994656758832,-0.008894544955784345,0.03165027646373286,0.022755731507948518,0.022487598793705276,-0.032533055503617736,-0.01004545670991246,-0.0022503849342447313,0.01862370695119575,0.01637332201695102,0.005689526983590561,-0.01914315322397358,-0.013453626240383019
383,-0.003734481290771346,0.023363528208172037,0.01962904691740069,0.009426563796655525,-0.023888777116274396,-0.014462213319618871,-0.00786788061241167,0.033260669743380156,0.025392789130968485,0.019860075004432213,-0.034008421979677794,-0.014148346975245581,-0.00018108043728792822,0.01652613467685249,0.01634505423956456,0.0004570825668986995,-0.016897668210521993,-0.016440585643623294,-0.003104321317932479,0.02122586656719716,0.01812154524926468,0.00783591633491999,-0.02170305747512035,-0.013867141140200361,-0.0021345251494246376,0.019938614701171586,0.01780408955174695,0.005387960450181029,-0.020386866159921763,-0.014998905709740735,-0.00034078542541465806,0.01625820564566674,0.015917420220252082,0.0008602093044568844,-0.016623715712767953,-0.01576350640831107,0.002523658142598917,0.01248444528729764,0.015008103429896558,-0.006370208505514896,-0.012765115278447483,-0.019135323783962377,-0.00972772501870045,0.03279263431586832,0.023064909297167868,0.024554687343516374,-0.033529864378671295,-0.008975177035154921,-0.0025409917642060242,0.01842730269761428,0.015886310933408254,0.006413961968762997,-0.018841577482439288,-0.012427615513676292
384,-0.00243226196544595,0.022868916599652584,0.020436654634206634,0.006140909202271862,-0.023400635811105262,-0.0172597266088334,-0.007208208616637124,0.0335495236086073,0.026341314991970177,0.01819909008760344,-0.034329574826164874,-0.016130484738561435,0.0004114293750118181,0.016639555242029536,0.017050984617041354,-0.0010387657542602724,-0.017026437198315546,-0.01806520295257582,-0.002346057054125772,0.021591314581284382,0.01924525752715861,0.005923261374559336,-0.0220933286016408,-0.01617006722708146,-0.0013742471344827534,0.0200807593303286,0.018706512195845848,0.003469661983055999,-0.020547651824774776,-0.017077989841718776,0.00039584685721427704,0.01646364601724737,0.016859492874461646,-0.000999423434930808,-0.016846437954057342,-0.017845861388988152,0.0031832013801434966,0.012811129226259599,0.015994330606403095,-0.008036860718834474,-0.013108997448408285,-0.021145858167242758,-0.0092625959441337,0.033398804136212046,0.024136208192078346,0.023385951627882196,-0.03417535101465223,-0.010789399386770034,-0.0018720754764139091,0.01824153650839444,0.01636946103198053,0.0047265655113551235,-0.018665665713014305,-0.013939100201659182
385,-0.0024474173048404007,0.023047572791133474,0.020600155486293074,0.006189479517076614,-0.02348106591406463,-0.017291586396988017,-0.007120071404296657,0.03397258824532989,0.026852516841033236,0.01800654756745332,-0.034611565872431166,-0.016605018304977844,0.0006353159345139359,0.01681490247321904,0.017450218407732976,-0.0016067039142729368,-0.017131167645736585,-0.01873787156000952,-0.002177448458458797,0.021919537981966997,0.0197420895235082,0.005506732589683819,-0.022331814322695875,-0.016825081733012056,-0.0011802492615841098,0.020237396049354428,0.019057146787770318,0.0029848316489271627,-0.020618033615528174,-0.017633201966601012,0.000515965330906698,0.016546371876142274,0.017062337207048972,-0.0013048681321540792,-0.0168575863577179,-0.01816245448987198,0.003183670209267131,0.013250789289438847,0.016434459498705978,-0.008051451426127319,-0.013500018398396964,-0.021551469824524282,-0.009263282690723962,0.03394174422787011,0.024678461537146146,0.023426694892502275,-0.03458014172145478,-0.011153446828952505,-0.0016586004781851127,0.018340348171731025,0.016681747693545912,0.004194574283035758,-0.01868530487830739,-0.014490730595271631
386,-0.0031082446282866437,0.0233307505087217,0.020222505880435056,0.007857082067002835,-0.023733449524051195,-0.01587636745704836,-0.00767418273103232,0.03425275103776371,0.026578568306731387,0.019398950444944288,-0.03484396858604092,-0.015445018141096632,0.00031794117600539296,0.0169383343530341,0.017256275529039494,-0.0008036979746123735,-0.01723069745394415,-0.018034395428556522,-0.0026942305520966103,0.02211501818523176,0.01942078763313515,0.006810529120714121,-0.022496733125943053,-0.01568620400522893,-0.0015429306625068528,0.020241606485089214,0.01869867582258236,0.0039002505557916515,-0.020590985515874585,-0.016690734960082936,0.00012055502512470229,0.01652794085388537,0.016648495879010072,-0.0003047413698954915,-0.016813220382497003,-0.017117961752392493,0.0027841871842236854,0.013262378677325437,0.016046565861549122,-0.007037923269379704,-0.013491293166479538,-0.02052921643585924,-0.0098632654366545,0.03419148791924698,0.024328222482592476,0.02493255687765648,-0.03478164803915327,-0.009849091161496789,-0.0019154190353821987,0.018275258882115786,0.016359839846733587,0.004841834010340791,-0.018590697888416437,-0.013748863878075647
387,-0.0034277813119912744,0.02319577719758788,0.019767995885596606,0.00868273075106501,-0.02375764767588748,-0.015074916924822471,-0.008314606476021169,0.034254098651305964,0.025939492175284795,0.021061287976511685,-0.03508383445317133,-0.014022546476659643,-0.0001973237323185384,0.016959632201348995,0.016762308469030457,0.0004998302641196777,-0.01737044476329015,-0.01687061449917047,-0.0033246410057499176,0.022174630238595894,0.018849989232845976,0.008421471520336591,-0.02271176551076829,-0.0142902939904317,-0.0020182406215948356,0.02008433749263383,0.018066096871038995,0.005112298105735938,-0.020570839678664927,-0.015458541572928988,-0.00033350456271963314,0.016510840053596154,0.01617733549087652,0.0008447826914208987,-0.01691078153945449,-0.016065998848033593,0.0025260452232593877,0.01268583313145244,0.015211878354711827,-0.0063985909666547,-0.01299312161195825,-0.019391712578612948,-0.010400250603169847,0.03398675532759837,0.023586504724428525,0.026344322321562127,-0.034810015281731534,-0.008465692960169406,-0.002279617832114861,0.01825251074546419,0.01597289291334933,0.005774378832843768,-0.01869464065796348,-0.012920261825119713
388,-0.0023993182353886197,0.02304357857814661,0.02064426034275799,0.0060672457106592265,-0.023469433551476945,-0.01740218784081772,-0.0074810845325932185,0.03473656574380901,0.027255481211215793,0.0189176981077308,-0.03537851201219139,-0.016460813904460588,0.0004867786547946007,0.017131554590170406,0.017618333244965007,-0.001230935380635176,-0.017448152886670367,-0.018679088267305542,-0.002455351181857468,0.022531124006717862,0.020075772824860394,0.006208938316960639,-0.022947508605162252,-0.016738570288201613,-0.001291175220966112,0.020332655389756482,0.01904148016879037,0.0032650430466333127,-0.020708411368341825,-0.01744336832170851,0.0003914528460212674,0.01670806569336636,0.017099518539387626,-0.0009898814446192854,-0.0170168377378698,-0.018006719182489084,0.0032361521581008024,0.013155873462790568,0.01639202562089137,-0.008183378932681463,-0.013398999508670746,-0.02158237844135221,-0.009739362102003879,0.034613436519852714,0.024874074417848835,0.024628289014095302,-0.035253107308660325,-0.010624818294565023,-0.0017298302336168636,0.018228204235102297,0.016498374001485433,0.004374286374471134,-0.018565069075868003,-0.01419078270139687
389,-0.0030231320702876732,0.023285104755807192,0.02026197268551952,0.007642928386959912,-0.023697207186044206,-0.016054278799084293,-0.007981520283875332,0.034962929409668,0.026981409125792666,0.020178472699977777,-0.03558170730777197,-0.015403234607794195,0.00026559721667865355,0.01722352440230246,0.017489121618981113,-0.0006714693435995537,-0.017528348294566252,-0.018199817638165805,-0.002833770460154761,0.02265180134965794,0.01981803088950318,0.007164194017492701,-0.02305269550424026,-0.015888501486747558,-0.0015480059232202414,0.0203263454125977,0.01877833948937746,0.003913589660883137,-0.020686083383726194,-0.016772493722843056,0.00010701766188714323,0.016621993280284936,0.01672901094217208,-0.00027055659723972727,-0.016916171206389406,-0.017186727803629134,0.0027954934740870296,0.013257528434029109,0.01605302190811614,-0.00706742409259938,-0.013492161678925167,-0.020559585771524547,-0.010103848486911815,0.03465499350940349,0.02455114502249167,0.025544034670907358,-0.03526832152294877,-0.009724286852041415,-0.001890933814976875,0.018234616455888197,0.016343682640911322,0.004780562475053867,-0.01855733477022334,-0.013776772295169475
390,-0.0009087452914058282,0.02218989542873348,0.02128115013732765,0.002312099586470237,-0.022835049451997567,-0.02052294986552733,-0.006971200485151374,0.03489090315005722,0.027919702664905843,0.01773666384998255,-0.03590532913574389,-0.01816866528576134,0.0010442271476748533,0.017166228339593692,0.018210455487268545,-0.0026568029338397067,-0.017665323133128328,-0.020322126066968035,-0.0017027889820682152,0.022594769117328495,0.02089198013526028,0.0043323665481616236,-0.023251694529509207,-0.018919327981347583,-0.0005559449755709878,0.020344333324070762,0.019788388348499775,0.0014144779183717959,-0.02093582905855062,-0.019521351140178823,0.0009633434952068254,0.01708634580979554,0.018049689305002364,-0.002451012531190991,-0.01758311808064622,-0.02003413061183721,0.003923657861481966,0.01315253049133297,0.017076188352814936,-0.009982871773617607,-0.013534930128584048,-0.023517801902201655,-0.008745297648593775,0.03405367628987971,0.025308378641285934,0.022250458151582258,-0.03504376055304844,-0.012793302401466183,-0.0010319990084232122,0.018485633520238798,0.017453634511815586,0.002625691162505759,-0.019023088997506373,-0.016397397835000615
391,-0.0014360794364008938,0.02232264267602024,0.020886563239619346,0.0036546471891229556,-0.022989640606053883,-0.01933499341693093,-0.007200742730657517,0.03507769583272352,0.027876953102066004,0.018325012887969984,-0.036125813246523725,-0.01780080035855374,0.0009464422355495716,0.01726090708932576,0.018207349324875333,-0.002408580171920868,-0.017776660957099264,-0.02018524112902013,-0.0019107709267848771,0.022649998969706653,0.020739228042921776,0.00486267919421889,-0.023326778267181478,-0.01846409907296259,-0.0007782224334673127,0.02037057145571497,0.019592349022247657,0.0019804812720608986,-0.02097924172794757,-0.018998760455886672,0.0007550700303134983,0.016953497861547234,0.017708567891860733,-0.001921561226997383,-0.01746006637785598,-0.01938162760485336,0.0037329296767361075,0.013026815590423957,0.016759745267160064,-0.00949985119518754,-0.013416055303653638,-0.022915906498841176,-0.008652609985752457,0.03369427288564092,0.02504166289988846,0.0220198381520309,-0.03470105378496757,-0.012681215632936671,-0.0012386060655141529,0.01901889066540985,0.017780284599895696,0.0031521015210040824,-0.019587172875069184,-0.016435071354065103
392,-0.0014418614492663364,0.02209335055091788,0.020651489101651543,0.003676139445779355,-0.022892966901358593,-0.019216827455579236,-0.007470497885643856,0.03507418916711663,0.027603691281472775,0.019046623356911627,-0.03634361614116661,-0.01729699278425498,0.0007380165671922734,0.017281938571121258,0.01801995513831353,-0.0018816314255954833,-0.017907417292283654,-0.019789048717879138,-0.002186549719820463,0.022616524817892114,0.02042997509807165,0.005574780905113883,-0.023435076218362397,-0.017860295313248516,-0.0010134817182439193,0.02030660197271411,0.019293120254470192,0.002583951546737352,-0.0210415512019789,-0.01845759965524155,0.0006103423982053158,0.016828880556262693,0.01743922295446801,-0.0015561160655316762,-0.01743796191861144,-0.018994077984143116,0.003723660603434764,0.012583509024051032,0.016307169627485796,-0.009493766293527248,-0.01303893924674903,-0.02253270554027628,-0.008599936415330967,0.03311406034719411,0.02451412393186314,0.021926215936821765,-0.0343125451140054,-0.012386329177183637,-0.0014901953946543367,0.019298974949009118,0.01780877955435478,0.003799370650345774,-0.019997455511312618,-0.016198084860966844
393,-0.0025238977009318948,0.022507113871372275,0.019983216170440382,0.0064322779825030495,-0.023290539318301585,-0.016858261335798534,-0.008245860644177427,0.03528866419166932,0.02704280354749189,0.02101498323357049,-0.03651698860829126,-0.015502005374720768,0.00012519566050953057,0.01741157423650186,0.01753676989701139,-0.0003190673260263452,-0.01801763463171426,-0.018336701957740602,-0.0030244330337760306,0.02274612150719013,0.0197216884734141,0.007707917006909391,-0.023537866308834587,-0.015829949301925196,-0.0017728635086844413,0.02029104406826021,0.01851818055957577,0.00451823023915887,-0.020997332771409243,-0.01647910253225037,5.8484523620616624e-05,0.016456128678232845,0.016514613201853462,-0.00014905069784055522,-0.017028932016686153,-0.017177982714526707,0.0031825051922249603,0.012197895684280258,0.015380400876505218,-0.008110771712178295,-0.012622478859745026,-0.020733250571923323,-0.00929256141103807,0.033082251398279694,0.023789689987241625,0.023682551849549212,-0.034233775211383544,-0.010551223361834332,-0.0022174828248757716,0.019458004797372364,0.017240521972496592,0.005651364532627695,-0.02013529714999708,-0.014483932617369386
394,-0.0024070593975123312,0.022562803869972572,0.02015574447246024,0.0061296576929792315,-0.02328707172488377,-0.017157414031904537,-0.008279158570791867,0.035585343423414684,0.027306184852622817,0.02108315568668443,-0.036727635866148495,-0.015644480179464064,0.00012364370542009007,0.017537802736416808,0.017661446441836898,-0.0003148628533637298,-0.018100767642771586,-0.018415630496135316,-0.003023681038895165,0.02295132984185766,0.019927648802962494,0.0076999054366227926,-0.023688069412334714,-0.01598816397571192,-0.0017791485761317893,0.02039812018037046,0.01861897160423867,0.00453066167287357,-0.021052901511290027,-0.016522239838416455,0.00017801486365423558,0.016370597189809127,0.016548612053463363,-0.0004533208360336044,-0.01689609470237926,-0.017349415538412863,0.0032574672699831053,0.012244632262199073,0.015502099532182179,-0.00829524993513489,-0.012637685962165936,-0.020932935897300827,-0.009391277933088693,0.03339285510563961,0.024001577172550914,0.02391520503771378,-0.034464768493536795,-0.010549563455823016,-0.0022992320772921293,0.019314738110879026,0.017015506033586897,0.00585507179635193,-0.01993474278850489,-0.014079670992152963
395,7.472026465116878e-05,0.021519273480143923,0.021593993744795092,-0.00019127756318713856,-0.0223757422843533,-0.022567019847540438,-0.006834430993350571,0.03562287614752524,0.02878844515417467,0.017495565791713286,-0.037040669464977215,-0.01954510367326393,0.0013175869894718473,0.017520424720807226,0.018838011710279073,-0.003372911348880116,-0.018217739024829434,-0.02159065037370955,-0.0013457045160729653,0.022944759251348645,0.02159905473527568,0.0034448898408758247,-0.023857962503168795,-0.02041307266229297,-0.00036032414253794887,0.020585503409809303,0.020225179267271354,0.0009223993553009446,-0.02140480809059769,-0.020482408735296744,0.0014398284097360547,0.01690218396771831,0.018342012377454364,-0.003685839054608026,-0.017574892240361246,-0.021260731294969273,0.004563525519883149,0.01268529644571792,0.01724882196560107,-0.01168223968505329,-0.01319017225799524,-0.024872411943048532,-0.007654846095702661,0.03310957127860842,0.025454725182905757,0.019595759123635325,-0.03442733486142827,-0.014831575737792948,-0.0010744486179913582,0.019440649200688,0.01836620058269664,0.0027504976645711197,-0.020214388592463033,-0.017463890927891912
396,-0.00012051096807001432,0.021550414117961582,0.021429903149891568,0.0003085554263310737,-0.02242200390532226,-0.022113448478991188,-0.006788681366189819,0.035794752694335186,0.029006071328145366,0.017381691531625137,-0.037242443709399296,-0.01986075217777416,0.0014899930549168716,0.01760536238061383,0.019095355435530703,-0.0038149676303580256,-0.018317397609715885,-0.02213236524007391,-0.0012174991399410695,0.02293999316074191,0.021722494020800842,0.0031172761467153616,-0.02386778339491481,-0.02075050724819945,-0.00028742176902041283,0.02067726618007476,0.020389844411054348,0.0007359126550655575,-0.021513542176185233,-0.020777629521119674,0.001453599544055162,0.016889187677387757,0.01834278722144292,-0.0037217859437492567,-0.017572257775987858,-0.021294043719737116,0.004545322870597612,0.01279665383820311,0.01734197670880072,-0.011637812380154579,-0.013314204579303329,-0.02495201695945791,-0.0072537828797965,0.03270725217119197,0.02545346929139547,0.018572534142189522,-0.03403007162185308,-0.015457537479663556,-0.0009675727338087359,0.019946211817239434,0.0189786390834307,0.002477366352357454,-0.020752920886553745,-0.01827555453419629
397,-0.0003967165099139822,0.021688106827455835,0.021291390317541854,0.0010152951148162234,-0.022531711653169927,-0.021516416538353705,-0.006957634847789607,0.03601410295434171,0.029056468106552102,0.017806298692150637,-0.037414947725522264,-0.019608649033371627,0.0014275153224983517,0.01770588421382313,0.019133399536321483,-0.003653362784352324,-0.018394592061176922,-0.022047954845529245,-0.001388542630202938,0.022964028503862033,0.021575485873659095,0.0035536220800712016,-0.023857263004125998,-0.020303640924054796,-0.00044822663015797737,0.02075317998557641,0.02030495335541843,0.0011471221805934052,-0.021560418852667473,-0.020413296672074067,0.0013356291971093337,0.01680929773894979,0.018144926936059125,-0.003418203591589994,-0.017463130957416396,-0.02088133454900639,0.0044690302149188454,0.012757173918896081,0.017226204133814926,-0.011437347404969399,-0.013253391203607657,-0.024690738608577054,-0.007257338553663506,0.032492327394947285,0.02523498884128378,0.01857331418271357,-0.03375618525064355,-0.015182871067929978,-0.0011351783078422661,0.020154721290193245,0.01901954298235098,0.0029052004683331654,-0.020938681839474813,-0.01803348137114165
398,0.00034306389808791096,0.0213422006856043,0.021685264583692212,-0.0008789067248506135,-0.022249758943355423,-0.023128665668206035,-0.006601177414089998,0.03607530335054743,0.02947412593645743,0.016911774318173672,-0.037609373802745455,-0.020697599484571783,0.0017500250938407846,0.01772487820655455,0.019474903300395335,-0.004483447055218406,-0.01847861301680034,-0.022962060072018745,-0.0009349582914207621,0.02290554776497533,0.02197058947355457,0.0023953005092187648,-0.02387958597821536,-0.021484285468996597,-7.852545276731959e-05,0.02082332435060813,0.02074479889784081,0.00020117694952399436,-0.02170881784992527,-0.021507640900401276,0.0016792424645026005,0.0169637329946066,0.0186429754591092,-0.004302106700623599,-0.017685100776136508,-0.021987207476760105,0.004859096977265276,0.012808979969539669,0.017668076946804945,-0.012448680942013212,-0.01335367054367365,-0.02580235148568686,-0.006661395010354232,0.03213437273872988,0.025472977728375645,0.017066047765790744,-0.03350085859303816,-0.016434810827247417,-0.000824750220506737,0.020226242799967986,0.01940149257946125,0.0021129548144399784,-0.02108634593304235,-0.018973391118602374
399,0.0008600626462517611,0.02127772189919267,0.022137784545444433,-0.0022021987813183354,-0.022141638277624675,-0.02434383705894301,-0.006100017900894705,0.036310223259403085,0.03021020535850838,0.015619155239347593,-0.03778448806683584,-0.022165332827488247,0.0022256322179581567,0.017811398673016288,0.020037030890974444,-0.005698752968066412,-0.018534575670502314,-0.024233328638568728,-0.0003410521103717201,0.02293013447445924,0.02258908236408752,0.0008732672498914616,-0.023861141977329428,-0.022987874727437966,0.000378100234432438,0.020995597689072776,0.021373697923505214,-0.0009681293323365128,-0.021848059282681975,-0.02281618861501849,0.002095995980429005,0.01709578988188329,0.019191785862312294,-0.005366818119430021,-0.017789911787939008,-0.023156729907369028,0.005249572073560138,0.013124441003748266,0.018374013077308404,-0.013441580416518677,-0.013657318517357133,-0.02709889893387581,-0.006000535615972358,0.032046685370993144,0.026046149755020787,0.015364429880010655,-0.03334784235093792,-0.017983412470927267,-0.0004387310365080721,0.020398283554680097,0.019959552518172025,0.0011233750914951192,-0.021226493047137886,-0.020103117955642767
400,0.0032265630000850613,0.020861352122287676,0.02408791512237274,-0.008282626748051527,-0.021674178006862683,-0.02995680475491421,-0.004151405641656447,0.036588911696629756,0.03243750605497331,0.010656709138699361,-0.038014534270905564,-0.027357825132206203,0.0038991832925847625,0.01787932544853288,0.02177850874111764,-0.010009251278796285,-0.018575961909972103,-0.028585213188768388,0.0018244329392003156,0.022909575869969,0.024734008809169317,-0.004683341705042929,-0.023802207189482134,-0.028485548894525065,0.002138752144536127,0.021401060661117688,0.023539812805653815,-0.0054902029556901525,-0.022234915339412086,-0.027725118295102238,0.00364283561521464,0.017756885725699334,0.021399721340913974,-0.009351203650614011,-0.01844875153874358,-0.027799955189357593,0.006777849096927913,0.014186968674694989,0.0209648177716229,-0.0173988216634828,-0.014739738950315181,-0.03213856061379798,-0.0038965062988107757,0.0320884184340271,0.028191912135216324,0.010002379402984096,-0.033338687205934046,-0.02333630780294995,0.001094300035806739,0.020642759238051145,0.021737059273857884,-0.0028090815975785055,-0.021447068035457022,-0.024256149633035528
401,0.002886768411974172,0.02106144525246547,0.02394821366443964,-0.007403096434888275,-0.0218105975358304,-0.029213693970718674,-0.004141414484260586,0.03681363830108908,0.032672223816828494,0.010620627091751106,-0.038123093604922186,-0.02750246651317108,0.004161271982457665,0.0179614107909572,0.022122682773414865,-0.010671551500338515,-0.018600295337824937,-0.029271846838163453,0.002001760589455892,0.022764269659676928,0.02476603024913282,-0.005133500360413863,-0.023573991138438485,-0.02870749149885235,0.0022856077847661915,0.021548444968153835,0.023834052752920026,-0.005861424412422478,-0.022314919754539458,-0.028176344166961936,0.003616665700719307,0.017876392295916033,0.02149305799663534,-0.009274912682333093,-0.01851225274833418,-0.027787165430667272,0.006585199954477261,0.014659577084139563,0.021244777038616824,-0.016887697019200034,-0.015181015927205745,-0.03206871294640578,-0.0035257760375058123,0.03170434212639961,0.028178566088893797,0.009041826807167974,-0.032832060571732546,-0.023790233764564572,0.0012958080171057151,0.02105488488638152,0.022350692903487235,-0.003323090162668994,-0.021803803818560306,-0.0251268939812293
402,0.002545811231224017,0.021203357157714185,0.023749168388938202,-0.0065250861683204455,-0.021916931416947123,-0.02844201758526757,-0.004388032024434829,0.036968337948975916,0.032580305924541086,0.011246822512846156,-0.03821246425269269,-0.02696564173984653,0.00405029727729872,0.01800839927874265,0.02205869655604137,-0.010381185540210336,-0.018614450956300918,-0.028995636496511254,0.0017983698525546044,0.022594816805991735,0.02439318665854634,-0.004609343421266396,-0.023355219017062053,-0.02796456243832845,0.0021036927448035425,0.02159705233685283,0.02370074508165637,-0.00539190662023825,-0.022323875948239195,-0.027715782568477447,0.0033667168099543177,0.017946029022532534,0.02131274583248685,-0.008629122623016577,-0.01854998170184999,-0.027179104324866567,0.0064086568109034125,0.014683830719340873,0.021092487530244286,-0.01642582034420242,-0.015177997918917732,-0.031603818263120156,-0.003591526714921689,0.031367347442016524,0.027775820727094835,0.009205325596517776,-0.032422978941714954,-0.023217653345197178,0.0011529670402193604,0.02113642253360215,0.02228938957382151,-0.0029551324129588265,-0.021847744186115195,-0.02480287659907402
403,0.001543483181608151,0.021570599669129695,0.023114082850737846,-0.0039514519347041855,-0.022210276702342997,-0.02616172863704718,-0.005167813204984606,0.03717353373291826,0.032005720527933657,0.01323005377081617,-0.03827591642681984,-0.025045862656003674,0.0034830943862858565,0.01807808499850183,0.021561179384787688,-0.008917026252988782,-0.018614191363433785,-0.02753121761642257,0.0010627124956246181,0.022495014320220164,0.02355772681584478,-0.002720636931395012,-0.02316210490848241,-0.025882741839877422,0.0014530356549370405,0.02158879040705214,0.02304182606198918,-0.0037198983560760104,-0.02222900688735753,-0.025948905243433542,0.002746989895107632,0.017817372785764785,0.020564362680872417,-0.007032534377424523,-0.018345747719149902,-0.025378282096574424,0.005767109221879507,0.014550413941095686,0.020317523162975193,-0.014764303987234183,-0.014981907073629496,-0.029746211060863677,-0.004306882423656622,0.031315433446900076,0.027008551023243454,0.011025995675424166,-0.03224409393239273,-0.021218098256968562,0.0005795135260598938,0.021017477686126607,0.0215969912121865,-0.001483605309745423,-0.02164075186385514,-0.023124357173600563
404,0.002503947247803101,0.021656128683377147,0.024160075931180247,-0.006397754673552982,-0.0221529902648252,-0.028550744938378184,-0.004375158905201626,0.037540547933555934,0.03316538902835431,0.011178827093042557,-0.03840184942873085,-0.027223022335688296,0.004143340062253115,0.018163363526540743,0.022306703588793858,-0.01058651426089614,-0.018580089787183077,-0.029166604048079216,0.0019745104748351006,0.02254547112886507,0.02451998160370017,-0.005045007888819925,-0.023062737100237773,-0.028107744989057697,0.002190360564899907,0.021847097192226494,0.0240374577571264,-0.005596519476658112,-0.02234834020844994,-0.02794485968510805,0.003445896208726762,0.018140225580123764,0.021586121788850526,-0.008804498015404573,-0.018556420981496822,-0.027360918996901393,0.0063718706616909815,0.015200367328133402,0.021572237989824383,-0.016280560758967808,-0.015549112880012433,-0.03182967363898024,-0.003682913101164309,0.03183891209022316,0.02815599898905885,0.009410092215775108,-0.03256939963229603,-0.02315930741652092,0.0012063534277230725,0.020713357329809723,0.021919710757532795,-0.003082314648179382,-0.02118858868950734,-0.024270903337686722
405,0.0018684644532583137,0.020892073508833372,0.022760537962091685,-0.004849676650024187,-0.02184790359115014,-0.02669758024117433,-0.005208117132288581,0.03648009058389945,0.03127197345161087,0.013517883095397054,-0.038149085668135053,-0.024631202572738,0.0034750810821486677,0.017411186368676723,0.02088626745082539,-0.009019716458425586,-0.018207762912070966,-0.027227479370496552,0.0010347583157430118,0.02204591362962427,0.02308067194536728,-0.0026857579407123305,-0.0230545328760788,-0.02574029081679113,0.0016940703226721865,0.02098075198894761,0.022674822311619797,-0.004397029482169351,-0.02194063918694088,-0.02633766866911023,0.0025952609471448507,0.01827618155171748,0.02087144249886233,-0.006736106964272019,-0.019112332358368064,-0.025848439322640082,0.005740521974675894,0.013674393886423608,0.019414915861099502,-0.0148997618504266,-0.014300009004452267,-0.02919977085487887,-0.004462376276002877,0.030102214860481813,0.025639838584478936,0.011582281906200748,-0.03147941672107483,-0.019897134814874082,0.0009091070709363325,0.020273547733056452,0.021182654803992784,-0.0023596249458229805,-0.021201079736538397,-0.023560704682361377
406,0.002570494813863151,0.020782289391838012,0.023352784205701162,-0.006670137067942458,-0.02171461229259281,-0.028384749360535266,-0.004247850766716688,0.03634583986751361,0.03209798910079692,0.011022681977553763,-0.03797636565881348,-0.026953683681259718,0.004028376966645653,0.017043290899821317,0.02107166786646697,-0.010453172822584528,-0.017807877039035115,-0.028261049861619644,0.0016534399151131307,0.02214556010130142,0.02379900001641455,-0.00429048555473914,-0.023139041254566173,-0.027429526809305313,0.002215710563981649,0.020793244257284238,0.023008954821265887,-0.00574951292838224,-0.02172605860879971,-0.027475571537181952,0.003060186692855571,0.018360206619805558,0.02142039331266113,-0.007940830918916952,-0.01918387146112748,-0.027124702380044434,0.006560343408806291,0.013429540152115116,0.019989883560921407,-0.017023333217213193,-0.0140320083207732,-0.031055341537986392,-0.0038452829254712606,0.030170247498629843,0.026324964573158582,0.009978064938931077,-0.031523727480265544,-0.021545662541334467,0.001222104777339167,0.020435572110086175,0.021657676887425342,-0.0031712207051640138,-0.021352340783115147,-0.02452356148827916
407,0.002648819123551127,0.020409929746414326,0.023058748869965454,-0.006890939120121249,-0.021509250099747426,-0.028400189219868675,-0.0043154324434084845,0.03584940041487278,0.031533967971464294,0.011226656429698632,-0.037780322079989305,-0.026553665650290673,0.004005677780175493,0.016586508521638177,0.02059218630181367,-0.010420825443530502,-0.01747989162658361,-0.02790071707011411,0.001536922501331972,0.02199735685733195,0.023534279358663923,-0.003998324874227173,-0.023182179265505348,-0.02718050413973252,0.0022007333885750158,0.02040396673193695,0.022604700120511967,-0.005725237961872432,-0.021502965905174694,-0.027228203867047128,0.003003582150346684,0.01819076287531829,0.021194345025664973,-0.007813859978696417,-0.019170554384645103,-0.026984414363341522,0.006457408702170708,0.01311544268058673,0.01957285138275744,-0.016799036916021658,-0.01382186711520663,-0.030620904031228288,-0.0036631262198369985,0.02955357239332501,0.025890446173488013,0.009529672881693622,-0.031145387948270424,-0.0216157150665768,0.0011484224616319927,0.020682066180205183,0.021830488641837176,-0.00298763671589488,-0.021796044355699692,-0.024783681071594572
408,0.002337039851094943,0.0206437395797779,0.022980779430872844,-0.006072406394980188,-0.021666351532973187,-0.027738757927953377,-0.004231625601237243,0.03581735570566513,0.03158573010442789,0.010995169958302523,-0.037591610604343455,-0.02659644064604093,0.004038929520103179,0.016326002340264267,0.020364931860367447,-0.01049448148488266,-0.01713473009409636,-0.027629211578979018,0.0014189508719748556,0.022127860760727036,0.02354681163270189,-0.0036869060427471424,-0.023223990404540526,-0.02691089644728767,0.002135459646798399,0.020255658692360567,0.022391118339158966,-0.00554863401638842,-0.021259046601736373,-0.026807680618124795,0.003009469983602131,0.017936271501513446,0.020945741485115577,-0.007819603403581022,-0.018824765834738362,-0.026644369238319386,0.0064676171981177255,0.013026187264137179,0.019493804462254904,-0.016805019399105833,-0.01367145479182463,-0.030476474190930462,-0.0037290312452575858,0.0296835761349048,0.025954544889647213,0.009689262752697138,-0.031153987038502456,-0.021464724285805318,0.0009245688460423618,0.02090263758584554,0.021827206431887902,-0.0024023372004874748,-0.021938074356687844,-0.02434041155717532
409,0.002035394620678036,0.020743495163954434,0.02277888978463247,-0.005287262079504861,-0.021752098860315695,-0.027039360939820557,-0.004442748434339283,0.0356703034349517,0.031227555000612417,0.011540747473252455,-0.03740468809917825,-0.025863940625925792,0.003903192214526313,0.01603253028825896,0.019935722502785275,-0.010139164157763598,-0.016812074390299248,-0.026951238548062847,0.0011268817880207282,0.022183926609860127,0.023310808397880856,-0.002927255130458116,-0.0232625678996555,-0.026189823030113617,0.001982063234319126,0.020052046505160848,0.022034109739479973,-0.005148725299522139,-0.02102703013568503,-0.02617575543520717,0.0028764588349197706,0.0177591135427351,0.02063557237765487,-0.007472060487249254,-0.018622608697323472,-0.026094669184572726,0.006219937200278691,0.012970414655681883,0.019190351855960575,-0.0161572786730565,-0.013601070582354808,-0.029758349255411307,-0.004000496774706375,0.029692789478747872,0.025692292704041497,0.010391928268455586,-0.031136531576539683,-0.020744603308084097,0.0006857680780172071,0.02087458144262966,0.021560349520646865,-0.0017813919312744681,-0.021889558901183312,-0.02367095083245778
410,0.002067632975889229,0.019880513049855154,0.021948146025744384,-0.005422282266365635,-0.021308402662855972,-0.026730684929221607,-0.005150547834048169,0.03479412516303759,0.029643577328989423,0.013507099426394286,-0.03729316378388012,-0.02378606435748583,0.0031866138203907046,0.01554824564815499,0.018734859468545695,-0.008356763414758892,-0.01666497630825973,-0.025021739723018625,0.00034188909068777473,0.021808118914223518,0.022150008004911292,-0.0008965900501286594,-0.02337445608060431,-0.02427104613073297,0.0013761333261530229,0.019527522480033088,0.02090365580618611,-0.003608852933555674,-0.02093005904671804,-0.024538911980273713,0.0022685721971584527,0.017620505649496854,0.019889077846655306,-0.005949237092880166,-0.01888607344091369,-0.024835310533793856,0.00584805574013425,0.011999076218413895,0.017847131958548146,-0.015336285163864845,-0.01286089282520429,-0.028197177989069136,-0.0042412671609792785,0.028445914349622126,0.024204647188642847,0.011122548335255859,-0.030489001745318503,-0.019366453410062642,0.00019250195105255385,0.021046996422187325,0.02123949837323988,-0.0005048284330946793,-0.022558667046619508,-0.02306349547971419
411,0.0017565881615797464,0.01990532897008868,0.021661917131668425,-0.004608331855601243,-0.021362363280046214,-0.025970695135647457,-0.005210310347545766,0.034675003922691294,0.02946469357514553,0.013669020250353018,-0.03721315189749707,-0.02354413164714405,0.0029438399758858202,0.015368621794715098,0.01831246177060092,-0.0077230348213588,-0.016493577292075127,-0.024216612113433927,1.1897624094037162e-05,0.02195213716876998,0.021964034792864018,-3.121289401678073e-05,-0.02355899416067678,-0.02359020705469356,0.000992805701471311,0.019417905389462253,0.020410711090933564,-0.002604582132899154,-0.020839261169237133,-0.023443843302136287,0.0021289933569286768,0.01724717793830205,0.019376171295230726,-0.005585320521729156,-0.018509640369533942,-0.024094960891263097,0.005926641591446513,0.011397338811374058,0.01732398040282057,-0.015548283792389827,-0.01223160353090402,-0.027779887323293846,-0.004379627593267932,0.02843618479918608,0.02405655720591815,0.011489760545565731,-0.030517662425552712,-0.01902790187998698,-0.0003099662813490778,0.02143756683822884,0.02112760055687976,0.0008131829188798527,-0.02300675820664299,-0.022193575287763136
412,0.001915035426051762,0.02005959034243487,0.021974625768486633,-0.005016751834872253,-0.021423231209846533,-0.026439983044718784,-0.004908854066895285,0.03477923354533918,0.029870379478443898,0.012859554613039,-0.037143508358038195,-0.024283953744999195,0.0032082942780193857,0.015250957506718676,0.018459251784738062,-0.008404657160440886,-0.016287709931284686,-0.02469236709172557,0.00024172532516986145,0.022214109834489237,0.0224558351596591,-0.0006332394440771127,-0.023724213853881883,-0.024357453297958995,0.001176931036263984,0.019481091391202687,0.02065802242746667,-0.0030831653845007525,-0.02080540619072421,-0.023888571575224962,0.002473530134810664,0.017027209302259427,0.01950073943707009,-0.006479821038092797,-0.01818471043095469,-0.024664531469047485,0.0061206774290623045,0.011554305749222338,0.017674983178284642,-0.016034126212597564,-0.012339761645641038,-0.028373887858238602,-0.004253677899104247,0.028863830282057024,0.024610152382952777,0.011143212347399147,-0.030825978954624064,-0.019682766607224917,-0.00032089100639032253,0.02152678800236263,0.021205896995972306,0.0008406270313346892,-0.0229901682291278,-0.02214954119779311
413,0.002895437374764005,0.019793016978870447,0.022688454353634452,-0.00758780574289566,-0.021164186101652,-0.028751991844547662,-0.004137712417338069,0.03469302645185002,0.03055531403451195,0.010843321398131588,-0.03709639965652127,-0.026253078258389684,0.003889137555068506,0.015059560414295514,0.01894869796936402,-0.010191904177400913,-0.01610281745109738,-0.026294721628498295,0.0010586425280740275,0.022290542425914328,0.023349184953988356,-0.002774286857041211,-0.023834728617291516,-0.026609015474332726,0.0019186723036522801,0.019550061380086747,0.021468733683739027,-0.005028087587483816,-0.0209043996571405,-0.025932487244624314,0.003138116941246605,0.017198499765237907,0.02033661670648451,-0.008223773705556289,-0.018389932676220324,-0.02661370638177661,0.006671642094689734,0.01200415757398432,0.018675799668674053,-0.017483757252652467,-0.012835750363907291,-0.030319507616559757,-0.0035040337130384236,0.02892074309671283,0.025416709383674407,0.009182698048601388,-0.03092423907635269,-0.021741541027751304,0.00029453110565128005,0.021493347947611596,0.021787879053262876,-0.0007718505101856482,-0.02298230817446465,-0.0237541586846503
414,0.004019398366499028,0.01955996294780857,0.0235793613143076,-0.010535017770452905,-0.020926711021868702,-0.031461728792321605,-0.0030446967733319674,0.034630586366706906,0.03158588959337494,0.00798028254179534,-0.037050390910639976,-0.029070108368844636,0.004836064308960358,0.014889707468526137,0.019725771777486495,-0.012675534691607869,-0.01593012247648027,-0.02860565716808814,0.0021937397212547505,0.022297612998889105,0.024491352720143855,-0.005749887132311644,-0.0238556537632651,-0.029605540895576744,0.002888397181309399,0.019683315993326622,0.02257171317463602,-0.00757061451953694,-0.021058683334091964,-0.028629297853628905,0.003920073371866339,0.01754578712290622,0.02146586049477256,-0.01027468264362721,-0.01877179510779291,-0.02904647775142012,0.007462162097654934,0.01257300214807966,0.020035164245734594,-0.019558651105605427,-0.013451537885437332,-0.03301018899104276,-0.0023811162333294833,0.028865732177430825,0.026484615944101342,0.006241009112388527,-0.030882718813096167,-0.02464170970070764,0.0011672267623089039,0.021641100925584578,0.02280832768789348,-0.0030593520626280243,-0.023153268054403063,-0.02621262011703109
415,0.0034468966882948283,0.020270149908136234,0.023717046596431063,-0.009025060834221433,-0.021391658857828313,-0.030416719692049746,-0.0029124362865258213,0.03502808607255342,0.0321156497860276,0.0076256752199592584,-0.03696612364005975,-0.029340448420100494,0.005122098798365032,0.01488041181386851,0.020002510612233543,-0.013411267419507556,-0.015703716777077423,-0.02911498419658498,0.002289753010201512,0.02251213745416769,0.024801890464369203,-0.00599529434188911,-0.023757691322588426,-0.029752985664477535,0.0029805521352827824,0.01987278197263742,0.022853334107920203,-0.007804023959245179,-0.02097230530811341,-0.02877632926735859,0.003935106591873516,0.017572461299664638,0.021507567891538154,-0.010303348081596619,-0.018544712255133947,-0.028848060336730565,0.007346275525333179,0.013101844224297776,0.020448119749630955,-0.01923486240426971,-0.013826744416038511,-0.03306160682030822,-0.0024385848392696197,0.02941675643258157,0.02697817159331195,0.006384982932199777,-0.03104432977365538,-0.024659346841455602,0.0011726365724403776,0.021952767338229373,0.02312540391066975,-0.0030703317678902526,-0.023167372319046503,-0.026237704086936757
416,0.00462807018006525,0.020155147971085117,0.024783218151150366,-0.012113387265976739,-0.021244431170998203,-0.03335781843697494,-0.0019710688464972814,0.03502062525354732,0.03304955640705004,0.00515902294834842,-0.0369133118661124,-0.03175428891776398,0.005999462131834332,0.014702331524247825,0.020701793656082157,-0.015702831928414502,-0.015496917738742061,-0.031199749667156565,0.0033500897543775054,0.02244100544203831,0.025791095196415814,-0.008768435436729586,-0.023653827607980186,-0.03242226304470977,0.003945711351736603,0.020009680740292746,0.02395539209202935,-0.010327399495629982,-0.021091102176508173,-0.03141850167213815,0.0046355087791751515,0.018137505334854337,0.02277301411402949,-0.012132856856589843,-0.019117745215897847,-0.03125060207248769,0.008011691320404246,0.013830530703963728,0.021842222024367974,-0.020969586856643754,-0.01457800051978065,-0.035547587376424404,-0.0015441813779097924,0.02949586840691726,0.027951687029007466,0.004041699090930201,-0.031089970021482203,-0.027048270930552003,0.0020489205571188607,0.021791581690551398,0.02384050224767026,-0.005362789936182785,-0.022969305806946127,-0.02833209574312891
417,0.00535352207767036,0.01977556668200854,0.0251290887596789,-0.014040334193292916,-0.020986411801526075,-0.03502674599481899,-0.0014211496858893002,0.034725563654185165,0.033304413968295865,0.003727156858436262,-0.03685178739023716,-0.0331246305318009,0.006506935923187435,0.014469989461630473,0.020976925384817907,-0.01706531767506049,-0.015355977529675349,-0.03242129520473584,0.004009515201800373,0.02213773980388145,0.026147255005681824,-0.010515494765805251,-0.023493219251308154,-0.0340087140171134,0.00450151904253418,0.019980395556549402,0.024481914599083582,-0.01180584124202495,-0.021203782215182456,-0.033009623457207406,0.004891932209558136,0.01859699432562542,0.023488926535183557,-0.012829752465132033,-0.019735676224302202,-0.03256542868943424,0.008406856771972282,0.014069839275982876,0.022476696047955158,-0.022048116526121195,-0.014931326407738213,-0.03697944293385941,-0.0007410248719740276,0.02892727763978692,0.02818625276781289,0.0019434377400727849,-0.030698476084528886,-0.028755038344456103,0.002662815269219493,0.02192274090449997,0.024585556173719464,-0.0069835924336216024,-0.02326505610878746,-0.030248648542409065
418,0.0048439009706018376,0.01954527794290336,0.024389178913505196,-0.012728378879937144,-0.020878150692528158,-0.0336065295724653,-0.0018803873537838744,0.034422934723015386,0.03254254736923151,0.004941117257611856,-0.03677037597140548,-0.03182925871379362,0.006123139547883849,0.014286690860494278,0.020409830408378127,-0.016089850014111496,-0.01526095896688263,-0.03135080898099413,0.003498192556714519,0.02183588355138244,0.02533407610809696,-0.009192244128662722,-0.02332496210194792,-0.03251720623061064,0.00403027225030822,0.019795122624986228,0.023825394875294448,-0.010590396563133328,-0.0211450333092651,-0.03173542987239843,0.004355678347590541,0.018524442652773948,0.02288012100036449,-0.011445470215792345,-0.019787700452739622,-0.031233170668531967,0.008085762149278919,0.013562790395035107,0.021648552544314026,-0.02124705785557992,-0.014487692756578598,-0.035734750612158514,-0.0008945346124928921,0.02816675253131029,0.0272722179188174,0.0023505797368959464,-0.030087559030152637,-0.02773697929325669,0.002289197414093447,0.022253359624583968,0.024542557038677415,-0.006015352542175008,-0.02377090758260511,-0.02978626012478012
419,0.004848449812168576,0.019698119458812766,0.024546569270981342,-0.012727079195754597,-0.020967482699594836,-0.03369456189534943,-0.0016845442466337235,0.03448924475544618,0.03280470050881246,0.004421893361018612,-0.03671176044210543,-0.03228986708108682,0.006228514110696998,0.014215143745266334,0.020443657855963332,-0.016349719070982833,-0.015131179459761987,-0.031480898530744816,0.003599175694818213,0.021817661272325872,0.025416836967144085,-0.009447760806437694,-0.023223609554690196,-0.03267137036112789,0.0040402898500908335,0.01985232943399462,0.023892619284085453,-0.010605676223945544,-0.021131630094146446,-0.03173730631809199,0.004452067443406843,0.018443853039643937,0.02289592048305078,-0.011686583780834547,-0.019632390306658854,-0.0313189740874934,0.008263743438656435,0.01350192812934109,0.021765671567997524,-0.021692153424629712,-0.014372003634919327,-0.03606415705954904,-0.0007717176797931158,0.028231949921251887,0.02746023224145877,0.002025742744173729,-0.03005124031191933,-0.0280254975677456,0.002186337946859934,0.02240994225319759,0.024596280200057524,-0.005739091312966326,-0.023854057615769995,-0.02959314892873632
420,0.005436729631713051,0.01942127589250258,0.02485800552421563,-0.014339037831804975,-0.0207931120117019,-0.03513214984350688,-0.001388441249082939,0.03428109410316044,0.0328926528540775,0.0036619278401684554,-0.0367025644203882,-0.033040636580219745,0.006484957008545983,0.014066208605271413,0.020551165613817396,-0.017103672645547796,-0.015059785604625654,-0.03216345825017345,0.003992638503864776,0.02159904825242842,0.025591686756293197,-0.01053033688151221,-0.023124712925388903,-0.033655049806901115,0.004307986163648775,0.01985188330963089,0.024159869473279666,-0.011362046811952351,-0.021254135700720964,-0.032616182512673314,0.004690468938566561,0.018551966196136277,0.023242435134702838,-0.012370821452421608,-0.019862397985010116,-0.03223321943743172,0.008523266410492392,0.013593114534252548,0.02211638094474494,-0.02247958750747999,-0.014553274185642886,-0.03703286169312288,-0.0002956975337482515,0.027938647789620463,0.027642950255872212,0.0007798839395019953,-0.029912114742643124,-0.02913223080314113,0.0024172036392278717,0.022498221074487734,0.024915424713715606,-0.006375224956541388,-0.024087399481640084,-0.03046262443818147
421,0.004608965508354663,0.019727735581334914,0.024336701089689577,-0.012138534861027951,-0.02101925737567793,-0.03315779223670588,-0.001843522509893114,0.03440566013142771,0.03256213762153459,0.004855246196323962,-0.03665810617244924,-0.031802859976125274,0.006151336476966696,0.014040953188884098,0.020192289665850793,-0.016200644620191273,-0.014960176633563237,-0.03116082125375451,0.0034859907725253714,0.021603272023356324,0.025089262795881695,-0.009180980079112545,-0.023017580144643373,-0.03219856022375592,0.003834929019446154,0.019861742934815685,0.02369667195426184,-0.010099971350996884,-0.021162037830202613,-0.03126200918119949,0.004316309996752976,0.018297881452607218,0.022614191449360194,-0.011367774237324086,-0.01949579454247579,-0.03086356877979988,0.008104453934957179,0.01341587889281387,0.02152033282777105,-0.021344528710563474,-0.014294180404353245,-0.03563870911491672,-0.0007841297762031241,0.028033646487738983,0.02724951671153586,0.002065145987045915,-0.02986893393188327,-0.027803787944837354,0.0019288235403117637,0.022720199440023237,0.024649022980335,-0.005079901713823814,-0.02420762979550575,-0.029287531509329563
422,0.004534851584132178,0.019728190437909982,0.02426304202204216,-0.011944083287448103,-0.02102416513687082,-0.032968248424318926,-0.0020259407527059015,0.03437447478577965,0.03234853403307375,0.005336008166270626,-0.03663258607848254,-0.031296577912211916,0.006001860751668725,0.013951660755339212,0.019953521507007937,-0.015807953880659496,-0.014868166473606195,-0.03067612035426569,0.0033080428276481832,0.02154532249696739,0.024853365324615573,-0.00871286266349474,-0.02296066735208222,-0.03167353001557696,0.003685124379217586,0.01984009407555698,0.023525218454774566,-0.009706035951428705,-0.021143419893900443,-0.03084945584532915,0.004214264663439354,0.018246633048794092,0.022460897712233446,-0.011099707940078411,-0.019445281999739897,-0.030544989939818308,0.007986618807476642,0.013326973563169031,0.021313592370645673,-0.02103549332361569,-0.014202442633986496,-0.03523793595760218,-0.0009987168530034563,0.02804189074173269,0.027043173888729233,0.0026304625524220145,-0.029884005000852736,-0.027253542448430722,0.0017624533608882886,0.022601045227070182,0.02436349858795847,-0.004642023965315945,-0.024085742106722548,-0.02872776607203849
423,0.003242847018554122,0.01998195444390008,0.023224801462454203,-0.008537938814547555,-0.021267472304452077,-0.029805411118999633,-0.0031363170876558266,0.03436727939985801,0.031230962312202182,0.008257461188953869,-0.0365782618946452,-0.028320800705691332,0.005098150035104415,0.013889687814646834,0.01898783784975125,-0.013422678534651481,-0.01478326615871471,-0.02820594469336619,0.002136451310531362,0.021543028422546184,0.023679479733077546,-0.005624961789813236,-0.022928976322953726,-0.028553938112766963,0.0027052907566524897,0.01968356206216404,0.02238885281881653,-0.007122632311578631,-0.020949883165098996,-0.028072515476677627,0.003368094311598846,0.017886822324276713,0.02125491663587556,-0.008867696499256453,-0.019037552080514213,-0.027905248579770666,0.007088568420058672,0.012816424041813712,0.019904992461872384,-0.018663157129188174,-0.013640955098593753,-0.03230411222778193,-0.002137122667966951,0.028041443091903262,0.02590432042393631,0.005626729375109413,-0.029845459612484332,-0.02421873023737492,0.0008796220119509923,0.02253590050895271,0.023415522520903703,-0.0023159152667384607,-0.023985723782707864,-0.026301639049446324
424,0.0036714485688375156,0.019898531384240567,0.023569979953078083,-0.009667099448125474,-0.02118400406979274,-0.030851103517918213,-0.002932029766210875,0.034367010847732804,0.03143498108152193,0.007720174422543851,-0.036587167344499405,-0.028866992921955555,0.005176347193892317,0.013801514580286667,0.018977861774178983,-0.013629569409228147,-0.01469311153634442,-0.028322680945572568,0.0023204009595202413,0.021594899014706348,0.02391529997422659,-0.006109726560138198,-0.022989959398541905,-0.029099685958680104,0.0028486331812790366,0.01970816540657333,0.022556798587852367,-0.0075005872309887225,-0.0209813401863241,-0.02848192741731282,0.0035566524113233855,0.017957828456462877,0.021514480867786262,-0.009364835682163706,-0.01911792904513733,-0.028482764727301036,0.0073375586816104565,0.012811188696276066,0.020148747377886522,-0.0193201424864421,-0.013638809228691864,-0.032958951715133966,-0.0021180942143698145,0.028311280851329168,0.026193186636959354,0.005577043236995533,-0.030140228803548552,-0.02456318556655302,0.0009704959862178453,0.022260764965631674,0.02323126095184952,-0.002555362287355993,-0.023698841212076653,-0.026254203499432645
425,0.006338504696692285,0.01993379230471462,0.026272297001406906,-0.016710891305567015,-0.021094597877560278,-0.03780548918312729,-0.00033691116135997623,0.03465664442312005,0.03431973326176008,0.000888235643346126,-0.03667480661561833,-0.035786570972272204,0.007301705629304628,0.013777742850919816,0.021079448480224444,-0.019250282985548768,-0.014580062873026172,-0.03383034585857494,0.005077547628274226,0.021745781698161326,0.026823329326435552,-0.013386492646950137,-0.023012104944397847,-0.03639859759134798,0.00507447830477159,0.02025051997022309,0.02532499827499468,-0.01337840065461306,-0.02142976956182727,-0.03480817021644033,0.005557623098910669,0.01880492424456756,0.02436254734347823,-0.014652167974517698,-0.019899992384455403,-0.0345521603589731,0.009294207441161384,0.014321248653338892,0.023615456094500276,-0.024503332844683395,-0.015155218677345428,-0.03965855152202882,0.00013583539410433332,0.029244126756456545,0.02937996215056088,-0.0003581176657502398,-0.03094710152377519,-0.03130521918952543,0.0029279405980154882,0.02226509022437173,0.02519303082238722,-0.007719249164259007,-0.023561654391253777,-0.03128090355551279
426,0.005936738886288378,0.019789242845814233,0.02572598173210261,-0.015668219486246263,-0.021017087936693934,-0.0366853074229402,-0.0006092000335243264,0.03451188717616649,0.03390268714264216,0.001607798493265933,-0.03665321474369459,-0.03504541625042865,0.007360075420461076,0.013671214073027793,0.02103128949348887,-0.01942468404488099,-0.01451945941605178,-0.03394414346093277,0.004996122063307573,0.02149540729712318,0.026491529360430754,-0.013185747018245753,-0.022829113216640714,-0.03601486023488647,0.0050558845325573976,0.02021486841912279,0.025270752951680187,-0.013343471907815844,-0.02146912191151697,-0.03481259381933281,0.005284079840047418,0.018935222193716628,0.024219302033764045,-0.01394572412607374,-0.02011007864458832,-0.03405580277066206,0.008886168926210969,0.014542765867779806,0.023428934793990774,-0.02345234442587738,-0.015445087589620883,-0.038897432015498265,0.00023172638409418855,0.02872688743144125,0.02895861381553544,-0.0006115714226757702,-0.030509278399290213,-0.031120849821965984,0.003072483048600805,0.022653296928244804,0.02572577997684561,-0.00810888598864175,-0.024058845368996235,-0.03216773135763799
427,0.006571289029189563,0.019718297465429455,0.026289586494619016,-0.0173473514468173,-0.020959951945520888,-0.03830730339233819,5.060216913638227e-05,0.03449024502368153,0.034540847192817914,-0.000133583168854829,-0.036662084013745815,-0.03679566718260064,0.007869765017937957,0.013603571037926754,0.02147333605586471,-0.02077515978427069,-0.014460183276082577,-0.035235343060353266,0.0056043127376511626,0.02133985134873906,0.02694416408639022,-0.014794659350100091,-0.022683614524951493,-0.037478273875051586,0.005522806902166694,0.02032699847172842,0.025849805373895113,-0.014579494506971902,-0.021606982647009425,-0.03618647715398133,0.005627405307216116,0.019240769131271346,0.02486817443848746,-0.014855620741126094,-0.02045235381469207,-0.03530797455581816,0.009494813871330554,0.014680076160300592,0.024174890031631147,-0.025065078162967474,-0.015604475559613726,-0.0406695537225812,0.0008901086575940909,0.02855462707043721,0.0294447357280313,-0.002349771504578577,-0.030352702218228694,-0.03270247372280727,0.0034990124314111803,0.022857935421592313,0.026356947853003493,-0.009236939372906934,-0.024297291835178227,-0.03353423120808516
428,0.007544614998938668,0.019864249261307632,0.027408864260246302,-0.019897385496085458,-0.021045095906800614,-0.040942481402886075,0.001178311144858668,0.034607975692514115,0.03578628683737278,-0.0031075556654494444,-0.03666527528970602,-0.039772830955155464,0.008854072631970605,0.013580100123471772,0.022434172755442378,-0.023350813314323142,-0.014387380351650141,-0.03773819366597328,0.0068023365615917375,0.02126648934429698,0.028068825905888717,-0.017939777292697814,-0.022530693305558194,-0.04047047059825601,0.006469009960854116,0.020601572050038375,0.02707058201089249,-0.017060696269755066,-0.02182624945551956,-0.038886945725274624,0.00644987268800612,0.019639329959424856,0.026089202647430976,-0.01701022561018477,-0.020806806091910216,-0.03781703170209499,0.01027778695148518,0.015384782548802822,0.025662569500288,-0.0271055698732282,-0.016299343608997496,-0.04340491348222569,0.001991206498573872,0.02872074390203122,0.030711950400605093,-0.005251401603661466,-0.030428072160282444,-0.03567947376394391,0.004335334349259701,0.023081726632053323,0.027417060981313024,-0.011433561396277459,-0.024453838867814298,-0.035887400264091755
429,0.00897082983216588,0.019897813918221787,0.028868643750387668,-0.023663782689576047,-0.021095964262143704,-0.04475974695171975,0.0026674883411268446,0.03457770404304289,0.037245192384169734,-0.007036457675862884,-0.0366598065373909,-0.04369626421325378,0.010162133209465934,0.01353078067415131,0.023692913883617245,-0.026806272823176124,-0.014345538998100659,-0.04115181182127678,0.008415181046336706,0.021066817028102203,0.02948199807443891,-0.022198059633227116,-0.022335359098668336,-0.04453341873189545,0.007774671682598461,0.02090257427214476,0.02867724595474322,-0.0205084863520805,-0.022161226436445518,-0.04266971278852602,0.0075357491055491055,0.02023614697293996,0.027771896078489067,-0.01987824232240812,-0.021454670100904225,-0.04133291242331234,0.01135800966644751,0.016281622478222735,0.027639632144670245,-0.029960826095396624,-0.017262023222347933,-0.04722284931774456,0.0035472351633217825,0.028697288616812144,0.03224452378013393,-0.009357105599382782,-0.030425300868166676,-0.03978240646754946,0.005580271562777406,0.023343721362909742,0.028923992925687148,-0.014719968618388536,-0.0247493676260791,-0.039469336244467634
430,0.007253705116249121,0.01924234528668356,0.02649605040293268,-0.01940262350953233,-0.020734371477369444,-0.04013699498690178,0.0006363861474105725,0.034056733956810414,0.03469312010422099,-0.0017022419063092524,-0.03669744839549931,-0.03839969030180856,0.008651541962035908,0.01338910175086322,0.022040643712899127,-0.02314163710491513,-0.014427275122373757,-0.037568912227288885,0.006513112245330022,0.020438372315667364,0.026951484560997385,-0.01742164352509682,-0.022023136871943592,-0.03944478039704041,0.0060668683320092565,0.020463194229254134,0.02653006256126339,-0.016228004894242143,-0.022049883444121746,-0.03827788833836389,0.005708596106005048,0.019892933159638082,0.02560152926564313,-0.015269677942198039,-0.021435405079850634,-0.036705083022048675,0.009897951597710453,0.015046725790298865,0.024944677388009318,-0.026475604575618136,-0.016213429153569818,-0.042689033729187954,0.002275300473249864,0.027234794625784597,0.02951009509903446,-0.006086103273571739,-0.029346544845116895,-0.03543264811868863,0.004138608705135299,0.023980387516574497,0.028118996221709797,-0.01107018623891017,-0.02583979528129675,-0.03690998152020692
431,0.007654796074169713,0.019152835566240624,0.026807631640410338,-0.020487160397087326,-0.02067838317011183,-0.041165543567199155,0.0009578627223262304,0.034097958954772134,0.035055821677098364,-0.002563606795079349,-0.036813904559820816,-0.03937751135490017,0.00869430736223864,0.013409038321239963,0.022103345683478604,-0.02326928996486434,-0.014477085201840838,-0.037746375166705176,0.006706053280189084,0.020283802851454147,0.02698985613164323,-0.0179479620164211,-0.021899433431605653,-0.03984739544802675,0.006014052506637918,0.020568695946738158,0.026582748453376076,-0.01609590342396683,-0.02220701862265621,-0.03830292204662304,0.005830469179123415,0.019859769410299516,0.02569023858942293,-0.015604564263448618,-0.02144162518995856,-0.03704618945340718,0.01043788450863925,0.014615026552765864,0.025052911061405114,-0.027935768903936484,-0.01577913192301117,-0.04371490082694765,0.002516230446200751,0.02720651635200738,0.029722746798208133,-0.006734394521795394,-0.029373549827909264,-0.03610794434970466,0.003916481367705227,0.024174862217306137,0.028091343585011364,-0.010482001244048033,-0.026100420602746126,-0.03658242184679416
432,0.007737873313500609,0.01928111201404482,0.02701898532754543,-0.020693350253595765,-0.020761131982783322,-0.041454482236379084,0.0011093026904996361,0.0342764711456614,0.03538577383616104,-0.002966601827366982,-0.03690753628944124,-0.03987413811680822,0.008873466948889658,0.013465565272715141,0.0223390322216048,-0.023730261804197083,-0.014499183327496066,-0.03822944513169315,0.006961823729364047,0.020239693927973312,0.02720151765733736,-0.01861796529857508,-0.021793294734437994,-0.040411260033013076,0.006111712987354551,0.02074198181306597,0.02685369480042052,-0.01634451901352751,-0.022334138284756343,-0.038678657298283854,0.006083201899774904,0.019717878703638725,0.02580108060341363,-0.01626827197542116,-0.021231424924483846,-0.03749969689990501,0.010513983302828267,0.014774114523663784,0.02528809782649205,-0.028117485287111093,-0.01590817694182329,-0.04402566222893438,0.0026823137065068448,0.027430567758539803,0.030112881465046648,-0.0071732961719498485,-0.029536140715478235,-0.03670943688742808,0.003903900914035141,0.024324213060348487,0.02822811397438363,-0.010440179839661246,-0.02619134193895996,-0.0366315217786212
433,0.007938134038040428,0.019263361018105957,0.027201495056146385,-0.021231905677126763,-0.020752088937587197,-0.04198399461471396,0.0012520558254577319,0.034338671767645546,0.03559072759310328,-0.0033488387902275763,-0.0369924630416785,-0.040341301831906075,0.009042472613774305,0.013483551257867432,0.022526023871641737,-0.024185649260093808,-0.014525598862772743,-0.038711248122866554,0.007194667464301419,0.020130154953781787,0.027324822418083206,-0.01924337637136312,-0.021685871200547387,-0.04092924757191051,0.006257440453441898,0.02085495141237137,0.027112391865813268,-0.016736601429384816,-0.022466682013165283,-0.0392032834425501,0.006280954571755815,0.01969632157233428,0.025977276144090095,-0.016799493985712212,-0.02121850992815931,-0.03801800391387152,0.010643304194697722,0.014903463948083062,0.025546768142780785,-0.028467348834358242,-0.01605524648777794,-0.04452259532213618,0.0028654298630588215,0.02745184971851844,0.03031727958157726,-0.007664085323495682,-0.029573407585754004,-0.037237492909249686,0.004033204813985641,0.024352396203915383,0.028385601017901024,-0.010787500409632238,-0.02623441939296126,-0.0370219198025935
434,0.007748715886910626,0.01936484961168399,0.027113565498594616,-0.02071175000097,-0.02081468510546264,-0.04152643510643264,0.0011434518686112005,0.0344782973383167,0.0356217492069279,-0.0030563630911830254,-0.0370596682370602,-0.04011603132824323,0.009002577568748338,0.013521945281123826,0.022524522849872164,-0.02406323043579756,-0.014534325785317227,-0.038597556221114784,0.007129804999050748,0.020080384784322947,0.027210189783373695,-0.019057446530651004,-0.021583791997538706,-0.04064123852818971,0.006163998100526535,0.020945449710814412,0.027109447811340948,-0.016475915432674328,-0.022513623852769636,-0.038989539285443964,0.006232352356915494,0.019635838848130388,0.025868191205045882,-0.016658621353305876,-0.02110596315495486,-0.037764584508260736,0.010544437640604531,0.014922423481765645,0.025466861122370177,-0.02818450947232903,-0.016039657008020663,-0.04422416648034969,0.0027533319280710344,0.02752810047480242,0.030281432402873454,-0.007359454572366839,-0.029589114009376555,-0.03694856858174339,0.003945862554681628,0.024422779052513888,0.028368641607195516,-0.010547001588844978,-0.02625129890353736,-0.036798300492382335
435,0.007927032306139815,0.019715627132740023,0.02764265943887984,-0.021217967305495865,-0.021068569997805833,-0.0422865373033017,0.0014587797217981424,0.034765025991136234,0.036223805712934376,-0.00390465678045231,-0.037150701757464155,-0.04105535853791646,0.009306970646348278,0.013583369840911796,0.022890340487260075,-0.02491159254321127,-0.01451549962740455,-0.039427092170615824,0.0075029396354419076,0.02011814175832849,0.027621081393770397,-0.020082815577351774,-0.021498706331144604,-0.04158152190849638,0.006420121368442611,0.021171202603432027,0.027591323971874637,-0.017184479642831926,-0.022624031230912528,-0.03980851087374446,0.006496723024792539,0.01978128707168464,0.026278010096477178,-0.017389516203452568,-0.021138735710029565,-0.03852825191348214,0.010764506259404505,0.015289681716047443,0.026054187975451948,-0.02881291926802725,-0.01633890351597193,-0.04515182278399918,0.0029155327786206664,0.02798632681681834,0.030901859595439007,-0.007803888868594666,-0.0299068288090343,-0.037710717677628965,0.004138604803113344,0.024489122965859478,0.02862772776897282,-0.011077636372796467,-0.026169636802183698,-0.03724727317498017
436,0.008478043158020187,0.01978580151307042,0.02826384467109061,-0.02268827339603262,-0.021128908669023866,-0.043817182065056484,0.0019577578206063095,0.03486386854072887,0.03682162636133518,-0.005239197754627799,-0.03723051066489756,-0.04246970841952536,0.009798808603803416,0.01358359058089581,0.023382399184699226,-0.02622280217436459,-0.01450567694169807,-0.04072847911606266,0.008134650411670885,0.020041699580103822,0.028176349991774707,-0.021769312691755336,-0.02140217770406178,-0.043171490395817115,0.0069347241460694375,0.021350531087081237,0.028285255233150675,-0.01855816423902635,-0.02279985579942721,-0.041358020038453555,0.006895128463393352,0.0201128285762886,0.02700795703968195,-0.018452201382136695,-0.02147813510528784,-0.039930336487424535,0.01111326230840426,0.015762960876091192,0.02687622318449545,-0.029740439966547766,-0.016832988063905974,-0.04657342803045374,0.00339055148320877,0.028166197372024082,0.03155674885523285,-0.009073527650256544,-0.0300781856845204,-0.03915171333477695,0.004653450659855757,0.024457775691873018,0.029111226351728775,-0.012453199262836827,-0.026118027541097252,-0.03857122680393408
437,0.007840754543254185,0.019937159471456613,0.027777914014710796,-0.02095863346817156,-0.02120608124915285,-0.042164714717324414,0.0014889430653712843,0.03504027125515802,0.0365292143205293,-0.003980001132536525,-0.037270446689913916,-0.041250447822450444,0.009520408785143097,0.013606668908199948,0.023127077693343046,-0.025448412789129453,-0.014472679862480374,-0.03992109265160983,0.007715653942406586,0.02000530548350321,0.027720959425909797,-0.02062423483021539,-0.021278564486814405,-0.041902799317029796,0.006586534713444558,0.021396289612970798,0.027982824326415356,-0.017606056422623268,-0.022758079284697332,-0.0403641357073206,0.006501389084572484,0.020090157267293157,0.02659154635186564,-0.017378458936041813,-0.021368816752878748,-0.03874727568892056,0.010667743271333019,0.01573654759520804,0.026404290866541058,-0.028515281268278063,-0.016738116950055254,-0.04525339821833332,0.0029372649607894985,0.028218001631630296,0.031155266592419795,-0.007851420341305626,-0.03001396644019325,-0.03786538678149887,0.004362607093303411,0.02455864840400024,0.02892125549730365,-0.011661413774629288,-0.026121709773662044,-0.03778312354829133
438,0.008250654984726515,0.02024376416855892,0.028494419153285436,-0.02201806402746276,-0.02141042229913092,-0.043428486326593685,0.001983588230250466,0.03528688046960138,0.037270468699851844,-0.005293491575956862,-0.03732048082473303,-0.04261397240068989,0.009934215788001521,0.013623340571066955,0.023557556359068477,-0.026510889097624682,-0.014408460418860463,-0.04091934951648515,0.008230470397716183,0.0200567895554965,0.028287259953212684,-0.02196419854284559,-0.021212672246741924,-0.04317687078958751,0.007013447770332748,0.02160880880456756,0.028622256574900307,-0.018716397952201008,-0.022854135131920205,-0.04157053308412122,0.006889826188645615,0.02035349037683326,0.027243316565478876,-0.018386495913417143,-0.02152647208299892,-0.03991296799641607,0.011020718865440315,0.016168279299238475,0.02718899816467879,-0.029410379425285703,-0.017100065223276846,-0.04651044464856255,0.0032282281150016745,0.028654050848999413,0.03188227896400109,-0.008614992805170408,-0.03030539795611148,-0.038920390761281884,0.004736106874003582,0.024447301812275057,0.02918340868627864,-0.012638984975830247,-0.025856211894034257,-0.0384951968698645
439,0.008358880754613935,0.020383765959740015,0.028742646714353948,-0.02228994357494521,-0.02150210462520241,-0.04379204820014762,0.0021338284237703564,0.03540352355396564,0.037537351977736,-0.005690105716390528,-0.03734590894841183,-0.04303601466480236,0.010155531660594658,0.013596383319188221,0.02375191497978288,-0.027080925584836813,-0.014342337781495542,-0.041423263366332355,0.008483929073171637,0.020027710321645298,0.028511639394816934,-0.02262339969743558,-0.021126514285427757,-0.043749913982863334,0.007245593668667227,0.021723240541346722,0.02896883421001395,-0.019321231966663223,-0.02291506838535314,-0.042236300352016365,0.00701466088204139,0.02057617372632997,0.027590834608371362,-0.01870542239423291,-0.021705068686705575,-0.040410491080938485,0.011033862734722177,0.016532981392561097,0.027566844127283274,-0.0294230992151541,-0.017440049908908368,-0.04686314912406247,0.003356197944381356,0.028818875100734553,0.03217507304511591,-0.008949698530549584,-0.03039999913757539,-0.039349697668124975,0.0050058688859463685,0.02438718879853674,0.02939305768448311,-0.013348741091889386,-0.025725171987178243,-0.03907391307906763
440,0.00740398624496392,0.020834934569658427,0.02823892081462235,-0.019752029364542224,-0.02177429434091202,-0.04152632370545424,0.0014966720559583258,0.03574718584331332,0.03724385789927165,-0.003992755985802441,-0.037358876449034524,-0.041351632434836964,0.00973517929152784,0.013618880276079048,0.02335405956760689,-0.025971083801801187,-0.01423289843956769,-0.040203982241368875,0.007852675550403754,0.020117919540426965,0.02797059509083072,-0.020949022989784544,-0.02102495211278332,-0.04197397510256787,0.006736277605051966,0.021822551310863247,0.028558828915915213,-0.01797074557684338,-0.022806438576695842,-0.04077718415353922,0.006494463608213569,0.02050701974511951,0.027001483353333078,-0.017325644815134357,-0.02143159521294562,-0.03875724002807998,0.01037393010410581,0.016650609516386194,0.027024539620492005,-0.02767511516939684,-0.017401315629441284,-0.04507643079883812,0.002581652375386212,0.029216866840641176,0.03179851921602739,-0.0068872188359822015,-0.030534132765351076,-0.03742135160133328,0.004522914279308232,0.024417090062483826,0.02894000434179206,-0.012066032094396316,-0.025517954193306446,-0.037583986287702764
441,0.007324135167814503,0.02069809816895115,0.02802223333676565,-0.01955419391610342,-0.021689519549508752,-0.041243713465612175,0.0010982897798415547,0.03567952677937736,0.03677781655921891,-0.0029322467211517493,-0.03738854590801959,-0.04032079262917134,0.0094339120944619,0.013502676906093858,0.022936589000555757,-0.02518693910691811,-0.014149443699361088,-0.0393363828062792,0.00754038346724234,0.02000583286226787,0.02754621632951021,-0.020131540057887053,-0.020964095320664518,-0.04109563537855157,0.006491198393891562,0.02173074942306974,0.0282219478169613,-0.017330394542667923,-0.02277163392452067,-0.04010202846718859,0.0061798307821516185,0.020633995852580828,0.026813826634732446,-0.016499096031696605,-0.021622346786449365,-0.03812144281814597,0.010152129561148415,0.016472128345193515,0.02662425790634193,-0.027104457461745442,-0.017261129348638913,-0.044365586810384355,0.0022029998464189182,0.029122585270815127,0.031325585117234045,-0.005881634514792259,-0.03051753245190008,-0.03639916696669234,0.004370443292737114,0.024082591280870203,0.028453034573607316,-0.011668339495025484,-0.025236127016385303,-0.036904466511410786
442,0.006513958756962302,0.020564544445586596,0.027078503202548898,-0.017401910298493636,-0.0215956871240887,-0.03899759742258234,0.00019364745621730517,0.03562882849734483,0.03582247595356214,-0.000517325299154411,-0.03741532105718993,-0.037932646356344336,0.00867817444164981,0.013405612844352266,0.022083787286002077,-0.02318356913556738,-0.014077794013833715,-0.037261363149401094,0.006646583781697912,0.01992045445445234,0.026567038236150253,-0.017756215394656213,-0.020919301320109582,-0.038675516714765795,0.005719207370214752,0.02154625715341385,0.027265464523628602,-0.015278747893296918,-0.022626624645708793,-0.03790537253900571,0.005418848400321918,0.02046465772862774,0.025883506128949657,-0.014476344923545773,-0.021490791910241218,-0.035967136833786995,0.00950686889270258,0.01592129176716306,0.02542816065986564,-0.0253974097569355,-0.01671961353312512,-0.04211702329006062,0.001348734209992375,0.02894968586642993,0.030298420076422306,-0.0036031164172955505,-0.030401274385936938,-0.03400439080323249,0.003710723442031716,0.023934618974881472,0.027645342416913188,-0.009913123323314767,-0.025134743158715906,-0.035047866482030676
443,0.006808480962000288,0.021062200195334394,0.02787068115733468,-0.01813531834975204,-0.021894415441343927,-0.040029733791095964,0.0007383575740429471,0.03603968687986342,0.03677804445390637,-0.0019667161788296255,-0.037463696556187545,-0.03943041273501717,0.009068047088362508,0.013414012324293179,0.022482059412655686,-0.024153981141438224,-0.013944030340592797,-0.03809801148203102,0.007131074468256726,0.020170028872821377,0.027301103341078103,-0.01899459018530175,-0.020966992408669487,-0.039961582593971236,0.006112308784046228,0.021794095200691477,0.027906403984737704,-0.01628096873140077,-0.02265522927646654,-0.03893619800786731,0.005905809870852652,0.020548052813467388,0.02645386268432004,-0.015730930690530186,-0.021359952931621455,-0.03709088362215164,0.009846154203345447,0.016407076700539425,0.026253230903884872,-0.026226575648080855,-0.017055357471114443,-0.0432819331191953,0.0014905205387595322,0.029823413814525745,0.03131393435328528,-0.00397020490005255,-0.031001804459107957,-0.034972009359160505,0.003977224939551521,0.023752372442815695,0.027729597382367216,-0.010593881488382592,-0.024690882488892774,-0.03528476397727537
444,0.007089770662800943,0.020707179602610624,0.02779695026541157,-0.01892603285810649,-0.021689329163466355,-0.04061536202157284,0.0006205216158828852,0.03580337794176758,0.03642389955765046,-0.0016564728324689043,-0.0375015460456568,-0.03915801887812571,0.009067580702771999,0.013250927260011869,0.022318507962783868,-0.024205766094046857,-0.013879423879981841,-0.038085189974028696,0.007187494265753935,0.020010927398888656,0.02719842166464259,-0.019186904500994046,-0.020960053447646,-0.040146957948640045,0.006193455632690609,0.021660864067993224,0.027854319700683833,-0.016533333782508874,-0.02268824725297575,-0.03922158103548462,0.005868754397833853,0.020690769276315857,0.02655952367414971,-0.015666548870521484,-0.02167214048902987,-0.037338689359551355,0.009818216770868249,0.01635275374234213,0.02617097051321038,-0.02620957743928675,-0.017128371195565862,-0.043337948634852616,0.0015586784264939313,0.029528295121376946,0.031086973547870878,-0.004160867892360217,-0.030928833612993766,-0.03508970150535398,0.0041798153702215235,0.023568013705862922,0.027747829076084446,-0.011157952323154316,-0.024685853737951933,-0.03584380606110625
445,0.008225877407781515,0.021282498237918068,0.02950837564569958,-0.0219759295287658,-0.02210987379960782,-0.04408580332837362,0.002158667381664814,0.036178049808060886,0.0383367171897257,-0.005767010606143396,-0.03758450284501941,-0.0433515134511628,0.01026950541470717,0.013270990785594128,0.023540496200301297,-0.027435605480260746,-0.013786912052574323,-0.04122251753283507,0.008659113007727315,0.020215544298686106,0.02887465730641342,-0.02313334466417191,-0.021001441101402143,-0.04413478576557405,0.007369147205668336,0.022082505211234393,0.02945165241690273,-0.019687122923285137,-0.022940981737270712,-0.042628104660555846,0.0070052295645345874,0.02115062383713595,0.02815585340167054,-0.018714894911685483,-0.02197287266721742,-0.040687767578902904,0.010917321703363014,0.017292480630965612,0.028209802334328626,-0.029166285917294747,-0.017964740800571245,-0.047131026717865995,0.0027254540344358036,0.030394073243955155,0.03311952727839096,-0.007281215464990127,-0.03157566917978627,-0.03885688464477639,0.005206213523288372,0.0238123416610152,0.029018555184303574,-0.013908714636479011,-0.02473806707805431,-0.03864678171453332
446,0.008871143303649076,0.02163496628626405,0.030506109589913125,-0.023666289218784352,-0.022365913092066276,-0.04603220231085063,0.003029531012326947,0.036381164744491046,0.03941069575681799,-0.008082132672291941,-0.03761031831974916,-0.045692450992041105,0.011183175612896334,0.013245574646847391,0.024428750259743726,-0.029834290731206314,-0.013693082183999181,-0.043527372915205496,0.009648668504202318,0.020283156942814684,0.029931825447017002,-0.025740558074707032,-0.020968432278249273,-0.04670899035295631,0.008258203680825776,0.022398156807794833,0.03065636048862061,-0.022031099041953158,-0.023154888339422385,-0.04518598738137554,0.007742429351012159,0.021565977230065564,0.029308406581077723,-0.020655124824968892,-0.02229459321040699,-0.04294971803537588,0.011352751983702558,0.018268847485487794,0.02962159946919035,-0.03028668376543011,-0.01888606849422509,-0.0491727522596552,0.0035553420160906457,0.03078410863437564,0.034339450650466286,-0.009484882561854908,-0.031824163219071326,-0.041309045780926236,0.006075660276076089,0.024053714276797034,0.030129374552873123,-0.016208545884897348,-0.02486637954216733,-0.041074925427064674
447,0.009019286514861075,0.021271635137812033,0.03029092165267311,-0.02411304567315267,-0.02215427857064437,-0.04626732424379704,0.0029832014622903635,0.036121157985393115,0.03910435944768348,-0.007975583544651521,-0.037619966265788715,-0.045595549810440235,0.011267989454043809,0.013112104284732862,0.02438009373877667,-0.030124948786389237,-0.013656176833107846,-0.04378112561949708,0.009706800881538413,0.02001930986859124,0.029726110750129653,-0.025951114049994187,-0.020849989422413503,-0.04680110347240769,0.008316660561788286,0.022325657631155127,0.030642318192943413,-0.02223457649827165,-0.023252036584354357,-0.045486613082626005,0.007558434619234833,0.021853989134218682,0.029412423753453515,-0.020207460855228763,-0.022760796714620397,-0.042968257569849164,0.011403975137840194,0.018176926640880997,0.02958090177872119,-0.030488506258354926,-0.018931158500571452,-0.04941966475892638,0.0037865948976051333,0.030167729716188918,0.03395432461379405,-0.010123454395337593,-0.03141950694652148,-0.04154296134185907,0.006265859638643623,0.02422201935603152,0.030487878994675144,-0.016751764055751895,-0.025227085782567552,-0.04197884983831945
448,0.00977159503946723,0.021800442013845116,0.031572037053312345,-0.026070658215456156,-0.0225434599050989,-0.04861411812055506,0.004159286657125616,0.036401487715453984,0.0405607743725796,-0.01109699495528227,-0.03764214864442322,-0.04873914359970549,0.01218307974627686,0.013140168183702117,0.025323247929978976,-0.03250450993865048,-0.013588020573501088,-0.046092530512151564,0.010769215497953066,0.020125585942933344,0.03089480144088641,-0.028732313953018212,-0.020811520219773616,-0.04954383417279183,0.009163573679421333,0.02270856227868645,0.03187213595810778,-0.024448454573018096,-0.023482531359083954,-0.04793098593210205,0.008378655458360862,0.022240659388668566,0.030619314847029427,-0.022354289333290037,-0.022998681075961296,-0.045352970409251334,0.012188257504796685,0.01890340981205446,0.031091667316851146,-0.03251832422098078,-0.019547689028372124,-0.0520660132493529,0.0047277064659525525,0.030657119424238877,0.03538482589019143,-0.012613541486218939,-0.03170199678094784,-0.044315538267166776,0.006991581468807989,0.024543239908380476,0.031534821377188466,-0.018653569874990242,-0.02537973975318542,-0.04403330962817566
449,0.010233994213101135,0.021726151354516866,0.031960145567618004,-0.02733394840576047,-0.022551329420064027,-0.0498852778258245,0.004881714645052937,0.03611211618360044,0.04099383082865338,-0.013038558891180762,-0.03748368566633823,-0.05052224455751899,0.013054188079926143,0.012886076510702393,0.025940264590628537,-0.03486639683643803,-0.01337550086912119,-0.04824189770555922,0.011843209436809998,0.019731347111374586,0.031574556548184585,-0.03163199714242216,-0.020480760782223318,-0.05211275792464548,0.009776379222378284,0.02280975676047664,0.032586135982854925,-0.026111705722634052,-0.023676091098854442,-0.0497877968214885,0.008540309489828535,0.022813819471737717,0.03135412896156625,-0.022810290303404607,-0.023680308115411684,-0.046490598418816295,0.012783748768657066,0.019495342876075072,0.03227909164473214,-0.03414408118653712,-0.020235792901445705,-0.054379874087982824,0.005483977404394769,0.03048797747052706,0.03597195487492183,-0.01464714092159527,-0.031645937288677026,-0.046293078210272294,0.007747690796096857,0.024309275395200225,0.03205696619129708,-0.020693287105164784,-0.025232562751444025,-0.04592584985660881


==> default_500bps_2cds_performance.csv <==
x;y;meta;anchor
4.18914640120197E-07;-0.00162592076144455;Baseline;west
1.00619962636571E-06;-0.00124969280941948;500;north
7.33610000429262E-07;-0.0012619454566774;1,000;north
2.15611826908167E-06;-0.00133372278178115;2,000;south
7.63591400626968E-07;-0.00135485760532823;5,000;west
7.60099619219185E-07;-0.00136301747191241;10,000;east
9.75914916846038E-07;-0.00162889879903765;30,000;east
6.54954364526515E-07;-0.00149722505762244;100,000;east
5.81519501015519E-07;-0.00147964120557166;1,000,000;east


==> nodefault_100bps_ep1-actions.csv <==
x,delta_crd,delta_fx,5e2_crd,5e2_fx,1e3_crd,1e3_fx,2e3_crd,2e3_fx,5e3_crd,5e3_fx,1e4_crd,1e4_fx,3e4_crd,3e4_fx,1e5_crd,1e5_fx,1e6_crd,1e6_fx
0,0.07054338355381995,0.02771161364938213,0.07016433752847077,0.028126549303754772,0.07039769435447985,0.027784030290003897,0.07035473022572103,0.027648627870616407,0.07050067707546177,0.027696156591278803,0.07050919655559063,0.02765935364466532,0.07042339609711235,0.027662234510595865,0.07026513495598241,0.027751173378939578,0.070098778856484,0.027810768189389948
1,0.0702619549468337,0.027666278454812423,0.06980119921251485,0.028167230842431668,0.07025330448685478,0.027739484954047267,0.07016533259736113,0.027594743691986084,0.07045033875300569,0.027629779282291086,0.07046257589711433,0.027588518725595215,0.07028363479787056,0.027600862411388816,0.0699977206897354,0.027707029496248287,0.06978243748053134,0.027774952070310166
2,0.07054210309636114,0.02730800258402469,0.06949948220838312,0.027848060781632822,0.0701708698053326,0.02742135644692721,0.07003461577832351,0.027280105606240307,0.0704772713791304,0.027304515793526038,0.07049760268583263,0.02726313929930463,0.07025893693756073,0.02728335866570468,0.06996216401197304,0.027392218061059903,0.0698890843894264,0.027441882778718132
3,0.073142726384548,0.027950573298283227,0.06910733782212272,0.02868847063832794,0.06999786895381803,0.028349118076545998,0.06984784921423084,0.028103296350400153,0.070469825496538,0.02815564094631412,0.07054100671897331,0.028140707756395766,0.07043431969479108,0.028188422115302328,0.07045735848449577,0.028294912237530695,0.07104790195886795,0.02829424580842524
4,0.07456948424353071,0.028249320195791263,0.06877504260449678,0.029276710884614116,0.06987879394191748,0.02894634364077206,0.06972651701212035,0.028567601052884,0.07055160094289398,0.028638265138020647,0.07069459525315383,0.028611885092082887,0.07081416436694772,0.028637004860156245,0.07131899238191318,0.028672752026299334,0.07252872634370687,0.02858519713987684
5,0.07350440156909423,0.028655790316862127,0.06838183523010208,0.029762623744685815,0.06967720053711729,0.029330250094546387,0.06951732340009757,0.028911930835538432,0.07050956465888922,0.028960150465316054,0.07070298349254016,0.028913413555744658,0.07093954637878629,0.028908159015751125,0.0715819809781647,0.028905920369145632,0.07256603121213673,0.028822167051270844
6,0.07444259318905438,0.029062855156768083,0.0681008637425797,0.03036476261121525,0.0695787318032815,0.029907928943763165,0.06942391051477909,0.029408580441463078,0.0705856808041758,0.029460407314319925,0.07084118611698736,0.029408782324527316,0.07124112394084701,0.02939120358105418,0.07207913753352252,0.029367412645248878,0.07310090917125733,0.029291054594035873
7,0.07564841271713064,0.029146437270237448,0.06790073166998342,0.030659433331261532,0.06956084516585762,0.030205416885367153,0.0694184029533946,0.029618644735747157,0.07077298431131018,0.029676651346720387,0.07110517650295839,0.029614691753059252,0.07172756582658277,0.029572697992560015,0.07287254689868941,0.029505805753115733,0.0741375774193192,0.029399378120721423
8,0.07680951933392716,0.02952615774563274,0.06767693959961762,0.031213434397789716,0.06951169833332693,0.03076407556450625,0.06939581085861717,0.030094000627712808,0.07094637823236884,0.030154939892880955,0.07136740163486441,0.03008855514670364,0.07225075396880679,0.030024096785110463,0.07370428078385255,0.029922349672117432,0.07515551741782586,0.029795059193170784
9,0.07839435090285438,0.029540904466389777,0.06753906291822961,0.03145202408487249,0.06955318746082625,0.031026126625962505,0.06947243759649879,0.030261914440208093,0.07125135703484992,0.03032833289997465,0.07177918902136257,0.030250244923513095,0.07298800887276925,0.030150059597636586,0.07485306442596779,0.02999287716115394,0.0766180356042778,0.029823206562580848
10,0.08287830205959412,0.03014569194981656,0.06735895373694684,0.03247924554067996,0.06958861441127312,0.03216937005631644,0.06958169857045327,0.03120232479278473,0.0716688497110758,0.031314621920800076,0.07236785510971401,0.03125327985297133,0.07415191831737541,0.03113447755278992,0.07682625873449098,0.03091016753571306,0.07953081087525578,0.030648181513819053
11,0.08327172741360264,0.030032837086635993,0.06723841113051009,0.03257333334905556,0.06967844631089287,0.03222894632087071,0.06973821920826923,0.031171291116088087,0.07214385504927509,0.0312637529248614,0.07300480239523904,0.03116390182526675,0.0752882206108535,0.030959581259167535,0.07851940271972563,0.030629892465621214,0.08133889965097321,0.030310656624204707
12,0.0822588422402376,0.02980306520564226,0.06708950140781088,0.03228656066314159,0.0697287343575209,0.031879710398352704,0.06984131998193885,0.030855267378959703,0.07253608221877751,0.03089262236536615,0.07352570938201665,0.030765442032700596,0.07612261978284612,0.030496517775494794,0.07941943666321745,0.03014059290074836,0.08155814950495471,0.029880812585369607
13,0.08206416366733985,0.02949426586607863,0.06695680606673163,0.031916352418517355,0.06979380936578561,0.03149603636440185,0.069952895827949,0.030514048834646743,0.07292799680910356,0.030504337319457397,0.0740296897257883,0.030364512023482795,0.07684081469214535,0.030059114628940772,0.08000257547487033,0.029721483528966405,0.08152151632452163,0.029541959591168426
14,0.08105760753635873,0.029108831752884427,0.06679116124789727,0.031393105312996564,0.06981975728928483,0.030942169145256715,0.07001176651117234,0.030034094884895043,0.07324389269053849,0.029968099025132852,0.07442923149509156,0.02981383228344238,0.0773148580711597,0.02948150893315593,0.08011419859660676,0.029185798442591088,0.08094773961917714,0.029088684433899434
15,0.07687105966090735,0.028425968023051338,0.06652987218419658,0.03030255805017086,0.06973571988279162,0.029710726501831333,0.0699167661682577,0.0290034632774598,0.07333440542536274,0.028838433090786347,0.07452713181763994,0.028657745051889866,0.07714642911799688,0.028307821753133164,0.07899376662093434,0.02810665764685996,0.07842083129926122,0.028158355233960167
16,0.07620701989279749,0.02817056308137081,0.06627969389172117,0.029831915096827685,0.06966015251349543,0.029238852771565557,0.06982818359761148,0.02864770763424583,0.07340995004645647,0.02843523389979448,0.07459705101629971,0.02826982460419701,0.07691147616662275,0.027964590209008128,0.07791096773003044,0.027899809168520195,0.07672752856522717,0.028064284070681567
17,0.0775018506299959,0.02878600237591807,0.06597349571506235,0.030524791196977957,0.06951448406738597,0.02996854216731959,0.06969320828326139,0.029334957499321204,0.07342497573466124,0.02912540705236391,0.07462528521422962,0.028981971139270687,0.0767542836417454,0.028731175128599698,0.0773181684435269,0.02875717804861866,0.0764403005634093,0.028927158839521808
18,0.08092306172943589,0.02970078376979067,0.0657533440195433,0.031876319483767665,0.06945041159360169,0.03138250939712456,0.06967785197346239,0.030541680993731904,0.07359484677795496,0.030380781570853402,0.074861789002346,0.030248322008270587,0.07707647947567242,0.030027480153866346,0.0778756873079236,0.030048734684620534,0.07820204283463214,0.030100513820355543
19,0.08185921456434903,0.03026108832273323,0.06559007843399628,0.03277423301415132,0.06942868319364653,0.03222945780927404,0.06971274951748588,0.031229684584010833,0.07381729116190405,0.03108255037686461,0.07515943391689267,0.030926021871579945,0.07751355357013853,0.030682808826258554,0.07865394984623705,0.030639458478488382,0.07970604776434018,0.030576484266246012
20,0.08294109313681206,0.02966067476217145,0.06558418651555677,0.03237781605770196,0.0695900036409646,0.03183215911476507,0.06992097327616106,0.03076249777783109,0.07427507402202518,0.030607194812329805,0.0757043497921581,0.03042753471966679,0.07824439618159755,0.03015014220795241,0.0798077157572962,0.03003458742064094,0.08133511810646271,0.029882931974940824
21,0.08611130554199604,0.03046565165680152,0.06547345690431716,0.03341470611357464,0.0696352214195887,0.03295578212345125,0.0700519670841992,0.03176511960850063,0.0746586106238496,0.031626716990028475,0.0762118771815699,0.031468508409510126,0.07909154045534102,0.031195959306434345,0.08121535831381635,0.031049506618285247,0.08332929074435619,0.030849812888025768
22,0.08601569054263528,0.03052663063834886,0.06542575137493392,0.03364737759160388,0.06973671309814493,0.03312709789911153,0.0702309394043753,0.031862131388233766,0.07508660221680952,0.031702492285148,0.07674994039864291,0.03150907938829789,0.0798939121936296,0.03117869452709414,0.08236432607739642,0.030953256384654,0.08445670769439441,0.030722414841776208
23,0.0870927179494104,0.03057777270443889,0.06542249821954292,0.033827220394646265,0.06988347153823762,0.03330514080772079,0.07046138290996627,0.03199040922493511,0.0755743401051259,0.03181233301653634,0.07735188493763268,0.0316078125142087,0.08076027868243493,0.031246623842282648,0.08349790704871562,0.03098887031231619,0.08552460636147197,0.030766022301017104
24,0.08746963065640878,0.03068383959034354,0.06540633962264633,0.03400049353386238,0.07001084358596041,0.03345780824609629,0.0706734629479949,0.03211507913249893,0.07603138952228497,0.03191002966318904,0.07791449343917692,0.03169145024744241,0.08153533156905807,0.03129859363622836,0.08438583330578776,0.031022029035481832,0.08618605851884202,0.03082298860023762
25,0.08717590865730054,0.030481596286733314,0.065391557810152,0.03379281591276265,0.07014550075217957,0.03321214610929546,0.07088174373352805,0.03187942060712638,0.0764811702683089,0.03163621368241132,0.07845267975037068,0.031400111307831255,0.08219665357168479,0.030977443816456576,0.08498056132018261,0.03069949411794061,0.08639139625457676,0.030538912662401663
26,0.08712687088041451,0.030405209670133784,0.06536562757716394,0.033677915683326204,0.07026564962695107,0.033080674417267,0.07107300419675523,0.03177175760625167,0.07689810497151339,0.03149072647760345,0.07894486508518639,0.031247536027739303,0.08274813516354332,0.030812796771944997,0.08535156139962004,0.030561518406079374,0.08639342586740419,0.030450758540600018
27,0.08714647624206115,0.030716754793708875,0.06529746902827033,0.03399281443904835,0.07033017890698767,0.03336691354995404,0.07121188202663437,0.03205473525479892,0.0772304169564908,0.031745737147855224,0.07934029716293514,0.031498544971380146,0.08315524924341511,0.031062816212009098,0.08551590788633756,0.030848710142667463,0.08627307479720131,0.03078382865099885
28,0.08651296893612444,0.03046903961804609,0.06528889914327105,0.03373725396353869,0.07045592671504436,0.03305962454224083,0.07140008367440304,0.03176470728781505,0.07760734051733842,0.031418893960904776,0.07976299920633934,0.03115252064699338,0.08351845659732615,0.03070440956238253,0.08558978002441092,0.03051314748062013,0.08606769750649973,0.03047466785019831
29,0.08734434781550518,0.030299129200374537,0.06529606230191039,0.03358578981842536,0.07060183636374608,0.032929750746844164,0.07161196627910271,0.0316378514571424,0.07801773254526516,0.03126976524940439,0.08022431532313376,0.031005765628833226,0.0839528765189495,0.030568692346548118,0.08586784522645927,0.030411676089706047,0.08639502898201115,0.03037869655457069
30,0.08521268847080411,0.030099583526785153,0.06518860822238892,0.03318883843215642,0.07062451587809818,0.032449916421194505,0.07167698545872203,0.03124479071200724,0.07823342715889844,0.030820964463843067,0.08044733723526337,0.030542836389213276,0.08396803589491289,0.030105110114137412,0.08540107135969567,0.02999389035355536,0.08534631657812082,0.030011680735731447
31,0.08748015209866788,0.03059097622847322,0.06512956624733152,0.03382440977413857,0.07069413894336285,0.03314074554379268,0.07181533655238871,0.03187469286603255,0.07853274861314365,0.03145856890595329,0.08078491732793652,0.031203063663066744,0.08425813911923641,0.030808454296925858,0.08560034613996736,0.030747855592017412,0.08589514786530485,0.030766102108099533
32,0.09009545193640853,0.031285890965252715,0.06512586628907494,0.034868922194504076,0.07081173786899468,0.03421444795662838,0.0720261149210862,0.03278823547506139,0.07892333013189132,0.032399103098932194,0.08124747335998111,0.03214509490395839,0.0848470485932383,0.031760266086213476,0.08649342270889274,0.03167220681197157,0.08760804611863164,0.031603097572470776
33,0.09163786939356092,0.03142464291313261,0.06522523988002046,0.03530480629223019,0.07103613571372763,0.0346356981175613,0.0723496245732463,0.033084191302489435,0.07945688380653312,0.03269993559156853,0.08186866697558022,0.03242555476657806,0.08566594629543717,0.032013787712281985,0.08774157509226829,0.031855744098656116,0.08946347088417556,0.03169140047719003
34,0.09117656815438996,0.031081353721699418,0.06533061670017795,0.034970698000627604,0.07126877707884352,0.03425239012110759,0.07266760357348959,0.03270626794300084,0.0799817054082651,0.03228400645082248,0.0824616039572806,0.03198584216950595,0.08635863422980598,0.031538389705127304,0.08859004811473073,0.03133851045031488,0.09017034799138571,0.03115853235937173
35,0.08568836267467891,0.029499364660000714,0.0653013600442147,0.0328194937465746,0.07139713929642949,0.03193644831955944,0.0728113953634984,0.030666511803636512,0.08029436439187587,0.030122126903639426,0.08274854509163031,0.029786085131723816,0.08630397044799139,0.0293018346806541,0.08778880232563001,0.029144022705876488,0.08772670300352199,0.029100174623375344
36,0.0857075198438216,0.029642078709227852,0.06513338836434242,0.032630577016621226,0.0713732332912971,0.031798807713298086,0.07281512185912341,0.030679903149510385,0.08041248026301712,0.03009004361829587,0.08283362099772991,0.029801305410681614,0.0860388025419491,0.029396302571250935,0.0867865870186312,0.02939535646404101,0.08594903803698856,0.02951157108419071
37,0.0860544174844137,0.029261411719727234,0.06504570329952927,0.032241342190293704,0.07144038456510801,0.031435058759064646,0.072908005315934,0.030338173570028756,0.08064561844287693,0.029730304082815587,0.08304242116738425,0.029445959238988004,0.08596676132704392,0.029077452214788413,0.0863302652698738,0.029130477338504587,0.0855937346777767,0.029251101696938314
38,0.08637695199509646,0.029411847499469863,0.06488354729628959,0.03237742855650516,0.07141850180692097,0.031582653506853214,0.07291619083242748,0.030488835553691793,0.08077306933645545,0.029867637754559098,0.08314665376340463,0.029596465464696436,0.08583338847081451,0.029270139423544908,0.08595976333264371,0.029369782118210883,0.08544983908605626,0.029472729210245754
39,0.08626519705348841,0.029193875886802563,0.06476609201998249,0.0321770317684653,0.07144301413216098,0.031367366033013544,0.07296596550375554,0.030275833116811715,0.08095028752488483,0.02963684031250438,0.0832999665612808,0.029362970105506397,0.08576930836552099,0.02905820858610482,0.08576630464213295,0.02916917351642366,0.08546640283306602,0.0292378946741131
40,0.08774095289379966,0.02994671181121905,0.06456925745283443,0.03306497041943565,0.07137013704248754,0.03227276603337435,0.0729367208371719,0.031107177043509432,0.08102759133231813,0.030481278663450392,0.0833719713866026,0.0302300472742094,0.08574220112805353,0.029970563253921056,0.0858122750370347,0.03010074369741074,0.08595239491468035,0.030137866573354252
41,0.08578585367000242,0.029656135979959374,0.06445358725262398,0.0327620918239659,0.07137937063935754,0.03185843403553543,0.07296702420340492,0.030709590924678093,0.08115638548754106,0.030050333708897287,0.08346667038935243,0.02977011519956338,0.08561692367266367,0.029498174346067538,0.08554695334110399,0.029603908212028268,0.0854803503337203,0.029628079945247493
42,0.086350704489771,0.02946307189102565,0.06437362370993904,0.03256627443586688,0.07142879732185556,0.03167626284618601,0.07304132179601766,0.0305428955770813,0.08134161201412742,0.0298697237987839,0.08362739595431523,0.029601352784862825,0.08561373381271897,0.02936018359888941,0.0855083641079937,0.029485593612582503,0.08550543199075375,0.02951397455602585
43,0.08386829047538069,0.028703322554130946,0.06425430552016095,0.0315569329404293,0.07144069587586031,0.030600477751170682,0.07304906143518451,0.029593356130622195,0.08144015186505535,0.02886421204903203,0.0836627821617818,0.0285833400378592,0.08532162148021807,0.028347681884533918,0.08486921853606302,0.02849184551346945,0.08432391232292663,0.028556999980668227
44,0.08564747869808931,0.02945481959997712,0.06403902961816285,0.03233804867686073,0.07133109304303273,0.03144574844654238,0.07296275632417495,0.030414195699072735,0.08141294623171041,0.029696750127182092,0.08359840831112691,0.029459056478671072,0.08508405296751187,0.02929400939796424,0.08455772074405501,0.02950024859990151,0.0842300282268193,0.029590738480996207
45,0.08848696578852427,0.02988700777418525,0.06395189949526175,0.03315479682950653,0.07135929471024088,0.03231113610553954,0.07303574690622495,0.031109782718234585,0.08160193440286774,0.03043567122923882,0.0837995959940851,0.03020580869207594,0.08535260656393015,0.030061091553285665,0.08528926960404015,0.03021713690813929,0.08595653087516034,0.030199574038456134
46,0.08823452794385483,0.02962002909242161,0.06391311895282989,0.03299535846081397,0.07143875085603024,0.03210893272311735,0.07314958059581014,0.030865331736244006,0.0818468495352514,0.0301792088645587,0.08405103234162571,0.02992874285753963,0.08564176523896747,0.029758723440573676,0.08591536714013998,0.029842553359874666,0.08686050933759637,0.029751615733565273
47,0.08856726525082771,0.029751300511346297,0.06383521367364992,0.03314196461828474,0.07146821578200344,0.032250489092980825,0.07321692382264297,0.030999708380619884,0.08202913036852229,0.03030068940876285,0.084239755748971,0.03005612256108489,0.08586585511868199,0.029888155695278806,0.08634436097983827,0.029952504917920522,0.08726598367050806,0.029862459450539544
48,0.08761128697623924,0.02957873500403185,0.06376078050693892,0.032916434916557116,0.07149919656539255,0.03197642502759515,0.07327489412898125,0.030755864019882992,0.08218898735525883,0.030028559264183505,0.08438845883642102,0.029774170587873447,0.08596454383139965,0.029594665419902313,0.08643279581413882,0.02964418034130052,0.0870099282450934,0.02958233932461396
49,0.08800457989183337,0.029846199276560268,0.06366533053181414,0.033200348301266835,0.07149789910889463,0.03225656647975643,0.0733073246292498,0.031028780842964482,0.08230558998996693,0.03029351331200883,0.08449708085221776,0.03004943999275135,0.08604213658717055,0.029884615581969864,0.08649859902364254,0.02994827021468756,0.08694425639988097,0.02991894916569962
50,0.08307249816865737,0.02800819555772012,0.06362751045077045,0.030938074493957177,0.07159720824415389,0.02985318734064213,0.07337738097655186,0.028852984558836642,0.08247603946209148,0.02802292652760391,0.08458714842436982,0.027734179192004105,0.0857511296371146,0.027531135520602115,0.08559866437466118,0.02760359584695392,0.08487535355572191,0.027649499262908134
51,0.08325648173050128,0.027685452575849624,0.06343388335030307,0.030262650149924214,0.07153134094160335,0.029269160738987,0.07328937648041943,0.02843362250948897,0.08245641070952392,0.027567052309126747,0.08448925280150575,0.027330925179251217,0.085303972375502,0.027207424689479384,0.0846041769760428,0.02741122494198045,0.08341096646819084,0.027566542231910476
52,0.08298541821639277,0.02801687941752661,0.0631423495160944,0.030505282962671368,0.07134297659663782,0.029524738641212495,0.07308307458486785,0.028719982428500532,0.0822783393667259,0.02784545532052375,0.08423177773991034,0.02763227190974346,0.08473129427590438,0.027562637189164643,0.08364266014538693,0.02783372638807155,0.0824270790070042,0.02801548532054096
53,0.08460350572685182,0.02851053298629841,0.06292178791584403,0.031212207034698666,0.07121741217392877,0.030260647559114562,0.07295871943982438,0.02935826512776625,0.08219802564133927,0.02851243879828262,0.08410498197795611,0.02831613124463142,0.08446745156668534,0.028289639707024722,0.08342973900131574,0.028571460546925928,0.08288247099450063,0.028694804163431606
54,0.08462144535059668,0.0284156046738959,0.06277064589490414,0.03124824950831412,0.071163548253571,0.030268471761453822,0.07290253138289088,0.02931311636605148,0.08220586291835318,0.0284712378376087,0.08407205044832652,0.028266192593218567,0.08433481503274995,0.028243092916675025,0.08344826775835193,0.02848793753724993,0.08334401950246531,0.028536300503193543
55,0.08501412781504283,0.029010176465357564,0.06254219350734536,0.03192502428239298,0.07101138087573465,0.030925707696151314,0.07275559708619725,0.029919287690365573,0.08209419822160216,0.029087354135368088,0.08392625857426289,0.02889622483314147,0.08413458069405452,0.02889659417935099,0.08338986796775176,0.02913500215358021,0.0835072737525411,0.02916062598719743
56,0.08748472307344886,0.029585731329877296,0.06244704517277991,0.03284657157666314,0.07099162928714464,0.03187860637318163,0.07276587693199225,0.030718335885095996,0.0821765339823708,0.02992716501303004,0.08401793756490136,0.029744887504949205,0.08436932346506967,0.029754979089901462,0.08413114238265479,0.029939659934412582,0.08500529718240295,0.029888038607060907
57,0.09024581138036661,0.03009168347392864,0.06244748800482766,0.033754778560520865,0.07106299542881535,0.032821826680908134,0.07288961333384072,0.0314804196149262,0.08241117000110809,0.03073106095450434,0.08430454601853321,0.03054820732478286,0.08498203382257236,0.030540639135102826,0.08551885193314006,0.030628298905765114,0.08728862898898315,0.030464903910387392
58,0.08771396653386129,0.029107308750880183,0.06248874346923227,0.0326677637650072,0.07119647093550241,0.031632551657838404,0.07303891491631441,0.030353364112729472,0.08268439156620841,0.02955353731613511,0.08458574337129013,0.029326058678319875,0.08535373855162962,0.029245806562024565,0.08610316276429719,0.02924476965648523,0.08740028408087622,0.029068909891861144
59,0.0882367346536749,0.028802855741589185,0.06246711929798897,0.032218505102556874,0.07126616159498105,0.03123698625338675,0.07312850958151933,0.030031127219003972,0.0828911160099332,0.029204820125397823,0.08480337836683713,0.028998199474474087,0.0856541498166278,0.028923626803031413,0.08647401821533839,0.028941531043445864,0.08739960595554486,0.028829503210494323
60,0.08661259441086408,0.03039798508489247,0.06210423301350455,0.03370156811560816,0.07093957210678145,0.032613068890337424,0.07282100224088581,0.031408115558629796,0.08256299705655432,0.030573298908914123,0.08445070279917041,0.030385284954569505,0.08523982283070469,0.03033121221062486,0.08569423152605797,0.030409448786816187,0.08580010594860946,0.030418816048079375
61,0.09018376831486374,0.03128913868902071,0.06211281149965007,0.03516427266065145,0.07100909828082985,0.03408633848551618,0.07294768912129247,0.03264244535205077,0.08275475646231435,0.03187325951839022,0.08468349641150164,0.031685043099037954,0.08569560578931526,0.03163448674296254,0.08650839187297027,0.03167601190015372,0.08742135888742436,0.0316299346289451
62,0.09086979748816094,0.03138387219833603,0.062209627545997306,0.03555173411615967,0.07117076828993962,0.03441860237664532,0.07316511431261988,0.03284997666450405,0.08306558701897371,0.03209466847288314,0.08504219397679294,0.031878071342842665,0.08629496040777161,0.0317813168847276,0.08750447008595336,0.03174129005285395,0.08887708961047716,0.03160875851286553
63,0.091359959448499,0.032380372062727654,0.06222438721442169,0.03668784047189001,0.07121695608691642,0.03549870062478444,0.07327744481080385,0.03384865048529112,0.0832166108970781,0.033103206408414756,0.08523760968527838,0.0328863262941598,0.08670672742211327,0.03277244504190602,0.0881162174725029,0.03271117253850489,0.0894652868017485,0.03258299686612057
64,0.08918014979545327,0.03235707341631976,0.06230774003028287,0.03665940183673819,0.07133932956128335,0.03532170127058529,0.07344489952833522,0.03368243606494502,0.08340651463205995,0.03290779010254616,0.08543328607932725,0.03265307022573542,0.08692322413434286,0.03248983826683123,0.08816208096760941,0.03240386722577526,0.08887012008474031,0.03232268114262475
65,0.08893230862791653,0.032999045615588585,0.062332962400878114,0.037291355347995936,0.07139276888382329,0.035889144332963335,0.07354551514457257,0.03424771014500637,0.08349028185393442,0.03346951368066699,0.08551329360937668,0.033222240104197415,0.08697851405151022,0.03306957737097252,0.08793975509225987,0.03303220780714072,0.08818306944477872,0.03303123933746355
66,0.08796835914799163,0.032331232490392235,0.0625064558274648,0.036606833836369576,0.07162838446851169,0.035142734698664496,0.07381364957037448,0.03353853154383217,0.08378362562042509,0.03273660060190872,0.08579035799446655,0.03246619816412645,0.08716161538607264,0.03229341094817029,0.08786168795975338,0.032261680481593766,0.0878270032883717,0.03228048808686375
67,0.08540994568618371,0.031627999096690805,0.06256910628462223,0.03555200791539466,0.07175351815189668,0.03402687426366126,0.073945151320127,0.03259308966837318,0.08390332280583165,0.03173349559787916,0.08584985889420571,0.03145929976649686,0.0869319249547166,0.03129351313784477,0.08702524219345886,0.03133079090713713,0.08621155014338627,0.03143064370665648
68,0.08382892545241022,0.031237722445832124,0.0625564813522278,0.034849381873771984,0.0718025188484483,0.03330669986547442,0.07398858852179066,0.032024677671968746,0.08390441583232028,0.031125540778205354,0.08576719511449515,0.03086698158422148,0.08646986233417737,0.030742804110792346,0.08587399656711237,0.03088159366435357,0.08446205861154032,0.031069530975271015
69,0.08460615245208143,0.031507943981950386,0.06251121914087424,0.03508108039578815,0.07181001168646972,0.033578199811375775,0.07400226238558562,0.03231368872156913,0.08386571862846864,0.03142422277677763,0.08566105896356535,0.031194997364273197,0.08609008978227917,0.031131611809511225,0.08513185899658798,0.03134846168149198,0.0839006765581376,0.031550340874541394
70,0.08919441627737099,0.033600251915188104,0.06242108080750565,0.03766419978832321,0.07173189636773586,0.03624163793308745,0.07398123907460247,0.03471863399423361,0.08377798758744215,0.03392908250476015,0.0855796756048772,0.03374710258885856,0.08611271769442388,0.03375419102884329,0.08554058286468827,0.03398114464705278,0.08565577204308894,0.03408122341238083
71,0.0907012536724757,0.03396030967451433,0.06260243145867672,0.03856801745859062,0.07194984476025777,0.03707158890444369,0.07426289093332065,0.035315887498592824,0.08407017684861101,0.03457943859954159,0.0859062612288202,0.03435660489922046,0.08666456029680965,0.03431671329840984,0.08677952492744323,0.034404301020052167,0.08800790180552782,0.03432429142858641
72,0.09178875857416938,0.0343871171667285,0.06280182572639226,0.03922902111595687,0.0721794950409123,0.03769111267363173,0.07456294404069275,0.03582982106195448,0.08438508650090881,0.03511426776454672,0.0862656116849825,0.03488037712888224,0.08727871786333558,0.0348104147744991,0.08796563302472388,0.03481439924326586,0.08961571081976882,0.034659671518226146
73,0.09254632225479988,0.03401205501620156,0.06310308812517146,0.03898412792189594,0.07253491735452235,0.03743198465369224,0.07498735903141251,0.03553468404571658,0.08486974672884867,0.034816866991686096,0.0868013881849339,0.03456489464795033,0.0880669712511668,0.03445055690687715,0.08923578151773923,0.03437332491441389,0.09101185828866339,0.03417920465065509
74,0.09301597563363302,0.03343533778630158,0.06339142684139856,0.038359422511001454,0.07289128574282679,0.0368310098065697,0.07540797457451313,0.03497335259306612,0.0853715137294074,0.03423357929203019,0.08735250674429212,0.033976654643308526,0.08883180984332471,0.03382915876329691,0.09030122652219405,0.033710567246276704,0.09192241961890088,0.03352170652387894
75,0.08938475862351608,0.03184473316563574,0.06357256680352524,0.03628337300884957,0.07317183924865783,0.03468872188013852,0.07570608670251351,0.03307137542775879,0.08574232383579175,0.03224026388169288,0.08770718251370402,0.0319578182953167,0.08907222571049839,0.03176450708959572,0.09016203624272706,0.031657375449338596,0.09057267859808352,0.03156791343263918
76,0.0902920006100108,0.03186207947671027,0.06360255339513177,0.03603309065101064,0.07328506014212997,0.03453648480537831,0.07584875565542125,0.033040357095704034,0.0859209131143166,0.03218588249217681,0.08787691967757791,0.031949826472348605,0.0891608431379044,0.031806168398516105,0.08989932043448497,0.03180394346873272,0.08982794324999738,0.03182838677205925
77,0.09010021518787888,0.03157451012417101,0.0636369601965402,0.03567576814896989,0.07340858403279654,0.034190731649486605,0.07599687772832613,0.0327354243181007,0.08611134307571411,0.031864918019755634,0.08805454540502189,0.03162912942063678,0.08924553373443535,0.031491198823730165,0.08973265680229472,0.03151877831273231,0.08954447326555313,0.03156197370087317
78,0.08962361571657369,0.031206200922054696,0.06364857277714311,0.03519572890698164,0.0735126650277286,0.0337098962595926,0.07611846402159184,0.03231428052945405,0.08627339410329621,0.0314210919243689,0.0881947082386973,0.031187201253900343,0.08925739809521618,0.03105871505332433,0.08948701834929097,0.031120655542052844,0.08917652658735799,0.031176484767397372
79,0.09166328970966822,0.03166395523350654,0.06363552225556504,0.03576482184488003,0.07357643724370663,0.03434341575840738,0.07621924471148092,0.03289598147922568,0.08641399950993908,0.032023126722379405,0.08834357653012148,0.031814859682703645,0.08942804250494038,0.03172030766778383,0.08971492326971964,0.03180969090737465,0.08986742666127012,0.031839580646840115
80,0.09391362425329765,0.03133053990605454,0.06375832807580151,0.035690803547364355,0.07380508979921803,0.034325019324940906,0.07649340989971704,0.03278155381655419,0.08680758385817618,0.03192921874570474,0.08878199106314849,0.03171682414638412,0.09004528236420517,0.0316109062922702,0.09076598390270275,0.0316430186044499,0.09174826779092479,0.031562342616916844
81,0.09453017985672912,0.03146178253136257,0.06380090834908186,0.035863536022321604,0.07393588970677802,0.03450747382547985,0.07667086889072569,0.0329397649177942,0.08708627546726343,0.03208113292241156,0.08910559197111956,0.03186915697468487,0.09054073589152135,0.03174718735249192,0.09155844823580586,0.03174362954664746,0.09276438000986909,0.03161939524789789
82,0.09374568858061712,0.03125625210738321,0.06384180295802536,0.03560798058548757,0.07406792490319698,0.03420870619334074,0.07683978298070768,0.03266998518144937,0.08734760593912548,0.031784030115959025,0.0893927622549315,0.0315574558067197,0.09089804339956328,0.03140707863176341,0.0919572250003814,0.03138073060302986,0.09287041283867307,0.031271388180879475
83,0.0933775179887599,0.030878216610876308,0.0638885188432067,0.035139380742037235,0.07421364652981952,0.03373000333003816,0.07701643255008217,0.03224600277134805,0.08761839425512234,0.03133086082739872,0.08967869405430487,0.031100718684349285,0.09119368860635124,0.03093977900946865,0.09216536995297725,0.030922976241510913,0.09273705627279227,0.030853177066710813
84,0.09292615825330815,0.031201686107487137,0.06382606566199599,0.03536522400954166,0.07422655953818244,0.033934097072668507,0.07705856585239874,0.03248620963404204,0.0877054522444902,0.0315528443684875,0.08976645107823746,0.03133097149314533,0.09123221958041296,0.031180196868893978,0.09197264756236001,0.031203845477502254,0.09216061159190872,0.031193624511693954
85,0.08577598141627438,0.03050859721925559,0.06357600680930015,0.03410874095675277,0.07407090188131066,0.032413476480055325,0.0768662068856697,0.031217203123622056,0.08747384816288054,0.03018394162139805,0.0894219170498361,0.029921204667087767,0.09032725058266336,0.02974998312317713,0.08989746916723294,0.029855807653645136,0.08820478390370251,0.03001787953278577
86,0.08548044473145194,0.03002685341755803,0.06344139839679044,0.03339210940240715,0.0740577472438009,0.03171705750300026,0.07682342680728518,0.030659231577584267,0.08741301660822733,0.029599350098040267,0.08925485064003899,0.02936940306055308,0.08964927838801967,0.029278143942717397,0.08835604738129588,0.029534215767989813,0.08614494067075346,0.029816664694729184
87,0.08624884025664956,0.03033955457726408,0.06322822180775078,0.03368296434435809,0.07394218196051397,0.03205229300703903,0.07668805337835952,0.031000967328313103,0.08724028280193286,0.029954225136741466,0.0889941993897287,0.02975738830238217,0.08901337974967052,0.029743473138926432,0.0872881130555028,0.030088672673603864,0.0854369467703557,0.030364850290270015
88,0.08704753256773452,0.03100341797983487,0.06301263115043486,0.034505930495395146,0.07380188943702679,0.03286854966710602,0.07653907815052916,0.03173583827559598,0.0870432589868281,0.030720069089621882,0.08872913360687586,0.03053810096343583,0.08850598850600556,0.030574630992957014,0.08669745639264946,0.030941658407739644,0.08550773457742776,0.03114925743558436
89,0.08601541158066717,0.030727994036212576,0.06289297632915426,0.03428543451334204,0.07377164091003016,0.03257722821077254,0.07649009034581211,0.031433609427793066,0.08696832645071577,0.030415322579120788,0.08857839747054516,0.030217932158446675,0.08809557032318635,0.030263359839159218,0.08623538481850859,0.030607982734478886,0.08532402037254273,0.030751705013467467
90,0.09004395572625826,0.032265950781401945,0.06326029303313557,0.03716827768863344,0.07370117220034017,0.0354486598579901,0.0767704927694038,0.034060445516774535,0.08667026350466844,0.03295903007993889,0.08826780394474637,0.03265318212720242,0.08801437205820074,0.032572969586900036,0.08708573358582403,0.03269640289303566,0.08795408984061523,0.03270175342757556
91,0.08745571666751023,0.031517295729607764,0.06378016023034118,0.03660105488774468,0.07383847307156016,0.034724475900318866,0.0772145868193747,0.033245037231536295,0.0866039108292519,0.032167936169257325,0.08815474051861062,0.03178514589243815,0.08795386927568519,0.03161466913622586,0.08753425670307986,0.031576789735102126,0.08857582820431159,0.031465332806415405
92,0.08670818871261456,0.031234803895998066,0.06421655698359864,0.03611039448391576,0.07390808166989005,0.03425613338603507,0.07757581851162823,0.03283253417275438,0.08645364013929309,0.03178098122973161,0.0879487133366586,0.031409963237455554,0.0877374531832329,0.031240363145279684,0.0874931394231509,0.031188209332851075,0.08815790743154377,0.03111793811873946
93,0.08614996844083685,0.030770517215745953,0.06463634651081479,0.035462068359533055,0.07398892195098028,0.03366112148494908,0.07793432507605658,0.03228825029946218,0.08632428863647601,0.031266431654459,0.08776106872339998,0.03090337266770224,0.08751210066944698,0.030733684988625373,0.08733990362864757,0.030670610908002105,0.08770593492921436,0.03063741265959595
94,0.08428849600810445,0.03019546226634171,0.06497639033688606,0.03457650384741985,0.07400826878547218,0.03279453177455072,0.07820685670029459,0.03152639190838169,0.08610422724001476,0.030514730635177012,0.08745875976706083,0.030154999620214756,0.0870545452034128,0.029986110221039905,0.08669023591904643,0.029938139519258222,0.08648832514372493,0.029965059865985827
95,0.0813568387017776,0.029590588275764846,0.06520290098119869,0.03354648561437415,0.07393331053636978,0.03174735598580096,0.07835301117473598,0.030637240396969218,0.0857366053221294,0.029621605970399797,0.08697051504739226,0.029268433704390598,0.08623528469171157,0.029117156978331935,0.08534230957672292,0.029128293210711448,0.0842755529992151,0.029254322841055405
96,0.08055666518431112,0.028905866309146,0.06545180755435169,0.03258038455372245,0.07391169627726778,0.030851943928799364,0.07854378586857502,0.029848883781564847,0.08543950884902346,0.028855088542663276,0.08655301502782159,0.028524376856862002,0.08549482261320043,0.028415511978432798,0.08419552864296169,0.028492536226138232,0.08285688902183416,0.02867094178631932
97,0.08127876035473983,0.028904360454623204,0.06561061951201358,0.03245973551741309,0.07380443092259001,0.030843891916069927,0.07864716228333402,0.02985186693253704,0.08506971077662819,0.028911817897888603,0.08608601937040414,0.028616602888864945,0.08482932464187218,0.028561548974462794,0.08341622754028646,0.028684080090425945,0.08240043275716391,0.028850333484201365
98,0.08173715843969899,0.02907327089525949,0.06573729006208201,0.03263816287960235,0.07366997002279954,0.031086327102755926,0.07872010578965391,0.030045742202224182,0.08468866540028,0.029166561190206317,0.08562684997957175,0.028887961291591227,0.08427086720181028,0.028860219383854593,0.08295966813240144,0.028977224954031766,0.08243042395336678,0.02908844112698547
99,0.08194893780009635,0.029455424186734826,0.06583555404898812,0.033070078227905614,0.07350714808933459,0.03154499202840366,0.07876076787019912,0.03043590365947184,0.08428443798008356,0.02961751785528892,0.08515827321867012,0.029349083000480072,0.08376985463968192,0.029336125283644918,0.08264949635130397,0.02943038926516485,0.08250534430576663,0.02949350952477564
100,0.08297624418332308,0.03095274326128824,0.06581780671779634,0.03476726500809044,0.07320960843669194,0.03324140539746169,0.07866670933888487,0.03197097983956006,0.0837316571122594,0.031242433145423285,0.08456733858877388,0.03099513473017658,0.08326600199127167,0.031006640503913607,0.08244405710396419,0.031081429194723342,0.08272505920269108,0.031113976102302696
101,0.08323925680770068,0.03090389677707273,0.06606206718012556,0.034992817276251156,0.07321041720755361,0.03343326402157659,0.07887717498668294,0.03202321398095877,0.08354778465594113,0.0313617057729985,0.08435976715455379,0.03108727847292231,0.08319666079044172,0.03106150040369264,0.08282563258345524,0.03103867934140017,0.08357081388266313,0.03098937593234112
102,0.08442671630725337,0.031197400522564426,0.06628596172877663,0.03540526804817219,0.07319748302475007,0.033891228199349366,0.07907422606985667,0.032390647730971556,0.08337791333295347,0.03179138458459567,0.08418956754575993,0.031525241778633945,0.08325001082288305,0.03148852545760353,0.08336425572898967,0.031411503729423015,0.08447594527191402,0.031318556563214056
103,0.08506006752921104,0.031043636310423544,0.06656363424681942,0.03533775926492952,0.07325798620245824,0.03386313113607768,0.07934312476708069,0.0322992051795703,0.08331966907843256,0.03174713127224085,0.08414421659844934,0.03147447994737555,0.08346086250194673,0.03140357264770906,0.08405120045309036,0.03125367375772081,0.08539730170248869,0.031118074758150968
104,0.08465476051132577,0.031000329757566995,0.06677954919878513,0.0352277847424194,0.07326145980122874,0.03376814337702494,0.07954274520149515,0.0322015040541177,0.08319342794929793,0.031675720773100796,0.08402460930860603,0.03140018654667387,0.08354005734513029,0.03129868535659226,0.08437141248447014,0.031110804490482286,0.08552225505994046,0.030987343149579502
105,0.08337487675844427,0.030040350411123334,0.06704723168341437,0.034085763356927215,0.07335146917640507,0.03263673905246632,0.07981503857366631,0.031145102562345872,0.08316789836719231,0.030620070087451184,0.08398712901803952,0.03033091258832482,0.08358841737848888,0.030191305324470646,0.08443971402005718,0.029978994496477868,0.08514848065544477,0.02988688779332893
106,0.08066147295171347,0.02947815158430578,0.06716050976489271,0.03309176034403133,0.07328499401539373,0.031630461770372945,0.07990310423952453,0.030309714785417663,0.0829147573640486,0.029760080025963476,0.08367935124684663,0.029474821936277,0.08315576686705319,0.029329043158769816,0.08355608658618054,0.02917163233679003,0.08328218242553266,0.029192440896961477
107,0.07871066671704188,0.028815297704921475,0.06726042816350797,0.03208287895882707,0.07321773926007175,0.030633503390506578,0.07997792864602085,0.029459612351463993,0.08263524281255591,0.028899903347796352,0.08332051356976847,0.02862283103209906,0.0825585703094752,0.028492263637637266,0.08238134447498713,0.02841064149654446,0.08137051208978308,0.028531537088132164
108,0.07760997921074653,0.028291146416556886,0.0673213322544462,0.031284875804821824,0.0731213306000551,0.029880145449259876,0.08001390415535348,0.02881535008010666,0.08231557589157548,0.028262558899099788,0.08291260223444183,0.028002623488469533,0.0818824921859731,0.027904892484102356,0.08118964382848687,0.027901296606244047,0.07985186578700662,0.028077747808075898
109,0.07654778208247143,0.028114414097409977,0.06730274474650871,0.03089268976564312,0.07294478724532115,0.029516639300878306,0.07995759086677391,0.028524710327950828,0.0818932352725216,0.027988584821268092,0.08239505049087667,0.02774638641532884,0.08108200431410409,0.027687116311364002,0.07993762479736716,0.027752402234472215,0.0784690090036542,0.027956244868221347
110,0.06387636691399662,0.024994292715432163,0.0673182481774049,0.026712393010782792,0.07283643924215935,0.02493495595842503,0.07988686058642044,0.024506864696017427,0.08134859235622549,0.02379732798348677,0.08156612420550147,0.02347516094553799,0.07912688352944919,0.023383817628807535,0.07607709782810643,0.023553788317089583,0.07182298619668626,0.02396240286276681
111,0.06247514074533313,0.024627785890243968,0.0671625713291016,0.025558434467781957,0.07255647417672961,0.02388539292700856,0.07964635254920119,0.023816844085649075,0.08058477928220012,0.02308510100875917,0.0805156526469621,0.02286783031086803,0.07699004231425217,0.022972505456933925,0.07226787078487024,0.02346479918156745,0.06691846831555479,0.02411783679028265
112,0.06237451961266238,0.024769790366496573,0.06695138486732771,0.02552902973278716,0.07221855428394192,0.02393688644920125,0.07934927432065536,0.023924905452447326,0.07977032110802826,0.023246792513504713,0.07944013535977165,0.0230846103121687,0.0750315489296636,0.023334010894462104,0.06940620438761783,0.023978259124899245,0.06458864902108453,0.024621874237840874
113,0.06342593120611285,0.025186675277439886,0.06673811735104924,0.026045936689569338,0.07187771440985616,0.02452859807708825,0.07905620163583926,0.024434421460443945,0.07899078625059613,0.023843215656684055,0.0784424279294783,0.023722363156598564,0.07342209448264417,0.024083918523223488,0.06762600094447616,0.024774870658886033,0.06411333396058894,0.025283470626079163
114,0.06317890911259824,0.024927765766774086,0.06661405205840962,0.025861136320175393,0.07163442090636132,0.024358831970779815,0.07886224639352153,0.02421764013704425,0.0783413853219781,0.02368992915948165,0.0775922438130556,0.023580912660575964,0.07209552132096667,0.024001698047542028,0.06647231016194166,0.024655652221503538,0.06405067484827881,0.025006725515649073
115,0.06478897080917922,0.02593246473445609,0.0663166544248102,0.027003788773661136,0.07120523292605242,0.025573713615726648,0.0784775250363316,0.025309512166010392,0.0775270087702364,0.024874352849337728,0.0766282232119136,0.02481480117354007,0.07091289817801977,0.02531690706308211,0.06579697135412918,0.02594587547525669,0.06446567744409429,0.026184199272328262
116,0.06299521130818247,0.02547732196037231,0.06620995457662715,0.026619496230442408,0.0709736255289675,0.0251099222126189,0.0782898599694935,0.024819335079542315,0.07691872794704759,0.02442164691172126,0.0758569967567429,0.02434301231266567,0.06988632765793734,0.024843177300316918,0.06517558391154044,0.025367863485815795,0.06421044721679592,0.02551171848745154
117,0.06332851856658515,0.025692922751879,0.06605362529493014,0.026816799763150267,0.07068872180283142,0.02534815681033513,0.07804864407251952,0.025039502949789558,0.07627041427903723,0.024696999845493603,0.075069406426959,0.024650931571656307,0.06895469512040528,0.025194268285017793,0.06467363194261255,0.025683595556994218,0.06400628638243558,0.025801680476330927
118,0.06295442828938187,0.025425844225258853,0.06596454255155143,0.026558830082303697,0.07047812123635581,0.025106583793088333,0.07788316188325362,0.02478458961651865,0.07571714537899203,0.024488936243616602,0.07438563438826674,0.024451109817562253,0.0681734436147371,0.025003814427895774,0.06433163506965585,0.025422474816999593,0.06389054045751474,0.025500579016805983
119,0.06408652228758437,0.02612971406946324,0.06575894883213038,0.027339754632175223,0.07013996196549709,0.02595291207561072,0.07758812046036755,0.025549906953736615,0.07505474456327826,0.025325865801949454,0.07363080647267387,0.02532300153864446,0.06747887709190555,0.025905698317140277,0.064178775720699,0.026281971575425916,0.06412557270294983,0.026335008492733084
120,0.06850861328814434,0.027238495980724527,0.06559637136658031,0.028924105895418245,0.06986335505886634,0.027696355228432654,0.07738060501119268,0.027014308438676568,0.07457083692101814,0.026927165286110846,0.07314331260079085,0.02695988825965001,0.06743212808697757,0.027551545539273137,0.06528437537661241,0.027814351629114373,0.06657982283497058,0.027736622136162112
121,0.06835300211344847,0.027213674863145017,0.06551955578792666,0.02916002672683353,0.06967323093028291,0.027901534377506268,0.07725561723707838,0.02707962536379789,0.07419564516224626,0.02704839773067169,0.07276821179445955,0.027050359294257725,0.0674835774488626,0.027564481998632,0.06629525450920541,0.027654784125429488,0.06804457474956163,0.027469509093670436
122,0.0703095374507759,0.02820771677767824,0.06535969176022363,0.03037912847599404,0.06939205573390553,0.02917663902758351,0.07704273295269032,0.028201932128266105,0.07376404991730244,0.028245194414818972,0.07237905690333704,0.028265521955218836,0.067646075501413,0.028747967756098156,0.06734197886146305,0.028747850221230747,0.06939116030818311,0.028540991099524793
123,0.07069442724824682,0.028109371385067927,0.0653581399526015,0.030508243104854754,0.06928024436622307,0.02930168983566757,0.07700896424807072,0.02821311401780499,0.07353939285049538,0.028303955966405683,0.07220295881368705,0.028298051522840373,0.06800817948121357,0.028696247829828894,0.06847135482854032,0.02856282266155037,0.07060996032847412,0.028319330201581866
124,0.07034641229419422,0.028485176954264613,0.0652644820824783,0.030904097865128002,0.06906531218751141,0.029680808508545542,0.07685961998220285,0.02855353768220502,0.07319564150674196,0.028669130285658956,0.07190611157647808,0.028657877075702748,0.06817538122534925,0.028997751699654545,0.06903852887535175,0.028808965669658695,0.07076682419738604,0.028610887108379585
125,0.0705200357572957,0.02858740589216433,0.0652246969243509,0.03108782318720052,0.0689162913183012,0.029865922054000488,0.07677897352267782,0.028685258051542067,0.07293766788112549,0.02883372042515682,0.07169898350039408,0.028814017371853337,0.06840223041837279,0.029097964066889054,0.06955543169419301,0.028864378369803143,0.07100463400835672,0.028702605572665532
126,0.07039465107660028,0.02877341607673822,0.06518032381866884,0.03130638151964056,0.06876098757978216,0.030081844720236603,0.0766894509782456,0.02886654628499953,0.072673306992282,0.029039450107116505,0.07148485503056132,0.029012331367127928,0.06857245216803604,0.029246164859771398,0.06986786630777031,0.028990112126204434,0.07101519295444245,0.028867899730968483
127,0.07105939314129561,0.028263528651070548,0.06526778800906441,0.030854797640917253,0.06875701245610465,0.02968688748568353,0.07676472456482888,0.02844453023807275,0.07260328360856386,0.02864513908218791,0.07147287326744539,0.028607090334543422,0.06895396799066444,0.02878536217190182,0.07047092298652569,0.028492347924938044,0.07163364883698892,0.02836529015324163
128,0.07139426673372952,0.02885689489670666,0.06516202838668048,0.03142749498943198,0.06854779231670147,0.030293663762904627,0.07661746550559506,0.02901973826664206,0.07231634096843537,0.029245859620615586,0.07125386917109522,0.029217422094686196,0.06911107100377897,0.02936697497899876,0.07069785103406578,0.029084467729022206,0.07170002514918518,0.028990437015683435
129,0.07200226701659963,0.029077060494000894,0.06514659945514986,0.03179533816280106,0.06843483929798658,0.03067481738193159,0.07657617828332171,0.02931744374604435,0.07215104207800352,0.029579332754717927,0.07116514287241102,0.029537799698602957,0.06940917147354853,0.029638387476399672,0.07114315582535333,0.029329446248854946,0.07221578056713228,0.029228906568143073
130,0.07133571913553287,0.02724049310370086,0.06533361061321949,0.029891207255843613,0.06858126569484949,0.028804283592891125,0.07680141398592549,0.027509817257650282,0.07229504534559905,0.02776293620644313,0.07136657912626938,0.02768754533044772,0.06990731596888583,0.027709039907285474,0.07176172236974349,0.02734404195961075,0.07276040305448314,0.027206102883764446
131,0.07091548985577352,0.02742283428520864,0.06518243488141297,0.029747090556241584,0.06837585141370424,0.02873382096282759,0.07664317189292183,0.027548538231988454,0.07204632109363102,0.02778717868549828,0.07117150381533116,0.027741374353618203,0.06992215878111695,0.02776188711189545,0.07154306559130566,0.027470171784658673,0.07200239499628083,0.027417641658961517
132,0.06983430468007236,0.026937307622266943,0.06512015504366163,0.02915302830232415,0.06826442912216472,0.028140806867447632,0.07658188229213594,0.02700878011176762,0.07188237019386108,0.027238463681997144,0.07104175882153813,0.027177310800511154,0.06990897844486195,0.02716331116175376,0.0712443227542442,0.02689250097134488,0.07130734954583282,0.026882660051058202
133,0.07081090829736542,0.027258000773725203,0.06498078854728023,0.0294690559557729,0.06807567010309118,0.028526726620533724,0.07644236871237425,0.027370575870069885,0.07165822168457353,0.02762532944260926,0.07087052846963765,0.02758049151791757,0.06991396356514476,0.02756979390048997,0.07111547282057146,0.027345715341554486,0.07124506241171714,0.027356469859227253
134,0.0700684489839086,0.026652978644951256,0.06494467263694889,0.02884914352852884,0.06799710019536909,0.02790737390377389,0.07641584303917964,0.02676277892203248,0.07154809569410647,0.027017842589142443,0.07079918579871618,0.026950110353980594,0.06996076879920882,0.02690092794863984,0.07104461109218102,0.02666771882593197,0.07116282795250042,0.026658946176926532
135,0.07712130629869418,0.030072530352130457,0.06452921291817838,0.03282569973473451,0.06753114869623723,0.032085839627649854,0.07600173392653686,0.030571777247870913,0.07115858094651382,0.030973056554300396,0.07057675865539273,0.030988703587900082,0.070343953129713,0.031009236667885756,0.07206409837878314,0.030821256074391165,0.07362461334834615,0.03075128061702502
136,0.07713222368572505,0.03020100151053195,0.06454483635204905,0.03361611070930527,0.06750186587254046,0.03273369105396605,0.0760518582099772,0.03092387277318366,0.07124619626091491,0.031376780657410244,0.07082032319773282,0.03129799154646459,0.0711633920005756,0.031182655210820892,0.07363973775093538,0.030793375406211798,0.07603671415782853,0.030541064754301253
137,0.07689258826682616,0.030292566018432315,0.06456638089985119,0.03382156514135043,0.0674751055590748,0.032879515391818465,0.0760992163767783,0.03100813028725201,0.07132520168712697,0.031460466337200704,0.07104017970265121,0.03135063979954136,0.07184838930426238,0.031160658503698244,0.07468818537442562,0.030707885981834077,0.07691993019954423,0.030446443112330787
138,0.07656641632475084,0.030129358187762384,0.06462202206407425,0.03365833041994355,0.06748502409052101,0.03269772384701042,0.07618330413750138,0.03082510444078053,0.07143324221043763,0.03126640267354468,0.07127348999674775,0.031133908109468866,0.07244500072614393,0.030883823219669274,0.07539257366275465,0.030405723295141435,0.07718331808722934,0.03018842790023704
139,0.07472640228210412,0.02947869356958012,0.0646868491201763,0.0328191351987816,0.0675037101442261,0.03181701153185641,0.07626696125808759,0.03003839385950366,0.0715090855364228,0.030438518813976106,0.071435073121011,0.03027806980658236,0.07277430349843361,0.02997380498392274,0.07545849812816999,0.029507998584568693,0.07642386656911798,0.029374199161836936
140,0.07554402145928431,0.029579014621846235,0.06467336966306797,0.03284136766279165,0.06745669167143045,0.031904507927888084,0.07628156483563625,0.030145214001370713,0.07153312413180699,0.030547832740576722,0.07155314731154477,0.030400648624488227,0.07307201652276153,0.03009564379681441,0.07554389924293961,0.029688399165660212,0.07622610235432478,0.029621010758711028
141,0.07443030637976043,0.02852618420219463,0.06477894489171478,0.031668719295579725,0.06753934053362214,0.030738954961756673,0.07643063730984692,0.02905245708077947,0.07168304134880119,0.02942606081723273,0.07177214616054431,0.029249527444188697,0.07336909580811776,0.028900954740447543,0.0755807111956168,0.02849997608704255,0.07596127912588771,0.028446700282261622
142,0.07324481915063803,0.028014843073169295,0.06475809372176267,0.030863556842971915,0.0674938506940107,0.029961522538108687,0.07643380656960128,0.028403721843882998,0.07166801764861645,0.02874032281855378,0.07180193864463104,0.028566172512084792,0.07335862094304622,0.028217037625524216,0.07510130231694406,0.02788852027492661,0.0749543848182105,0.027901727967280132
143,0.07290660922974063,0.028203793729387132,0.06463753574471784,0.030912962287695814,0.06734375097609935,0.030035067596169543,0.0763224818714417,0.028523604999398697,0.07152690397130612,0.028851230560329164,0.0716987622804186,0.028687022408358187,0.07318422876334255,0.028357756305546544,0.07447334901447654,0.02810823570059634,0.07405652455517583,0.028176200062205004
144,0.07462509040384244,0.028878062642260678,0.06452074885361765,0.031754294385234014,0.06719979087629205,0.03093168335998485,0.07622596879479418,0.02931944482159049,0.07142674623358813,0.029685057288354383,0.07166447236066871,0.029531626110642042,0.07321345919272512,0.029223642306539566,0.07442534075374478,0.029009168859245482,0.07446823338389906,0.02905212581412031
145,0.07621411975955969,0.029492954966712056,0.06442581500332958,0.03265101816851691,0.06708629603579036,0.03184551718912447,0.07616351712732322,0.030080700607289707,0.07139743089477141,0.03048969868518457,0.07172513816270518,0.03032890419731414,0.07345134552559286,0.030014374397408283,0.07487328216740144,0.02977570318252873,0.07558988525748506,0.029738843409075566
146,0.07629775034920064,0.0297789987687373,0.06437470322999413,0.033105318937799166,0.0670133902759367,0.03226010609624051,0.07614223413892592,0.03040636297710475,0.07140975528891813,0.030827720350425913,0.07182384255826521,0.030643379732524983,0.07371233056320123,0.03029912705555353,0.07530560128016228,0.030021165758708265,0.07627131107026885,0.02993403813673759
147,0.0756063370550876,0.02924695016515179,0.06442724168560619,0.03257734308619199,0.06704842201996433,0.03170310980941994,0.07623468785607587,0.029858851355965263,0.07152718120888162,0.03026391909248037,0.072010708231389,0.030052087191509785,0.07399021755295693,0.02967156763394993,0.07562221643554906,0.02936488693365187,0.0764648307411227,0.029267614243094542
148,0.07219241353550489,0.02834980083734039,0.06442339572869843,0.03131742466961791,0.06701746991849128,0.0303574893586957,0.07623907783318229,0.028693490601734692,0.0714969846541089,0.02902895878341455,0.07198960297435195,0.02879173350314715,0.07379125810205008,0.028388804541337354,0.0749128951079156,0.0281200651501521,0.07474174863631983,0.028115059592507124
149,0.07218679385749549,0.0282686243982354,0.06436263136641024,0.031031216181092364,0.06693253071094096,0.030124835105056647,0.0761891128487426,0.028549157016416665,0.07140529310721876,0.028871064879990013,0.07190634351657797,0.028656636454552215,0.0735358843468578,0.02829442307746817,0.0742074134643808,0.02811775432365886,0.07363119412618205,0.02819920028467894
150,0.06725153456397202,0.026475814981247826,0.06438910008868409,0.028784601957645956,0.06693795666767946,0.02775596901737762,0.07621361664180584,0.026434470960445072,0.07132306792349188,0.02666890019383443,0.07175547712085742,0.026412734328985984,0.07290150166300471,0.026035535220399905,0.07268800281239103,0.02591221909216293,0.07101731767736708,0.026074418774789332
151,0.06763838976010968,0.026641743644383382,0.06422142816763479,0.028624856918265495,0.066748806779288,0.027698996531460365,0.07603379475013167,0.026506229667380657,0.07103393508430267,0.026733838557191414,0.07140815593293016,0.02653404674002241,0.07213962928602419,0.026256020468432062,0.07122906473144147,0.026292230826849464,0.06929912219366227,0.02654887635757014
152,0.06881130411960125,0.027069156307268197,0.06404476110563304,0.02913869377587766,0.06655227153945084,0.02827947451671338,0.07585203907512686,0.02702534141106172,0.07076639457307302,0.027291037885753808,0.07110918358646387,0.027111354540879623,0.07158902528779561,0.026891507373471193,0.07047692992403187,0.026975026689929515,0.06915594173975567,0.02718621732981484
153,0.06884665531325593,0.0271407358104272,0.06390827083952014,0.029315371064854545,0.06639405273440037,0.028451807579172414,0.0757103231010888,0.0271400686960184,0.07054761165146615,0.02742825883857393,0.07086542726578346,0.027243121166278778,0.07115817830073444,0.027045170219288886,0.07004948737189357,0.027118929575178072,0.06928195078115901,0.0272514774971854
154,0.06924868017813349,0.027370339163985697,0.06376683740774156,0.029624753674208956,0.066228843282678,0.028772134043306447,0.07556174253446443,0.027409463542257553,0.07033279433683384,0.027720532882686888,0.0706366803021996,0.02754041152009211,0.0708136162052844,0.027367242968078215,0.06982922497328889,0.027430422391988604,0.0695068387870528,0.027506884685557134
155,0.06270780164562874,0.02346563728368226,0.06403289881572952,0.025177419411187507,0.06651647742159159,0.02417067276720035,0.07587598619167843,0.023173143645973587,0.07052202624796669,0.023365097279875777,0.0707106026601187,0.023104317450266046,0.07035689839790642,0.022861403167514657,0.06883608610489736,0.022865575178783362,0.06743372567931111,0.02294408329059293
156,0.06244032680932307,0.023392667652132347,0.06377492820192265,0.024365034065342794,0.06627261385801383,0.023530077674219163,0.07561275869858221,0.022838654065128333,0.07012479496998691,0.02298845152606868,0.07019821878001295,0.022826286892969394,0.06931451577960152,0.022720158068880225,0.06705067394964252,0.02293111375868216,0.0648333966418361,0.02318456134709654
157,0.062395306136383416,0.02328603445474794,0.06352692356789107,0.024141571525242586,0.06604095056494552,0.02337748600162702,0.07536723623051805,0.02273391645335726,0.06975005847657734,0.022896770084198395,0.06972010497471685,0.0227600830090237,0.06840580793289106,0.022722407954515286,0.06577696970035998,0.022993309704120987,0.06371438280000455,0.02325493275568022
158,0.06194836716493131,0.023160460809613485,0.06327340178017955,0.023971972406920658,0.06580031194872768,0.023222511670296778,0.07511023363283328,0.0225943956635377,0.06936593197186366,0.022769798940343325,0.06923651452055121,0.022644862638872526,0.06755026350125498,0.022657336056012486,0.06474871489148536,0.022951609169574824,0.06300579128148923,0.023175952079098103
159,0.06295606414890263,0.023446333738496878,0.06299619051613696,0.024333482600462003,0.06553433100728745,0.02364270117218574,0.07483069723660182,0.02295948248690187,0.06898322488894168,0.023172443257686,0.06878153844091234,0.02307213702795821,0.066877260608325,0.023138288161222265,0.06421189750871437,0.023436374155433592,0.06311305653473068,0.02359803675960849
160,0.06255219486768666,0.02360878816915099,0.06269616447056042,0.02456427316953627,0.0652428182794995,0.02384949511906577,0.07451723290358397,0.02312320982075121,0.06857474828699608,0.023356563740138267,0.06830493992212111,0.023258916565419202,0.06622138904100967,0.023348863895038235,0.06373099192286973,0.023616192950140932,0.06299497379586952,0.023720771196748855
161,0.06286259564321217,0.023487595172094134,0.0624883312869265,0.02451906049418502,0.0650459659317905,0.02382417589400082,0.07431070771804159,0.023061372744192246,0.06828408556108961,0.023318784850430846,0.06795912384249711,0.023226605869848718,0.06577357600559507,0.0233335881789994,0.06357233203170606,0.023560966976267986,0.06321707153699457,0.023614028619196453
162,0.06265847515934779,0.022999937954378918,0.062328155779270436,0.02401055528156655,0.06490048055438188,0.023343277722891978,0.07415885971515948,0.022594083098585974,0.0680569050460367,0.022860568897233965,0.06767978663239074,0.022769936438104543,0.06541853486107795,0.022880862894236118,0.0634980775914421,0.023062096077467772,0.06333779534784148,0.023075845350813487
163,0.0637375852870093,0.023245048196001032,0.062073850864551174,0.02427635071168527,0.06465856253677235,0.023687380557202695,0.07390523969348017,0.022904044078957825,0.06775523653783197,0.023198225760272584,0.06735110870951322,0.023133051403058297,0.06512375742597465,0.023267649837897253,0.06356927844141,0.02342680302054506,0.06371813161144801,0.02341796067247319
164,0.06375922435198668,0.023610348201356334,0.06178273153077854,0.024730704941786336,0.06437036047031149,0.024137432127514735,0.07359917175860718,0.02329514194104329,0.06740767953458202,0.023609447064026387,0.06698426621219583,0.0235465737635603,0.06481862590713303,0.02367936890102193,0.06358652022791814,0.023794031340924643,0.06387394989123199,0.023765131798305347
165,0.0664536374604275,0.025178191428240463,0.06138417500392761,0.026645355977879412,0.06396934090643637,0.026101787944773497,0.07317840551680116,0.025045446728690718,0.06699540496221154,0.025431613715985665,0.06660565510170688,0.025397676232592745,0.06471610874224462,0.02555169376552971,0.06407733335201062,0.025631120946501176,0.06500465584775655,0.02556414127586107
166,0.06617280979319753,0.025514888893150303,0.06116203222473754,0.027316410834936675,0.06373764364851353,0.026680809009393708,0.07293962956416877,0.025468683226316666,0.0667612984691757,0.025883309171837718,0.06640307421021983,0.025812134750908974,0.06477179058984672,0.02590971604400706,0.06466227924607115,0.025875760459647,0.06584481633874373,0.025745251089200782
167,0.06617820885007619,0.025440281046675808,0.06103119768604423,0.027366136393076557,0.06359693071024561,0.026703777655363664,0.07280056981289118,0.025437110030038942,0.06662846346081186,0.025861931074717695,0.06630184297895028,0.025775667127821006,0.06491028042911848,0.02583390957884897,0.06519213534570126,0.025734624771362388,0.06634482070101874,0.025593590648360767
168,0.06855357138033091,0.026590950874160316,0.06079132096173443,0.02874915586541514,0.06334168320428835,0.028151595501514026,0.07254474589275223,0.026735549847652876,0.06641932640723491,0.027210772643028847,0.06616544246162376,0.02714742307166973,0.06515951659122182,0.027202892655201122,0.06595525159598736,0.027074882709550455,0.06744019937338909,0.026927731588705858
169,0.06803900660488048,0.026576289878530515,0.06068440444959971,0.028940578814651244,0.0632164405979964,0.028277651418145255,0.07242652729610886,0.026770106584738357,0.06634130246360023,0.027253962705544588,0.066149775559252,0.02715294736718045,0.06546462595914236,0.027139570993246695,0.06663487597912474,0.026920927469199676,0.06809413693790785,0.026745740364854817
170,0.06727803462844295,0.026321017960279372,0.060590257101815335,0.028663468081182322,0.06310873463696783,0.02796604453903019,0.07232152146491787,0.026471567056788395,0.06627029259824986,0.026941920812826717,0.06612632634565822,0.026825746311028742,0.06566625176007426,0.026769631015611334,0.06694425535429976,0.026524172481299457,0.06800249174173037,0.026383895175664987
171,0.0686525533234103,0.026646933895428857,0.06047923493453318,0.029059759240605054,0.06298739305643863,0.02842666732999434,0.07220908073625124,0.026882694087144055,0.0662134200450363,0.02737189708407961,0.0661378838783054,0.02726787256724647,0.06596794936216022,0.027198787153779935,0.06743229668729858,0.026952808039903006,0.06850539874276486,0.026834965344423686
172,0.0696751151208451,0.026563367144376102,0.06043411432145445,0.029117533940640927,0.06293830932308556,0.028531245388875887,0.07217887446204588,0.02691724615991116,0.06626162896278526,0.027422814513619012,0.06626806308883687,0.027307689217321546,0.06643091352420472,0.0271971385014544,0.06818603482173366,0.026907412222223218,0.06947375003688164,0.026760049145554396
173,0.06956185914453426,0.02659783579568094,0.06033915668145826,0.029165129505771673,0.06283564869332825,0.028581553875150184,0.072086212630516,0.026950509651517948,0.06624821235180871,0.027449611418828887,0.0663305734885508,0.027323586190766636,0.06676959970679835,0.02717360693324973,0.06864490680225022,0.026863622610437385,0.06979721255018595,0.026723190536964148
174,0.06774345885538283,0.026482865779429692,0.06021661860246191,0.028940594516463483,0.06269541104182014,0.02828448101328071,0.07194366524005807,0.026706061357191155,0.0661494391575544,0.027170825502207577,0.06627479442084724,0.027024004798872764,0.06681929019773906,0.026836541213557025,0.06846032221239487,0.026537922846833165,0.06896220525195274,0.0264614855378843
175,0.06666465778219603,0.0261046882080207,0.06013237122444932,0.028445036221047007,0.06260033911352261,0.027760963716081652,0.07184716409713249,0.026247801972516527,0.06607982525356162,0.026686774632864563,0.06622946728150889,0.0265312719670536,0.06678684678931286,0.02632909137997623,0.06807954056555751,0.02607014050896027,0.06804541147418933,0.026061068412391225
176,0.06443540012443343,0.025118890387455434,0.06010611198790601,0.027199599112467346,0.06256419022633031,0.026478057227557236,0.07180838809212732,0.025112729595183472,0.06603133224651894,0.02550173538435084,0.06616866566201077,0.02532951533182437,0.0665807859410255,0.02511256049345338,0.06732673769719613,0.02490319182975051,0.0666167591788282,0.02496132242572205
177,0.06331696906222706,0.024850435052479143,0.05997496314882741,0.02665511967605287,0.06241889932761812,0.025948932695748703,0.07164747261129989,0.024711759782065662,0.06584104608636529,0.02506967615389613,0.06595000030009832,0.02491361986839573,0.06614751206354158,0.024728094689426786,0.06627860577349423,0.024618011588729394,0.06507250923587607,0.02475550373236428
178,0.06163114672632676,0.024624015183906185,0.059815584761008816,0.026238930695908144,0.06223807916819318,0.025495116675824853,0.07144229647774897,0.024354059638173678,0.06557813832165402,0.024684576230359384,0.06563653957191928,0.0245295521862596,0.0655373392449446,0.0243711032154732,0.06502867871757886,0.024341355952675683,0.06343856596395638,0.02453060413440393
179,0.06167175454704216,0.02491490749075036,0.05962657042075628,0.026492210279343495,0.06202351946044912,0.02576210477050135,0.07120355477362778,0.02462845673481083,0.06527966356656975,0.024967378651758493,0.06529459589942184,0.024830367926581873,0.06495245070150188,0.02471972205953328,0.06402859602810859,0.024765110992127207,0.06254756872947087,0.02496696620975658
180,0.059752509337929194,0.02354365817037252,0.05959842323488445,0.024999293129028946,0.0620031548731742,0.024224533338966778,0.07116766270939151,0.023190023322335968,0.065180513601034,0.023504282651957933,0.06512753281269963,0.02334457399621989,0.0644703627303126,0.023232826967403072,0.06318145873491955,0.023282372123197184,0.06167948469416093,0.023446656785779868
181,0.06070578851956332,0.023994666840140986,0.05935941469252372,0.02529757371529122,0.06176725167110925,0.024619477220943736,0.07090108955402444,0.023622023931711145,0.06486803963753215,0.02394879085366375,0.06476868847537794,0.023838044914136824,0.06390081623352362,0.02379939552151472,0.06240327532080729,0.023933425563556168,0.06114373597078185,0.024107327725047714
182,0.0619820195093268,0.024434626521630254,0.05914645941260903,0.02590520573348218,0.06155800667755259,0.02528080153515229,0.07067002905869801,0.0241854228929005,0.06461640548093628,0.024552249635644133,0.0644984837427148,0.02445343942698916,0.06356808401048994,0.024443018154111457,0.062227073316661406,0.02456726811473929,0.06165969232905198,0.024668990839144103
183,0.06086855273365957,0.024452574821688788,0.058944684313360876,0.02597599765060725,0.061350001529898196,0.025285435592408867,0.07043237355149368,0.024166956247870047,0.064346409800386,0.024532486335676118,0.06419739284128781,0.024417968962537603,0.06316030818306798,0.024404434009929865,0.06187380676585526,0.024498166353543682,0.061441251216792406,0.024558016641616526
184,0.05856200343016746,0.02360493521529967,0.05885570624124863,0.02498022799013193,0.061252764069620595,0.02420729361559079,0.07030868485354705,0.023193703787697542,0.064154764489468,0.023523763855285026,0.06394160280994778,0.023388965345952223,0.06266635604362505,0.02336946540737289,0.06118223598846117,0.023455047084796704,0.06035013022311832,0.02353217448467497
185,0.06389507442811776,0.025923107366304123,0.058467270795802447,0.027577743673923558,0.06085959612501315,0.027011814417162994,0.06988334512203734,0.02577198897953986,0.06375154827051624,0.026206736852470408,0.06356945983342267,0.026160358865913863,0.06246826878847025,0.026239601780063307,0.061447867777621464,0.026383331554255054,0.06165571400004225,0.026437390659227247
186,0.06375917186256241,0.025864381058418224,0.05835526620132432,0.027954387098889977,0.060743304204363975,0.027307788171624797,0.06975696394225368,0.025877380697693533,0.06365375856523711,0.026348152223427207,0.063503257972543,0.02624608666926924,0.06259909633733247,0.02625890529737969,0.06219050016611543,0.02625130667283608,0.06312396986344428,0.02616160606212417
187,0.06469703801713356,0.02636601046837118,0.05819833500905484,0.028612194345181072,0.06057769825689586,0.02797055068954976,0.06957813391372897,0.026447020455466985,0.06352133695559832,0.026941225790268516,0.06341755101478144,0.026841454719891078,0.0627562525761717,0.026839212193357068,0.06285500262449867,0.0267765773866961,0.06406188195898482,0.02665045950286188
188,0.06469900674848858,0.026542901036916478,0.05808036713260146,0.028916856963775994,0.060447717634064105,0.028247153946715106,0.0694369918322266,0.026660682284546475,0.06342740364193677,0.027162869190379454,0.06336979845849852,0.027048040908575405,0.06293147549382237,0.027010838084315952,0.06340304092481439,0.02688498577685232,0.06459295745853003,0.026747612977764942
189,0.06399002049964353,0.026092292328586886,0.058042733402976276,0.028462167479160277,0.06039928425155475,0.02776772585164028,0.06938292760644077,0.0261976403919163,0.06340970050214023,0.026685243296799777,0.06338489712368524,0.026550715602852548,0.06309705500256568,0.026473837195125263,0.06374609559279054,0.026303084403333787,0.06464796818896429,0.026182270842822417
190,0.06170549123393418,0.025306456682714282,0.05797796965249376,0.02743257504220427,0.060325738451323774,0.026681025454683704,0.06928872857347401,0.025245476897886754,0.06332338082731445,0.025683316524358457,0.06329397820135439,0.025533255498627297,0.06297296286601345,0.025430955647640197,0.06339019275153845,0.02526906263868027,0.06348413593704227,0.025225364872273753
191,0.062295498558066764,0.02522957909046457,0.05788479436642821,0.027228786234754318,0.06022888620767902,0.02655456604763415,0.06917709758362503,0.025171456957028326,0.06322527459518154,0.02560697304993162,0.06320169239822501,0.025480599402934498,0.06288713008782337,0.02539867687633761,0.0631507233616306,0.025286789868558868,0.06301392156023308,0.025302662306500426
192,0.06346871495973606,0.025510532512756832,0.05775330980379051,0.027574539174098203,0.06009573741273846,0.026971531877394303,0.06903076361460789,0.025539074734848025,0.06311583267621262,0.025996746079978345,0.06311884320447178,0.025883128972848612,0.06290186022645988,0.02580905538571257,0.06322998547194988,0.02570625962951821,0.0633573466353371,0.025709497855498614
193,0.062285610328971855,0.025063113991387168,0.0576705779124359,0.02710404158505965,0.06000881051125775,0.026463654862233857,0.0689282341900832,0.025054063797784076,0.06303617776160794,0.025494224359952133,0.06304722148050548,0.025358313799780735,0.06284628532866082,0.025256306087401606,0.06311904256305634,0.02513249691146735,0.0631363118094958,0.02512289360780577
194,0.06327932780388242,0.025181778786645223,0.057559816253883934,0.027224373054847192,0.059896998706631906,0.026650341255965437,0.06880498584076554,0.025227051306522322,0.06295188656587822,0.02567847610192346,0.06298740159453614,0.02555858248199014,0.06286989211653217,0.025466718570382657,0.06319721756688557,0.025359621310750383,0.06336525494399248,0.025349659221818532
195,0.06025596654819429,0.02443057501699447,0.05744670461303453,0.026285344795073787,0.05977979167694628,0.02560182946324574,0.06865729335895762,0.024291932326484453,0.06280595793183313,0.024691681048557484,0.06281893908567902,0.024541102497556325,0.06257202084508921,0.024420534836482224,0.06256432000109052,0.02431385639724694,0.06209865331999314,0.02434029712639768
196,0.05980383006462357,0.02421618248027636,0.05732516896966245,0.02589143996488398,0.059654762707130646,0.02522890201297033,0.06850512579866805,0.024008068892313855,0.06264197626357187,0.024389190991395512,0.06262751791206854,0.02425543107008782,0.06223170883393471,0.024162465957758422,0.061869678937212735,0.02412177853977779,0.06104689757455445,0.024212224613763336
197,0.06020695709988734,0.024487600409646208,0.05715024263148482,0.026148889801281452,0.05947386584085462,0.025522989885542025,0.068294832377509,0.024295217449794848,0.06242752238444011,0.02468630680753972,0.06239653706618507,0.024569035946402473,0.06190917255859131,0.024505348669171853,0.06136734128729765,0.024507070713985946,0.0606403913428774,0.02460826884044995
198,0.061283531089275506,0.024901524788416864,0.05698476417025203,0.02670404890327234,0.05930244713224185,0.026116608975030653,0.06810023192880374,0.02480564966100683,0.062248226760513524,0.025226461139606776,0.062222030655786464,0.02511758086719866,0.06174945404917409,0.0250693685961646,0.061291875577634596,0.02507167892824072,0.06103202569124482,0.025129261674507283
199,0.06093536545247018,0.0245342687402166,0.05691024179394236,0.026405101802780148,0.05922377989429218,0.0258054608992343,0.0680051615078206,0.024472941039788934,0.062168715824186815,0.024895360356534738,0.06214354667013975,0.024769079541175937,0.06168088788613063,0.024702347937975808,0.06133778858526386,0.024666556587323363,0.061316674194651255,0.024671659748614128
200,0.06289120110183899,0.025408654903006787,0.0566926072343619,0.02739993655349901,0.059005963102504916,0.026876086553881365,0.06776287592391124,0.02544595494056559,0.0619818265929591,0.02590637592135457,0.06199171094293353,0.025809864861209883,0.06167664511555982,0.025769073895875752,0.06161620450636615,0.025738846267679028,0.062055423663173986,0.025716572853318312
201,0.06277148520293131,0.025018370301721608,0.05663990664813837,0.02716289582876004,0.05895744509816766,0.026623698516935523,0.06770566845765649,0.02513597751198167,0.061981950840210596,0.025602447591975594,0.062024927406016735,0.025477436268628792,0.06185486225369773,0.02539427522697897,0.062108153521944445,0.02528776809859036,0.0628120369199778,0.02520259200858252
202,0.06235939117029375,0.024593722670608976,0.05657750625271221,0.026666668597264853,0.058899705209160505,0.026139978206429423,0.06763578764351533,0.024690704750562856,0.0619667979135696,0.025140759823976164,0.062034554189144005,0.025009672604712985,0.061961162199452025,0.02490558744507232,0.062348184089376285,0.02477593793932162,0.06291316209306752,0.02469309886640289
203,0.06110499870281248,0.024303897908782995,0.05645962076096105,0.026217121509557156,0.05878109678054254,0.02566986642215062,0.06749320679034274,0.024300396876477462,0.061859791281286464,0.024719437200924718,0.06193198614861371,0.02458436379177828,0.06185116723299394,0.024470133919069118,0.062109190775128484,0.02435176346225823,0.06219163844389396,0.024320022915103934
204,0.0609944736887965,0.02398134881532744,0.05637731658813944,0.02581172486771345,0.0587018763495723,0.025296881902120177,0.06739707420810781,0.02397266109951783,0.06179588997764456,0.024381033976789285,0.06187144800909708,0.024249899636631322,0.06177938545904856,0.02413722244165123,0.061927755277405995,0.02403737681043809,0.0618091627048421,0.024038505057207296
205,0.061549486738492545,0.023539109751069806,0.05627326176294812,0.025333448019899438,0.05863105317111522,0.024884087914495825,0.06730925553102929,0.023576268652817062,0.061772223650760204,0.023987405322170058,0.06186211443176964,0.02386558956633554,0.06180782494674678,0.023755627173256286,0.06197928202500239,0.023659681120105316,0.061974415527433525,0.023649237853898317
206,0.05955706250791726,0.022875738134730216,0.05614989809157075,0.024454402030571712,0.05853634072888921,0.023967822622939575,0.0671858274432981,0.022776900776478495,0.061684023703253626,0.023144161526007803,0.06175676084985969,0.02301007075937335,0.061596970807608814,0.022887451507197662,0.06150363996611359,0.022805199349993976,0.061039811837584265,0.022826026815557343
207,0.05858523017052662,0.02288742353642463,0.05593679235636966,0.02428064548010693,0.05834417476104261,0.023781793429804785,0.06695371186528887,0.02267769494685308,0.06146832203797951,0.023018351482076704,0.061511118942378366,0.022897883334175653,0.06118565101434909,0.022802027839363498,0.0607045553914289,0.02278548126131011,0.05980007968811661,0.02287481804185125
208,0.05825411187298027,0.022873948524082834,0.055751240983564335,0.024236795457720478,0.05817737015790628,0.023733737699799834,0.06675126122347422,0.022648784147866113,0.06127497606790967,0.022984546306792003,0.06128695397814651,0.022869088300582638,0.06080637571198197,0.022794805863262935,0.060051738265333006,0.022817110212344047,0.05907688875833835,0.0229269959182294
209,0.057577030008035615,0.02243511717167375,0.0556290956250172,0.02374862415719614,0.058075133763987444,0.023238165302907107,0.06661850479303386,0.022192073053797196,0.061143344726188355,0.022517236749046335,0.06111740856788212,0.022397179432474226,0.06047070378757087,0.022332195795975077,0.05950995520648967,0.022369966793428064,0.058547580329541646,0.02247125815632614
210,0.0579949507791503,0.02185225309520698,0.05554503674057359,0.02309705225658619,0.058025923770800715,0.02265985771454765,0.06654636637425662,0.02165160780484726,0.061089097920827916,0.021979348928240855,0.06103492066072008,0.021870367257106366,0.06028551332728639,0.021822523602524277,0.059296833354516985,0.021869903274859603,0.05859498015512173,0.0219397244895361
211,0.05733250007486368,0.02169775523690896,0.05535801673083936,0.02280662591714354,0.05786811130349732,0.022384511925633177,0.06635063968805845,0.021435093639596975,0.060907497569910846,0.021747814891848544,0.060818198271773,0.021648387485019835,0.059938961961727585,0.021618696267294915,0.05883677119644332,0.02168578348414958,0.058101922414193825,0.021754901642375313
212,0.058448909230917126,0.022098850653586813,0.055133652119560596,0.023264049544776982,0.05767106747990852,0.022902658776756776,0.06611907238158479,0.021907126519861375,0.06070762436252013,0.022240704936159816,0.06060575334840791,0.022162832456830484,0.059703554717303306,0.02216241399474851,0.05869275215038718,0.02224312944019774,0.058294728562201734,0.022293398491010058
213,0.05939266479203925,0.022398412794585053,0.05493384781482445,0.02373013764029072,0.0574970329572215,0.023398139834603662,0.06591622082043584,0.022311437349353314,0.06055555574532797,0.022670469554279427,0.060460028468112784,0.022594679756691965,0.059626047040291855,0.022596231621831317,0.05888968215390116,0.02264359044405835,0.058969557653897615,0.022637269163796825
214,0.06007711347473868,0.02253218966673715,0.05476551782535725,0.024007760310413795,0.05735341201839937,0.0236942076906521,0.065748585723524,0.022532253167876673,0.060453700436978064,0.02290849097407091,0.06037735060719059,0.022829254345593894,0.05966805339142742,0.022819158973357553,0.059272884888122795,0.022819191773031017,0.059723380349353025,0.0227604647580677
215,0.06289005655819163,0.02364276296825258,0.05450426911859984,0.025405545424392828,0.05711884219459021,0.025175370732494054,0.06549036745911796,0.023833334620942143,0.060313376042730335,0.02426359595250409,0.06030357176247752,0.024208766248314223,0.05990912114860576,0.024207601984317997,0.060106626890952,0.024170168799519845,0.06125923666942661,0.02405418073161117
216,0.06171151657664853,0.023439898497330917,0.05436723395078201,0.02536744029775727,0.05700400331998414,0.025043391533785597,0.0653543407405571,0.02363927386283675,0.060279940687000134,0.024059140753546024,0.060316174374833664,0.023960818734296688,0.060133791004891635,0.023894418506175893,0.060682448611899927,0.023759632875859332,0.061796874068990634,0.02360169340025378
217,0.06296350371162891,0.023715363341055645,0.05423117132282889,0.025741835889074124,0.05689053467821905,0.02546078991901414,0.06522728969820106,0.023999078907359916,0.06027154693864462,0.024430208056040834,0.06037137867202863,0.02433951237262759,0.06045608975709685,0.024258270396322834,0.0613460237759871,0.024098354389775825,0.06251892890304427,0.023947069423376363
218,0.06186421878372553,0.023532577844124464,0.054104374641420545,0.025557506324647483,0.056780834679909575,0.025223870976425894,0.06509694180474164,0.023770912235605318,0.060243797257743294,0.024178670173474137,0.06038713102842792,0.024065058256417887,0.06063003082937157,0.02394138651209614,0.06160034620412097,0.023746035020501335,0.06240360008354116,0.023618615890548866
219,0.06207202243404403,0.02348020923998654,0.05399517970382138,0.025498413574212647,0.056689343627340495,0.025182802540215113,0.06498981362480546,0.023733848039343725,0.060238495351012444,0.024132604179093534,0.06042633387900294,0.0240188914270293,0.060816445808949716,0.02387983370508083,0.061816487035345695,0.023686920479616028,0.062397103643378395,0.023595269095929697
220,0.05927519818437442,0.021682981176349193,0.05405771700771991,0.023449241457178055,0.05678625454631047,0.02308098774354614,0.06507525525304232,0.021807069330834414,0.060393343471873834,0.022140418697394262,0.06057833733590275,0.021985411105403294,0.06091144674423354,0.021790215529518736,0.06162588017289498,0.021575194984533766,0.06149288498689153,0.021518805634438587
221,0.058980917375876796,0.021627075587767722,0.05389376013710215,0.023045512419772235,0.05665040774999027,0.022749443750713916,0.06490713087332155,0.021623005283855787,0.0602845719392783,0.02192125403854256,0.06046061566401927,0.021803998892689733,0.06069071987092148,0.021648827875961632,0.06095514966092196,0.021539659882157877,0.06023717937121855,0.021589317920304482
222,0.05900838743291316,0.021473096091927078,0.053754547513046244,0.02283558575858008,0.05654157701497414,0.022578871643296042,0.06477194744911421,0.021480803978992838,0.06020819455522687,0.021771911745139497,0.060377929536876734,0.021660802742489813,0.06052784350424778,0.02151875484100245,0.060515361380257926,0.021450127260593144,0.05975180895298475,0.02151914590367865
223,0.05946702483049411,0.021916673281654177,0.053532456375237895,0.023310019256930894,0.05634249651869261,0.023075095528655734,0.06453973245802104,0.021944055678021213,0.06004138983265398,0.02224127399347886,0.06021441017933171,0.02214289542367029,0.06032888255008313,0.022023209179545825,0.060170277611147384,0.021992498420665557,0.05958110780970456,0.02205789332088845
224,0.06016804572792425,0.022046783093995635,0.05338121608552916,0.02358499483577685,0.05621528566659417,0.023367191261616654,0.06439036846488888,0.022165115438684185,0.059969242614202785,0.022477114960393382,0.06015867684303635,0.022375282270039057,0.06030759399122378,0.022255248058213842,0.06021632883404041,0.022214212450342566,0.06002978972485747,0.022231726159689408
225,0.061559972593338425,0.02285107243256921,0.053139948383330284,0.024572109659665664,0.055996016198458294,0.024380330820060123,0.06414251838104638,0.023061521357306616,0.05982534927045773,0.02340104664035174,0.06005482056594602,0.023311980148937553,0.06033500718300507,0.023203966544591725,0.060462620294950066,0.023157919485014125,0.060751325302351236,0.023132243712821854
226,0.05998945403642118,0.022509743904532694,0.053017341472361444,0.024297135073094167,0.055892838046585125,0.0240074364312009,0.06401319936453535,0.022680139914555933,0.059777775742879215,0.022997193366501384,0.06002226752700512,0.022871764533266017,0.06032397948118293,0.022723799379308282,0.060476407130794135,0.022630010245444754,0.060634409319947694,0.022581297260352032
227,0.060307044174380195,0.023156020836171264,0.05279259689582212,0.02495973494503581,0.05567723776722249,0.024660972550962973,0.06376331084279084,0.023307694560581335,0.059606815765402894,0.02362406515153527,0.059871397139331164,0.023513721612152413,0.06020294195122243,0.02338430754814079,0.06031571957279111,0.023322486126005917,0.06034955341930785,0.02331110245264381
228,0.06127671568397289,0.023583399289660717,0.05263928927022373,0.025589486539120562,0.05553310190115411,0.025295936920079726,0.06359770208618185,0.023840847828616646,0.05953285576987438,0.024178290199654326,0.059834135022774064,0.024064587695443132,0.06027279081285451,0.023930830302553857,0.060543540873972866,0.023850176988177957,0.06085575954986195,0.023815331418693755
229,0.06211026859801426,0.02372190160322572,0.05254193409152069,0.025902935311486283,0.055445993826616656,0.025622813607319148,0.06349751248549963,0.024081407779950964,0.059539400588345934,0.024433610707709913,0.05988971627158422,0.024310697957258265,0.060490157973288584,0.0241582825386447,0.06102691699494474,0.024038111502289655,0.06166881657493563,0.023958664520662795
230,0.05718389562621093,0.02246477544014746,0.052432330086361834,0.024359679411993032,0.055359065202571486,0.023866593497804373,0.0633651139795412,0.022513467254596145,0.059462099152042286,0.0227742458982772,0.05978360934625477,0.022599170035681584,0.06018588031741526,0.022396558194399854,0.06025546259991397,0.02226388078339353,0.059763094508641305,0.022250163435359516
231,0.057544845223286845,0.02261125122306813,0.05226717760469473,0.024289061213392263,0.05521653131010234,0.023852201344066223,0.06318399800657122,0.022595522990155117,0.05932407188859133,0.022838231885397478,0.05962324410479935,0.02270296646962415,0.05985420494696399,0.02255574935245004,0.0594920887921885,0.022530616682917726,0.05852982255994035,0.022624823078920983
232,0.05728014616187237,0.022967781763466293,0.052051442667873656,0.024650099164708533,0.055015784574942043,0.024197708938875392,0.06293808382253015,0.022932230891619304,0.05911652659526437,0.023172505511302968,0.059393347280104654,0.02304385230651626,0.059465246714524536,0.022924280158197655,0.058799711649273285,0.022945287201224976,0.05778350932225886,0.023063360969855853
233,0.05679937354008055,0.022639520918795362,0.051946983177965984,0.024355392483889488,0.0549293490667532,0.02388047175063511,0.06281740088153748,0.02261782907852683,0.059029367481822116,0.022851865737723215,0.059279792649225026,0.022712213155305847,0.05919869048609819,0.02259803569820877,0.05835806804633756,0.022625211440440232,0.05745253697017276,0.022721873830474124
234,0.05851936017299726,0.022972094530310443,0.05180751792204965,0.024768955815053964,0.05480908723660214,0.0243850242824616,0.0626697032458971,0.023062330020179975,0.058940191300350955,0.023323550938399815,0.05919352406676633,0.023207990276137402,0.059104506343638265,0.023125687497551534,0.058385525917357704,0.023168401416645362,0.058026637782663364,0.023222178364970827
235,0.05950603302569413,0.022886673621356254,0.05170654398809017,0.024820994152586803,0.05473747919791415,0.02448815410514775,0.06257635834231248,0.02309394425877423,0.058933221129959024,0.02337526466262764,0.05920686597863248,0.02325714155616737,0.059198901380905805,0.02316815735352333,0.05879479355004933,0.02316477563655915,0.059012132485279055,0.023137350675009327
236,0.0588822197354049,0.022535275192322134,0.0516107550165623,0.024439134546842545,0.054669508303112783,0.02409768818235504,0.06248223112829421,0.022724323784704167,0.05892023972851048,0.02298876573563126,0.05920378145148925,0.02285918958937655,0.05922821510227199,0.022751792987707242,0.0589769439897686,0.022712616335122657,0.05921040156974153,0.022658498123679413
237,0.05936514639071598,0.022745120522100423,0.05145851681056149,0.024637586676400286,0.05454157705868645,0.024329973253433237,0.062325905836496255,0.0229499470383471,0.058848986069323136,0.023213216779447807,0.05914987638151336,0.02309579348217508,0.05923167570934504,0.022996317246295944,0.059101880698067766,0.022958682010948153,0.05933867746374167,0.02291464796321807
238,0.06149578036343181,0.023750028709398675,0.051246230942514945,0.025862959495846327,0.05434866412147029,0.025616746550430183,0.06210882752848515,0.024097059828487824,0.05874471122677127,0.02439885092778836,0.05909729765259891,0.024300913082169986,0.05937982856970985,0.024214563907798872,0.059599557352996164,0.024163791075727997,0.06029323389577898,0.02409412696500575
239,0.06235526663614724,0.023936544274575755,0.05114725375569211,0.02632759048413051,0.054271151304916436,0.026073570590567557,0.06201995156995215,0.024422435688897084,0.05878671543679039,0.0247452055751039,0.059203638273004684,0.0246249990700603,0.05973955283679001,0.024499202334688108,0.06041241428895728,0.024368348628335743,0.061528145224318286,0.024230875249638212
240,0.06210379559436034,0.023691146577418484,0.05107265276245814,0.026142131718605813,0.05422381142659679,0.025865510215903123,0.06195844968653014,0.024192108222624353,0.05886060921560556,0.024502779786486545,0.05933444372944178,0.02436374249001448,0.060073717198937844,0.02419785612805568,0.061019371781612174,0.024013609794410806,0.06208004395137069,0.02385928863956538
241,0.06281700464841507,0.02414898948357607,0.050931361849822235,0.026642451278867607,0.0541047872997953,0.026386784053825676,0.06182233770425593,0.02467580623992284,0.05886309651847317,0.02498595313428796,0.059401064042829035,0.024854643906724386,0.060351163460954656,0.024679519319104615,0.06147712054139347,0.024490673400428903,0.062441084962849766,0.024361330483983742
242,0.06146650765670447,0.023899123253704614,0.050839698416146675,0.026390319679829702,0.05403248310318322,0.026061813032706008,0.06172960733796153,0.02436838935646493,0.05888866909070839,0.024647965524127374,0.059466676988299334,0.024488828286910583,0.06050711450247534,0.02427402821581759,0.06157961295773718,0.024061999898284406,0.062110544962391954,0.023964062723133076
243,0.05948918234087788,0.023788597279834373,0.05069626217536965,0.026121677109246122,0.05389897277197667,0.02570191174667473,0.06156059818663102,0.024095942941207538,0.05880152694641218,0.024327746899143035,0.05938613805662124,0.024156998499781188,0.06035239841419622,0.023933762508593054,0.061027155056506174,0.02376403916571576,0.06077213404438906,0.023757638498545175
244,0.060428133527502814,0.023985677465700145,0.05059433004510114,0.026350268197294496,0.053810588335192054,0.02597329483325643,0.061451221343693026,0.024349975011235245,0.05878018390124195,0.02458664024018678,0.0593862483994916,0.024429320377669317,0.06034983979168693,0.02422481962803931,0.060848579304186544,0.024100251602449302,0.060573372308810706,0.024128076804986964
245,0.05610490752808693,0.022733743774554165,0.05053283685368945,0.024837430203096075,0.05376338355817352,0.024287096969130437,0.06135992039357935,0.022842723973577145,0.05872970587808676,0.022996395565355918,0.05929092214314801,0.022791458996222008,0.05996151052737019,0.022554748752286566,0.05981682218306234,0.02244753124666979,0.05862527037852973,0.02253084421555271
246,0.05451410458840768,0.02225547820878899,0.05042409982138203,0.02400871090402157,0.053666593299087774,0.023440200515888063,0.06121443897381462,0.022183208929903067,0.0585909273537271,0.02228432291357524,0.05908417873592499,0.022099491649748074,0.0593694584531578,0.021913403517766647,0.05845133368693004,0.021927711603670352,0.05653217441529608,0.02212147212463239
247,0.05634669576890135,0.02295137793254075,0.05023315117506434,0.024713373334838015,0.053486031095192406,0.024252429831452663,0.0609919717432131,0.022959338820592215,0.05839162838961537,0.02308911807809029,0.058850143208583186,0.022948778880989215,0.05892687394388002,0.022837253443888678,0.0577126577469117,0.022943561346501704,0.056197536713269075,0.02314489279826866
248,0.056017876926601,0.02253638693929958,0.050161091132557185,0.02439393398069427,0.05342941306972748,0.023923387686300396,0.06090237190133478,0.022602190355821478,0.058332553950698904,0.022735641405176657,0.058756423798306,0.02257744778168204,0.05866014400124242,0.022467278703683327,0.05737994533388481,0.022552431291533004,0.05633428907943766,0.022674137023738633
249,0.05445162509981963,0.02197618820238989,0.05007015074370847,0.02368148091099921,0.05335045255818498,0.023168063827255517,0.060779920799517516,0.021939132617364465,0.058222696483487435,0.02203952644934548,0.05859008671980169,0.021874957436876535,0.05823955032506502,0.02177807793259301,0.056728398188204444,0.021878043784644058,0.05557068432811623,0.021989930194393006
250,0.05562712936143209,0.021988939908912,0.04995529827649164,0.023653436284630125,0.05325782889793664,0.023233127539890763,0.06065114484031744,0.022010542480918424,0.058125118608244875,0.022125113638213914,0.05845810875002063,0.021990333997042866,0.057972137770249725,0.02193763488788375,0.05647156225764693,0.022066790437983944,0.05565244695533901,0.02216001074833833
251,0.055331010101506914,0.021438215254752358,0.04989723971554391,0.023071002674395297,0.05322693703165075,0.022677872407637176,0.06058835629344838,0.021482773308817052,0.05809754250822831,0.02159123610061281,0.058394729467482864,0.02145132729007801,0.05778858438324688,0.02140071958756684,0.05636106791790489,0.021503244835619134,0.05577398637056182,0.02154947888685095
252,0.05428422132856825,0.021097379816784428,0.04977778293743838,0.022572956619978504,0.053130286611866306,0.022170177315112186,0.060448436855318165,0.021057502995446162,0.057979439262084265,0.021140464586558494,0.05822685748269193,0.021004803716673903,0.0574453466938705,0.020969488246480525,0.0559231101261236,0.021081099646049484,0.055160308816012076,0.02113752674555079
253,0.055264100056351406,0.0213886075425913,0.049617051888731056,0.022864007045087717,0.05299068792394283,0.02252635911415761,0.060269823755263595,0.021397329736492998,0.057832310557213176,0.02149388577970103,0.05804920614178537,0.021383775333908298,0.05718868167943466,0.02138427762302053,0.05573715144388671,0.02151434433879812,0.055187617582251325,0.02156892688024732
254,0.05783955178568535,0.022065023028218486,0.04945688557282883,0.023783699450422996,0.05285216843616719,0.023553158154796694,0.06010582944682895,0.022275524510025402,0.057737459277590455,0.02242378801494746,0.05796819085460653,0.022335869708734427,0.057237524734458194,0.022356637583038366,0.05625725268284082,0.022453788693410512,0.05652317374808036,0.022433850921229653
255,0.06263209221016829,0.021945832463084434,0.049473998656870306,0.02413118669170379,0.052931724369484956,0.02411405524274199,0.06019877219428373,0.022598544451452568,0.05800012140774515,0.022828894199476563,0.05832199722565843,0.022750966336846173,0.05807565555332437,0.022744851890941123,0.05825863805144446,0.022704174988251904,0.06013822869208809,0.02248858027371671
256,0.06188781972024833,0.022144352924768032,0.04932404798907935,0.024356381892130324,0.05282912938575488,0.024303521211926915,0.06007936290269931,0.022751456539072012,0.05804217678125763,0.02296465261433364,0.05843741714063334,0.022867131510336994,0.058552110572032294,0.022801333921455225,0.059363806917734116,0.022657645255998185,0.06125442605506281,0.02239165358119999
257,0.06157740774735687,0.022135272635690543,0.049217131568573796,0.024375544926156525,0.05276895169428309,0.02429163261554984,0.06000592731169542,0.02273314039060928,0.05812063670421908,0.022926585557293364,0.05857961588213828,0.022814939684560206,0.05897655091953884,0.022703461075560843,0.06010905959221035,0.02250711410634848,0.061596544454551344,0.022278275392442995
258,0.061044227909956214,0.02186953012252624,0.04914302349126767,0.024079159930790878,0.052741679637847705,0.023974434463550076,0.05996637834822703,0.02244353260402146,0.058222552829808275,0.022610519411921257,0.05873240673767537,0.022485081102527824,0.05932880318111916,0.022334306696954256,0.06055340153940671,0.02211368916203077,0.061532179133367886,0.021940560396591244
259,0.06074275431194355,0.02178471235819644,0.049044923527127915,0.023933139375883095,0.052687715211584024,0.023825749297846185,0.05989717052637981,0.022327199240350704,0.05828470587403063,0.02247060638691921,0.05883663917047618,0.02234242332733989,0.05957170273213669,0.022171286913307053,0.06073375504683928,0.021960661528892853,0.06125653504406935,0.021849131667612723
260,0.056254731017014656,0.021577002546887353,0.04880824757744664,0.023429051796692357,0.05248334398792257,0.023101723720247158,0.059636176636601076,0.021770226791785446,0.05809004100042686,0.021828396267530165,0.058612166828800355,0.021670610691343642,0.05913694629503026,0.021480007623195435,0.059534305254476914,0.021330871055724163,0.05863047796541223,0.021364799644907673
261,0.0567302192817868,0.02190725298799809,0.04862880523828841,0.023730803455997124,0.05233836420804756,0.0234092649721218,0.05945255477561813,0.022096803133249437,0.05796577913125227,0.022149894673302764,0.05846818270053009,0.022014817454531863,0.05883481647694994,0.02186741668200952,0.05870572495271283,0.02181982061071132,0.05747010560763793,0.021945169751939594
262,0.05657579426503884,0.021781637471531234,0.04850844012099897,0.023656207869733173,0.05225360085750179,0.023322238645907045,0.05933453614606012,0.02199779970287845,0.05790922929570508,0.022047842681846105,0.05839254073708592,0.021906950692082358,0.05862530068620471,0.02176972354154899,0.05819372255841299,0.021752617478902087,0.057080378488895585,0.021867109131140636
263,0.05704668113614385,0.021772279800834453,0.04839311157040343,0.02367594070985128,0.05217332298239345,0.023371287413253686,0.059224777920882335,0.022031210368569143,0.057867503152830554,0.02208434588351968,0.05834059674880924,0.021950286459155352,0.058494909906876086,0.0218304830078192,0.05794458629640791,0.021837347026619117,0.05714119624542925,0.021920117720267737
264,0.05636616782095025,0.021754484806912444,0.048245418028536664,0.02363443497731539,0.05205500775040046,0.02329893445159255,0.0590688956637801,0.021973451159613605,0.057770755728235174,0.022012126059950135,0.058224578141188456,0.021874696909328625,0.05826729583975517,0.021763079933612678,0.057560724472037035,0.021784319020635323,0.05679743033485851,0.02185273045510136
265,0.055874436151613985,0.022748075850752312,0.04792358924337843,0.024645327180729204,0.05174933192703139,0.02423507379249773,0.0587027891843376,0.022876859469124045,0.0574509822828581,0.02291146223074622,0.05788130458278859,0.02278990447304534,0.05778515521677505,0.022718083459412758,0.05683219244866393,0.022795317078490238,0.05593825863336568,0.022898206251284386
266,0.056757741620632254,0.0230233056332015,0.047779563812661865,0.025166191957085998,0.05162951816666012,0.024742574420855576,0.05854771951662703,0.023276083720839627,0.05735916588780673,0.023336033854064922,0.05778481339687357,0.023208307439085668,0.057653980155693084,0.02314382824865603,0.056779512771112914,0.023204612483540915,0.056321284005342115,0.02326229829501865
267,0.057929272297944576,0.02322980627171022,0.04766867454647808,0.025550363439879945,0.05154306416628179,0.025159132653837846,0.05843427437540331,0.023600613236613596,0.05732875701179483,0.023684193128804848,0.05776943731541519,0.02355765802830309,0.05770371291216811,0.023494856919410903,0.057106611483431394,0.023523354510316674,0.0571920530369819,0.023514998174043525
268,0.059301172145528186,0.023574241049762763,0.047556955833980216,0.026066978951142905,0.05145424705416799,0.025721822395534347,0.05832417936914397,0.02406541105414231,0.05732170905212117,0.024173212860588822,0.057798761997565354,0.024050514700407352,0.05789328463818284,0.023982396481738485,0.05770269909597889,0.023966411598177986,0.05830530058341437,0.023895112116910366
269,0.06027545932428546,0.02361518897131553,0.04749351989894246,0.026266428451074034,0.05141577474458708,0.025954693844713092,0.05827263471771692,0.02421905075642107,0.05739122271674741,0.024340602970900002,0.05791842917153317,0.02420988140117132,0.0582290718259667,0.02411563704113992,0.0584919844309684,0.02403425671548362,0.05946957114390342,0.02390558240574682
270,0.06328580989867563,0.025139232862588005,0.047279857714322755,0.028075852149283195,0.0512226016466937,0.027839735638195362,0.058064693434077164,0.025910428879928157,0.057337756885057975,0.026086216408191906,0.05795918597546458,0.025984968650182752,0.05865368234013109,0.025900067143449598,0.05952499645275494,0.025789560652944923,0.06108610699410006,0.02562388247500956
271,0.06151487410489993,0.02478792936260311,0.0472177941207865,0.027906996287450248,0.051183122904763255,0.027530849600937893,0.05800882391263106,0.025544666784555567,0.05742680648162113,0.025695762785343385,0.05811188376758888,0.025534258363480555,0.05903514126290274,0.02536526282815696,0.06019955212158747,0.02514700991535959,0.06152692616432341,0.024952695776626524
272,0.06063902069767743,0.024132001980575853,0.04721862200997713,0.02715240181588449,0.05121020750055585,0.02675127428056863,0.05802317540249584,0.024837814406586486,0.05757263482299127,0.02494902078281669,0.05830260651211907,0.024771276891617205,0.059351383636589865,0.024565731553208056,0.06052641848649023,0.024332842274314856,0.061309194540050835,0.024191929136982815
273,0.06137131435648285,0.024050838126071675,0.047182100909445884,0.02699655478886402,0.05119989260449755,0.026665044199589052,0.0580037371783444,0.024781803235357433,0.05768557221033126,0.02488083176254334,0.05846706103301252,0.02471572022106773,0.059657285883408205,0.02450654415678996,0.060837361267812445,0.024294219434089437,0.06140352596082351,0.02419953827347114
274,0.06267794725657409,0.024553478440799734,0.047087459647239406,0.027581915935962154,0.051127542596875096,0.027307558284977385,0.05792377366266116,0.025362797582786964,0.057747203140538335,0.025472698777505118,0.058596291469621996,0.025317910037864738,0.059987052847820146,0.025105436469075343,0.06127963281310415,0.024899606413452707,0.06197030458113886,0.024810192356485614
275,0.06050471051547747,0.024332274792937075,0.04697329664267025,0.0273167292764339,0.051036229734607426,0.026923436685338212,0.057805029732301186,0.025013618527050155,0.05774829686062707,0.025081495094719866,0.058628154724765354,0.024893618051712474,0.060038802465373874,0.024643114589575896,0.061106937649998784,0.024429443579545726,0.06126466845934803,0.024373025018627453
276,0.06120393466083236,0.024509362218946142,0.04689199876432337,0.027507843259859457,0.0509803995806517,0.02713865671482145,0.05773379199606064,0.02522127765379034,0.05779734743869133,0.02528418745052284,0.058716390526817784,0.025105556377410368,0.06017933164465441,0.024863074523200884,0.06111167723191803,0.024687452924917225,0.06116337440856036,0.024667607758013244
277,0.06065550762311689,0.02418433498883735,0.04684914679795337,0.027177229695436067,0.05096409786261595,0.026789840755452127,0.05770202041738132,0.024889200783868484,0.057881709863243105,0.02493084692046077,0.0588295074999133,0.02473635741490117,0.06030085796919118,0.02447631376657347,0.0610857470725676,0.024303423169170765,0.06102331680428584,0.024286862135979387
278,0.06068716738229056,0.024148074946708616,0.04677978699796031,0.02709486851178504,0.05091914130157574,0.026722676625490507,0.05764048858455705,0.02484284690026055,0.05793033549218934,0.024868950211654778,0.05890433758867281,0.024677433939114493,0.060372830879549075,0.024421466785446364,0.06100611394128472,0.0242769707676352,0.060866471842535866,0.024275865493533097
279,0.059168698171961284,0.02358127038608238,0.04673587493174486,0.02640851231014482,0.050899946795418594,0.025990088674202425,0.05759866514560132,0.02418962775691949,0.05798122803426405,0.024174800645973674,0.05895672920677322,0.023965287795002566,0.060315735419382024,0.02369694298437619,0.06064619898393977,0.023569260076204704,0.0601554578767054,0.023592129390974978
280,0.05607795026271907,0.02166873158947264,0.0467881039928852,0.024137206352415702,0.05101167146324348,0.02365780529489718,0.05768139899855504,0.02209474361495954,0.05814513870971146,0.021998514440501438,0.05907633206815257,0.021761636750344884,0.06013209311773527,0.021475150756661926,0.05987624865308121,0.021375512657916276,0.058612286479337625,0.021448384699710873
281,0.05515364174041998,0.021388003252480036,0.046661762489631116,0.02342296493270947,0.050935668455922206,0.022994932705290363,0.05756219071537184,0.021634438052314214,0.0580699378401513,0.02148791672088987,0.05894013732051273,0.021291299306074762,0.05962970347884633,0.021071968546047523,0.05866149956475258,0.021108159883823266,0.05678230828312578,0.021288254454322558
282,0.05465216416044791,0.02143491233775762,0.046488502305585225,0.023338488498295742,0.050808935884074,0.022917466896988342,0.05738895245345064,0.021621440424885133,0.057927644683134015,0.02145750695107769,0.05873323349284631,0.021278422931918645,0.059068209299837825,0.02111269680434466,0.05755694533704656,0.02123331849964158,0.055575017290489685,0.021447459735700683
283,0.05612997581638107,0.02162163238699739,0.04636182510661424,0.02361983280879612,0.050732170510661125,0.023276385115479734,0.05728166116738468,0.021926270409278373,0.057870571068497946,0.021786695957989183,0.05863917143349096,0.021627982016054717,0.058781074987618066,0.021509117272946396,0.057181761431325154,0.02166246937677914,0.0558377473112561,0.021822856483122863
284,0.05562429813655255,0.021167553386847587,0.04628418772315863,0.023180019076069328,0.050706204188201404,0.022828397658398045,0.05722486816971857,0.021487208950294434,0.05786779764875342,0.021338784824305235,0.05859490511192282,0.021169063425689305,0.058551486396086844,0.021056159198379207,0.056940840612865314,0.021188630871135927,0.055956899348203866,0.021279847165185287
285,0.06221436052107447,0.022947218373709628,0.046092584072201556,0.025372608158278367,0.05056411524919325,0.025293466275088175,0.05707992067739616,0.023671061812083075,0.05784633421098778,0.0236326984456504,0.0586350604386062,0.02354047027712472,0.0588855420115316,0.023503405320151743,0.05812086152044662,0.023634470464020563,0.058846972846926866,0.02359906971636702
286,0.06241565358672263,0.023285666691292572,0.04597599167040301,0.026111007421131732,0.050494611205363506,0.025963897578608564,0.05700376345055039,0.02414597386961613,0.05791677005641061,0.024132450059770105,0.05876989646194488,0.02399506623913275,0.05931985009565943,0.023892506751164305,0.05935230223221701,0.023865309328428702,0.06085465910947492,0.023676046297672546
287,0.062043321423579934,0.02320248748053059,0.045909224668798786,0.02613204797097768,0.05047441323016816,0.02592678301680361,0.056976807729784605,0.02406969570927965,0.058034236313230715,0.024041439185991248,0.058941598344962425,0.02388050774983627,0.05972085460423717,0.023731090944316302,0.060226324530989965,0.02362018830635866,0.06164823853224671,0.023409093531888595
288,0.061794926762672245,0.02335841350555235,0.04580839848134497,0.026288386141583298,0.050414953765550496,0.02605232790746974,0.05690576199134583,0.024194767407082415,0.05809584248791122,0.024147935103274717,0.05904872365230376,0.02398225537475812,0.059993291285660486,0.02381061026783371,0.06070150982115456,0.023673438510163958,0.06173167446314801,0.023507918898700866
289,0.06264630627107054,0.02363467829226524,0.045728053615323894,0.02666338039728053,0.05037577918034986,0.026443117725630294,0.05686270026620616,0.02453505812897766,0.05819180745747425,0.0244904164265288,0.05920010666730134,0.024325402252655018,0.06033863865557596,0.024138917308465818,0.0612568329909442,0.023982473871828308,0.06218568975867691,0.02384270469858528
290,0.06378888638101758,0.023663301800720984,0.04569345378203329,0.02683599599847744,0.05039128059628698,0.026649715009251437,0.05688265826175539,0.024672745790596334,0.05837309721065382,0.02463533634134904,0.05945113941846873,0.02446453943876968,0.06083547601599875,0.02425165211143973,0.06205105370315059,0.024056111836453967,0.06312670483888053,0.023900311941060765
291,0.06446730169299211,0.023797891126938593,0.0456523348169822,0.027054197146470074,0.050397694130793924,0.0268860081864475,0.05689508570925827,0.024863227397011772,0.0585507384976272,0.024821741574314438,0.059702873319567716,0.024644995121909916,0.06133418460197469,0.024403928783981316,0.06278936175437944,0.024178463317724247,0.06389683570155438,0.02401610665447683
292,0.06563887465899781,0.024446115022289137,0.04556483485387809,0.027842952552543265,0.05035157959279892,0.027688631465643182,0.05685581605431054,0.025580247958910035,0.05867973399951217,0.025546750544042235,0.059916965337467494,0.02537244269677011,0.06182264919565355,0.02511448571295416,0.06350539459444735,0.024874797078335356,0.06468336267423623,0.02471574702054355
293,0.0642393872936544,0.024692395838593874,0.045454901196970134,0.028137129107794215,0.050277614983652984,0.027868711197645946,0.05677477062608451,0.025740821892842006,0.05874500384185661,0.02567909439944273,0.0600396133196312,0.025475997153528884,0.062072053316534856,0.025177772332429668,0.06367061721523029,0.024922371507446472,0.0643771154861521,0.02480054726975979
294,0.06427190442481918,0.024672156423255185,0.045417815106798216,0.028172685310020484,0.05028102008058187,0.027875642635272063,0.05678015188397079,0.02573485709914368,0.05889658212987964,0.025656990005833546,0.060245518120766506,0.02544251373663274,0.06237953844264327,0.025125365949441175,0.06387871818482424,0.02487935034667149,0.06432967776656204,0.024794559162054974
295,0.0680192221270276,0.02574421625700556,0.045352513064041734,0.029541133340350953,0.050259967950874555,0.029359326452422937,0.056778957903688594,0.027044443171478333,0.05907984157789336,0.027017570364218577,0.06053448956305538,0.026832487597377164,0.06299407252702935,0.02653172139571859,0.06483939585171708,0.026293366993470332,0.06598521927254519,0.026171849362514668
296,0.06755000533164093,0.02575523237245014,0.045342806997465436,0.029747182166393354,0.05029500597969177,0.029492003159102873,0.05682945567131242,0.02709165576335361,0.05931830972575544,0.0270536140269982,0.06086507200629107,0.026826903771122707,0.06357463723131791,0.02646377255896787,0.06563877658958253,0.026154925983080557,0.06689451657216267,0.025980847578605
297,0.0657727210054311,0.025133076033003854,0.04536657054217612,0.02901979469561597,0.05036511467047699,0.02868430444824102,0.056907291242796434,0.026358976001943674,0.05956167837705742,0.026265428320091044,0.06116592982984114,0.026006832971828472,0.06395054277779633,0.02559701389984119,0.06585387296426116,0.025278650503458802,0.06651286640656184,0.025146528557547274
298,0.06596957802625612,0.02525916894610288,0.045331563440180134,0.029044824225962607,0.05037220550053932,0.028727987472908265,0.05692081408563519,0.026446424990644465,0.05972317457900986,0.026327334598749128,0.06137958655910299,0.026079598720418484,0.06420609799347021,0.02567712349560361,0.06587041669749606,0.025413358911006045,0.06613737169487653,0.02535145599752553
299,0.06408038918937799,0.025291395360939817,0.04523062735140765,0.02895804047596659,0.05030661319437122,0.028546522543486982,0.05684323321383659,0.0263263839876383,0.05975927642028606,0.026162711351711013,0.06143351043523921,0.025898814155009678,0.0641439781977223,0.025490251250503596,0.06532018179117978,0.025274800876475614,0.06493840163982269,0.025285344129252166
300,0.06590793098094384,0.02471586337630651,0.045318442301727255,0.028478195827088493,0.05045440872921342,0.028163236691727447,0.057011875897229274,0.025922465107034165,0.06008447859556414,0.025762270959949818,0.06180634771984395,0.02550075250446887,0.0645494843142303,0.025095765746748683,0.06568715873510107,0.024894658722624627,0.06567274521077425,0.024879385955959163
301,0.0668505218051705,0.025161603832627857,0.045262959817729896,0.028924509325929992,0.05044491991443694,0.02865959932337546,0.0570120556403131,0.026391593243345876,0.0602286049442106,0.026229560268298077,0.06200216451613233,0.02598250715561641,0.06480473487083327,0.025592316907546278,0.06593817012337744,0.025417019416770326,0.06617482684535159,0.025381100283283928
302,0.06736593029212264,0.025087962410075132,0.04528031029954001,0.028961301880063156,0.05051304873527937,0.028703017781028572,0.0570986560575804,0.02639026327090266,0.060471030479343366,0.026222237979388538,0.0623011001005711,0.025961175320502572,0.06518726977475414,0.02555359469954495,0.06641117471509678,0.02535568878040048,0.06689516224269489,0.025279238647054628
303,0.06836132542796525,0.025296583028903807,0.04528591208808722,0.02925289242852308,0.05056665438934855,0.029021924074022418,0.057174027953353704,0.0266636461355486,0.06070521296225629,0.02649352224465086,0.06259969317422492,0.026233022730368885,0.06560540992784872,0.025820604562373645,0.06696580042426067,0.025615241555037027,0.06766453856062213,0.02551550191511162
304,0.06615639586825435,0.02447403771929767,0.045333305058875194,0.02830144092317957,0.05066573402191484,0.02798819458632261,0.057284369003400594,0.025719839333409225,0.060954882674442615,0.025491748436075032,0.06287595184392022,0.025194688315660935,0.06582505111428419,0.02474213968725307,0.06698565211404578,0.024518545014880766,0.06717594206715044,0.024439282045450275
305,0.05814456183965942,0.02409561932905413,0.04500277794110695,0.02723743859869035,0.05037963761176017,0.026561048138841886,0.05692130211600556,0.024640988314166057,0.060612967740589954,0.024262404652542494,0.06243090920589462,0.02393835102533319,0.064717927707543,0.023504801305229125,0.06440853074652836,0.02343147848607481,0.062157074422847715,0.023606731571353262
306,0.056601993399598566,0.023839450008543542,0.044817495171364956,0.026718151902368883,0.05025474558508666,0.02597012248155607,0.056741738207898025,0.024219984181245685,0.060438612298256505,0.023791536673281058,0.062142790476013954,0.02349054053498599,0.06374383430077452,0.023148555911804897,0.06217791647387924,0.023263133731436056,0.058948588036348976,0.023617180179374017
307,0.05633572506876655,0.02405470888089225,0.04459424490068593,0.026856312637695626,0.05008630334579606,0.026097418088958504,0.05651730001205371,0.02438811016856879,0.06020837881698187,0.023953183897620925,0.06180194068619515,0.023678096980888727,0.06279201966443788,0.02343099199993294,0.06038925199148886,0.023678840295732584,0.057230526056993546,0.02406494941059359
308,0.05563149903132364,0.023636543753997187,0.04445422652736919,0.026425917084985776,0.050006241025309164,0.025641396027526034,0.05638722204961249,0.023964118567277454,0.060080073174700786,0.023519482523797,0.06156310952697085,0.023244540939666686,0.061999228388137845,0.02305629479999373,0.05909802409949966,0.023356398843454543,0.056357769861045764,0.023687434904599874
309,0.055766919268337295,0.02407308354012183,0.044211247438329195,0.026830967443486717,0.049809884257192016,0.026050306340965695,0.056132193928839655,0.024372746224156902,0.05981351329765955,0.023934284642228618,0.06119300924967361,0.0236887994749089,0.061160270251875266,0.023584801031832955,0.05798118930147219,0.02394915226927996,0.055720498978502134,0.024238079423346964
310,0.0551922398442789,0.02431449871731427,0.04395454661219549,0.027130680437336338,0.049602175404052894,0.026290211210083764,0.055858135507412435,0.0245873787469527,0.05953338007187525,0.02415297318499117,0.060810451491363535,0.023914301690618714,0.06035236161451794,0.023867279045584944,0.05703970124972093,0.024245966109384995,0.055168848703576585,0.024481738700958933
311,0.054716649696671255,0.02367559014140753,0.04384839611522237,0.02651432345741722,0.049557327037370334,0.025658860818793233,0.055761974728652394,0.02397978769790733,0.05944936432201449,0.023538863438340496,0.060627632738504286,0.023295099576822437,0.059795304509535435,0.023278479324000137,0.05650293364081936,0.023632582846706163,0.05501101596905603,0.023803382677496293
312,0.05557097986181453,0.023765436718883086,0.04368457693428407,0.02657206777361701,0.04944681315422769,0.02578650580975353,0.05560208110663902,0.024110649878048715,0.05930031242682122,0.023682392522100484,0.06039708134315111,0.0234691047399702,0.05930805067080411,0.02350910906220978,0.05619415075531783,0.023865430890336575,0.055156008330488344,0.02399288361061895
313,0.056147802176222464,0.023555909896719487,0.04356887212260132,0.026417630485600904,0.04938680182952239,0.02568147646608103,0.055501457324698626,0.02398354768907901,0.059226094919552545,0.02356850114687388,0.060256742507846794,0.02336330111907091,0.05900872382142847,0.023425861193426392,0.05623214330107487,0.02373367467544446,0.05568729852538588,0.02379277968638223
314,0.05537827749407982,0.023181487240249144,0.04343868015493027,0.02597733358001969,0.04930806510906434,0.0252300970889143,0.05537536419574217,0.023575488653495708,0.05912073813509226,0.0231454821531437,0.06007797404191767,0.022940829937617313,0.05865262475822479,0.02301518026081964,0.056077370970314525,0.02328357795768289,0.055566892781406724,0.02331843041695239
315,0.05601819187383075,0.023586721037406166,0.04322147591796323,0.02637346330944068,0.04913881770666481,0.02565945520852589,0.05515462243770679,0.02398947062307423,0.05892017819065953,0.023571958443270674,0.05981815852228061,0.023396194475599832,0.058289743925675014,0.023510695548908764,0.055937594102126,0.02377682168244663,0.05554295218390432,0.023814774299104224
316,0.05592953344068369,0.02361993211295679,0.043049098252071316,0.02648591784264402,0.04901582932235912,0.025754162746628173,0.054983471588689305,0.0240527674063276,0.05877823741334734,0.023640953247349744,0.05962206377744561,0.02346468230458304,0.05801857255785156,0.023585554815142865,0.05590775726697555,0.023809553521226823,0.05563279206076567,0.02382652907686536
317,0.05544316378943738,0.02325562746516088,0.04292739089467717,0.026117740117156382,0.04894607802178788,0.02537037180056248,0.05486799051510405,0.02368938502434491,0.05869644831977626,0.02326805026587546,0.05948355003582765,0.023088302256714183,0.057796717089320916,0.023208030900311163,0.055859975669113375,0.023394635784709503,0.05555702290439904,0.023402208904784783
318,0.05609760357473334,0.023745026169977732,0.042718143134640015,0.026615770896744287,0.048776255461081185,0.02589699375456113,0.05464925168855803,0.02419163857012914,0.05850353409096107,0.023782294482609545,0.05924717506392122,0.023628109156623917,0.05753907106632347,0.0237763994153688,0.05578585934087642,0.02396553896674411,0.055550619808462716,0.02398427241841114
319,0.055700538441200154,0.023242990064360886,0.04262931713433807,0.026174698610477207,0.048737466824868694,0.02544145041546192,0.0545704737444392,0.02373353184560975,0.05846832625043605,0.023319643253599642,0.05916805271727699,0.023151140363901174,0.05743762016323456,0.023281079344009234,0.055887902240262785,0.023414928148133424,0.05572411724656118,0.023405492374547823
320,0.05785542271126952,0.02367230318041422,0.04248453893285754,0.026685381041589684,0.04864095871729356,0.02606487205992153,0.05444287248562931,0.024288644294491554,0.058399908066505066,0.02390952861563804,0.059090930275629304,0.023775310768069866,0.057498667724618605,0.023927470786063276,0.056357496792157735,0.024046886304422033,0.05664898800881151,0.024008265537541262
321,0.05739320918878715,0.023531971650816216,0.042358407063990244,0.026611852476212644,0.04856165833747329,0.025965694946417997,0.05432788558363983,0.024164273610867218,0.05834860408747449,0.023781320113504437,0.059026241592555,0.023633048970604295,0.057539505529549166,0.02375598381995407,0.056691297944820286,0.02381296465820429,0.057043108547822435,0.023742487059477416
322,0.056734295456569925,0.02306162607924526,0.04227603335801639,0.026089122936055975,0.04852929295640299,0.02542927470067538,0.05426095167252759,0.023672521620831388,0.05834457391809479,0.023269045943015182,0.05899993622371489,0.023113510608553017,0.05756488535993495,0.023214501286452638,0.05683960485346104,0.023240665162940086,0.05696949869445123,0.023182139258570184
323,0.05602132922524587,0.022602472179270482,0.04219088375836912,0.02549921705535825,0.04849319484962865,0.02484265660112367,0.05418799286699319,0.023163905158190584,0.058324753159973756,0.022734755912873855,0.05894778606469764,0.022581245091667132,0.057509155756605326,0.02267353047203209,0.05675051343342716,0.022699167460579567,0.05653777588588105,0.022677613417070933
324,0.05595095497339282,0.021971216379002016,0.042159012109795384,0.024758311652497506,0.04851631811042218,0.024152921176380696,0.05418259168878589,0.02254469346011681,0.058375631702366926,0.02209913583570422,0.05896670674488193,0.021950682574948435,0.05752569740349168,0.022036523717154616,0.056749297212288226,0.022061207675660485,0.05640021032004753,0.02205620419603392
325,0.058080620127489574,0.02303623870055637,0.04193807999048855,0.025872511448892452,0.048331994778334816,0.02536697492603386,0.053965588872663325,0.023681085472479727,0.0582091574633622,0.023270695172522157,0.0588022900161311,0.023169279335892898,0.05750299813626827,0.023294662773929345,0.056893367430846324,0.023357291151432813,0.05686532735870781,0.02335813689695497
326,0.058751078999670636,0.022637336952341814,0.04191591866743848,0.025702039487737513,0.048365400436594194,0.025213761464525475,0.05398633225308165,0.023440687721796694,0.058321921002805546,0.023046701234570754,0.05893057786914792,0.0229205296984292,0.05783044773101976,0.022999594809088947,0.05759887574636757,0.02297762336254519,0.05805821378031203,0.02289477101944551
327,0.058446327398310044,0.022810736306853395,0.04178626824416412,0.025843023180766533,0.04827577897616942,0.025338329261110806,0.0538702004590691,0.023569334548090293,0.05827840306646058,0.023163880470979406,0.0588955482372039,0.023040443411719083,0.057940510580909314,0.023104014787131283,0.05784433769185148,0.023069471286038437,0.058187723730091664,0.022991780097113224
328,0.05877862866911221,0.022743358669392016,0.041713966641986025,0.025828642980493657,0.04824824701696089,0.025334620472905064,0.053824654076182435,0.023547842894692597,0.058314963439259786,0.02314109914555257,0.05894589860734636,0.023015136346483014,0.05814392885958597,0.023057931834861475,0.05818925041442243,0.02300174280410805,0.058513650520886216,0.0229260772720168
329,0.057908825191035906,0.022487706728100135,0.04163254815282371,0.025518342111005524,0.04820961782189152,0.02499091311232607,0.05376110649214618,0.023242057903848853,0.05832390354928995,0.022812097925226454,0.05895417453617482,0.022676275462584675,0.05822388838462778,0.0226950036782589,0.05822693978575272,0.022630556945714267,0.05824674049548043,0.02257935091531023
330,0.057853400471079106,0.02032993377421997,0.04184434782587542,0.023251420362320196,0.04852207295150483,0.022817639904135767,0.05407712620087407,0.021190885444807198,0.058766289164583305,0.02072910561121437,0.05939567444329661,0.020570012014388322,0.058746629312853196,0.02053379896791724,0.05885511771544028,0.02041024849015402,0.058902478243154734,0.020320145835473077
331,0.05772835968418256,0.020459586780574215,0.041749070989753556,0.023002161189654258,0.04849113485112653,0.02265696772487323,0.054025154013701726,0.021174122208109505,0.058779659068092203,0.02067794027244567,0.059399439696754625,0.02056299881133468,0.05877134211819468,0.020556478022506847,0.05866655585473441,0.02051232073701266,0.05827409010639839,0.020497423567902504
332,0.05801020440163521,0.02004098799685152,0.041754320922041656,0.02255424249535852,0.048572685876729194,0.022257941082688998,0.054099414386040684,0.02080539102731678,0.05893249832614433,0.020299749134325265,0.059547664291718164,0.02018415720839288,0.05896212636635856,0.02016551366779261,0.058788682109798214,0.02012280274252147,0.058393039824621545,0.020110349421708862
333,0.05580613215264152,0.01948949088106749,0.041705450863018245,0.021778551962794754,0.04859732788758558,0.021410020862867418,0.05409857105603291,0.020087503428881465,0.05897969754411473,0.019532185774969693,0.0595541773078693,0.01940389822698814,0.0588417042943585,0.019371549611124445,0.05827190636369297,0.019356493041222583,0.05728215544768231,0.019392501063124096
334,0.05734947059492582,0.019603222049955977,0.041663628028776996,0.021869979315300617,0.04862638769703578,0.0215942651767958,0.054117692019009726,0.020276138111406564,0.05905168174435628,0.019729321293282254,0.0596097948982788,0.01963139646097295,0.05888523261216668,0.01963027305097105,0.05819942062152707,0.019667485565885254,0.05738370063062817,0.019719229216014558
335,0.057224294294897296,0.019935767522633575,0.041531992676810355,0.022227039598248316,0.04855912120289245,0.021927510911716894,0.05402834117079107,0.02058699200116569,0.05900787029684937,0.020039707869028256,0.0595486806604003,0.019946566640890062,0.05880401276565708,0.01995347158718519,0.05801564058219054,0.02000710299106602,0.057284301633643855,0.020048343069861613
336,0.059051059588794905,0.019950927085920396,0.04152805729295387,0.022426576645485738,0.04862898232155812,0.02219447248693758,0.05409954012516139,0.020770189461757016,0.059157883999356294,0.020247285785577634,0.05971098867216065,0.020159965182619824,0.05908554057825408,0.020164757010284057,0.058538376351415795,0.02019557468836132,0.058406073675596575,0.020173772136036466
337,0.059592313386279405,0.02000074462569947,0.04150328935433034,0.02255124518568323,0.04867057986739695,0.022335287139056734,0.05414083291226689,0.020870777375374364,0.05927978439511591,0.020351064027304966,0.059851428856018817,0.020261801493328804,0.05936597091764026,0.02025037362806717,0.05905741379829754,0.020248484633535874,0.059225578570499864,0.020178444826755473
338,0.06078403325868349,0.020375879220860996,0.04145917896802721,0.023040965940245517,0.04868540424163824,0.02285460970965296,0.05416003594104519,0.02132343408891195,0.05938489387981066,0.020816189391952913,0.059991240661583914,0.020734452219342142,0.059702684828310246,0.02071466990147447,0.05967973514492606,0.02069015899168998,0.06011994581615619,0.02059280126259111
339,0.060224728549350404,0.020571309465755867,0.04139006634050285,0.023290305614150908,0.04867224125258322,0.02304155053205896,0.05414301648798683,0.02148646996237133,0.05944633184743013,0.02096842869190818,0.060075829817735585,0.0208730973657804,0.05991171876063265,0.020826622637595993,0.05998095449016353,0.020775866937871534,0.06025785676055202,0.02068303268255614
340,0.06542660113516632,0.02209539766420886,0.041309483869476006,0.025255708450884137,0.04863687213653166,0.025157724407259788,0.05413422398057172,0.02334469831601617,0.059560327277800376,0.022908323668266506,0.06029256893912474,0.022857777273800034,0.06058870595983433,0.02283591029780402,0.06135002296895492,0.022770583207128325,0.06267566839730906,0.022615148347269867
341,0.06579896969136426,0.022082080689989906,0.04136038536526674,0.025594345046256434,0.048744689134819795,0.02543858918345493,0.05427260479425946,0.023470136328037877,0.05985673142258104,0.02304634874450512,0.060692278135490184,0.022947105217476088,0.061427598111132374,0.02283758218743731,0.06283029560449102,0.022636421702617537,0.06460947519608773,0.02237599624276207
342,0.0668190682488641,0.022266146950421267,0.04141715541391176,0.025908386639631104,0.04885367739601646,0.025757599931882105,0.05441642992497827,0.023724567811944416,0.06016212963714213,0.023298748569323333,0.06110698894459503,0.023189727020750908,0.062269259543062255,0.023030344477794742,0.06413065459435636,0.022772937014017697,0.06592996628906717,0.02250144550680333
343,0.06486672681261206,0.021398951666879856,0.041536841004442285,0.02492769785390038,0.049038202604562355,0.024701141337996918,0.05462700493373138,0.02275527482276099,0.0605229895410333,0.022273475658111774,0.06153738898589858,0.02212254194768308,0.0629182825980624,0.021884872651567536,0.06477969349337775,0.02157946102247066,0.06584348976257948,0.021354893250702056
344,0.06597876996687103,0.021479438066405083,0.04160714219544393,0.024920846667744398,0.0491637231373159,0.024761948082260954,0.05478465550198296,0.022851803549283678,0.0608160558789232,0.02235323661952035,0.06190737419943711,0.022220055970030628,0.06351339323540335,0.02197639758061848,0.06532670597351689,0.021711723997539067,0.06603443331120995,0.021561392861615278
345,0.06540759897858892,0.020612701272641993,0.041771499166592486,0.02398264805192976,0.049401960963343775,0.02382974334587451,0.05505734978863026,0.021982257093769803,0.06123382953724866,0.021447284260713476,0.06238679172409881,0.021288957840267714,0.06414024914634224,0.02099599939859574,0.06583907943018882,0.02071711550483349,0.06622753878611726,0.020585732634565576
346,0.065568976715117,0.020552743544728844,0.04185279165656105,0.023768705999356543,0.04954606835327664,0.02365233263124157,0.0552314506442032,0.02187207380141136,0.061526002902418116,0.021308315940115757,0.06273275806338019,0.02116010321689142,0.06458234181626121,0.02086370670311416,0.06604669759471535,0.020636055612135468,0.06609965175416434,0.02055856521912225
347,0.06495544306026231,0.020363718656727564,0.0419262362524828,0.023489313654884478,0.04968466669537735,0.023352933269765105,0.05539618243922137,0.021625078591882035,0.061795148236671836,0.02103100922606134,0.06303940458409354,0.02087345411162342,0.06490518355804362,0.020562264511317874,0.06605122982337944,0.020368635122647513,0.06576043245070012,0.020330223396611682
348,0.06557571868964253,0.020682140569988922,0.04195390665976904,0.023808735093059627,0.04977058210948271,0.023682222502818442,0.05550900522066837,0.021947755819458403,0.06200165102453568,0.021346190054870554,0.06328639526095048,0.02119714670091405,0.0651785018382452,0.020896612265099743,0.0660860492579077,0.02075385560600304,0.06574309273257509,0.020741545684797538
349,0.06653021030715751,0.02097186639924137,0.04200178836222408,0.02422280581139427,0.04987647920435261,0.02410069882721931,0.05564812225696943,0.02230650096465027,0.0622429486791079,0.021709398161663798,0.06357819301594372,0.021558152418493612,0.06554320058622723,0.02125630560397325,0.06639111086975033,0.021127990314708398,0.06628710288924179,0.021095457875281068
350,0.06895245967538169,0.02071286600706897,0.04219976441504071,0.0241942868333917,0.05014592479631817,0.024155808543566096,0.05597453417767146,0.02226776398775107,0.06271800028965169,0.021686591704135685,0.0641373075672086,0.021530139059273007,0.06633195744018255,0.021209444607390035,0.06751018681896451,0.021042932999329703,0.06814689846592273,0.020922084637774507
351,0.06840918603251249,0.02054465416925935,0.04233598060308609,0.02396404153178179,0.05034638471345257,0.02390347945423986,0.056219475343896694,0.02204338315681434,0.06308917199088618,0.021432639686001898,0.0645724601422828,0.021260995302981825,0.0668941205842214,0.02090869892509349,0.06812729443759406,0.020721983373526473,0.06867229025816346,0.020583902566476325
352,0.0692616938889716,0.02037472191808257,0.04251629135467886,0.023802090601417955,0.0505938629495129,0.02377487542275364,0.05652071265695926,0.021921570577597096,0.0635207839335796,0.02129497585388046,0.06507284407523341,0.021121229131594227,0.06753473535192604,0.020753956956787292,0.06883701625736652,0.020565226721322563,0.06937652046998995,0.0204310659664437
353,0.06966775272310155,0.020405173566505203,0.04266779701808477,0.02382271728330683,0.050807781488845856,0.023804004481107893,0.05678669297418786,0.0219556927188157,0.06390659276768293,0.021311919919280706,0.06552342837555775,0.021134751969984766,0.06809964828913803,0.020753901642234077,0.06940469148371482,0.020569065234925812,0.06985129405847641,0.020446096776510894
354,0.06927577860831556,0.020367327291569797,0.04280203060868049,0.0237445609213337,0.05100570620426161,0.02369231594525932,0.05703200020112846,0.021869430427066835,0.06425828878825433,0.0211998192380497,0.06592473272345166,0.02101135594131856,0.06854009627407055,0.0206143632559128,0.06970576334936696,0.020440265586371173,0.06986474910116236,0.020345617665522536
355,0.06912911611186602,0.019772724019525297,0.04299207194818622,0.023105672742500083,0.05128676760342569,0.02304316504227845,0.057362890098139316,0.021268141503529278,0.06470744168493242,0.020568968580149116,0.06641595676555985,0.020368772607871344,0.06903751283899366,0.019955308102419106,0.07005472086772153,0.01978742840833117,0.07001778343170767,0.019706707952988192
356,0.06858329247902764,0.019470510998450083,0.0431556153921501,0.022633729556697707,0.05154105944709943,0.022565223326232606,0.057663156150919666,0.020879993127936328,0.06510255228662983,0.02014251459455313,0.06683538114367304,0.01994200635022743,0.06938396931042967,0.019529809456738614,0.07010432275411366,0.01940273155643553,0.06970215680615716,0.019364779574197938
357,0.06745287962872312,0.01939760359517843,0.043248560037775774,0.022385171056980985,0.05172256233522313,0.0222688383666316,0.057879308458454085,0.020674021428493866,0.06538169347215772,0.019898592428837777,0.06711334165427499,0.019696663145220172,0.06948062411406064,0.019296391840916013,0.06973469899930307,0.019228325433613663,0.06882753346548456,0.01925234094319099
358,0.0677685127373831,0.019524419713097096,0.04333386317508939,0.022487952087764343,0.05189621428793829,0.02236411825340491,0.05809054362908627,0.02078823168724374,0.06564936437915224,0.02000063775464332,0.06738027900462601,0.019806456353020904,0.0695843362816862,0.019434031356243373,0.0695050426087786,0.019422501644755147,0.06852237942405238,0.01947448525265849
359,0.0682269202563375,0.01946788225821789,0.043455766859105245,0.022471842981237472,0.052109464684083215,0.022344729423858442,0.05834666572458708,0.020762161059509232,0.0659676126568407,0.01996738184935716,0.06770168536520335,0.019771944254535725,0.06977976010739359,0.01941495711874644,0.06953808375021653,0.019425223149605125,0.06874090066582475,0.019458284481217156
360,0.0689833467161765,0.019653531030496104,0.043548075061610986,0.02270566759915621,0.052290780945136346,0.022580636264235857,0.05856962993083697,0.02097508746713038,0.0662517069633658,0.020179385854865325,0.06799537397251562,0.019991002743458233,0.06999253183042281,0.019655137372159015,0.06970753806359253,0.01968288431366101,0.06916870326847031,0.01968972447410755
361,0.06972991504763937,0.019953372196975582,0.04363654810713489,0.023097057801939436,0.05246589918761281,0.02296009174343816,0.05878883099268351,0.021311556931557216,0.06653427472153069,0.02051783541741127,0.06829429329292608,0.02033166879846661,0.07025068277644886,0.020009126925477114,0.07001175034929114,0.020037818913244937,0.06973283671481337,0.020015161908094478
362,0.06915120750294705,0.019845306690239328,0.043745513230929005,0.022998102977122167,0.05266756913742832,0.022801836621957408,0.059031670831922144,0.02116375253424578,0.06683733075891107,0.020351251988027452,0.06860057333535954,0.020150737424636703,0.07046339055357202,0.019822584047362674,0.07016977169934546,0.019840437166497138,0.06981980114631342,0.019808651545817443
363,0.06783378069421392,0.019633855236896366,0.043829052974478505,0.022658439890343232,0.052847005624551725,0.02239074235563354,0.05924328589552078,0.020829403499250734,0.06708734578973882,0.01998251369759349,0.06882862866193348,0.019773719997988173,0.07049174289737392,0.019451424747112506,0.0699233037765839,0.019491670437786213,0.06914284368634287,0.019500240451455195
364,0.06873484574394968,0.019753444535832703,0.0439154066038751,0.022783864253983377,0.053026043313655,0.022535577720729824,0.05946142304143657,0.02097863250796364,0.06734321030896312,0.02012895036579848,0.06907333728505544,0.019935357839072174,0.0706027017994269,0.01964585905042565,0.06992502336981202,0.019721041586217528,0.06920247464789879,0.01974527264600545
365,0.07009149757792633,0.0204149879214798,0.04393029583544322,0.023576089769953235,0.05312389028823752,0.0233326826504483,0.059595576956694256,0.021699983413079785,0.06751535122413162,0.020868755858598736,0.06925102469446068,0.020691433164746614,0.07073700412007303,0.020433798635611997,0.07013762828970299,0.020522384937219307,0.06976463362638177,0.02052262991326563
366,0.07011646670743513,0.020545093644710292,0.04399736505903976,0.023835312557216604,0.05328285039510155,0.023534319840496892,0.05979361399480329,0.02185128575698242,0.06776421541724752,0.021019777631679018,0.0695044021152627,0.020828345090104478,0.07094677780859468,0.020565323364297963,0.07044109679633531,0.02062475441508113,0.0702426039775379,0.020588926874361382
367,0.07246798519777546,0.021462449545079972,0.04402078134015899,0.024987754089223463,0.05338220851659923,0.024708392583011815,0.05993829796699234,0.022898614772944484,0.06796775668486618,0.022099472508339532,0.06974316073268533,0.0219283470721615,0.07128565196788776,0.0216923153439523,0.07109977030551082,0.02174625801143794,0.07141919204138569,0.021674423235899923
368,0.073514682721737,0.021848462678375036,0.04410678229293865,0.02564511021681773,0.053549223430953155,0.02532606870914615,0.06015719684414212,0.02339350523077624,0.06827078098204703,0.0226119278907293,0.07009413203986908,0.02242510677758476,0.07178919141525779,0.02216845340862862,0.07200407141513293,0.022157054891269526,0.07273834490649216,0.022021611809335193
369,0.07373902187696874,0.021675435989016795,0.04426367892463941,0.025583712173260442,0.053794903413792304,0.025227068566465408,0.06045955086410638,0.023260081189617754,0.0686699924531484,0.02246825879709652,0.0705391141146061,0.022261700187832953,0.07236640916478917,0.021972982524148962,0.07287645519677456,0.021904059851406643,0.07366963464554922,0.02174006553515208
370,0.0733656599229849,0.021217579923149054,0.04444138184879622,0.02506363964931456,0.05406953411731188,0.024685001588913194,0.060788299403591366,0.02276628511460488,0.06909151977130801,0.021944379272211545,0.07099316516455678,0.02172586470637039,0.07288318465239968,0.021412435625312434,0.07348077830684079,0.02131869984302398,0.07398974200365563,0.021172490599092028
371,0.07248690004981427,0.021346202162470747,0.044507832757329335,0.025028879326999653,0.05422327456402857,0.02460686069790545,0.060981575067537264,0.02276169956216534,0.0693389883762316,0.02190802906402224,0.07124948718536946,0.021693439602712958,0.07308774174735679,0.02138317697530817,0.073472383197184,0.021322762167359025,0.07338273374214813,0.021252076870774572
372,0.07337822396489072,0.02140792411511595,0.04462665691353432,0.025145624387956436,0.05443412202286991,0.024732762657093357,0.061242689288392264,0.022874911212774685,0.06966481098959379,0.022017795089071757,0.07159453597392448,0.021807201243031413,0.0734301192339671,0.021504970713840388,0.0737551879645344,0.02146179026506312,0.07363230321801825,0.021413689219155888
373,0.07282744781767457,0.02132778940897837,0.044726466477254936,0.02503072029879523,0.05462594035388403,0.024573889697663776,0.06147843470101046,0.022741223611553632,0.06995319444569319,0.021863825651967136,0.07188787316730491,0.021644283192804786,0.07365963216105255,0.02133702691199492,0.07382912252239952,0.021303242306048797,0.07350826552647391,0.02127062197258664
374,0.07133960381832706,0.021046531264212364,0.04480566251040295,0.024602342721128934,0.054802486722530255,0.024074929828813194,0.06169010773723587,0.0223276054409782,0.07019580328885891,0.02141352190885243,0.07210806512551696,0.021183904723659136,0.07369594894536691,0.020877010964966136,0.07350042228517882,0.02087498852643406,0.07268840433936388,0.020890595537438855
375,0.07331312021793476,0.021963611046820312,0.044779672947750364,0.025612854363868717,0.05485648604934176,0.025117518910363068,0.061778105608006124,0.023306388978717382,0.07030778068374324,0.02241630551608864,0.07222272580858421,0.022222404352205835,0.07375579635691396,0.021970351744821967,0.07347059937996334,0.02203119086162167,0.07289798126656231,0.022064808845335585
376,0.07490689967152957,0.02263050755725213,0.044807308150785714,0.026578644189263145,0.05496723314560311,0.026062347573207023,0.06193256009423464,0.024108447650525527,0.0705157703650857,0.02325019271519624,0.0724573397689251,0.023053725213266957,0.07405052075796989,0.022808344155387933,0.0739731522112249,0.022844669782064397,0.07399446056466583,0.022812208566223263
377,0.07659339784461816,0.023217072002976173,0.04487341943288674,0.027461529398836212,0.055114046691580376,0.026925032781979996,0.06213037050241828,0.024830949913815403,0.07079088937935024,0.024000152975887784,0.0727808909233843,0.02379896887187069,0.07453182062344091,0.023547362274891806,0.07483239161795358,0.02353810875835645,0.07544445217199833,0.023431679048562484
378,0.07701079685069542,0.023018694618686095,0.04503957953570704,0.027427883619994764,0.05537211200532955,0.026854414242419397,0.06244761409963907,0.024704196675368495,0.07120804566918695,0.023868178304265963,0.07324848821803173,0.02364313846004723,0.07515576071854693,0.02335446745278394,0.07579549851626136,0.023276994487766586,0.07664298224561472,0.02311536125502746
379,0.07734559944225747,0.0227509184180304,0.04522990520225576,0.027162638065282574,0.05565313952142713,0.02658771067832162,0.06278991491024064,0.02445142968627216,0.07164765984431072,0.023595461205831822,0.07373507536673697,0.023362519526690703,0.07577252392846862,0.023050537756015843,0.07661547964334908,0.022942269945931015,0.07739636371876873,0.022777175886963902
380,0.08228593504383715,0.023688002856890544,0.0454061895557139,0.02846286783380042,0.05590997955555498,0.028016815623846836,0.06312281188936394,0.025700355346748416,0.07211706672468561,0.024897694646073762,0.074317492668069,0.024703582339859614,0.07677624159800117,0.024412379590844732,0.07830958668034543,0.024278972818252073,0.08000392995384684,0.024050855067420163
381,0.07981792524460601,0.022876364189653827,0.045671402391717124,0.027625852982336524,0.05628514839958398,0.027050944574810373,0.06356731859316735,0.024773406522653516,0.07269905389055398,0.023917796408939387,0.0749656769570908,0.0236607234865093,0.07760102811519651,0.02327370913676187,0.07929775935599277,0.023039172113007392,0.0805485206997983,0.022787408673836773
382,0.07998459363643858,0.02286211907579599,0.04586874077631477,0.027467082920200503,0.05658116450444575,0.026891347867389323,0.06392800703234192,0.024688324570272688,0.07316478941886081,0.02379803723977697,0.07548514241253623,0.02355013276301922,0.078223346019069,0.023157510343617044,0.07982292396239879,0.02295752223419245,0.08050135174779022,0.02279037654775648
383,0.08102063965244322,0.02343537905929029,0.046003639860141735,0.02809059472185156,0.05680363065028201,0.02751149133851699,0.0642119102644096,0.025279816496816654,0.07354105765670918,0.024387850511360942,0.0759190353349302,0.02414933894567034,0.0787710360631922,0.023761123532651404,0.08030386977893107,0.023590939350014065,0.08080519124055219,0.02347026449595016
384,0.08019769529301993,0.02287749848903561,0.046246964449977813,0.027540709548473014,0.057157018740020826,0.026898205390450014,0.06463308594502958,0.024695259725835222,0.07406657495691293,0.023769251434478653,0.0764846622967522,0.02349832280290802,0.07936160709545988,0.023070048106235475,0.08074356931278348,0.022883321387537528,0.08096274959561495,0.0227735312961522
385,0.07834305437018699,0.02268977266041107,0.04635685567751299,0.02709161822012042,0.05737412705141855,0.026373383348876303,0.06489502869461147,0.02429603910816444,0.0743841139329811,0.023319366824417542,0.0768013685803435,0.023044462764098356,0.07951877602149277,0.02261720354014199,0.08037738475027986,0.022493984683056176,0.07981039060005507,0.022472424790266468
386,0.07851978073435475,0.022644217347715625,0.04648638082464397,0.02697306950651726,0.0576152485738547,0.026248325539396836,0.06518687499043462,0.02422118000006168,0.07472575117037658,0.023224211336447795,0.07714049164892384,0.022957500792038246,0.07970111647485825,0.02255441765305441,0.08014937549506523,0.02249802919367551,0.07933515564246754,0.02252889173771848
387,0.07902011458992517,0.02272264228038283,0.046610943403717575,0.027062204287579106,0.0578474828733931,0.026333026460348213,0.06547060593968793,0.024309935562068563,0.07505540106936669,0.02330521250083016,0.07747012975281767,0.023043633091327342,0.0799042958005946,0.02266223867423524,0.08010357470865946,0.02264737451932107,0.07937919515764015,0.02267901426644363
388,0.08211475314681,0.022781393257389322,0.04686744750443401,0.027375107745272104,0.05820901174154861,0.026729320901848055,0.0659076760554975,0.02460867847372665,0.07557966760745158,0.023626907074391537,0.07803891809294278,0.023376819518108813,0.08056601354101045,0.02301319468458879,0.08103756303123107,0.022987697244573405,0.08119770136032237,0.02293245397469107
389,0.08301576836857068,0.023197031172428294,0.047052315477417145,0.027903318971532295,0.05848172954309912,0.027243656989469747,0.066245607995314,0.025062580890002725,0.07599384688652802,0.024084650346668332,0.07849914326896383,0.02383289074389955,0.08113205108050683,0.02346376676619953,0.08184179336016979,0.023410508809852848,0.08239005562090881,0.023294006109826876
390,0.07953311227586016,0.021977255258416203,0.04731104901251999,0.026442720551073023,0.05886816537100839,0.02564596135373859,0.06669000450628934,0.023618116382721932,0.07650311150915573,0.022565707627001982,0.07899743871195271,0.022264138129796718,0.08146286443147088,0.021839362292122036,0.08187096096465978,0.021754438257699016,0.08162821533697498,0.021668164901009604
391,0.07978785614076896,0.022201017857961563,0.04742864258820203,0.02643356789312494,0.059089914331111826,0.025656463268664012,0.06695937917722941,0.023734845603589655,0.07678937056673335,0.022655875827600203,0.0792645787195354,0.022388812951248463,0.08154084675487303,0.022014761762470927,0.08155264479486188,0.022027147292119936,0.08079828703162616,0.022042149798231422
392,0.07956584557148108,0.02228491740398404,0.04753944540446009,0.02648663313153264,0.05930891332232923,0.025675076933974195,0.06722470958690836,0.0237780723240395,0.07706624840209039,0.022687185438252266,0.0795163074331652,0.022421432856516876,0.08159231214867485,0.022068908506408677,0.08129106640385439,0.022120259614983193,0.08037524068817373,0.02216397449697881
393,0.08024832642768501,0.022113242511019544,0.047721326159320065,0.02636383004709568,0.059604850251956054,0.02555249370297838,0.06757700167803593,0.0236546650660895,0.07744384880931396,0.022558547814448743,0.07987818996021162,0.02229401407543674,0.08181468087810198,0.021959824687287327,0.08140727094662317,0.02202700951518216,0.08070145508924745,0.022051273011608544
394,0.08065316988671752,0.02191824512946639,0.04791876049413609,0.026163245008950398,0.05991305257363421,0.02535352021501905,0.06794297678836894,0.023473737268113692,0.07783353260560735,0.022366505571882925,0.08025401115972114,0.022104086991248342,0.08207674700420357,0.021783405685950122,0.0816374265908095,0.02185604225131116,0.08112110385466903,0.021853245735111215
395,0.07595723145456187,0.020464096135568346,0.04812765553693264,0.0242552934751359,0.06026721873629292,0.02330357312012056,0.06833809368298552,0.021677150717438365,0.078212479247277,0.02047950182935812,0.0805453730232315,0.020178520444631393,0.08192309845052555,0.01983165481409699,0.08082196981987036,0.019920718204000043,0.07922938905719984,0.01998403168630282
396,0.07634385816890873,0.020341905590408358,0.04824488141980752,0.02383472182002251,0.06050911424178477,0.022941252736528125,0.06861883675211328,0.0214639016806724,0.07843763573242918,0.02024089669636532,0.08068427710107548,0.01998651705129202,0.08165948912576962,0.019720810233338062,0.08000529010799545,0.01993361340596593,0.07804349076171119,0.020091002367202626
397,0.07625771113673949,0.02041395732360632,0.04831589636594858,0.023823132479196235,0.060698396217929364,0.02292398018726695,0.06884210395127958,0.021491322893379225,0.07859295454286402,0.020264367589054075,0.08075296615166225,0.020027154206517003,0.08136082185287544,0.019814184694079917,0.07934008805673004,0.020083856100118397,0.07743168561873487,0.020249287813666417
398,0.07697430900403465,0.020885226388687787,0.048335873480978925,0.024352118165977793,0.06082567762720551,0.02343837255494728,0.06899994444616722,0.021976023093389266,0.07868096323810206,0.020766217162101197,0.08076676835675434,0.020549267639165647,0.08109644969031518,0.020391095720801625,0.07894159217847517,0.020697051789811197,0.07739040992958912,0.02083567223388716
399,0.07713726244526486,0.02085453000061419,0.04842126881317298,0.02441534232123417,0.06102889990855782,0.023461507933748196,0.06924049809817485,0.021972954258118862,0.07887029302807258,0.02077090924997102,0.0808889212653505,0.020552108546082873,0.0809923255514688,0.020416646470468952,0.07885845643864683,0.020708827693348794,0.07767939610396837,0.020792387665588843
400,0.07554425095791795,0.021929140068404723,0.048211711908780326,0.02539034613207876,0.06091078679491145,0.024301890671734577,0.06911733171245668,0.022825331711999228,0.07864042383087441,0.021626192173359413,0.08056356928968794,0.021426148220480418,0.08033205007198059,0.021342729935271934,0.07789727856737785,0.02168597365086146,0.07635623744250891,0.02181377156528644
401,0.07469255514246098,0.02199466336962576,0.048133808797752344,0.025556719372461095,0.06096096937796939,0.024354988553258156,0.06917770972649367,0.022858958049105663,0.0786254701052778,0.021664775186695462,0.08045146470079377,0.021454821367774463,0.07988366302482101,0.021395794803472826,0.07724922134311021,0.021741474881558268,0.07563858847234704,0.021874905446031337
402,0.07441452497144486,0.021948076273958866,0.04807729352307422,0.025521687785729566,0.061035134054854494,0.024271561798326402,0.06926393431072043,0.022787304290353763,0.0786396514423016,0.02159488455304652,0.08036991088687265,0.021392078299688533,0.07949550464153521,0.021369740982389196,0.07674625732391832,0.021728736078690067,0.07520597812425221,0.02185642673899893
403,0.07332594780963195,0.02161417256298222,0.04803616027964522,0.025097914247091346,0.06113019961370138,0.023795069208819908,0.06936926101745247,0.022373359631853204,0.07866649132852215,0.02116723595907094,0.08028958414077385,0.020966251922303406,0.07907712247249607,0.020971110008862676,0.07616479898109024,0.02133747781044608,0.0745350406540359,0.021464836914708282
404,0.07269292645910135,0.021492131113461158,0.04796266220764036,0.024862051911112543,0.061187121280357165,0.02353302269894028,0.06943183490256499,0.022175740671789096,0.07863632645888755,0.020961885964684346,0.0801472741088172,0.020776894848915456,0.07859734096700662,0.02082463448944974,0.07551174628533502,0.02121795500430347,0.07379522243372628,0.02135968664431516
405,0.07133655638477156,0.021334068140517404,0.04835967213846201,0.025553874492379128,0.06124406267343443,0.0240606263469159,0.06980766545732234,0.022719561752752304,0.07836818848253271,0.02133507007233673,0.07974926654429226,0.021004211355094907,0.07797139241521021,0.020897757309344678,0.07506515099031338,0.021098130552785838,0.07380415931879991,0.021201946184441697
406,0.07041296712615754,0.02117867958654,0.048768495843508015,0.025398470897881928,0.06133508664980954,0.02385061107544148,0.07020890078757046,0.0224983293072981,0.07814297588507824,0.021150282842707813,0.0793890922549034,0.020812111941138203,0.07736903413477675,0.020717988225661288,0.07453110364598911,0.02089589280021166,0.0733271062202163,0.020979120463155546
407,0.06986561700811009,0.020958584384797824,0.04917794367364971,0.02506834704640347,0.061443555482543065,0.023532097999123716,0.07062263391265251,0.022202516386281318,0.07794068222340962,0.02090090924486336,0.07905352133630655,0.02057541645195092,0.0768074026132248,0.020506904704031603,0.0740250132987193,0.020674374374611545,0.07283502190413181,0.020753155502964568
408,0.06958014890588553,0.020619586081884526,0.0496079426013263,0.024608669661304386,0.06158876376253027,0.02311405081162886,0.07107202895521145,0.021813291374717395,0.07778677320156896,0.020558607278562124,0.07877193783097174,0.0202472110117983,0.0763341329265084,0.020200820061193975,0.07364495125202382,0.020352975943239746,0.07253317533789372,0.020420253540316305
409,0.07015238034496253,0.020402990471173967,0.050047500006929445,0.024316065372244358,0.061751538952822274,0.022901882876705762,0.07153863185419493,0.021602724196728595,0.07766786624761868,0.020405139662908883,0.07854346175690866,0.020115348178045264,0.0760043100462395,0.020092719127863007,0.07353916386407955,0.02022470857448795,0.07270863529170371,0.020263584865445855
410,0.0711950341526612,0.020630716863238842,0.05041605352698862,0.024539315945614454,0.06184444388435017,0.023201227287897683,0.07192194629754065,0.021852703266815973,0.07748764179288481,0.020726152954170157,0.07827845742014078,0.020463128182488535,0.07574948558840323,0.020463685814045646,0.07363464893561364,0.020568791485175486,0.07320168324541525,0.020568266550240077
411,0.07139321554472909,0.02043250754967289,0.05084580799814378,0.024350806732174254,0.06201921256948369,0.023047960261432812,0.07239149898793418,0.02166622311724342,0.07742033710369861,0.02059507215055248,0.07813706519285907,0.020334018320944933,0.07565552212310925,0.020323773421633703,0.07390872702082477,0.020368318681596442,0.07373774606393202,0.020321797694658958
412,0.07055462154751183,0.02018779756661009,0.05124520949754871,0.02396810413223943,0.062173821036317314,0.022670053057850317,0.07283027407108265,0.02132301273850637,0.07732086486918863,0.020286250386127525,0.07795505214200071,0.020028485278372296,0.07546753734556928,0.020007766467090488,0.07387912745425079,0.02002005509239592,0.07353179918644126,0.019979405480630305
413,0.07170029137132904,0.02045106300950882,0.05159987230003003,0.024222993037487123,0.06228538079018118,0.022995382653892574,0.07321910051648287,0.021609672469615593,0.07719312895614142,0.020636384221163526,0.07776910010511218,0.02040447369564359,0.07537057056996031,0.02039814631759565,0.07404628167155332,0.020400029933626912,0.0738598451956872,0.020360532540858414
414,0.07136712186318027,0.02000850615025682,0.0520420740443127,0.023752376678660064,0.06250710582219865,0.022541758951782037,0.07372594484522632,0.021153396362223825,0.07720106930044246,0.02022024397313814,0.07771850680456072,0.019979984171066917,0.07539420005496729,0.019945963843769773,0.0742983200492372,0.01989405381656252,0.07415248758629209,0.01983056010997475
415,0.06653299749532267,0.018834259432523426,0.052461183197205934,0.022079370268572818,0.06273302708308942,0.02074430789581698,0.07422075413789192,0.019594364289071645,0.07713848911939447,0.018626105726276015,0.07752245267606006,0.018358678849164284,0.07491989499528623,0.018287127186375582,0.07330640813297055,0.018240136590555817,0.07189997408388252,0.018273454749434467
416,0.06685329307847247,0.018989832054210797,0.0527513670449043,0.02194953071224491,0.06282425408725954,0.020690226131304237,0.07456628322336109,0.019637543978280672,0.07691859932675213,0.018706363348011276,0.07718147988409127,0.018490316113819197,0.07435510235327457,0.018482788479984996,0.07232179239518075,0.018541881734791002,0.07048409181558475,0.018682260321795235
417,0.0666515754806675,0.019254004937769503,0.052979958312478474,0.022154158599658497,0.06286083025941369,0.02090276084336222,0.0748454889237439,0.019841522481468726,0.07664352393945303,0.01896525247592,0.07679237776364395,0.018767598991482476,0.07377990356303438,0.018792721800343526,0.07150483925046475,0.018889752657419726,0.06971174603369776,0.019041018633385462
418,0.06700356481692364,0.019413262922398165,0.053223724840083704,0.02235077011760192,0.06292456339950608,0.021113246829201876,0.07515281259409168,0.020005060470546912,0.07641993932360963,0.019191317689875587,0.076470174229955,0.01900676147355608,0.07334739842781215,0.019054579170880492,0.07105206706948237,0.019158308526326634,0.06960807639525915,0.019274742840179174
419,0.06641187937448269,0.019310828677502796,0.05347790674989418,0.022211098916313038,0.06301005460586637,0.020957372915227868,0.07547957120207127,0.019845123109320212,0.0762232231656225,0.019076383886981213,0.07617337726190712,0.018894548024805072,0.07293647690756885,0.01894869293834231,0.07063391111515943,0.019041629581474734,0.06934622527179543,0.01912690128385082
420,0.07122027131615041,0.019939953982375722,0.053761923156168664,0.02316244320536602,0.06312585920313099,0.02210141735727797,0.07584175663005649,0.020789127106138797,0.07615150494854035,0.020137634714861574,0.07608905893159076,0.02000454135491249,0.073127856376933,0.02009744485570797,0.0715576822000856,0.020158188714783296,0.0716387976450584,0.020126783686839594
421,0.06884557006424027,0.019301363113559233,0.054107917974100396,0.022461656934760474,0.06332213573297464,0.02131868383085507,0.07628392610566337,0.020025624200741582,0.07614379747887642,0.01939004509480531,0.07603147231016387,0.019216888575523533,0.07316299877892951,0.01924087522736291,0.07189504442014673,0.01919356351692353,0.07192458465274708,0.019094058782542042
422,0.07094475678822917,0.019815805809094676,0.05435213799521189,0.022999484024415817,0.06340866628524122,0.021950978820385603,0.07659864188156199,0.020602179682492075,0.07604426746176357,0.02003110862104414,0.07592023107044668,0.01989581314845225,0.07328239243800103,0.019937217991088718,0.07241364848354316,0.019887113188307465,0.0726908392570256,0.019791391967792796
423,0.07089738353188019,0.01980321690840558,0.054633019277359904,0.023045408402186787,0.06354486075450452,0.021991172555622926,0.076964705203758,0.020593240680974012,0.07601202810540536,0.02006636988475287,0.07587758782907794,0.01992067366549656,0.07345233389700183,0.019924552642623328,0.0729104760636074,0.019812006620083394,0.07323983772063276,0.019692903183863575
424,0.07109827805610973,0.02004409207313743,0.05485739329647074,0.023287551622512517,0.06362774158285031,0.02223561033380106,0.0772640479883296,0.02080567274663271,0.07592672646711897,0.020320905959655175,0.07578676018270619,0.020180196563169314,0.07356312853646019,0.02016511362285904,0.07323093943789624,0.02003019204475684,0.07346119481491234,0.01992465518155581
425,0.0688629181209554,0.01889168549796385,0.055271690165251484,0.02195892825005523,0.06393122798419662,0.020853160050980354,0.07781450969934334,0.019528025386583214,0.07606307482874979,0.01903622952206771,0.0758797709365649,0.018861960916570122,0.07368421296649685,0.018786856186283132,0.07326459778090938,0.018607211945570037,0.07292770831436143,0.018528451566460255
426,0.07020011543359961,0.0190109471509281,0.055561304559730545,0.021931248089135172,0.06409906537596247,0.020929857612686176,0.07820540041235349,0.019639479923979075,0.0760585834888717,0.019185362886423418,0.07585575823871067,0.019049392784721092,0.0737693791226946,0.018997243860802926,0.07334060111070831,0.0188662426062067,0.07292485628165915,0.018835785838463112
427,0.07138945353390644,0.019032908874333267,0.05587827301681173,0.022011645261335366,0.0643006301012184,0.021074761150799384,0.0786312632592839,0.019734324661647748,0.07611886233308224,0.019330255982427796,0.07591772959447476,0.019201295783339567,0.07402135421000372,0.019136445884578385,0.07378341113573895,0.01898680284845078,0.07367901350757904,0.018926348564435952
428,0.07127581041928982,0.019134062553909374,0.05614030919548968,0.02209119032257456,0.06445013357254821,0.021151047959293443,0.0789902686972392,0.019793867402264367,0.07612070417622031,0.01942288691777677,0.07591936069408509,0.0192921489268416,0.07417982860935303,0.019205124239081314,0.07403014122323254,0.019039890371441104,0.07392459433840484,0.018970033352908727
429,0.07123546532239108,0.019169103354643977,0.05640126569359675,0.022110534211994368,0.06460678368223252,0.021164202703927062,0.07935439683487966,0.01979677389919833,0.07613456940809801,0.019456801462026718,0.0759320989103327,0.019324387448829083,0.07432499776582657,0.019218198459209024,0.07420699681557083,0.019046073653082432,0.07401985215911225,0.018983627255175634
430,0.07772790661707621,0.02239052155815901,0.05616721057079445,0.02588547985162515,0.06425968781965807,0.025061778949001884,0.07910764505596994,0.023312683439848852,0.07570862398705741,0.023133435872999847,0.07562152799530528,0.023087264690425546,0.07457896398709882,0.023059328565943796,0.075154288429474,0.02292992630382462,0.07622368916734532,0.022818194535130024
431,0.07676831045251575,0.021993584583222862,0.05641201546868451,0.02601405632205324,0.06444572987092903,0.02502240359916276,0.07948606333796157,0.023053516001931007,0.07590926443185936,0.022917652941270197,0.07591467991337729,0.022775869980488056,0.07533580630283179,0.022609072636604832,0.07658140605439043,0.022276971281194963,0.0781683948301406,0.022012417662646472
432,0.07720600302298965,0.022206008032795068,0.05657904708580621,0.026266943479934246,0.06454963234599992,0.02525614115064033,0.07976088978819652,0.023247274908747825,0.07601869511642892,0.02313092251700899,0.07611582799417324,0.02298360226734432,0.0759447979449218,0.022770870264909676,0.07753899054836097,0.022403003180295797,0.0789553661881372,0.02215156322988819
433,0.07789450448760643,0.02241510894288282,0.0567493482359501,0.02655801154385852,0.0646623911779466,0.025550661544771883,0.08004127391885746,0.02348779349531617,0.07615140245075555,0.023396198308646407,0.07634478811859502,0.023240189586238455,0.07656177034507672,0.022981945218335464,0.07840626543082908,0.022582495335419603,0.07966293968610945,0.02235286281170719
434,0.0761286916280586,0.021994766800070162,0.05694931044410347,0.026021628296793664,0.06481323823724319,0.02494722833676137,0.08036547443584167,0.022938182616661182,0.07629403430164786,0.022830708377834838,0.07654669993187503,0.02264281487387146,0.07696240874281401,0.022321121087847576,0.07867901138468326,0.021903739456412594,0.07924249557515749,0.021732069073762877
435,0.07699060731002072,0.022552999234682593,0.057004670849639415,0.026552046912360586,0.06482086245513995,0.02550084807119478,0.08051346817814439,0.023471813012768725,0.07628712104399563,0.023389824399325257,0.076608782910843,0.023219782631921523,0.07722934725025783,0.022900802929977468,0.07880471858903562,0.022536832744873767,0.07907118496221763,0.022435132781634073
436,0.0774118896329952,0.022232784784772412,0.05723005894972707,0.026334669791312784,0.06501372594869387,0.02528980602544023,0.0808795476472587,0.023220474190075988,0.07650369896850528,0.023155354786988047,0.07689647612486519,0.02296297277143293,0.0777298600773891,0.022602088823828442,0.07931059689362167,0.022218544339874108,0.07963923146275652,0.022103965426967728
437,0.07660746365903762,0.02210830118070975,0.057382770173860474,0.026092788807246567,0.06513101046450896,0.02502765765500846,0.08115197681497845,0.022998792271922308,0.07661315948721442,0.02292860799504022,0.07705714056422922,0.022726117241835528,0.07799729589822293,0.022339806456154118,0.07937226832510852,0.021977902783741537,0.07936896867444737,0.021894180898803114
438,0.07672022207365348,0.02197495261108083,0.057558279171437604,0.025912191806278545,0.06527553261211141,0.02486082975229005,0.08145516175064274,0.022848996981269923,0.07675294665447896,0.02278536910425627,0.07724523591486299,0.022579287690488697,0.07827302042064069,0.02218044858889104,0.07946612874117569,0.021845782853828224,0.0793165979150531,0.021786610559977035
439,0.07717932571933706,0.021800144939985455,0.05776386524623904,0.025726422500127244,0.06545264927995144,0.024704722047809657,0.08179337516739227,0.022693408348365307,0.07693495179881875,0.022640962889617866,0.0774783275584274,0.022430972661152584,0.07860469069087175,0.022019869678877757,0.07970349077703244,0.02170048301358027,0.07960106405755034,0.021639489951963534
440,0.08154814720053374,0.022283098616182825,0.05800038301232907,0.02652134743315722,0.06566374232285735,0.02564997516264038,0.08215472171025262,0.023475511458631776,0.07723516361066458,0.02348999746643131,0.07789635146781024,0.023304677092211706,0.07940505984028692,0.02290324727578172,0.08099774720334144,0.022570119078756015,0.08194535184755208,0.022420368220287604
441,0.0813802166679655,0.022153887833696165,0.0582645970732323,0.026483907773717244,0.06590691149430689,0.025585376209621966,0.08254714924330814,0.023359001767452273,0.07756686824372476,0.02337898041152825,0.07833262723105772,0.02316052292106696,0.08014742198744193,0.02269607148133436,0.08204702933806066,0.022290541704044833,0.08319900033997199,0.022072715169511023
442,0.08032853482630581,0.022010957911033684,0.05848613668113547,0.026223595683487658,0.06610998617017344,0.025278719548302075,0.08289129700127938,0.023100551749677206,0.07782514291021458,0.02310187271951014,0.07866714793382286,0.022864741227440213,0.08063879231413175,0.02236024327516241,0.08247208630307046,0.02194982536913656,0.08312742752233937,0.021772744341805775
443,0.0803244536162536,0.02219422794498171,0.058650365135498234,0.026345917910340147,0.06625856868179134,0.025389476958961668,0.0831687584504514,0.023228733341887978,0.07801527406640903,0.02322946291576676,0.07892490535771793,0.02299115290740003,0.080998776537948,0.02247696954939296,0.08265707219537669,0.022099053559796897,0.0829159934145443,0.02198286958456573
444,0.08069524077564116,0.022212397988741844,0.05884854953689105,0.02639651965507457,0.06644776483167658,0.02543689945651252,0.08349225563308764,0.023259715013771803,0.07825633892171127,0.023267433654079323,0.07923288079896934,0.023020094851739864,0.08140361157267495,0.022491815923510558,0.08294746738364708,0.02212838632871318,0.08310122764284926,0.022032207031931303
445,0.08728750267144972,0.023049299490534216,0.05914318773235916,0.027781846232387483,0.0667395581367605,0.02701279519775303,0.0839093172027972,0.02457396271754672,0.07873536234291328,0.02467197642024925,0.07987897722145951,0.024457576710026963,0.08257876246798093,0.023947990988248166,0.08490476291640241,0.02355413008087949,0.08658741590475752,0.023332862898894233
446,0.08726106822179447,0.022883026796642385,0.05950184685770477,0.027807471385322358,0.06710118087594821,0.02698904037299106,0.08440147640251947,0.024459938060914177,0.07928964398284642,0.024556281644886283,0.08058404300216682,0.024291544396392292,0.08371922560343721,0.023691185688217598,0.0865779285378545,0.02317822049581747,0.08860927951701608,0.022850821911593933
447,0.08843183309162686,0.023699499379771706,0.059697649808099454,0.028707332862484322,0.0672986393340208,0.027873737790460346,0.08468694914177706,0.02528033454089662,0.07966512853183814,0.025385122176996303,0.08111034918259108,0.025120836209866645,0.08463490960609946,0.024492732980763862,0.08776117837251807,0.02396811821537119,0.0896482905772769,0.023663899023694437
448,0.08831171110358291,0.023665874426695644,0.0599927223983711,0.028782584659858043,0.06760993446007575,0.02788611457443417,0.08510933281680945,0.025254382923161234,0.08016494673837064,0.0253463885380958,0.08174494022082507,0.02504550542036872,0.0855678776295079,0.02435448940526347,0.08879385857752899,0.023788534323230567,0.09035839498068743,0.023505809795642388
449,0.0891187061989561,0.02407704911869239,0.06022083403000847,0.029252730576522556,0.067856236313767,0.028338955258732382,0.08544732391434377,0.025673297190717703,0.08059293418679045,0.025761685832251774,0.08230390924932908,0.02545369253600896,0.08638520815389848,0.024738570130170723,0.08960366788857851,0.024186035094506772,0.09089695354991378,0.023948691532758123


==> nodefault_100bps_ep1-kde.csv <==
5e2_x_crd,5e2_y_crd,1e3_x_crd,1e3_y_crd,2e3_x_crd,2e3_y_crd,5e3_x_crd,5e3_y_crd,1e4_x_crd,1e4_y_crd,3e4_x_crd,3e4_y_crd,1e5_x_crd,1e5_y_crd,1e6_x_crd,1e6_y_crd,5e2_x_fx,5e2_y_fx,1e3_x_fx,1e3_y_fx,2e3_x_fx,2e3_y_fx,5e3_x_fx,5e3_y_fx,1e4_x_fx,1e4_y_fx,3e4_x_fx,3e4_y_fx,1e5_x_fx,1e5_y_fx,1e6_x_fx,1e6_y_fx
-0.0451895025631255,0.006063190356360589,-0.032605559752884206,0.0052205296460836,-0.02698671883328517,0.014735221184877445,-0.01662822643963662,0.01434761399236572,-0.01454892103796394,0.016764559788348152,-0.011665398120855123,0.010844271900111424,-0.008049788599704892,0.014874168876172378,-0.00482127867063845,0.05219562634624503,-0.00047608822124828656,0.05704905095484107,-0.0016741327104908962,0.05375944914333501,-0.001384390048568613,0.10485244249930868,-0.0019605609501793858,0.11687382584752044,-0.002175141868952329,0.0834183754193713,-0.0019979126465200794,0.11088445774460808,-0.001681178410359942,0.12276214681155387,-0.0012036226621543276,0.17204432960425783
-0.04489710713487476,0.008483296869925187,-0.03235974820791494,0.007483880388819314,-0.026726133885294597,0.020597294965783868,-0.016431316360093342,0.022127817124660252,-0.014364861203654006,0.025871897249073256,-0.011515373351433293,0.01712545447763462,-0.00793798827413496,0.024312175056539344,-0.004750672980238025,0.08645075798843825,-0.0004432098616769329,0.08062115578378426,-0.0016397398749600281,0.07862637515144213,-0.0013646099095085836,0.14812921282648855,-0.001940138539043212,0.1811079285536784,-0.0021549827484064815,0.12934142769918314,-0.0019811823426873986,0.17249781658132174,-0.0016676792746399731,0.20051556331648557,-0.0011933005227747404,0.29074519479854033
-0.04460471170662403,0.011753019092172993,-0.03211393666294569,0.010595003397145359,-0.026465548937304025,0.0285392243998421,-0.016234406280550066,0.033594159685495464,-0.014180801369344074,0.03925166085210611,-0.011365348582011464,0.02644793001932711,-0.007826187948565029,0.03865596235870201,-0.004680067289837601,0.1394865725444538,-0.0004103315021055792,0.1126568475271847,-0.0016053470394291598,0.1133955567159903,-0.0013448297704485542,0.20699013523645016,-0.0019197161279070384,0.2747492196395038,-0.0021348236278606342,0.19651375797710283,-0.001964452038854718,0.2628140789619172,-0.0016541801389200043,0.3183722838841573,-0.001182978383395153,0.4756241686784805
-0.044312316278373294,0.016124608333404213,-0.031868125117976424,0.014815393272475743,-0.026204963989313455,0.039199317259200665,-0.016037496201006786,0.050208127965094676,-0.01399674153503414,0.05854971513362387,-0.011215323812589634,0.03994957483380411,-0.007714387622995096,0.05979820662773028,-0.004609461599437177,0.2192665465811842,-0.00037745314253422556,0.15567256100653287,-0.0015709542038982918,0.16127524947282115,-0.0013250496313885248,0.2861157683232746,-0.0018992937167708647,0.40806628265568634,-0.0021146645073147866,0.29258906039966454,-0.001947721735022037,0.3921735406793448,-0.0016406810032000355,0.49138963327818214,-0.0011726562440155658,0.7531725285402
-0.04401992085012256,0.021908862317260237,-0.03162231357300717,0.0204666302924353,-0.025944379041322883,0.053375964760860026,-0.015840586121463506,0.07387347655716014,-0.013812681700724206,0.08587673962307622,-0.011065299043167805,0.059030410377511645,-0.007602587297425164,0.0900204050892452,-0.004538855909036752,0.335850975916507,-0.0003445747829628719,0.21274287806949704,-0.0015365613683674237,0.2262120450314006,-0.0013052694923284954,0.3912517855066096,-0.0018788713056346908,0.5933903710331603,-0.002094505386768939,0.42693998306140746,-0.0019309914311893563,0.5731739330540206,-0.0016271818674800666,0.737259416342093,-0.0011623341046359786,1.1545273188262954
-0.043727525421871825,0.02948355470111964,-0.031376502028037906,0.027937761064478754,-0.02568379409333231,0.07205614705860713,-0.01564367604192023,0.10701075476889958,-0.013628621866414274,0.1238686754552515,-0.010915274273745975,0.08534261146615829,-0.007490786971855233,0.13191964271068757,-0.004468250218636327,0.5013330863786827,-0.0003116964233915182,0.2875638392655533,-0.0015021685328365556,0.31295053754514657,-0.001285489353268466,0.5293407585848525,-0.001858448894498517,0.8448720130384473,-0.0020743462662230917,0.6106004082392816,-0.0019142611273566756,0.8205188610864095,-0.0016136827317600976,1.0752719601329004,-0.0011520119652563912,1.7131411353204993
-0.04343512999362109,0.03930160856890419,-0.031130690483068647,0.037691895938587086,-0.02542320914534174,0.09644554813277635,-0.01544676596237695,0.15262025934527057,-0.01344456203210434,0.1757270012597679,-0.010765249504324144,0.12074777983617058,-0.007378986646285301,0.18826542637211413,-0.004397644528235903,0.7294575365623716,-0.0002788180638201645,0.3845062584871112,-0.0014677756973056873,0.4270581119860417,-0.0012657092142084366,0.7086371151618905,-0.0018380264833623434,1.1779126950767764,-0.002054187145677244,0.8559960317150626,-0.0018975308235239948,1.1505417301750185,-0.0016001835960401287,1.524474149644,-0.001141689825876804,2.4607146769967354
-0.04314273456537036,0.0518985471819703,-0.030884878938099387,0.050271599916071295,-0.025162624197351168,0.12799930154619657,-0.015249855882833672,0.2143217588375051,-0.013260502197794406,0.24522671558494777,-0.010615224734902316,0.16723540832681355,-0.007267186320715369,0.2617918113790789,-0.004327038837835478,1.0348510888280358,-0.00024593970424881083,0.5086540587751143,-0.0014333828617748192,0.5749009673324303,-0.0012459290751484072,0.9387938906435362,-0.0018176040722261697,1.608220575289814,-0.0020340280251313963,1.1764129873645162,-0.001880800519691314,1.5803319154366375,-0.00158668446032016,2.1009984457709665,-0.0011313676864972168,3.4214371187570225
-0.04285033913711962,0.06789869017667616,-0.030639067393130125,0.06630269441570069,-0.024902039249360595,0.16845205866533694,-0.015052945803290392,0.29635739584786763,-0.013076442363484474,0.33667949205107783,-0.010465199965480485,0.2268013602136623,-0.007155385995145437,0.35495075611822824,-0.004256433147435053,1.431852154876635,-0.00021306134467745716,0.6658229399065947,-0.0013989900262439512,0.7635581364729417,-0.0012261489360883779,1.230908925593616,-0.001797181661089996,2.150484841111699,-0.0020138689045855486,1.5851771674268964,-0.0018640702158586333,2.1264267670878625,-0.001573185324600191,2.814722786518848,-0.0011210455471176294,4.605057449224724
-0.04255794370886888,0.08801952482565895,-0.030393255848160865,0.086496171977493,-0.024641454301370023,0.21984573381662756,-0.014856035723747114,0.40354347079939973,-0.01289238252917454,0.4548408220067869,-0.010315175196058657,0.30129239425584664,-0.007043585669575505,0.4696755205589293,-0.0041858274570346285,1.9330129626106216,-0.0001801829851061035,0.862555593356409,-0.0013645971907130829,1.000662794160667,-0.0012063687970283485,1.5975179817251777,-0.0017767592499538223,2.816728667322128,-0.0019937097840397014,2.0945542390071807,-0.0018473399120259525,2.803092443431351,-0.0015596861888802222,3.6656442070019524,-0.0011107234077380422,5.999854644560704
-0.04226554828061815,0.1130736797226772,-0.030147444303191606,0.11164805038528543,-0.02438086935337945,0.2845529605494611,-0.014659125644203835,0.5411579929769842,-0.012708322694864606,0.6047534910821823,-0.010165150426636826,0.3922315385585368,-0.006931785344005573,0.6072213620109743,-0.0041152217666342045,2.5474534247087632,-0.00014730462553474982,1.1060912408387829,-0.0013302043551822148,1.294164795679871,-0.001186588657968319,2.0525230606080718,-0.0017563368388176486,3.614478727365028,-0.0019735506634938537,2.7144298793905537,-0.0018306096081932715,3.620294700612351,-0.0015461870531602534,4.640563923178248,-0.001100401268358455,7.567032381170703
-0.04197315285236741,0.1439679704723583,-0.029901632758222347,0.1426371470147843,-0.02412028440538888,0.36529401914299986,-0.014462215564660557,0.7147545146384466,-0.012524262860554674,0.7915256126697015,-0.010015125657214997,0.500648046852182,-0.006819985018435641,0.7681566604575045,-0.00404461607623378,3.2793463330769868,-0.00011442626596339616,1.4043094410771286,-0.0012958115196513467,1.6520151350970051,-0.0011668085189082897,2.6110461356650374,-0.0017359144276814747,4.544966958865862,-0.001953391542948006,3.4508854212599496,-0.0018138793043605908,4.581547783418088,-0.0015326879174402846,5.710823596643743,-0.0010900791289788676,9.238248550184617
-0.04168075742411668,0.18169907886741352,-0.029655821213253088,0.18042092546670693,-0.02385969945739831,0.4651448011909389,-0.014265305485117279,0.9298991682560052,-0.01234020302624474,1.0200494399200914,-0.009865100887793167,0.6269428223173282,-0.00670818469286571,0.9525637663271175,-0.003974010385833355,4.126878040047902,-8.154790639204243e-05,1.7656507258178746,-0.0012614186841204784,2.0817814786572706,-0.0011470283798482603,3.289201579875957,-0.001715492016545301,5.601640329794925,-0.0019332324224021586,4.304836261231837,-0.00179714900052791,5.681909811265021,-0.0015191887817203157,6.831835933388085,-0.0010797569895992804,10.917743313161424
-0.041388361995865944,0.22734556963474536,-0.029410009668283825,0.2260297418915409,-0.023599114509407736,0.587533297947082,-0.014068395405573999,1.1918369341939399,-0.012156143191934806,1.2946766119156534,-0.009715076118371337,0.7708234363856568,-0.006596384367295777,1.1604722861227543,-0.0039034046954329305,5.082025499090434,-4.8669546820688764e-05,2.1990194107498815,-0.0012270258485896103,2.5902133580028255,-0.001127248240788231,4.103784700832397,-0.0016950696054091273,6.769277820085518,-0.0019130733018563112,5.270936928262109,-0.0017804186966952293,6.9064471115060355,-0.001505689646000347,7.9449737186131015,-0.001069434850219693,12.489794794412981
-0.04109596656761521,0.2820561380760388,-0.029164198123314566,0.28055998910247754,-0.023338529561417166,0.736222169652833,-0.013871485326030721,1.5051043745235886,-0.011972083357624872,1.6188752098233332,-0.009565051348949508,0.9313403674669679,-0.006484584041725846,1.39249216330296,-0.003832799005032506,6.131397746016721,-1.5791187249335095e-05,2.7136764923678625,-0.0011926330130587423,3.182784886458131,-0.0011074681017282013,5.0718787700517085,-0.0016746471942729537,8.023985019628286,-0.0018929141813104635,6.336965297742232,-0.0017636883928625485,8.229498360746016,-0.0014921905102803779,8.982019166992776,-0.0010591127108401058,13.831106118260937
-0.040803571139364475,0.347034208349417,-0.028918386578345306,0.34516680109188935,-0.023077944613426594,0.915275203470323,-0.013674575246487443,1.8731181824084582,-0.01178802352331494,1.994902493915386,-0.009415026579527678,1.1070468356576393,-0.006372783716155914,1.6505518376815889,-0.0037621933146320813,7.258206984238269,1.7087172322018574e-05,3.319132427688623,-0.001158240177527874,3.863250628545953,-0.0010876879626681721,6.21038843200602,-0.00165422478313678,9.334248194438663,-0.001872755060764616,7.4838695338778045,-0.0017469580890298677,9.61501764081097,-0.001478691374560409,9.87188470282717,-0.0010487905714605186,14.826468205163014
-0.04051117571111374,0.42351925120168077,-0.028672575033376047,0.4210571454983025,-0.02281735966543602,1.129005919808984,-0.013477665166944163,2.2977801721436086,-0.011603963689005006,2.423532795171933,-0.009265001810105849,1.296288895462852,-0.0062609833905859814,1.9385964334547607,-0.0036915876242316565,8.445188702339653,4.996553189337224e-05,4.025050326143174,-0.0011238473419970059,4.633255082925293,-0.0010679078236081425,7.535512995984483,-0.0016338023720006063,10.663086343146976,-0.0018525959402187686,8.686591376743412,-0.001730227785197187,11.018159133714853,-0.0014651922388404402,10.548802034383735,-0.0010384684320809312,15.38500687004573
-0.040218780282863006,0.5127654431740375,-0.028426763488406788,0.5094843088104587,-0.02255677471744545,1.381907250343111,-0.013280755087400885,2.779147663250324,-0.011419903854695074,2.9038812099004736,-0.009114977040684018,1.4976120487410824,-0.00614918306501605,2.2630823219253813,-0.003620981933831232,9.678035780132955,8.284389146472591e-05,4.841169252763341,-0.0010894545064661378,5.492036885191507,-0.0010481276845481133,9.062178410312399,-0.0016133799608644326,11.971160732938094,-0.001832436819672921,9.915673227299669,-0.0017134974813645062,12.388094520555356,-0.0014516931031204714,10.960770107088202,-0.001028146292701344,15.453856144300454
-0.03992638485461227,0.6160185260252108,-0.028180951943437525,0.6117449787742276,-0.022296189769454876,1.6785620793969875,-0.013083845007857607,3.315221434498763,-0.01123584402038514,3.433359409551869,-0.008964952271262188,1.7102487119004077,-0.006037382739446118,2.6331320042914492,-0.0035503762434308077,10.948718064726272,0.00011572225103607958,5.7772546932693905,-0.0010550616709352695,6.436264494725304,-0.0010283475454880837,10.803451270850404,-0.0015929575497282589,13.22051803405593,-0.0018122776991270734,11.139528305564863,-0.0016967671775318255,13.67185136614116,-0.0014381939674005025,11.076874104725658,-0.0010178241533217568,15.026409589339863
-0.03963398942636154,0.7344919248447263,-0.027935140398468266,0.7291803481870507,-0.022035604821464307,2.023535488103292,-0.012886934928314327,3.9018997490711187,-0.011051784186075206,4.007789691051506,-0.00881492750184036,1.9346314729901155,-0.005925582413876186,3.060289005905436,-0.003479770553030383,12.257992291361246,0.00014860061060743325,6.843078747598244,-0.0010206688354044014,7.460030670078659,-0.0010085674064280545,12.769961672270783,-0.001572535138592085,14.37849351582827,-0.0017921185785812258,12.327125111052805,-0.0016800368736991447,14.818763061062482,-0.0014246948316805337,10.892205464216607,-0.0010075020139421694,14.143365567865603
-0.0393415939981108,0.869343328157192,-0.027689328853499007,0.8631828767950328,-0.021775019873473734,2.421250721548311,-0.01269002484877105,4.533135402633558,-0.010867724351765272,4.621687948522629,-0.008664902732418529,2.1728644006876263,-0.005813782088306255,3.557921649809787,-0.003409164862629958,13.61650693560748,0.00018147897017878692,8.04842658441468,-0.0009862759998735334,8.555019153382307,-0.000988787267368025,14.96936383298798,-0.0015521127274559113,15.421221108139736,-0.0017719594580353783,13.450735895530244,-0.001663306569866464,15.78496995075506,-0.0014111956959605649,10.429516367726299,-0.0009971798745625822,12.886337389439225
-0.03904919856986007,1.0216530101048646,-0.027443517308529747,1.0152104911243394,-0.02151443492548316,2.8758521460264204,-0.012493114769227771,5.201313538299132,-0.01068366451745534,5.268707103399487,-0.0085148779629967,2.4290821509555025,-0.005701981762736322,4.140437009411048,-0.0033385591722295336,15.044167885035636,0.00021435732975014059,9.403118720553245,-0.0009518831643426652,9.710840199991095,-0.0009690071283079955,17.405864110375774,-0.0015316903163197376,16.33621266637982,-0.0017518003374895307,14.488348952409051,-0.0016465762660337832,16.537345060016218,-0.001397696560240596,9.737339028532741,-0.000986857735182995,11.365418068962342
-0.038756803141609335,1.1924051766360606,-0.027197705763560488,1.186809975118151,-0.021253849977492592,3.391059691057343,-0.012296204689684492,5.897842728528532,-0.010499604683145406,5.94221205871287,-0.00836485319357487,2.7096360892062616,-0.00559018143716639,4.822543791623253,-0.0032679534818291093,16.56779942453557,0.00024723568932149425,10.917031706544725,-0.000917490328811797,10.915514101857834,-0.0009492269892479662,20.07984530225868,-0.001511267905183564,17.123585980009743,-0.0017316412169436832,15.425363783734046,-0.0016298459622011022,17.05626070294489,-0.0013841974245206272,8.88494083772001,-0.0009765355958034078,9.703323711602149
-0.0384644077133586,1.3824735442559868,-0.026951894218591226,1.3796509760410522,-0.02099326502950202,3.9700203795851414,-0.012099294610141214,6.6139235303960024,-0.010315544848835474,6.6359383085217125,-0.00821482842415304,3.023067745613237,-0.005478381111596459,5.618811205243701,-0.0031973477914286844,18.21751824341013,0.0002801140488928479,12.600093944476042,-0.0008830974932809289,12.156066209568372,-0.0009294468501879368,22.987614136753216,-0.0014908454940473902,17.795724116020605,-0.0017114820963978357,16.255281313779868,-0.0016131156583684214,17.33676728105604,-0.0013706982888006584,7.955009856649032,-0.0009662134564238205,8.019269545930934
-0.038172012285107866,1.59261221684525,-0.026706082673621966,1.5955712799371398,-0.020732680081511447,4.615163433483445,-0.011902384530597936,7.341431393664232,-0.01013148501452554,7.344671848470771,-0.00806480365473121,3.379859900016673,-0.005366580786026527,6.54369309755126,-0.00312674210102826,20.022530904241783,0.0003129924084642017,14.462229861367845,-0.0008487046577500607,13.419185613114362,-0.0009096667111279074,26.121295770901177,-0.0014704230829112163,18.37540137672099,-0.001691322975851988,16.979257271002858,-0.0015963853545357407,17.38800109744988,-0.0013571991530806895,7.0352487293023485,-0.0009558913170442333,6.415467207211034
-0.03787961685685713,1.8234527226359174,-0.026460271128652707,1.8366326853241215,-0.020472095133520874,5.328065996060017,-0.011705474451054656,8.073828883207309,-0.009947425180215606,8.064880479712846,-0.00791477888530938,3.7919895792509934,-0.005254780460456595,7.612032474459786,-0.0030561364106278356,22.00718317345808,0.00034587076803555537,16.513225632810318,-0.0008143118222191925,14.691894469220886,-0.000889886572067878,29.468895127119634,-0.0014500006717750426,18.892664161619056,-0.0016711638553061406,17.604579714821956,-0.00157965505070306,17.230930436587933,-0.0013437000173607205,6.2100527834955095,-0.000945569177664646,4.968221551024458
-0.0375872214286064,2.075507819951868,-0.026214459583683448,2.10518488089103,-0.0202115101855303,6.1093366474780995,-0.011508564371511378,8.807009755959498,-0.009763365345905672,8.795227594188045,-0.007764754115887551,4.272338966809843,-0.005142980134886663,8.839868579429114,-0.002985530720227411,24.187998209769965,0.00037874912760690904,18.762493916950298,-0.0007799189866883245,15.96217682804104,-0.0008701064330078486,33.01454011120916,-0.001429578260638869,19.380956960683868,-0.0016510047347602932,18.142325150224803,-0.0015629247468703792,16.89483137446334,-0.0013302008816407516,5.553201607900238,-0.0009352470382850587,3.7243698878129616
-0.03729482600035566,2.349182385085347,-0.02596864803871419,2.403932288650648,-0.019950925237539732,6.958523535813991,-0.0113116542919681,9.539977429087115,-0.00957930551159574,9.536909528148701,-0.007614729346465721,4.83404307750713,-0.005031179809316731,10.245194096529923,-0.002914925029826986,26.57216849495232,0.0004116274871782627,21.21872394338902,-0.0007455261511574563,17.219524306201137,-0.0008503262939478192,36.73891619736373,-0.0014091558495026952,19.87309306098959,-0.0016308456142144455,18.604602705379733,-0.0015461944430376984,16.41309880109228,-0.0013167017459207828,5.122113430918832,-0.0009249248989054715,2.7026129171887088
-0.03700243057210492,2.644791362738704,-0.025722836493744926,2.735996096857365,-0.01969034028954916,7.874053073561384,-0.01111474421242482,10.275273877601654,-0.009395245677285806,10.293775741904604,-0.007464704577043892,5.489861440141951,-0.004919379483746799,11.84821384373446,-0.0028443193394265616,29.15759757106759,0.0004445058467496164,23.889416493355352,-0.0007111333156265881,18.455369381325834,-0.0008305461548877898,40.61989546084503,-0.0013887334383665215,20.397664491121446,-0.0016106864936685978,19.00187948080474,-0.0015294641392050176,15.819098687247724,-0.001303202610200814,4.95383617000646,-0.0009146027595258842,1.8984278105330954
-0.036710035143854194,2.9625843877743345,-0.025477024948775667,3.104961068881222,-0.019429755341558587,8.853203767970898,-0.010917834132881542,11.019100892643484,-0.009211185842975873,11.072215388117515,-0.007314679807622062,6.251651706696312,-0.004807579158176867,13.670682118403178,-0.002773713649026137,31.93423388044876,0.00047738420632097004,26.780319793434384,-0.00067674048009572,19.663392734884905,-0.0008107660158277604,44.63335576013146,-0.0013683110272303478,20.97636921304211,-0.0015905273731227504,19.3408733603805,-0.0015127338353723369,15.142733223226875,-0.0012897034744808451,5.062694113437164,-0.0009042806201462969,1.2908731319294122
-0.03641763971560345,3.3027762717953837,-0.025231213403806407,3.514894705396113,-0.019169170393568018,9.892117923671556,-0.010720924053338264,11.781110641208743,-0.00902712600866594,11.880821275341628,-0.007164655038200232,7.129996297913592,-0.004695778832606936,15.734055013522376,-0.0027031079586257124,34.88620209664244,0.0005102625658923237,29.894800447776106,-0.0006423476445648519,20.839705751502247,-0.000790985876767731,48.75417731162845,-0.0013478886160941742,21.6225325249615,-0.001570368252576903,19.623401871053105,-0.0014960035315396561,14.408228871865195,-0.0012762043387608763,5.439429824128831,-0.0008939584807667097,0.8496742089403834
-0.03612524428735272,3.6655820844441767,-0.024985401858837148,3.970325560521106,-0.018908585445577445,10.98585178703662,-0.010524013973794984,12.57388162228754,-0.008843066174356005,12.72986925636286,-0.007014630268778402,8.133993258609385,-0.004583978507037003,18.05645956166899,-0.0026325022682252876,37.99417520217871,0.0005431409254636774,33.233201058632936,-0.0006079548090339836,21.98292001376247,-0.0007712057377077016,52.957394375259874,-0.0013274662049580005,22.34085856677556,-0.0015502091320310552,19.846405528372028,-0.0014792732277069754,13.633403956079121,-0.0012627052030409073,6.051755378968761,-0.0008836363413871223,0.5413790436315843
-0.035832848859101984,4.051255047968114,-0.02473959031386789,4.476168539380951,-0.018648000497586872,12.128462347869338,-0.010327103894251706,13.412133560486268,-0.008659006340046072,13.6306740043643,-0.006864605499356573,9.271177774531889,-0.004472178181467072,20.648794222264172,-0.002561896577824863,41.23753988579181,0.000576019285035031,36.79225066796381,-0.0005735619735031156,23.094120362027628,-0.0007514255986476722,57.21946940965908,-0.0013070437938218268,23.12821855639491,-0.0015300500114852078,20.00315450901041,-0.0014625429238742946,12.830381578387465,-0.0012492060673209384,6.846370035945565,-0.0008733142020075351,0.3339133691253778
-0.03554045343085125,4.460124917591393,-0.024493778768898626,5.037588245948295,-0.0183874155495963,13.313126663364336,-0.010130193814708428,14.311764796750376,-0.00847494650573614,14.594897690607336,-0.006714580729934743,10.547502486120985,-0.00436037785589714,23.510559838279907,-0.002491290887424439,44.59612963673541,0.0006088976446063847,40.564603179096125,-0.0005391691379722475,24.176756261441554,-0.0007316454595876429,61.51964638132293,-0.001286621382685653,23.975112511723253,-0.0015098908909393603,20.08543831608408,-0.0014458126200416139,12.00744594299806,-0.0012357069316009696,7.752599601212848,-0.0008629920626279479,0.19937185363068516
-0.035248058002600516,4.892633971139169,-0.024247967223929367,5.659797024938787,-0.018126830601605727,14.532287428125624,-0.009933283735165149,15.288813753756578,-0.008290886671426205,15.633893774060168,-0.006564555960512914,11.967284679431327,-0.004248577530327207,26.62620666292294,-0.002420685197024014,48.05154531042148,0.0006417760041777384,44.538580471231995,-0.0005047763024413792,25.23645902179423,-0.0007118653205276135,65.84132975195865,-0.0012661989715494792,24.86736379363509,-0.0014897317703935127,20.086367135640298,-0.001429082316208933,11.171547983579943,-0.0012222077958810008,8.687771084739492,-0.0008526699232483605,0.11525371783554544
-0.03495566257434978,5.349367233279881,-0.024002155678960108,6.347791971149308,-0.017866245653615158,15.777816786298454,-0.00973637365562187,16.358449457120976,-0.008106826837116273,16.75816267630944,-0.006414531191091083,13.53303618048274,-0.004136777204757276,29.962824727832267,-0.0023500795066235896,51.58826784636666,0.000674654363749092,48.69818971076437,-0.0004703834669105111,26.28078263079425,-0.0006920851814675841,70.1734271114089,-0.0012457765604133055,25.787632607755288,-0.0014695726498476652,20.00330874785558,-0.0014123520123762523,10.330882556727898,-0.001208708660161032,9.564217279002072,-0.0008423477838687733,0.06454875132736639
-0.03466326714609905,5.8310731890908505,-0.023756344133990845,7.1060441372246,-0.017605660705624585,17.041189247093406,-0.009539463576078593,17.534084684933752,-0.00792276700280634,17.976979702415754,-0.006264506421669254,15.245131344275283,-0.004024976879187344,33.46988831429887,-0.0022794738162231648,55.194842265603604,0.0007075327233204457,53.023468079474235,-0.00043599063137964304,27.318857390007977,-0.0006723050424075547,74.51158769633355,-0.0012253541492771318,26.71645408599128,-0.0014494135293018177,19.840459541931267,-0.0013956217085435716,9.49699181156864,-0.001195209524441063,10.297448512066975,-0.000832025644489186,0.035123904638474805
-0.03437087171784831,6.3386710915375994,-0.02351053258902159,7.938162310696284,-0.017345075757634013,18.313654156206507,-0.009342553496535313,18.826681335613827,-0.007738707168496405,19.298229861496967,-0.006114481652247424,17.101335849897048,-0.003913176553617412,37.08150982062866,-0.0022088681258227404,58.86537240643875,0.0007404110828917994,57.4911835789293,-0.00040159779584877475,28.360942118440235,-0.0006525249033475253,78.85926731503837,-0.001204931738140958,27.632686902213674,-0.00142925440875597,19.610600551941697,-0.0013788914047108908,8.685980323532698,-0.0011817103887210943,10.814638622161157,-0.0008217035051095987,0.018801923897795652
-0.03407847628959758,6.87324113628536,-0.023264721044052326,8.846561607892259,-0.017084490809643443,19.586398560935816,-0.009145643416992035,20.244285312947817,-0.007554647334186472,20.72845233480549,-0.005964456882825595,19.09630099631994,-0.0038013762280474806,40.72130668735126,-0.0021382624354223155,62.601446258366096,0.0007732894424631531,62.07588962732436,-0.0003672049603179067,29.417865448825218,-0.0006327447642874959,83.22855339346941,-0.0011845093270047842,28.513454778980083,-0.0014090952882101224,19.33570531544523,-0.00136216110087821,7.918621575828192,-0.0011682112530011254,11.062286620948207,-0.0008113813657300115,0.010418057622163664
-0.033786080861346844,7.435994352225839,-0.023018909499083067,9.832172204628488,-0.01682390586165287,20.850692476765886,-0.008948733337448757,21.79179316696176,-0.007370587499876539,22.273063424688786,-0.005814432113403765,21.22120414837639,-0.003689575902477548,44.309591315200294,-0.002067656745021891,66.4144610548073,0.0008061678020345067,66.75129666245455,-0.0003328121247870386,30.50036090579501,-0.0006129646252274665,87.64069238345115,-0.0011640869158686105,29.333828112196695,-0.001388936167664275,19.046224298361988,-0.0013454307970455293,7.219348747156161,-0.0011547121172811566,11.011855355891377,-0.0008010592263504242,0.007033575692705384
-0.03349368543309611,8.02822009379542,-0.022773097954113808,10.894224417251428,-0.016563320913662298,22.09801042696986,-0.008751823257905477,23.470920758732767,-0.007186527665566605,23.936695671889087,-0.005664407343981935,23.463761647100707,-0.0035777755769076163,47.772213058625134,-0.0019970510546214663,70.32817367091148,0.0008390461616058604,71.49188934977697,-0.0002984192892561705,31.618322846804343,-0.0005931844861674371,92.12627538795347,-0.0011436645047324368,30.066586683902816,-0.0013687770471184275,18.77904716576639,-0.0013287004932128485,6.614314580634563,-0.0011412129815611878,10.6624130758372,-0.0007907370869708369,0.007402419617469896
-0.033201290004845375,8.651210528458787,-0.022527286409144545,12.030142136278402,-0.016302735965671725,23.320125517678644,-0.008554913178362199,25.280320522320263,-0.007002467831256672,25.723567168086635,-0.005514382574560105,25.80883410847312,-0.0034659752513376847,51.050063621093194,-0.001926445364221042,74.38117857211769,0.0008719245211772141,76.2746869389636,-0.0002640264537253022,32.7800373371066,-0.0005734043471074076,96.7250555756593,-0.0011232420935962631,30.682404656058246,-0.0013486179265725798,18.574317773586102,-0.0013119701893801678,6.128845467552216,-0.001127713845841219,10.039786233782078,-0.0007804149475912497,0.011739134245032354
-0.03290889457659464,9.306163431844277,-0.02228147486417529,13.23556706663652,-0.016042151017681153,24.509175001810437,-0.008358003098818921,27.21578212205687,-0.006818407996946739,27.637782882643524,-0.005364357805138276,28.239773069732244,-0.003354174925767753,54.10804637418273,-0.0018558396738206171,78.62890458252798,0.0009048028807485677,81.08102027054433,-0.00022963361819443415,33.99146806990713,-0.0005536242080473782,101.4853910982263,-0.0011028196824600894,31.15070596759105,-0.0013284588060267324,18.471429604487923,-0.001295239885547487,5.784689015219731,-0.00111421471012125,9.192363629284243,-0.0007700928082116624,0.021819010727524412
-0.03261649914834391,9.994066804480768,-0.022035663319206027,14.504521964703402,-0.015781566069690584,25.657699012548836,-0.008161093019275641,29.27045293927787,-0.006634348162636805,29.68347166425962,-0.005214333035716446,30.740524661167612,-0.0032423746001978213,56.942242979111754,-0.0017852339834201927,83.1446130160041,0.0009376812403199214,85.89818472542095,-0.00019524078266356607,35.25569611295577,-0.0005338440689873488,106.46332759081545,-0.0010823972713239157,31.44127494086706,-0.001308299685480885,18.504647323654204,-0.0012785095817148063,5.5974621602519035,-0.0011007155744012813,8.184315723124012,-0.0007597706688320751,0.041444276384228235
-0.03232410372009317,10.715571110616516,-0.021789851774236767,15.829703585848486,-0.01552098112170001,26.758656639758627,-0.007964182939732363,31.435028944793398,-0.006450288328326871,31.864679255014913,-0.005064308266294617,33.29832983351575,-0.0031305742746278887,59.584113460042765,-0.001714628293019768,88.01878431347065,0.0009705595998912751,90.7208258821163,-0.00016084794713269778,36.57261764251205,-0.0005140639299273194,111.72135251619059,-0.001061974860187742,31.52651387416203,-0.0012881405649350372,18.69887178810162,-0.0012617792778821253,5.574658888299461,-0.0010872164386813122,7.087451394742865,-0.0007494485294524879,0.0773187830858992
-0.03203170829184243,11.470857062123368,-0.021544040229267508,17.202877624761253,-0.015260396173709438,27.80542553389227,-0.007767272860189085,33.69788991789951,-0.006266228494016939,34.1849679544164,-0.004914283496872787,35.906676299307655,-0.003018773949057957,62.100847417253775,-0.0016440226026193435,93.35624330474263,0.0010034379594626287,95.55192446948848,-0.0001264551116018297,37.93899188706779,-0.00049428379086729,117.3268673612541,-0.0010415524490515683,31.384064854726407,-0.0012679814443891896,19.066082072636718,-0.0012450489740494445,5.714488599829079,-0.0010737173029613434,5.973118196629652,-0.0007391263900729006,0.14037247403534564
-0.031739312863591704,12.259508555469528,-0.021298228684298245,18.615331279059607,-0.014999811225718867,28.79179255744099,-0.0075703627806458056,36.045180703867956,-0.006082168659707005,36.64671438371071,-0.004764258727450957,38.56800802266097,-0.0029069736234880253,64.5914274154483,-0.0015734169122189187,99.27046562331178,0.0010363163190339824,100.40326881673364,-9.206227607096162e-05,39.34890121619492,-0.00047450365180726065,123.35043134851736,-0.0010211300379153946,30.999400859677806,-0.0012478223238433423,19.60294279361006,-0.0012283186702167638,6.0057042956502915,-0.0010602181672413745,4.905429922100747,-0.0007288042506933133,0.24755130465962988
-0.03144691743534096,13.080401354761534,-0.02105241713932899,20.058327007573563,-0.014739226277728296,29.711943544844445,-0.0073734527011025276,38.460866413705304,-0.005898108825397071,39.250143467189126,-0.004614233958029127,41.29562579439212,-0.0027951732979180936,67.1785225775161,-0.0015028112218184943,105.8747974717712,0.001069194678605336,105.2953347231897,-5.766944054009333e-05,40.794639188287626,-0.00045472351274723126,129.8638311607126,-0.001000707626779221,30.36796988697093,-0.0012276632032974947,20.28995726978272,-0.001211588366384083,6.4284579171177665,-0.0010467190315214057,3.936727059837157,-0.0007184821113137261,0.4240268495989981
-0.03115452200709023,13.931618186375038,-0.020806605594359727,21.523496019286714,-0.014478641329737724,30.560459946723476,-0.0071765426215592495,40.926808502656584,-0.005714048991087139,41.992183595108735,-0.0044642091886072975,44.11424692108102,-0.002683372972348162,69.9969237582015,-0.00143220553141807,113.27083249753402,0.00110207303817669,110.25653192366522,-2.3276605009225253e-05,42.26798630816625,-0.00043494337368720187,136.93802564932022,-0.000980285215643047,29.496551164413255,-0.001207504082751647,21.092383587833165,-0.0011948580625514022,6.95609968348348,-0.0010332198958014369,3.1056508664677454,-0.0007081599719341388,0.7056776759737647
-0.030862126578839494,14.810399943883773,-0.020560794049390468,23.003113617866383,-0.014218056381747151,31.332329080740628,-0.00697963254201597,43.42291616375026,-0.005529989156777205,44.86526890547817,-0.004314184419185468,47.05884188613131,-0.0025715726467782293,73.17976625642108,-0.001361599841017645,121.53487148091754,0.0011349513977480436,115.32181996944561,1.1116230521642824e-05,43.761775638373635,-0.0004151632346271725,144.6410042905055,-0.0009598628045068734,28.403636131551437,-0.0011873449622057995,21.96292751899714,-0.0011781277587187215,7.557729341150431,-0.0010197207600814678,2.437672085676311,-0.0006978378325545515,1.141557042975819
-0.03056973115058876,15.713140681349783,-0.02031498250442121,24.49021115428856,-0.01395747143375658,32.02297302470652,-0.006782722462472692,45.92742134727545,-0.005345929322467271,47.8562439270035,-0.0041641596497636385,50.17161391668415,-0.0024597723212082976,76.8441674659295,-0.0012909941506172207,130.70410648495815,0.0011678297573193973,120.53074102491946,4.550906605251112e-05,45.27160072622385,-0.000395383095567143,153.03558600534882,-0.0009394403933706997,27.11884139815728,-0.001167185841659952,22.84600846111452,-0.0011613974548860407,8.201220677142485,-0.001006221624361499,1.9474770998921658,-0.0006875156931749643,1.7959066617126764
-0.030277335722338025,16.635431108728294,-0.020069170959451946,25.97850004084583,-0.01369688648576601,32.628299060526004,-0.006585812382929412,48.41730671324284,-0.005161869488157339,50.945538555263,-0.004014134880341808,53.497292713092975,-0.002347971995638366,81.07806199923486,-0.0012203884602167959,140.7647243290715,0.001200708116890751,125.92495955150737,7.99019015833792e-05,46.79748538797639,-0.0003756029565071136,162.17717428027447,-0.000919017982234526,25.681549419920444,-0.0011470267211141044,23.68319297215589,-0.00114466715105336,8.856388256512265,-0.0009927224886415302,1.642352370841067,-0.000677193553795377,2.749134410001172
-0.02998494029408729,17.572151625136506,-0.01982335941448269,27.462109726328325,-0.013436301537775436,33.1447722333442,-0.006388902303386134,50.86888755882492,-0.004977809653847405,54.10677403752491,-0.0038641101109199785,57.07721912597354,-0.0022361716700684342,85.929909966242,-0.0011497827698163715,151.6443114578918,0.0012335864764621046,131.54543623861574,0.00011429473711424727,48.34532528877087,-0.0003558228174470842,172.11147880601675,-0.0008985955710983523,24.139111052858997,-0.001126867600568257,24.419236294985083,-0.0011279368472206792,9.497958249862783,-0.0009792233529215613,1.5256473383394251,-0.0006668714144157897,4.097083009449994
-0.029692544865836557,18.517611861667948,-0.019577547869513427,28.935170278776276,-0.013175716589784864,33.56950825305544,-0.006191992223842856,53.25851713386129,-0.004793749819537471,57.30693183693052,-0.00371408534149815,60.94294251162842,-0.0021243713444985017,91.40259453281173,-0.0010791770794159466,163.21062072823597,0.0012664648360334583,137.42939349588823,0.00014868757264511557,49.92792798948134,-0.0003360426783870548,182.87221602152394,-0.0008781731599621786,22.545001934172674,-0.0011067084800224093,25.00809097455866,-0.0011112065433879982,10.10805031914278,-0.0009657242172015925,1.599518845560909,-0.0006565492750362026,5.947914548129889
-0.029400149437585822,19.465729644033047,-0.019331736324544168,30.391297153119737,-0.012915131641794293,33.90038283375237,-0.005995082144299576,55.563356788382656,-0.004609689985227539,60.50716784885607,-0.0035640605720763194,65.11018606965837,-0.00201257101892857,97.45226439931005,-0.0010085713890155223,175.27790556875703,0.001299343195604812,143.60725057651536,0.00018308040817598364,51.56552003833668,-0.0003162625393270254,194.47881269609508,-0.0008577507488260047,20.957291803358803,-0.0010865493594765618,25.418247267426526,-0.0010944762395553175,10.6779733226235,-0.0009522250814816237,1.866422153855196,-0.0006462271356566153,8.416051806046278
-0.029107754009335088,20.41023863085079,-0.01908592477957491,31.82305664356085,-0.012654546693803722,34.13615179341497,-0.005798172064756298,57.76213472125245,-0.004425630150917605,63.664288038281306,-0.003414035802654489,69.57402859424779,-0.0019007706933586383,103.99219934758236,-0.0009379656986150974,187.6207583569267,0.0013322215551761656,150.09971675648467,0.00021747324370685172,53.28565151722104,-0.000296482400266996,206.93415795919117,-0.000837328337689831,19.437674188212966,-0.0010663902389307144,25.636861957555315,-0.0010777459357226367,11.209271251193794,-0.0009387259457616548,2.3291588147594515,-0.000635904996277028,11.612867710550578
-0.028815358581084353,21.344911008066557,-0.018840113234605646,33.22150181628018,-0.01239396174581315,34.27657491695225,-0.00560126198521302,59.83581440506126,-0.004241570316607671,66.73282443874372,-0.0032640110332326604,74.30600307917031,-0.0017889703677887066,110.90108425612851,-0.000867360008214673,199.99395661982635,0.0013650999147475193,156.91523025152554,0.00025186607923772,55.122501657971625,-0.00027670226120696663,220.22247794025742,-0.0008169059265536573,18.051142407489706,-0.0010462311183848667,25.672295208151716,-0.001061015631889956,11.714103180355247,-0.000925226810041686,2.989661974766998,-0.0006255828568974408,15.63420185614307
-0.02852296315283362,22.26377982112154,-0.01859430168963639,34.57586794871338,-0.012133376797822577,34.32253575879019,-0.0054043519056697405,61.76810755430597,-0.0040575104822977385,69.66757123070661,-0.00311398626381083,79.25355115699118,-0.0016771700422187749,118.03447378549491,-0.0007967543178142482,212.1555441115241,0.001397978274318873,164.04791845951294,0.0002862589147685879,57.11566318595693,-0.00025692212214693724,234.3074394311469,-0.0007964835154174836,16.866224495059956,-0.0010260719978390192,25.554882447281447,-0.0010442853280572752,12.215170467040263,-0.0009117276743217172,3.8470369032062726,-0.0006152607175178535,20.545300604417612
-0.028230567724582885,23.16134499515916,-0.018348490144667128,35.873502867657066,-0.011872791849832006,34.27614921571457,-0.0052074418261264625,63.545794524888066,-0.0038734506479878045,72.42636948048249,-0.0029639614943890013,84.3419466470024,-0.0015653697166488423,125.23781062904985,-0.0007261486274138234,223.8895654290323,0.0014308566338902266,171.4762318459804,0.00032065175029945617,59.30854701786718,-0.00023714198308690784,249.13061926540576,-0.0007760611042813099,15.955541345184802,-0.0010059128772931716,25.335987026891697,-0.0010275550242245944,12.745483835396444,-0.0008982285386017482,4.895619497251876,-0.0006049385781382662,26.364406347760262
-0.02793817229633215,24.032747897597144,-0.01810267859969787,37.10008214590922,-0.011612206901841435,34.14084879217389,-0.0050105317465831845,65.1588515355913,-0.0036893908136778706,74.97287655765403,-0.002813936724967171,89.47847074930692,-0.0014535693910789106,132.3591961731151,-0.0006555429370133994,235.02474977986446,0.0014637349934615803,179.16236998749693,0.00035504458583032446,61.746593198172846,-0.00021736184402687845,264.61049823737176,-0.0007556386931451362,15.396356674234521,-0.0009857537567473241,25.085576444082932,-0.0010108247203919137,13.348268340095908,-0.0008847294028817794,6.1239104244521885,-0.0005946164387586789,33.04692004887318
-0.027645776868081413,24.8739013806801,-0.01785686705472861,38.240124763155336,-0.011351621953850862,33.921445949084266,-0.004813621667039905,66.60042097272066,-0.0035053309793679384,77.27903148737524,-0.0026639119555453405,94.55834157875421,-0.001341769065508979,139.26023974300924,-0.0005849372466129746,245.4460626139617,0.001496613353032934,187.05257516032086,0.0003894374213611923,64.47549156117812,-0.00019758170496684906,280.6421464505061,-0.0007352162820089625,15.270757735907686,-0.0009655946362014767,24.888712729274708,-0.000994094416559233,14.077226899061541,-0.0008712302671618105,7.51514099111454,-0.0005842942993790917,40.472739014313404
-0.02735338143983068,25.681565437299334,-0.017611055509759346,39.277785906974394,-0.01109103700586029,33.62415471591662,-0.004616711587496627,67.86668956485532,-0.0033212711450580044,79.3269368602246,-0.002513887186123512,99.47171290383802,-0.0012299687399390472,145.8237208368205,-0.0005143315562125498,255.09729626881912,0.0015294917126042877,195.07831830373806,0.0004238302568920606,67.53960333787414,-0.00017780156590681967,297.0977564157906,-0.0007147938708727886,15.665141137670814,-0.000945435515655629,24.84142826252595,-0.0009773641127265521,14.997233900984817,-0.0008577311314418417,9.049911218087878,-0.0005739721599995044,48.43986545104555
-0.027060986011579944,26.453362657364224,-0.01736524396479009,40.197865309436025,-0.01083045205786972,33.25657581200347,-0.004419801507953349,68.95675211044122,-0.0031372113107480705,81.10992344634414,-0.0023638624167016814,104.11098054914409,-0.0011181684143691147,151.95742354178086,-0.00044372586581212497,263.9744845977863,0.0015623700721756413,203.158346873235,0.0004582230924229289,70.9807338239719,-0.00015802142684679028,313.82814872507595,-0.0006943714597366149,16.6687667192129,-0.0009252763951097815,25.0464655629201,-0.0009606338088938714,16.18533823035049,-0.0008442319957218728,10.710841138284694,-0.0005636500206199171,56.667451377910744
-0.02676859058332921,27.18773227174575,-0.017119432419820828,40.98693723817675,-0.010569867109879148,32.82763584453536,-0.004222891428410069,69.87253166351907,-0.0029531514764381383,82.63264225777337,-0.0022138376472798527,108.37766667977192,-0.001006368088799183,157.59422787417915,-0.000373120175411701,272.1115502589132,0.001595248431746995,211.20150749617005,0.0004926159279537968,74.8373415436783,-0.0001382412877867609,330.6653233322497,-0.0006739490486004412,18.37126713346265,-0.0009051172745639339,25.609299096477166,-0.0009439035050611906,17.731760931611646,-0.0008307328600019039,12.488581256838636,-0.0005533278812403299,64.81082313159244
-0.026476195155078475,27.883826373986164,-0.01687362087485157,41.63448667430038,-0.010309282161888575,32.347478723565814,-0.004025981348866791,70.61880099012609,-0.0027690916421282043,83.9101322728706,-0.0020638128778580223,112.18827075916309,-0.0008945677632292513,162.68921860584607,-0.0003025144850112762,279.5608821446968,0.0016281267913183487,219.11020259428386,0.0005270087634846651,79.14418999188482,-0.0001184611487267315,347.42606114191784,-0.0006535266374642675,20.859144579266385,-0.0008849581540180864,26.63474460127444,-0.0009271732012285099,19.740420502534484,-0.0008172337242819351,14.387976231514441,-0.0005430057418607426,72.48951982241482
-0.02618379972682774,28.541356569675415,-0.01662780932988231,42.133928614114424,-0.010048697213898002,31.827308262565833,-0.003829071269323513,71.20330965459625,-0.0025850318078182704,84.96592796159422,-0.001913788108436192,115.47864995940084,-0.0007827674376593196,167.21504528246118,-0.00023190879461085136,286.3722438326423,0.0016610051508897023,226.784293782113,0.0005614015990155334,83.93236552459723,-9.86810096667021e-05,363.9165022930654,-0.0006331042263280939,24.211435702272862,-0.000864799033472239,28.224319656030154,-0.0009104428973958291,22.328445333333285,-0.0008037345885619663,16.432827307275385,-0.0005326836024811553,79.3270032082141
-0.025891404298577007,29.160403487546592,-0.01638199778491305,42.48339522424538,-0.00978811226590743,31.279183014239617,-0.0036321611897802333,71.63697497316512,-0.002400971973508338,85.82938418196463,-0.0017637633390143632,118.2066884553157,-0.0006709671120893879,171.1569238223774,-0.0001613031042104274,292.5734354901648,0.001693883510461056,234.12523039204615,0.0005957944345464012,89.22951195816422,-7.890087060667271e-05,379.9375477889309,-0.0006126818151919202,28.49487148763627,-0.0008446399129263913,30.474374038926832,-0.0008937125935631484,25.624160358126638,-0.0007902354528419974,18.66768990590854,-0.0005223614631015681,84.99779609977413
-0.025599008870326272,29.741204991546244,-0.016136186239943787,42.68619801723983,-0.00952752731791686,30.715766700281012,-0.0034352511102369553,71.93405394562373,-0.0022169121391984042,86.53249167262474,-0.0016137385695925328,120.35320693241208,-0.0005591667865194553,174.50847432961393,-9.069741381000258e-05,298.15554352178697,0.0017267618700324097,241.0401628430354,0.0006301872700772695,95.0600810459015,-5.912073154664332e-05,395.29085931099627,-0.0005922594040557465,33.75899282430169,-0.0008244807923805438,33.47488399523231,-0.0008769822897304676,29.763167571398807,-0.0007767363171220285,21.15553707570241,-0.0005120393237219808,89.27506703056648
-0.025306613442075538,30.283941294907994,-0.015890374694974528,42.75090650502312,-0.009266942369926288,30.15004006870562,-0.0032383410306936772,72.11218747143323,-0.0020328523048884703,87.10652094032679,-0.0014637138001707042,121.92123180763917,-0.0004473664609495236,177.26910362476073,-2.009172340957776e-05,303.0646206509115,0.0017596402296037633,247.44580053521076,0.0006645801056081378,101.44537799924862,-3.934059248661393e-05,409.785176904784,-0.0005718369929195726,40.031793581529406,-0.0008043216718346962,37.30871878945879,-0.0008602519858977868,34.88236405080614,-0.0007632371814020597,23.970877217917213,-0.0005017171843423935,92.06998766488067
-0.0250142180138248,30.788536279305806,-0.01564456315000527,42.69102649067331,-0.009006357421935715,29.594982546402633,-0.0030414309511503975,72.19220531266929,-0.001848792470578538,87.57885654233063,-0.0013136890307488738,122.93387708815617,-0.0003355661353795919,179.44301470742417,5.0513966990847065e-05,307.20051282903944,0.001792518589175117,253.27179362158853,0.0006989729411390057,108.40319839326341,-1.9560453426584537e-05,423.24264251232404,-0.0005514145817833989,47.316535059590336,-0.0007841625512888487,42.0511490083576,-0.0008435216820651061,41.11202891256721,-0.0007497380456820908,27.18888990301431,-0.0004913950449628063,93.4543570528946
-0.024721822585574066,31.254494007480357,-0.01539875160503601,42.52430483637686,-0.008745772473945146,29.063234495060527,-0.0028445208716071195,72.19760345897929,-0.0016647326362686041,87.97036372648174,-0.0011636642613270434,123.43118472256239,-0.00022376580980965934,181.03935539987722,0.00012111965739127102,310.42253532338094,0.0018253969487464707,258.4634564571031,0.000733365776669874,115.94690768699786,2.1968563344485458e-07,435.5048127767018,-0.0005309921706472252,55.590386013057795,-0.0007640034307430012,47.76937083910606,-0.0008267913782324253,48.566425404709044,-0.000736238909962122,30.87211838385425,-0.000481072905583219,93.66041230578492
-0.02442942715732333,31.680787602882766,-0.01515294006006675,42.27172755120616,-0.008485187525954573,28.566753035799934,-0.0026476107920638415,72.15365233891994,-0.0014806728019586702,88.29356726761701,-0.0010136394919052147,123.46631835350193,-0.0001119654842397285,182.0726846857436,0.00019172534779169585,312.5609556658488,0.0018582753083178243,262.98370468380017,0.0007677586122007423,124.0839019081292,1.9999824693474246e-05,446.43806722995845,-0.0005105697595110515,64.80546597033573,-0.0007438443101971536,54.52185584252452,-0.0008100610743997446,57.33366427382815,-0.000722739774242153,35.056999342775185,-0.0004707507662036317,93.05616190971917
-0.024137031729072597,32.06581436223649,-0.014907128515097488,41.956309330297884,-0.008224602577964,28.116476071172805,-0.0024507007125205617,72.08615696099905,-0.001296612967648738,88.5518260038937,-0.0008636147224833843,123.10150826849458,-1.6515866979593952e-07,182.56293855835838,0.00026233103819212067,313.4328040917077,0.001891153667889178,266.8141427309319,0.0008021514477316101,132.81349693907487,3.977996375350364e-05,455.93816429964807,-0.0004901473483748778,74.89268584270995,-0.0007236851896513061,62.357382937427005,-0.0007933307705670638,67.46581568657416,-0.0007092406385221842,39.742837311254256,-0.0004604286268240444,92.10001356161288
-0.023844636300821863,32.40742628225966,-0.014661316970128228,41.601791498808744,-0.007964017629973428,27.72201009437542,-0.0022537906329772837,72.01995688440466,-0.001112553133338804,88.73956852789458,-0.0007135899530615556,122.40410187407049,0.00011163516690013489,182.5344010219237,0.0003329367285925455,312.8603397411096,0.0019240320274605317,269.9553074257546,0.0008365442832624784,142.12440908329827,5.956010281353303e-05,463.9337608561207,-0.0004697249372387041,85.76848242666486,-0.0007035260691054584,71.31365108797415,-0.0007766004667343828,78.97039591573696,-0.0006957415028022154,44.885658067855296,-0.0004501064874444572,91.28347780868049
-0.02355224087257113,32.703039358138135,-0.014415505425158969,41.231369705442475,-0.007703432681982855,27.391357454618223,-0.0020568805534340057,71.97731161406055,-0.0009284932990288701,88.8435311038543,-0.0005635651836397252,121.4429887468215,0.00022343549247006746,182.01369913284097,0.00040354241899296945,310.69044294884094,0.0019569103870318853,272.4261390564431,0.0008709371187933467,151.99209369788485,7.934024187356242e-05,470.3887826159053,-0.0004493025261025304,97.34414865841158,-0.000683366948559611,81.41539890029627,-0.0007598701629017021,91.80435282661703,-0.0006822423670822465,50.39872909951123,-0.0004397843480648699,91.07384191854833
-0.023259845444320394,32.9498184138089,-0.01416969388018971,40.866562700455134,-0.007442847733992286,27.130697818733836,-0.001859970473890726,71.97635341065183,-0.0007444334647189379,88.84482428930583,-0.0004135404142178948,120.28555415553278,0.00033523581804,181.02734322132827,0.0004741481093933943,306.81318766506394,0.001989788746603239,274.2628063068083,0.0009053299543242146,162.37628458231586,9.912038093359181e-05,475.3036033976972,-0.0004288801149663565,109.53701316870198,-0.0006632078280137635,92.67197634351588,-0.0007431398590690213,105.8715036157339,-0.0006687432313622777,56.16053600813077,-0.0004294622086852826,91.86893520496113
-0.02296745001606966,33.14492733600897,-0.01392388233522045,40.52631105862555,-0.007182262786001713,26.944236582304313,-0.001663060394347448,72.02979617108409,-0.0005603736304090039,88.72156455954504,-0.0002635156447960661,118.99518977951284,0.00044703614360993085,179.59962771270588,0.0005447537997938191,301.17784574496045,0.0020226671061745927,275.51704969974077,0.0009397227898550829,173.2191107277252,0.0001189005199936212,478.71505270696275,-0.0004084577038301828,122.28229030944355,-0.0006430487074679159,105.07434410823342,-0.0007264095552363405,121.02403351391375,-0.0006552440956423089,62.0298249360416,-0.00041914006930569543,93.97329856552574
-0.022675054587818926,33.28582798077294,-0.013678070790251188,40.22636326045768,-0.006921677838011141,26.834129979474454,-0.00146615031480417,72.14406319399986,-0.00037631379609907,88.45175252805596,-0.00011349087537423572,117.62928043252579,0.0005588364691798634,177.75167410142672,0.0006153594901942439,293.80463399825084,0.0020555454657459464,276.2542251072028,0.0009741156253859511,184.4441509625553,0.0001386806590536506,480.69531735086395,-0.0003880352926940091,135.54409105855174,-0.0006228895869220684,118.59154666164885,-0.0007096792514036598,137.06817155718466,-0.00064174495992234,67.86614768773356,-0.00040881792992610814,97.59998648844882
-0.022382659159568188,33.3706053262446,-0.013432259245281929,39.97897061806801,-0.0066610928900205715,26.80049275588702,-0.0012692402352608902,72.31894194583894,-0.00019225396178913778,88.0160660583545,3.6533894047592955e-05,116.2375159620913,0.000670636794749796,175.50203835240532,0.0006859651805946679,284.79072807347933,0.0020884238253173,276.55122259585653,0.001008508460916819,195.95672040883656,0.00015846079811368,481.34983084301336,-0.00036761288155783543,149.32394148954108,-0.0006027304663762207,133.16684209788315,-0.000692948947570979,153.77358377628852,-0.000628245824202371,73.55334735294949,-0.00039849579054652084,102.8962768911769
-0.022090263731317453,33.39829227187263,-0.01318644770031267,39.79287695694915,-0.006400507942029999,26.841489731722575,-0.0010723301557176122,72.5477998665321,-8.194127479203839e-06,87.40026466223422,0.00018655866346942336,114.86036583337503,0.0007824371203197268,172.8687467551526,0.0007565708709950927,274.3095170532374,0.0021213021848886537,276.4944073606676,0.0010429012964476873,207.64557269884034,0.00017824093717370938,480.8142548153095,-0.00034719047042166174,163.66526377539412,-0.0005825713458303733,148.71388404416913,-0.0006762186437382983,170.88546561075373,-0.0006147466884824022,79.02274181744349,-0.00038817365116693365,109.98631535938307
-0.02179786830306672,33.369165363955105,-0.01294063615534341,39.67355823673381,-0.006139922994039426,26.953507695694324,-0.0008754200761743325,72.8183152689342,0.0001758657068307301,86.59696522926625,0.00033658343289125377,113.52760452870203,0.0008942374458896594,169.87207188628582,0.0008271765613955175,262.602777484826,0.0021541805444600074,276.17768265103916,0.0010772941319785552,219.38606252049368,0.00019802107623373877,479.25065329794495,-0.00032676805928548804,178.65266018159036,-0.0005624122252845258,165.11361599698174,-0.0006594883399056175,188.13789462595173,-0.0006012475527624333,84.27251962100786,-0.00037785151178734635,119.02039936260718
-0.021505472874815985,33.28498304384075,-0.012694824610374151,39.62364498378032,-0.0058793380460488535,27.131399192197115,-0.0006785099966310562,73.1136062245522,0.0003599255411406623,85.60663770093277,0.00048660820231308244,112.25687697206527,0.0010060377714595902,166.5370224244008,0.0008977822517959415,249.96633126972833,0.002187058904031361,275.70071587386445,0.0011116869675094235,231.04466255958516,0.00021780121529376838,476.8429497477521,-0.00030634564814931435,194.40547564872955,-0.0005422531047386782,182.21279791320424,-0.0006427580360729367,205.26683532612634,-0.0005877484170424645,89.380146082523,-0.00036752937240775905,130.21974567977085
-0.02121307744656525,33.14914093947625,-0.012449013065404888,39.643448731619706,-0.005618753098058281,27.36878527032789,-0.00048159991708777647,73.41359096816446,0.0005439853754505963,84.4377692130741,0.0006366329717349128,111.05241867430453,0.0011178380970295228,162.8945330583732,0.0009683879421963663,236.73066161406842,0.0022199372636027147,275.16730678371295,0.0011460798030402918,242.48458677967395,0.00023758135435379777,473.791745470063,-0.00028592323701314044,211.06591688251666,-0.0005220939841928307,199.8252502140369,-0.000626027732240256,222.0213432853867,-0.0005742492813224957,94.50542463005809,-0.00035720723302817186,143.9069646035342
-0.020920682018314516,32.96672417121126,-0.012203201520435629,39.73151326214871,-0.005358168150067712,27.65840052000546,-0.0002846898375444967,73.69639436830059,0.0007280452097605302,83.10624225924578,0.0007866577411567415,109.90416113072192,0.0012296384225994553,158.98071690202568,0.0010389936325967911,223.23870022628645,0.0022528156231740684,274.6838200364787,0.0011804726385711596,253.57215555387296,0.00025736149341382716,470.30857373002976,-0.00026550082587696675,228.78284866266048,-0.000501934863646983,217.73687352219156,-0.0006092974284075752,238.17199925098646,-0.0005607501456025268,99.88321865660674,-0.00034688509364858456,160.51535412517052
-0.02062828659006378,32.74444426716704,-0.01195738997546637,39.88512138218448,-0.005097583202077139,27.992461044299674,-8.777975800122045e-05,73.93962886144465,0.0009121050440704624,81.63405402222705,0.0009366825105785719,108.7875257958589,0.0013414387481693862,154.83416731937197,0.001109599322997216,209.8233948539577,0.002285693982745422,274.3575622985761,0.001214865474102028,264.18345977994267,0.00027714163247385655,466.60967192821255,-0.00024507841474079306,247.69312302860513,-0.00048177574310113557,235.71520634434057,-0.0005925671245748945,253.51633374820997,-0.000547251009882558,105.80654244210163,-0.00033656295426899726,180.5736620893433
-0.020335891161813047,32.4904574771493,-0.01171157843049711,40.100705981107616,-0.004836998254086566,28.363034646844444,0.00010913032154205929,74.12142089385061,0.0010961648783803964,80.04756117901276,0.0010867072800004006,107.66421545835381,0.0014532390737393187,150.49196447559444,0.00118020501339764,196.78762277544115,0.0023185723423167757,274.2949639886738,0.0012492583096328962,274.2108464687071,0.00029692177153388595,462.9093775739604,-0.00022465600360461937,267.9027840875993,-0.0004616166225552879,253.52369413135162,-0.0005758368207422137,267.88182065360303,-0.0005337518741625892,112.6024785038748,-0.00032624081488941007,204.66650590499572
-0.020043495733562313,32.2140712281303,-0.011465766885527851,40.37413697084336,-0.004576413306095997,28.762392583601326,0.00030604040108533903,74.22111579738821,0.0012802247126903303,78.3754628459035,0.001236732049422231,106.48424073157793,0.0015650393993092496,145.98553098930142,0.0012508107037980647,184.38854009436088,0.0023514507018881294,274.599432411473,0.001283651145163764,283.568756291164,0.00031670191059391534,459.4132919472168,-0.00020423359246844568,289.47062910843965,-0.00044145750200944044,270.94001599983847,-0.0005591065169095329,281.12772150381966,-0.0005202527384426203,120.6047880406895,-0.00031591867550982277,233.37393659879584
-0.019751100305311575,31.925355244039523,-0.011219955340558588,40.70087974515546,-0.0043158283581054245,29.183323754549278,0.0005029504806286153,74.21966219098528,0.0014642845470002643,76.64673431805286,0.0013867568188440614,105.18927900131835,0.0016768397248791821,141.33762420182717,0.0013214163941984896,172.82765367276647,0.002384329061459483,275.36877791360297,0.0013180439806946324,292.1984876302245,0.00033648204965394473,456.3114043891596,-0.00018381118133227198,312.3963559673728,-0.000421298381463593,287.7768867059701,-0.0005423762130768522,293.1474542798743,-0.0005067536027226513,130.12776399535738,-0.00030559653613023547,267.1967212236329
-0.01945870487706084,31.634682496633037,-0.01097414379558933,41.07604245498864,-0.004055243410114852,29.61939508438341,0.000699860560171895,74.09973786411726,0.0016483443813101982,74.88870033557475,0.00153678158826589,103.71727517856348,0.0017886400504491147,136.5614948152623,0.0013920220845989144,162.246942882234,0.0024172074210308367,276.69217524262933,0.0013524368162255006,300.07153220379405,0.0003562621887139741,453.7714232494195,-0.0001633887701960983,336.61492059480065,-0.0004011392609177453,303.9029202857787,-0.0005256459092441712,303.8731049515506,-0.0004932544670026824,141.44555856862598,-0.0002952743967506483,306.4768166217335
-0.019166309448810107,31.35223178276695,-0.01072833225062007,41.49434573678132,-0.003794658462124279,30.065145836656647,0.0008967706397151748,73.84572124248376,0.0018324042156201287,73.12539591328712,0.0016868063576877205,102.00798885304484,0.0019004403760190455,131.66265597026185,0.0014626277749993383,152.73043290919213,0.0024500857806021904,278.64670214117365,0.0013868296517563685,307.19121451830017,0.0003760423277740035,451.9326078047717,-0.00014296635905992438,361.99786469848414,-0.00038098014037189786,319.2606255652905,-0.0005089156054114904,313.28316409850595,-0.0004797553312827136,154.77984607313115,-0.000284952257371061,351.32491036886483
-0.018873914020559372,31.08748764182137,-0.01048252070565081,41.950057609878534,-0.0035340735141337065,30.516208399937188,0.001093680719258451,73.44362891531146,0.0020164640499300626,71.37631349511656,0.0018368311271095492,100.00900497821827,0.002012240701588978,126.64296823493906,0.0015332334653997632,144.30989817655828,0.002482964140173544,281.29358666187653,0.0014212224872872368,313.5924637730367,0.0003958224668340329,450.9004294424994,-0.0001225439479237507,388.36139839279923,-0.0003608210198260502,333.87858077554563,-0.0004921853015788097,321.4136408814805,-0.0004662561955627448,170.29649029572155,-0.0002746301179914737,401.5680501880282
-0.018581518592308638,30.84877411083282,-0.010236709160681551,42.43693735891629,-0.0032734885661431373,30.969353285539142,0.0012905907988017308,72.88112884720964,0.0022005238842399966,69.65558508287329,0.0019868558965313796,97.68158688484966,0.002124041027158909,121.5060737337664,0.001603839155800188,136.97296820603015,0.0025158424997448977,284.67438179420463,0.001455615322818105,319.33964853392035,0.0004156026058940623,450.74240135067555,-0.000102121536787577,415.48009531866705,-0.00034066189928020274,347.87538855358696,-0.0004754549977461289,328.37157289374977,-0.00045275705984277595,188.10937980517244,-0.0002643079786118864,456.72926353178497
-0.018289123164057904,30.64285636438437,-0.009990897615712289,42.94822586651005,-0.0030129036181525647,31.422461259326536,0.0014875008783450105,72.14770487969398,0.0023845837185499305,67.97160323562252,0.00213688066595321,95.00568683538624,0.0022358413527288415,116.26280130532612,0.0016744448462006128,130.6718652917794,0.0025487208593162514,288.8073580181455,0.001490008158348973,324.52251126194545,0.0004353827449540917,451.4853973363323,-8.169912565140331e-05,443.1043249739888,-0.0003205027787343553,361.45409724346206,-0.00045872469391344817,334.34886334189446,-0.0004392579241228071,208.2874596647293,-0.0002539858392322992,516.046938251006
-0.01799672773580717,30.474638842387193,-0.00974508607074303,43.47670767094101,-0.002752318670161992,31.874430276563988,0.0016844109578882868,71.23499940122659,0.0025686435528598645,66.32704949328071,0.0022869054353750386,91.98345707888207,0.002347641678298774,110.93512647501768,0.0017450505366010368,125.33130030931189,0.002581599218887605,293.68444954121367,0.0015244009938798412,329.25035332382623,0.0004551628840141211,453.11472895560263,-6.127671451522962e-05,470.9791125898814,-0.0003003436581885076,374.88721007698126,-0.0004419943900807674,339.63358711480834,-0.0004257587884028383,230.85991773249089,-0.0002436636998527119,578.534701238929
-0.017704332307556435,30.346980587142088,-0.00949927452577377,44.014854361234526,-0.002491733722171423,32.32502882558305,0.0018813210374315666,70.13730847290061,0.0027527033871697984,64.7192746690968,0.002436930204796869,88.64072883051793,0.002459442003868705,105.5576066920618,0.0018156562270014616,120.85460517234411,0.0026144775784589587,299.269099090499,0.0015587938294107095,333.6447424985436,0.00047494302307415047,455.57516661627994,-4.0854303379055925e-05,498.8620287991031,-0.00028018453764266016,388.4939117138428,-0.00042526408624808665,344.6156065758036,-0.00041225965268286945,255.81497566547148,-0.0002333415604731246,643.0739081218127
-0.0174119368793057,30.260638996565902,-0.009253462980804511,44.555042496100334,-0.00223114877418085,32.774710119191546,0.0020782311169748463,68.85215813820167,0.002936763221479729,63.14096245246534,0.0025869549742186977,85.0261400843093,0.0025712423294386375,100.17582130451544,0.0018862619174018864,117.12785790283291,0.0026473559380303124,305.4953142250082,0.0015931866649415774,337.83114180771105,0.0004947231621341799,458.7739795451833,-2.0431892242882234e-05,526.5379584027123,-0.0002600254170968125,402.6124073249624,-0.0004085337824154059,349.78361790158397,-0.0003987605169629006,283.0899006665766,-0.0002230194210935373,708.5229972990863
-0.017119541451054966,30.214343011591044,-0.009007651435835248,45.089824650216535,-0.0019705638261902775,33.22440311332155,0.0022751411965181226,67.38086090466247,0.003120823055789663,61.58100427344529,0.002736979743640528,81.20787365368818,0.0026830426550085683,94.84205776937523,0.0019568676078023104,114.02240678982491,0.0026802342976016665,312.26817536500096,0.0016275795004724457,341.9299826928665,0.0005145033011942093,462.58594003214967,-9.481106708324888e-09,553.8291184724857,-0.00023986629655096503,417.5710196262885,-0.00039180347858272513,355.7115851474131,-0.0003852613812429318,312.5533075887909,-0.0002126972817139501,773.823520758276
-0.01682714602280423,30.204986889730197,-0.008761839890865989,45.612221566319235,-0.0017099788781997048,33.67529651133958,0.0024720512760614023,65.7289425649303,0.0033048828900995968,60.02551689429421,0.0028870045130623585,77.26827843385381,0.002794842980578501,89.60911702458858,0.002027473298202735,111.39667864692345,0.00271311265717302,319.46592775572225,0.001661972336003314,346.0478128360574,0.0005342834402542386,466.86010046089535,2.0412930029465367e-05,580.5993957729095,-0.00021970717600511757,433.66176064160044,-0.00037507317475004437,363.0337836487411,-0.00037176224552296273,343.9846951201594,-0.0002023751423343629,838.0835253361979
-0.016534750594553494,30.227927092467308,-0.00851602834589673,46.115998069072994,-0.0014493939302091322,34.12863078339808,0.002668961355604682,63.906342342548356,0.0034889427244095307,58.458941806631685,0.003037029282484187,73.29694320562822,0.0029066433061484334,84.52351479681293,0.00209807898860316,109.09835692785106,0.002745991016744374,326.943657096544,0.0016963651715341818,350.2692200772284,0.000554063579314268,471.4280200570196,4.083534116563906e-05,606.7528424359488,-0.0001995480554592699,451.1194755552268,-0.0003583428709173636,372.40916729053,-0.0003582631098029939,377.05927958708827,-0.0001920530029547755,900.6252958992011
-0.01624235516630276,30.277358167720063,-0.00827021680092747,46.595885819164295,-0.001188808982218563,34.58551096044005,0.002865871435147962,61.92732036264643,0.0036730025587194647,56.86517438439739,0.0031870540519060176,69.38302334052216,0.0030184436317183642,79.61945566712906,0.002168684679003585,106.9678990006326,0.0027788693763157275,334.53840612785393,0.0017307580070650501,354.6502481566161,0.0005738437183742974,476.11300471178356,6.125775230181275e-05,632.2269008465662,-0.00017938893491342223,470.10848818853646,-0.00034161256708468285,384.4772670229774,-0.00034476397408302506,411.3473827925941,-0.0001817308635751883,960.9944351877602
-0.015949959738052025,30.346739316720267,-0.008024405255958211,47.04772171695464,-0.0009282240342279903,35.04674981325498,0.003062781514691238,59.810049073641636,0.0038570623930293986,55.22867848935694,0.0033370788213278463,65.60774252950937,0.003130243957288297,74.91475753665648,0.002239290369404009,104.84396802880333,0.002811747735887081,342.0754536553526,0.0017651508425959184,359.2139597584421,0.000593623857434327,480.73983880979586,8.168016343798644e-05,656.9815353494552,-0.000159229814367575,490.7172221096686,-0.0003248822632520021,399.8091041240406,-0.00033126483836305623,446.33610076969177,-0.00017140872419560112,1018.9375173536118
-0.01565756430980129,30.429241774177438,-0.007778593710988949,47.468480647064226,-0.0006676390862374176,35.51274732622937,0.003259691594234518,57.5759112664527,0.004041122227339329,53.53554725086197,0.0034871035907496767,62.03797645086801,0.0032420442828582294,70.40947804804857,0.0023098960598044336,102.57079430803617,0.002844626095458435,349.3753646978818,0.0017995436781267863,363.94865808917274,0.0006134039964943562,485.1444409899849,0.00010210257457416013,680.9858681079664,-0.00013907069382172732,512.9598429932903,-0.00030815195941932133,418.8574880404744,-0.0003177657026430874,481.47663638217244,-0.0001610865848160137,1074.362574226865
-0.015365168881550557,30.518188079921707,-0.007532782166019689,47.85619366200264,-0.00040705413824684844,35.983408485579865,0.0034566016737777976,55.24856856808533,0.004225182061649263,51.774472475691134,0.003637128360171507,58.72166963879834,0.00335384460842816,66.08745342994838,0.0023805017502048584,100.00690509361556,0.0028775044550297885,356.2613446109337,0.0018339365136576546,368.80905290039954,0.0006331841355543858,489.18287074156217,0.00012252498571033383,704.2041187086564,-0.00011891157327587965,536.7828609126567,-0.00029142165558664057,441.9114549918585,-0.00030426656692311856,516.2542865157277,-0.00015076444543642652,1127.298155055009
-0.015072773453299822,30.607457399730283,-0.00728697062105043,48.20975583171221,-0.00014646919025627578,36.458097686539816,0.003653511753321074,52.85289404746051,0.004409241895959197,49.93758415208859,0.0037871531295933358,55.68556425544058,0.0034656449339980928,61.92042319539418,0.0024511074406052833,97.03421997024037,0.002910382814601142,362.5664006697309,0.0018683293491885229,373.7203679350797,0.000652964274614415,492.7391500466362,0.00014294739684650752,726.5826319378582,-9.875245273003241e-05,562.0740540182197,-0.0002746913517539598,469.059450113502,-0.00029076743120314973,550.271155667451,-0.00014044230605683933,1177.8625610874124
-0.014780378025049088,30.691835696993422,-0.007041159076081171,48.52864013855145,0.00011411575773429689,36.935624856433066,0.0038504218328643536,50.41387672205574,0.004593301730269131,48.02111941088001,0.003937177899015166,52.935376842515026,0.0035774452595680236,57.87398040591892,0.0025217131310057072,93.56630455082748,0.002943261174172496,368.1398353839325,0.0019027221847193907,378.5850656591534,0.0006727444136744446,495.7314402267012,0.0001633698079826812,748.0395716514279,-7.859333218418474e-05,588.6711086930146,-0.00025796104792127905,500.1651915621504,-0.0002772682954831809,583.3261319160823,-0.00013012016667725192,1226.2472631743533
-0.014487982596798354,30.76729510452283,-0.006795347531111912,48.81254360570841,0.00037470070572486955,37.414255966374036,0.004047331912407633,47.9556031559822,0.004777361564579065,46.02587945460301,0.004087202668436997,50.45820693207731,0.003689245585137956,53.91432051096195,0.002592318821406132,89.5546403242123,0.0029761395337438495,372.8526640800241,0.001937115020250259,383.2915535888727,0.0006925245527344738,498.1162215495058,0.0001837922191188549,768.45850527833,-5.843421163833707e-05,616.3679611821383,-0.00024123074408859808,534.8590683047958,-0.00026376915976321206,615.4742654007553,-0.00011979802729766473,1272.710908637098
-0.014195587168547616,30.831192637077717,-0.006549535986142649,49.060998414836575,0.0006352856537154422,37.89173916008417,0.00424424199195091,45.5004037510911,0.004961421398888999,43.95743594098248,0.0042372274378588235,48.22666073404202,0.0038010459107078887,50.01468641138516,0.002662924511806557,84.99205962663471,0.003009017893315203,376.60165634196073,0.0019715078557811273,387.7239804224624,0.0007123046917945034,499.8902523115804,0.0002042146302550286,787.6866564582951,-3.8275091092489395e-05,644.9178041629423,-0.00022450044025591732,572.5465481326007,-0.000250270024043243,647.0494868186763,-0.00010947588791807754,1317.5758950349493
-0.013903191740296882,30.882383846356934,-0.00630372444117339,49.272983719100424,0.0008958706017060114,38.36533736738551,0.004441152071494189,43.06822282665864,0.005145481233198929,41.826057244998324,0.004387252207280654,46.20397280219127,0.0039128462362778196,46.16051344270904,0.0027335302022069817,79.91291604222597,0.003041896252886557,379.3118332941232,0.002005900691311995,391.77207182466657,0.0007320848308545326,501.09022401461465,0.00022463704139120272,805.5381149157794,-1.8115970546642157e-05,674.0328534102649,-0.00020777013642323656,612.4335686656029,-0.00023677088832327418,678.6405689941658,-9.915374853849013e-05,1361.2197508819222
-0.013610796312046147,30.921251727742074,-0.00605791289620413,49.44657329542373,0.001156455549696584,38.831858995607476,0.004638062151037469,40.67623765730887,0.005329541067508863,39.646340952261646,0.004537276976702484,44.34933576318102,0.004024646561847752,42.352530644228814,0.0028041358926074057,74.39000013468957,0.0030747746124579105,380.93739414381355,0.0020402935268428635,395.33992596414373,0.0007518649699145622,501.7901688039983,0.0002450594525273764,821.8018068718076,2.0431499992055145e-06,703.3820072749738,-0.0001910398325905558,653.5674150495244,-0.00022327175260330534,711.0192017429495,-8.883160915890294e-05,1404.0577639924
-0.013318400883795413,30.94965490280373,-0.005812101351234871,49.578650586392364,0.0014170404976871567,39.28768000816971,0.004834972230580745,38.338718183685145,0.005513600901818797,37.43656128081305,0.004687301746124315,42.62270466174673,0.004136446887417683,38.60742401654152,0.0028747415830078305,68.52857731474528,0.003107652972029264,381.46117902538253,0.0020746863623737318,398.3528008280024,0.0007716451089745913,502.09680447676055,0.0002654818636635501,836.2535784840798,2.2202270545053186e-05,732.5882682728634,-0.00017430952875787504,694.8902976459254,-0.0002097726168833365,745.02899223774,-7.850946977931575e-05,1446.5188811597234
-0.013026005455544679,30.970801771115408,-0.005566289806265612,49.664716775271025,0.001677625445677726,39.728753217921366,0.005031882310124025,36.06709141044345,0.005697660736128731,35.21776654652503,0.004837326515546145,40.988506889181394,0.0042482472129876155,34.95605624688153,0.0029453472734082553,62.45817227538217,0.003140531331600618,380.8928859297104,0.0021090791979045996,400.76117057814696,0.000791425248034621,502.1431129400425,0.0002859042747997238,848.6713516167858,4.2361391090900424e-05,761.2281037283183,-0.00015757922492519428,735.301837306935,-0.00019627348116336768,781.4527732249506,-6.818733039972835e-05,1489.02081589447
-0.012733610027293944,30.989059057324287,-0.005320478261296349,49.698810121151105,0.0019382103936682986,40.150603678164366,0.005228792389667305,33.87015640887396,0.005881720570438665,33.012688435526435,0.004987351284967972,39.41792334511287,0.004360047538557548,31.439607294006315,0.00301595296380868,56.322853559733645,0.0031734096911719715,379.2663360500099,0.002143472033435468,402.5416770096647,0.0008112053870946501,502.0805342897614,0.0003063266859358975,858.8519942877558,6.25205116367481e-05,788.8347699247425,-0.00014084892109251352,773.7260030739232,-0.00018277434544339884,820.8807621358433,-5.7865191020141154e-05,1531.9505015662746
-0.01244121459904321,31.009704195605668,-0.00507466671632709,49.67354661805936,0.0021987953416588712,40.548312325165455,0.005425702469210581,31.7543892013419,0.006065780404748599,30.84454707688598,0.0051373760543898025,37.88966640867069,0.004471847864127479,28.104297563277473,0.003086558654209104,50.270815069591436,0.003206288050743325,376.63611804811484,0.0021778648689663362,403.6950071735627,0.0008309855261546797,502.070217563139,0.0003267490970720712,866.6283287221502,8.267963218259577e-05,814.9070727741848,-0.00012411861725983276,809.1777394260652,-0.00016927520972343,863.6026611311437,-4.7543051640553963e-05,1575.652459899325
-0.012148819170792476,31.038631568708222,-0.004828855171357831,49.58028376509472,0.002459380289649444,40.91649316120616,0.005622612548753861,29.72428127407415,0.0062498402390585295,28.735849269187526,0.005287400823811633,36.38942184823458,0.0045836481896974115,24.995537246544394,0.003157164344609528,44.44404827956471,0.003239166410314679,373.0739370593944,0.002212257704497204,404.24113157392674,0.0008507656652147089,502.27380002076313,0.00034717150820824487,871.8846057553524,0.000102838752728443,838.9242178989974,-0.000107388313427152,840.8245456448262,-0.00015577607400346118,909.5426236460129,-3.7220912260966556e-05,1620.4222338585462
-0.011856423742541741,31.08202302322632,-0.004583043626388571,49.40940130978732,0.0027199652376400166,41.24927191683145,0.005819522628297141,27.782668664576352,0.006433900073368463,26.70727853310707,0.005437425593233463,34.908309568477755,0.004695448515267342,22.152386171732786,0.0032277700350099537,38.968874011028554,0.0032720447698860325,368.66495362716716,0.002246650540028072,404.21267983317597,0.0008705458042747385,502.84419088688406,0.00036759391934441856,874.568836832351,0.00012299787327429068,860.3664781395896,-9.065800959447124e-05,868.0385910174462,-0.00014227693828349234,958.2481122900808,-2.6898772881379365e-05,1666.4976625285747
-0.011564028314291007,31.145993532732874,-0.004337232081419312,49.150685562021664,0.0029805501856305858,41.54027597930249,0.006016432707840417,25.931026624714338,0.006617959907678397,24.77676392221478,0.005587450362655294,33.440828964424206,0.004807248840837275,19.603105386980967,0.0032983757254103777,33.94805487679464,0.003304923129457386,363.5043304558602,0.0022810433755589407,403.6474614411263,0.0008903259433347677,503.9168156460069,0.00038801633048059225,874.7006193007749,0.00014315699382013835,878.7405360261738,-7.392770576179048e-05,890.4355311555187,-0.0001287778025635233,1008.9337865544225,-1.6576633501791957e-05,1714.0398992054916
-0.011271632886040273,31.23622350428689,-0.0040914205364500494,48.793797469067115,0.0032411351336211584,41.782646172742986,0.006213342787383697,24.169723221036072,0.006802019741988331,22.95879128121325,0.005737475132077121,31.982779320326827,0.0049190491664072074,17.362356756099633,0.0033689814158108034,29.4551174387906,0.00333780148902874,357.6941228961745,0.0023154362110898085,402.5812240282603,0.0009101060823947973,505.60173695871157,0.00040843874161676594,872.3735212698643,0.00016331611436598602,893.6076650401124,-5.719740192910972e-05,907.8970094214915,-0.00011527866684355446,1060.5717617458256,-6.2544941222047665e-06,1763.0994863393848
-0.010979237457789538,31.357590047281686,-0.00384560899148079,48.32879924637793,0.003501720081611731,41.96908057151321,0.006410252866926976,22.498239647138686,0.006986079576298265,21.263989820817947,0.005887499901498951,30.52958819929845,0.005030849491977138,15.430304123910535,0.0034395871062112273,25.531350769311228,0.0033706798486000935,351.3405652623362,0.0023498290466206764,401.041668876498,0.0009298862214548265,507.9770120496415,0.00042886115275293964,867.7516779431743,0.00018347523491183326,904.6124638905055,-4.0467098096428743e-05,920.574870195406,-0.00010177953112358563,1112.0118009416765,4.067645257382424e-06,1813.569271815193
-0.010686842029538804,31.513810473196706,-0.003599797446511531,47.746710141925455,0.0037623050296023003,42.09191888677555,0.006607162946470253,20.915372458022542,0.007170139410608199,19.698993967868077,0.0060375246709207814,29.075356696347743,0.005142649817547071,13.793547036625396,0.0035101927966116513,22.185703945101412,0.003403558208171447,344.5517312322063,0.002384221882151545,399.04452588417007,0.0009496663605148561,511.0835779762265,0.00044928356388911333,861.0609192393587,0.00020363435545768093,911.5096640628701,-2.3736794263747984e-05,928.8763607528618,-8.828039540361679e-05,1162.1106382826429,1.4389784636969832e-05,1865.1328227193214
-0.010394446601288063,31.707112216206735,-0.0033539859015422717,47.04005909286751,0.004022889977592873,42.14327317987693,0.006804073026013532,19.41943226016953,0.00735419924491813,18.266551256173624,0.006187549440342612,27.612764126265862,0.005254450143117003,12.427535486840217,0.003580798487012077,19.397494790131592,0.003436436567742801,337.4354918902901,0.002418614717682413,396.59216298317637,0.0009694464995748853,514.9218790985068,0.000469705975025287,852.5753909879505,0.0002237934760035286,914.1865632946137,-7.006490431067224e-06,933.4310153448631,-7.478125968364796e-05,1209.8493243904772,2.4711924016557023e-05,1917.221415344834
-0.010102051173037328,31.937944050210564,-0.0031081743565730124,46.203400880142404,0.004283474925583446,42.1152069430829,0.007000983105556812,18.00844561840721,0.007538259079228064,16.965826327460807,0.006337574209764442,26.1337957663286,0.005366250468686934,11.299920926913638,0.003651404177412501,17.12151018383119,0.0034693149273141545,330.0976649723583,0.002453007553213281,393.6748194644081,0.0009892266386349149,519.4503684814209,0.0004901283861614607,842.6011279142501,0.00024395259654937584,912.6788508294179,9.723813401613535e-06,935.0414160737145,-6.128212396367913e-05,1254.4210524829682,3.5034063396144214e-05,1968.9928652858537
-0.009809655744786594,32.204743698479476,-0.0028623628116037497,45.23376317363645,0.004544059873574015,41.99996027432135,0.007197893185100088,16.6803549727276,0.007722318913537998,15.792841564867832,0.006487598979186269,24.63109623418508,0.005478050794256867,10.374223218091272,0.003722009867812925,15.294786504942703,0.003502193286885508,322.6402449959537,0.0024874003887441496,390.2741679572453,0.001009006777694944,524.5859296094382,0.0005105507972976348,831.4582833820323,0.0002641117170952235,907.1779468298644,2.6454117234294295e-05,934.621478248152,-4.778298824371029e-05,1295.278455342241,4.535620277573162e-05,2019.3413708090404
-0.00951726031653586,32.50377646800685,-0.0026165512666344905,44.13099479647277,0.004804644821564591,41.7902143610858,0.007394803264643368,15.43319924361203,0.007906378747847932,14.740996467091467,0.0066376237486081,23.099634849554107,0.005589851119826798,9.613237675882454,0.0037926155582133506,13.844168867395116,0.003535071646456862,315.1596237633759,0.0025217932242750174,386.36858310265745,0.0010287869167549737,530.2061791558089,0.0005309732084338085,819.4636671246915,0.0002842708376410712,898.0284636503035,4.3184421066975055e-05,933.1271410680882,-3.428385252374146e-05,1332.13742502622,5.567834215531881e-05,2066.9407481365197
-0.009224864888285125,32.829058208670986,-0.0023707397216652312,42.89799068010658,0.00506522976955516,41.47938421849861,0.007591713344186648,14.265249685322848,0.008090438582157865,13.801618069701314,0.00678764851802993,21.538316662696182,0.00570165144539673,8.981748640233164,0.0038632212486137745,12.693702081708011,0.0035679500060282155,307.7447486143948,0.0025561860598058853,381.9392722946793,0.0010485670558150028,536.1535280333458,0.0005513956195699822,806.9149099653247,0.0003044299581869184,885.715018437908,5.9914724899655814e-05,931.4851732451516,-2.0784716803772625e-05,1364.9424352583892,6.6000481534906e-05,2110.3163068981958
-0.008932469460034391,33.17237357346486,-0.002124928176695972,41.54077616917693,0.005325814717545729,41.06192502535651,0.007788623423729924,13.17507454975759,0.0082744984164678,12.96450932987681,0.00693767328745176,19.951190913912402,0.005813451770966663,8.44831595691233,0.0039338269390142,11.771015084933481,0.003600828365599569,300.4752141848494,0.002590578895336754,376.97633317099087,0.0010683471948750324,542.2407990946482,0.0005718180307061559,794.0770605734077,0.0003245890787327661,870.8383981408892,7.664502873233657e-05,930.5260703859982,-7.2855810838035745e-06,1393.8045810100666,7.632262091449341e-05,2147.9352783318777
-0.008640074031783657,33.52339719263609,-0.0018791166317267127,40.06844214598842,0.0055863996655363055,40.53363483881884,0.007985533503273204,12.161513484212273,0.00845855825077773,12.21847676398514,0.007087698056873591,18.347991597791722,0.005925252096536594,7.986111053631893,0.004004432629414624,11.0120992011765,0.003633706725170923,293.41933397616526,0.002624971730867622,371.4838499939997,0.0010881273339350616,548.2581284537217,0.0005922404418423296,781.1718723771592,0.00034474819927861377,854.081992812844,9.337533256501733e-05,930.9266386521252,6.213554636165259e-06,1418.9269592903654,8.66447602940806e-05,2178.3033039153065
-0.008347678603532922,33.8699210131954,-0.00163330508675745,38.49293221594792,0.005846984613526875,39.891935212766896,0.008182443582816484,11.223557247237895,0.008642618085087664,11.551828959008647,0.007237722826295418,16.743874521403676,0.006037052422106526,7.572956510476837,0.004075038319815048,10.364196125457005,0.0036665850847422765,286.6322829696343,0.0026593645663984897,365.4833113296144,0.0011079074729950912,553.9808166064039,0.0006126628529785033,768.3696172395946,0.00036490731982446144,836.1704199851187,0.00011010563639769809,933.1668395315897,1.9712690356134092e-05,1440.5321436737665,9.696689967366779e-05,2200.0549719806304
-0.008055283175282188,34.19818583521318,-0.0013874935417881908,36.82869308917403,0.006107569561517451,39.13611143750867,0.00837935366235976,10.360147131515284,0.008826677919397598,10.952841882233471,0.007387747595717248,15.158365197517066,0.006148852747676457,7.190836666252621,0.004145644010215474,9.786836891102816,0.00369946344431363,280.15443558116124,0.0026937574019293585,359.0148914613549,0.0011276876120551204,559.1777487447682,0.000633085264114677,755.7830849196201,0.0003850664403703087,817.8232545361793,0.00012683594023037885,937.5039354128337,3.3211826076102926e-05,1458.8036736068022,0.0001072890390532552,2212.0288822639527
-0.007762887747031454,34.49330923810458,-0.0011416819968189315,35.092208406534255,0.00636815450950802,38.26749575778399,0.00857626374190304,9.569926930570738,0.009010737753707532,10.410185416291739,0.007537772365139079,13.613672469096622,0.0062606530732463896,6.825184123203109,0.004216249700615898,9.251343711533915,0.003732341803884984,274.0100403999486,0.0027281502374602263,352.13644363453756,0.00114746775111515,563.6199743793285,0.0006535076752508507,743.4635318154982,0.00040522556091615635,799.7076001627966,0.0001435662440630596,943.9651395440361,4.671096179607176e-05,1473.848692171769,0.00011761117843284239,2213.3211404451463
-0.007470492318780719,34.7397959718065,-0.0008958704518496688,33.30144375141945,0.006628739457498589,37.28957987145858,0.00877317382144632,8.850993657865148,0.009194797588017466,9.913300419114362,0.007687797134560909,12.132627435215948,0.006372453398816322,6.464213063655158,0.004286855391016322,8.739275277867183,0.0037652201634563376,268.2063727846745,0.002762543072991094,344.9203572672132,0.0011672478901751796,567.0890278369743,0.0006739300863870244,731.3986699487332,0.000425384681462004,782.393717916667,0.00016029654789574037,952.3581027571095,6.021009751604059e-05,1485.6835229508533,0.00012793331781242958,2203.3147559516315
-0.007178096890529985,34.922110912127636,-0.000650058906880413,31.475235808098894,0.006889324405489165,36.20804700341252,0.008970083900989596,8.200697792020804,0.0093788574223274,9.452710138318652,0.00783782190398274,10.73655818039424,0.006484253724386253,6.098484014174319,0.0043574610814167474,8.240342637551185,0.0037980985230276912,262.73348919642393,0.002796935908521963,337.4486912070183,0.0011870280292352088,569.3845859262635,0.0006943524975231981,719.5131955755652,0.00044554380200785126,766.3179184196758,0.00017702685172842113,962.2969249691694,7.370923323600943e-05,1494.2394624857354,0.000138255457192017,2181.685822106247
-0.006885701462279251,35.025289329244195,-0.0004042473619111503,29.632661192783527,0.0071499093534797345,35.030718542193085,0.009166993980532875,7.615537815289175,0.009562917256637334,9.020247290815925,0.007987846673404566,9.443402176973796,0.0065960540499561855,5.720772752373718,0.004428066771817171,7.750256525801839,0.003830976882599045,257.56467566530006,0.0028313287440528308,329.8071795512585,0.0012068081682952384,570.3310983744699,0.0007147749086593718,707.6726638937462,0.00046570292255369893,751.7563531953788,0.0001937571555611019,973.2401655098445,8.720836895597826e-05,1499.3833378464221,0.00014857759657160418,2148.390546156175
-0.006593306034028516,35.03555499841062,-0.00015843581694189451,27.792420322475003,0.007410494301470311,33.76741522968059,0.009363904060076155,7.0911779256113405,0.009746977090947264,8.60918079427128,0.008137871442826397,8.266296800163492,0.006707854375526116,5.326206302289966,0.004498672462217595,7.268822248892645,0.0038638552421703986,252.6576407642257,0.0028657215795836986,322.07879892936575,0.0012265883073552676,569.7830901377122,0.0007351973197955454,695.6915577725739,0.0004858620430995466,738.8122367800946,0.00021048745939378265,984.5366495045154,0.00010070750467594709,1500.946704264341,0.00015889973595119137,2103.6400026444035
-0.006300910605777782,34.94091407092801,8.73757280273682e-05,25.97226901541826,0.00767107924946088,32.429737811966866,0.009560814139619431,6.622595070278427,0.009931036925257198,8.214234504911119,0.008287896212248227,7.212791155833362,0.006819654701096049,4.912544946897448,0.004569278152618021,6.798423746220364,0.0038967336017417522,247.95645518536998,0.0029001144151145674,314.3375855613433,0.0012463684464152972,567.6289198259165,0.0007556197309317191,683.3460835612495,0.0005060211636453943,727.417535795424,0.0002272177632264634,995.474725915134,0.00011420664039591614,1498.7584877133995,0.00016922187533077878,2047.871366626673
-0.006008515177527048,34.73169201684796,0.0003331872729966309,24.18852577273933,0.007931664197451449,31.03077653432837,0.009757724219162711,6.204336561435934,0.010115096759567132,7.831502978925554,0.008437920981670058,6.28471200150232,0.0069314550266659815,4.4804463564614405,0.004639883843018445,6.342884173223292,0.003929611961313106,243.39418972545258,0.0029345072506454352,306.64330956445065,0.0012661485854753263,563.7928803787894,0.0007760421420678928,670.3915731127787,0.0005261802841912415,717.348504135667,0.00024394806705914417,1005.330932864335,0.00012770577611588498,1492.677490874173,0.00017954401471036597,1981.7244952117603
-0.005716119749276313,34.40098260458527,0.0005789988179658867,22.4556764375969,0.008192249145442025,29.58476260224717,0.009954634298705991,5.830847755001726,0.010299156593877066,7.458283356165823,0.008587945751091888,5.478615672044126,0.007043255352235912,4.033551729522023,0.004710489533418871,5.906594060695317,0.0039624903208844596,238.8961549806299,0.002968900086176303,299.03747509914257,0.001285928724535356,558.2356396170061,0.0007964645532040665,656.5835051921872,0.0005463394047370892,708.2528973720133,0.00026067837089182493,1013.4146219225668,0.0001412049118358538,1482.6224948756267,0.00018986615408995316,1906.0303284352985
-0.005423724321025579,33.944981863913895,0.0008248103629351494,20.786090759909424,0.008452834093432594,28.106677526845804,0.010151544378249267,5.496815238673736,0.010483216428187,7.092854444598003,0.008737970520513715,4.786684372654329,0.007155055677805845,3.578279498683974,0.004781095223819295,5.493776192187048,0.003995368680455813,234.38360248136541,0.003003292921707172,291.54094457061353,0.0013057088635953851,550.9531303700077,0.0008168869643402406,641.7002859951536,0.0005664985252829369,699.685519166213,0.0002774086747245057,1019.1058357049737,0.00015470404755582264,1468.5980754156003,0.00020018829346954057,1821.8126147946405
-0.005131328892774845,33.3631861351984,0.0010706219079044052,19.18985785856964,0.008713419041423164,26.61183801209188,0.010348454457792547,5.197467645951668,0.010667276262496934,6.734240796309789,0.008887995289935545,4.197888415068732,0.007266856003375776,3.1232861466360538,0.004851700914219719,5.107800739382535,0.004028247040027167,229.7777108685651,0.0030376857572380397,284.1533090104591,0.0013254890026554147,541.9741024865071,0.0008373093754764143,625.5652736385844,0.0005866576458287841,691.1481175283468,0.00029413897855718645,1021.884510279067,0.00016820318327579148,1450.7136906366215,0.00021051043284912776,1730.297948023623
-0.004838933464524103,32.65844126012937,0.001316433452873668,17.674740126723457,0.00897400398941374,25.11547469632425,0.010545364537335827,4.928784252271234,0.010851336096806864,6.381999076700709,0.009038020059357376,3.699236082525394,0.007378656328945708,2.6786367926616403,0.004922306604620144,4.75054665159846,0.004061125399598521,225.00365400742078,0.0030720785927689075,276.85396590672036,0.001345269141715444,531.3566321364095,0.000857731786612588,608.065280001406,0.0006068167663746318,682.1296243198524,0.0003108692823898672,1021.3498315748433,0.0001817023189957603,1429.192662895107,0.00022083257222871495,1632.923048492531
-0.004546538036273369,31.83683913460283,0.0015622449978429306,16.24623813186981,0.009234588937404309,23.63232268185107,0.010742274616879103,4.687579174167633,0.011035395931116798,6.036056156118683,0.009188044828779206,3.2769620393000234,0.007490456654515641,2.254799863554157,0.004992912295020568,4.421887576799444,0.004094003759169874,219.99453227372925,0.0031064714282997763,269.60473388259265,0.0013650492807754735,519.1839386849484,0.0008781541977487617,589.1630283904756,0.0006269758869204794,672.1432574817089,0.00032759958622254797,1017.2293125814542,0.00019520145471572914,1404.3672573702295,0.00023115471160830236,1531.3250379119897
-0.004254142608022635,30.90746748702419,0.0018080565428121864,14.907752812142373,0.009495173885394878,22.176240482572354,0.010939184696422383,4.471452572347187,0.011219455765426732,5.6966147108007075,0.009338069598201037,2.917551016352283,0.007602256980085573,1.8616232375812212,0.005063517985420992,4.119427484173075,0.004126882118741228,214.6949449865855,0.003140864263830644,262.35373678944023,0.0013848294198355027,505.55987990575306,0.0008985766088849354,568.9017651420589,0.0006471350074663267,660.7579171369922,0.00034432989005522873,1009.377901469605,0.00020870059043569798,1376.6569446519313,0.00024147685098788955,1427.301958445401
-0.0039617471797719,29.882028052104655,0.002053868087781449,13.660826017989478,0.009755758833385454,20.759871940604658,0.011136094775965662,4.278624923169242,0.011403515599736666,5.364125694584099,0.009488094367622863,2.6085424695485555,0.007714057305655504,1.5074542301640794,0.005134123675821418,3.8386020716674265,0.004159760478312582,209.06399218007766,0.003175257099361512,255.04022744820702,0.0014046095588955323,490.6044798799594,0.0009189990200211091,547.4012885884529,0.0006672941280121743,647.6223794703939,0.0003610601938879095,997.7681951847113,0.0002221997261556668,1346.529422273965,0.00025179899036747674,1322.7373108548766
-0.003669351751521166,28.77434648011071,0.002299679632750705,12.5054364429114,0.010016343781376023,19.39436298253051,0.011333004855508939,4.107691270847481,0.0115875754340466,5.039311446844496,0.009638119137044694,2.339103140380731,0.007825857631225435,1.1985329693763795,0.005204729366221842,3.5731974235158805,0.004192638837883935,203.07751824410832,0.0032096499348923807,247.59998856168087,0.0014243896979555615,474.4497923746383,0.0009394214311572828,524.8458698513009,0.000687453248558022,632.4817997685211,0.00037779049772059025,982.4735913428372,0.00023569886187563586,1314.4476868986055,0.00026212112974706415,1219.492393874485
-0.0033769563232704317,27.59980365692601,0.0025454911777199676,11.440325478263707,0.0102769287293666,18.08914198830736,0.011529914935052218,3.957345457145398,0.011771635268356534,4.723211806791859,0.009788143906466524,2.10038181067561,0.00793765795679537,0.9387277321381794,0.0052753350566222676,3.316237877832051,0.004225517197455289,196.72944834415193,0.0032440427704232486,239.97093860349332,0.001444169837015591,457.23632195428166,0.0009598438422934565,501.4656760434655,0.0007076123691038697,615.1868045254431,0.000394520801553271,963.6468806873127,0.0002491979975956047,1280.810430939974,0.00027244326912665134,1119.2806860297635
-0.0030845608950196973,26.374722097050206,0.0027913027226892304,10.463326747960725,0.010537513677357169,16.851769215735903,0.011726825014595498,3.826127421535255,0.011955695102666464,4.41722077705752,0.009938168675888355,1.8856731478918052,0.0080494582823653,0.7296076805764538,0.0053459407470226915,3.0610938505036565,0.004258395557026643,190.0321198402914,0.0032784356059541164,232.09857772210822,0.0014639499760756203,439.11012552232194,0.0009802662534296302,477.51417614112296,0.0007277714896497169,595.6958980930743,0.00041125110538595177,941.4972370623267,0.00026269713331557353,1245.896056312276,0.00028276540850623874,1023.5459367417932
-0.002792165466768963,25.11574243608094,0.003037114267658486,9.571674199067791,0.010798098625347738,15.687857339323752,0.011923735094138774,3.712239642656445,0.012139754936976398,4.1230838992280345,0.010088193445310185,1.690418737928842,0.008161258607935231,0.5707809974235841,0.0054165464374231155,2.8025914630376523,0.004291273916597996,183.01557275816415,0.003312828441484985,223.94092893839522,0.0014837301151356499,420.2206110318241,0.0010006886645658039,453.244486493711,0.0007479306101955646,574.0720482483849,0.00042798140921863296,916.2686682743661,0.00027619626903554236,1209.821591457912,0.00029308754788582594,933.3673866453234
-0.0024997700385182287,23.839223783795255,0.003282925812627749,8.762266692716958,0.011058683573338314,14.601061892471648,0.012120645173682054,3.6134635347002546,0.012323814771286332,3.842835842528961,0.010238218214732012,1.5120687915587345,0.008273058933505162,0.4603797818690202,0.005487152127823541,2.537892561353066,0.00432415227616935,175.72583190600764,0.003347221277015853,215.47266182166962,0.001503510254195679,400.7189513614048,0.0010211110757019776,428.88765024961475,0.0007680897307414123,550.4742463621424,0.0004447117130513137,888.2226552698761,0.0002896954047555112,1172.5262411798867,0.0003034096872654131,849.4108302277206
-0.0022073746102674943,22.56069805378859,0.0035287373575970046,8.031871930556836,0.011319268521328883,13.593137399772726,0.012317555253225334,3.5271865241815425,0.012507874605596266,3.5786716688161513,0.010388242984153842,1.3498232134457564,0.008384859259075096,0.3955563030131744,0.005557757818223965,2.2669612825512977,0.004357030635740704,168.22228339435873,0.003381614112546721,206.68813016577548,0.0015232903932557087,380.75695254807516,0.0010415334868381513,404.635471420366,0.0007882488512872595,525.1447044284163,0.0004614420168839945,857.6269169397439,0.00030319454047548003,1133.7853816415047,0.00031373182664500053,771.9344210440711
-0.00191497918201676,21.294402827812387,0.0037745489025662673,7.377258932184652,0.01157985346931946,12.664052386692862,0.01251446533276861,3.4505297609382017,0.0126919344399062,3.3327608668172037,0.010538267753575673,1.2042696603409835,0.008496659584645027,0.37286999942829363,0.005628363508624389,1.9925278383625247,0.004389908995312057,160.57431412369505,0.0034160069480775896,197.60311362690837,0.0015430705323157378,360.486166694183,0.001061955897974325,380.6298243222762,0.0008084079718331072,498.39229083498594,0.00047817232071667524,824.751086813804,0.00031669367619544886,1093.2553697150843,0.0003240539660245877,700.8461625618271
-0.0016225837537660256,20.052910460769443,0.00402036044753553,6.795255612253214,0.011840438417310029,11.812154367680687,0.01271137541231189,3.380548968165663,0.012875994274216134,3.10702736762792,0.010688292522997503,1.0769402631471778,0.008608459910214958,0.38848580382576103,0.005698969199024815,1.7195741265965985,0.004422787354883411,152.85743802403934,0.0034503997836084575,188.25512692445574,0.0015628506713757674,340.05702668774325,0.0010823783091104986,356.9594490102162,0.0008285670923789549,470.5729079021881,0.000494902624549356,789.8687674281464,0.0003301928119154177,1050.5437760561024,0.0003343761054041749,635.7993888051193
-0.0013301883255152913,18.846863675178657,0.004266171992504786,6.282735595876884,0.012101023365300598,11.03437442129248,0.01290828549185517,3.314469872288439,0.013060054108526065,2.902928582815987,0.010838317292419334,0.9698167834542403,0.008720260235784892,0.4381617906583113,0.005769574889425239,1.4544675672415184,0.004455665714454765,145.14917173408446,0.0034847926191393253,178.70224823004116,0.0015826308104357966,319.61780305297106,0.0011028007202466728,333.6642497864084,0.0008487262129248021,442.06778882163155,0.0005116329283820368,753.264191111377,0.00034369194763538653,1005.2948027073953,0.0003446982447837623,576.3059774022022
-0.001037792897264557,17.684820509772976,0.004511983537474049,5.836545480953881,0.012361608313291174,10.326460106546051,0.013105195571398446,3.249916536643743,0.013244113942835999,2.7212701567694935,0.01098834206184116,0.8848234175922909,0.008832060561354823,0.5170649564604954,0.005840180579825663,1.2039335665506918,0.004488544074026118,137.52494057922908,0.003519185454670194,169.0205172228808,0.0016024109494958262,299.31323821613114,0.0011232231313828465,310.74615925619673,0.0008688853334706498,413.2610720731853,0.0005283632322147175,715.2408187129731,0.00035719108335535536,957.2766431208926,0.0003550203841633495,521.8457826696558
-0.0007453974690138226,16.573204768965695,0.004757795082443304,5.45338955135363,0.012622193261281743,9.683225262262125,0.013302105650941726,3.185095606852355,0.013428173777145933,2.5620898829494747,0.011138366831262991,0.8233539886868256,0.008943860886924754,0.61950499845997,0.005910786270226088,0.974070707625337,0.004521422433597472,130.0542907201736,0.003553578290201062,159.30005654920697,0.0016221910885558554,279.2827911329413,0.0011436455425190202,288.18482400904253,0.0008890444540164974,384.5183719501822,0.0005450935360473983,676.1288470716345,0.0003706902190753242,906.4568524665946,0.0003653425235429367,471.95435276704745
-0.0004530020407630883,15.516352521677954,0.005003606627412567,5.129692839041045,0.012882778209272312,9.098805622494309,0.013499015730485005,3.1189102696239406,0.013612233611455866,2.424634624353184,0.011288391600684821,0.7858830227717716,0.009055661212494688,0.7387059581256014,0.005981391960626512,0.7695788693731705,0.004554300793168826,122.7976551930118,0.0035879711257319298,149.6401693906718,0.001641971227615885,259.6585133393938,0.0011640679536551938,265.9558005199461,0.0009092035745623451,356.1682596783,0.000561823839880079,636.288857875422,0.00038418935479529303,853.0534079793598,0.0003756646629225241,426.27767560766944
-0.00016060661251235397,14.51664100207573,0.00524941817238183,4.861465018261037,0.013143363157262888,8.566910098695272,0.013695925810028282,3.050991875887888,0.0137962934457658,2.3074397221993426,0.011438416370106652,0.7717063549565465,0.009167461538064619,0.8667370793321534,0.006051997651026938,0.5933040987784207,0.004587179152740179,115.80387277243679,0.0036223639612627985,140.1437507025677,0.0016617513666759142,240.56266255457945,0.0011844903647913675,244.04868736433417,0.0009293626951081923,328.4884820145086,0.0005785541437127598,596.1096759731926,0.00039768849051526186,797.5526724386875,0.0003859868023021113,384.59031141142196
0.00013178881573838036,13.574683577044015,0.0054952297173510856,4.644186759860593,0.013403948105253458,8.081058912731807,0.013892835889571561,2.9816515391708376,0.013980353280075734,2.2085036883801523,0.011588441139528482,0.7788458840075037,0.00927926186363455,0.9946952847636092,0.006122603341427362,0.446126484327413,0.004620057512311533,109.1085939565765,0.0036567567967936664,130.91141095461006,0.0016815315057359438,222.10522926347707,0.0012049127759275412,222.48269572269203,0.00094952181565404,301.69831856487315,0.0005952844475454406,555.9997386823809,0.0004111876262352307,740.6903288576057,0.0003963089416816985,346.77998793457203
0.00042418424398912163,12.689573211967945,0.005741041262320348,4.472737040313228,0.013664533053244027,7.634801381947302,0.014089745969114841,2.9117657661916265,0.014164413114385665,2.125534763122995,0.011738465908950309,0.8041355514576854,0.009391062189204484,1.1131770303439437,0.006193209031827786,0.32714890742778396,0.004652935871882887,102.73363437719196,0.0036911496323245342,122.03574124207934,0.001701311644795973,204.3815951987398,0.001225335187063715,201.31756652226406,0.0009696809361998877,275.95774534970883,0.0006120147513781213,516.3726468063585,0.00042468676195519996,683.3968323996316,0.0004066310810612859,312.8065408302454
0.000716579672239856,11.859156908410393,0.005986852807289604,4.341374914098601,0.013925118001234603,7.221907917190278,0.014286656048658117,2.8426173880907255,0.014348472948695599,2.0562329330774483,0.01188849067837214,0.8434833232325445,0.009502862514774415,1.2130082067139152,0.006263814722228212,0.23409942833251463,0.00468581423145424,96.68725993603786,0.003725542467855403,113.59614281034791,0.0017210917838560026,187.4705543890363,0.0012457575981998886,180.65842483420627,0.000989840056745735,251.37314217323524,0.0006287450552108021,477.62878372458954,0.0004381858976751688,626.7142912181781,0.0004169532204408731,282.6457992338282
0.0010089751004905903,11.080324644229439,0.006232664352258867,4.243783044533071,0.014185702949225172,6.836532561649384,0.014483566128201397,2.7757150571939424,0.014532532783005533,1.9985635172714225,0.01203851544779397,0.8922795920308161,0.009614662840344346,1.286133153657851,0.006334420412628636,0.16384334711984827,0.004718692591025594,90.96531726401135,0.003759935303386271,105.65460150875244,0.0017408719229160317,171.43290636773352,0.0012661800093360623,160.65402128643248,0.0010099991772915826,228.00832393572983,0.0006454753590434828,440.13570055759726,0.00045168503339513763,571.6961947086598,0.0004272753598204603,256.2299906408298
0.0013013705287413246,10.349298123587475,0.0064784758972281295,4.173173579825737,0.014446287897215748,6.473344055722044,0.014680476207744673,2.712611940922097,0.014716592617315467,1.9509778656670553,0.0121885402172158,0.9458994298774929,0.009726463165914277,1.3265147893336937,0.0064050261030290595,0.11290950115014137,0.004751570950596948,85.55306407827558,0.0037943281389171387,98.25271159832108,0.0017606520619760614,156.31078098008123,0.001286602420472236,141.48871533101908,0.0010301582978374303,205.89887729912405,0.0006622056628761636,404.2102162740392,0.00046518416911510646,519.3043359307475,0.0004375974992000477,233.39590212970523
0.001593765956992059,9.661906853458026,0.006724287442197385,4.122450499730693,0.014706872845206317,6.127624873100849,0.014877386287287957,2.654738559232745,0.0149006524516254,1.9125434171089069,0.01233856498663763,1.0002283458960173,0.00983826349148421,1.3308809165814912,0.006475631793429485,0.07796040693244538,0.004784449310168301,80.42751142990835,0.0038287209744480065,91.41015045730943,0.0017804322010360905,142.12778277190887,0.0013070248316084097,123.36936547065329,0.0010503174183832775,185.06730387323853,0.0006789359667088444,370.104840574581,0.0004786833048350753,470.3180258241056,0.0004479196385796349,213.85059936354807
0.0018861613852427933,9.013841456364004,0.006970098987166648,4.084417002073225,0.014967457793196887,5.795338882549027,0.015074296366831233,2.6032580559723346,0.015084712285935335,1.8829584982871896,0.012488589756059458,1.052132354353555,0.009950063817054142,1.2991728332696908,0.006546237483829909,0.056166787941701,0.004817327669739655,75.56006637832161,0.0038631138099788753,85.12468567734847,0.0018002123400961201,128.8899606481119,0.0013274472427445834,106.50888365515559,0.0010704765389291252,165.53640648326694,0.0006956662705415251,338.0002912454507,0.0004921824405550441,425.26894315950256,0.00045824177795922207,197.16192466725573
0.0021785568134935276,8.40087651693121,0.007215910532135904,4.052012350956276,0.015228042741187463,5.473169230656412,0.01527120644637451,2.558946576301297,0.015268772120245265,1.862444905249753,0.012638614525481288,1.0997960538054983,0.010061864142624072,1.2346072676162851,0.006616843174230333,0.04547448158683504,0.004850206029311009,70.91925978449801,0.003897506645509743,79.37367017735725,0.0018199924791561497,116.58752679456519,0.001347869653880757,91.10850450371741,0.0010906356594749728,147.33872041001501,0.0007123965743742059,308.00474448578177,0.000505681576275013,384.41080997645736,0.0004685639173388095,182.77718233259384
0.002470952241744262,7.819057518683292,0.0074617220771051665,4.018560174474962,0.015488627689178032,5.158528726822888,0.015468116525917792,2.522098260872535,0.015452831954555199,1.8515307848254334,0.012788639294903119,1.1428681717703835,0.010173664468194007,1.1433377825911097,0.006687448864630759,0.044769609750986844,0.004883084388882362,66.4733581306189,0.003931899481040611,74.11686111871569,0.001839772618216179,105.19717844122366,0.0013682920650169308,77.34079363146546,0.0011107947800208205,130.5205178917756,0.0007291268782068866,280.1592775839098,0.0005191807119949818,347.72715158912416,0.00047888605671839667,170.068557335354
0.0027633476699949963,7.264848494132858,0.007707533622074429,3.9780095732908674,0.015749212637168608,4.849545479896611,0.01566502660546107,2.492454159437345,0.015636891788865133,1.8507545332867756,0.012938664064324949,1.1823814104376749,0.010285464793763938,1.033777819668767,0.006758054555031183,0.05395412565224661,0.004915962748453716,62.19268736249068,0.00396629231657148,69.30029564515131,0.0018595527572762085,94.68482532350946,0.0013887144761531049,65.3351139224439,0.0011309539005666678,115.13986756201415,0.0007458571820395674,254.44798447500966,0.0005326798477149506,314.97378531054545,0.0004892081960979839,158.3985690209505
0.0030557430982457306,6.735238869510463,0.007953345167043685,3.925151481359776,0.016009797585159177,4.545026836592625,0.015861936685004345,2.469156614109449,0.015820951623175067,1.8603343797528136,0.013088688833746776,1.2204486894607935,0.010397265119333868,0.9157051364620801,0.0068286602454316085,0.07393991978589286,0.00494884110802507,58.051536450182034,0.0040006851521023476,64.86087995947854,0.0018793328963362377,85.00849978624095,0.0014091368872892786,55.166774368683555,0.0011511130211125154,101.25924181312466,0.0007625874858722482,230.8106534291678,0.0005461789834349195,285.7467296002798,0.0004995303354775713,147.19433748446465
0.003348138526496465,6.227809648353492,0.008199156712012948,3.85579524761921,0.016270382533149746,4.2444048577085915,0.016058846764547628,2.4507340689567134,0.016005011457485,1.879855664671915,0.013238713603168606,1.2597752094691306,0.010509065444903803,0.7992930106976023,0.0068992659358320324,0.1065597173197941,0.004981719467596423,54.029553942690605,0.004035077987633215,60.7313043711662,0.0018991130353962673,76.12122672459564,0.0014295592984254523,46.85051875624217,0.001171272141658363,88.93406455049957,0.0007793177897049289,209.1557826017878,0.0005596781191548883,259.5622072902999,0.0005098524748571585,136.016865503229
0.0036405339547471993,5.740760569011592,0.008444968256982203,3.7668940160629365,0.016530967481140323,3.9476666846887776,0.016255756844090904,2.4351241369495615,0.016189071291794935,1.9080272260190774,0.013388738372590437,1.3030583411634695,0.010620865770473734,0.6942035087057488,0.006969871626232456,0.15438259759053616,0.005014597827167777,50.11259763245778,0.004069470823164084,56.8448887343048,0.0019188931744562965,67.97365472080261,0.001449981709561626,40.3384829365136,0.0011914312622042103,78.19923931117134,0.0007960480935376097,189.37205240911328,0.0005731772548748571,235.93418580234564,0.0005201746142367457,124.61181316406108
0.003932929382997934,5.272901207851355,0.008690779801951466,3.6566117512647622,0.016791552429130892,3.655273227524351,0.01645266692363418,2.4197435141524704,0.016373131126104865,1.9425497003071799,0.013538763142012267,1.3523688132363036,0.010732666096043664,0.6088391920587309,0.007040477316632882,0.22041687084420783,0.005047476186739131,46.2930414928193,0.004103863658694952,53.13998960378577,0.001938673313516326,60.516292636868975,0.0014704041206977997,35.522341667576434,0.001211590382750058,69.05600367310063,0.0008127783973702904,171.3370534199952,0.000586676390594826,214.43664580680414,0.0005304967536163331,112.93155057907578
0.004225324811248668,4.823610184454936,0.008936591346920729,3.524329263399441,0.01705213737712146,3.3680696589394308,0.016649577003177464,2.40161096408356,0.0165571909604148,1.9801231592552604,0.013688787911434097,1.4086125670255343,0.010844466421613595,0.5497966269283284,0.007111083007033306,0.30768795498241036,0.005080354546310484,42.569582134521674,0.00413825649422582,49.56365850669397,0.0019584534525763555,53.70125049864557,0.0014908265318339733,32.23911494110777,0.0012317495032959057,61.4613903083064,0.0008295087012029712,154.9228993706423,0.0006001755263147948,194.7419746355307,0.0005408188929959202,101.12394474833695
0.004517720239499402,4.392767639060633,0.009182402891889985,3.370590944565955,0.017312722325112037,3.0871912255654905,0.01684648708272074,2.3775239730762454,0.016741250794724733,2.016601664941868,0.013838812680855924,1.4711614798552768,0.01095626674718353,0.5215155762459586,0.00718168869743373,0.4186962009819149,0.005113232905881838,38.94661700515056,0.004172649329756689,46.074323075174945,0.001978233591636385,47.48344200269089,0.001511248942970147,30.279996870715035,0.0012519086238417534,55.322165736898015,0.000846239005035652,139.99913392848143,0.0006136746620347636,176.63245802298644,0.0005511410323755074,89.49001684485832
0.004810115667750137,3.980666959467298,0.009428214436859247,3.1969978156156125,0.017573307273102606,2.8139678668443366,0.017043397162264017,2.34428162387216,0.016925310629034667,2.0472810865276188,0.013988837450277755,1.5377147995554739,0.01106806707275346,0.5260864866341455,0.007252294387834156,0.5547883201770399,0.005146111265453192,35.43328732146234,0.0042070421652875565,42.64336041528255,0.001998013730696414,41.82126110784037,0.0015316713541063207,29.40155830788897,0.0012720677443876006,50.494440392059246,0.0008629693088683327,126.43389461469631,0.0006271737977547325,159.9874574784386,0.0005614631717550948,78.41868172717021
0.005102511096000871,3.587912287496217,0.009674025981828503,3.006055659702442,0.017833892221093176,2.549831041398741,0.0172403072418073,2.298937346120185,0.0171093704633446,2.0672871489593136,0.014138862219699585,1.6044163935529037,0.011179867398323391,0.5631730519609316,0.00732290007823458,0.7155111576415231,0.005178989625024545,32.04229010115534,0.004241435000818424,39.25553488273005,0.0020177938697564434,36.67679105080744,0.0015520937652424944,29.33869238329377,0.0012922268649334483,46.78930663256403,0.0008796996127010135,114.0945242706399,0.0006406729334747013,144.7532833129641,0.000571785311134682,68.31086929500793
0.005394906524251605,3.2153085866725433,0.009919837526797766,2.8009893309873073,0.01809447716908375,2.2962259724902356,0.017437217321350576,2.239057465857545,0.017293430297654535,2.0720161300340347,0.014288886989121416,1.6662124875543698,0.011291667723893326,0.6300240441241162,0.007393505768635005,0.8980493054182621,0.005211867984595899,28.78856622258205,0.004275827836349293,35.90837028921911,0.002037574008816473,32.0156368629464,0.0015725161763786681,29.818663531307926,0.001312385985479296,43.98398994035217,0.0008964299165336942,102.84870370816996,0.0006541720691946701,130.90518458585268,0.0005821074505142692,59.506652279029716
0.005687301952502347,2.863750967323367,0.010165649071767029,2.585535701544351,0.01835506211707432,2.054532218976526,0.017634127400893852,2.162956783590191,0.01747749013196447,2.0575730439523268,0.014438911758543246,1.7173975827346009,0.011403468049463256,0.7215787869486255,0.007464111459035429,1.096867564513102,0.005244746344167253,25.6879663129879,0.004310220671880161,32.610610437585024,0.0020573541478765027,27.80649040104155,0.0015929385875148418,30.575556635842908,0.0013325451060251432,41.837217681858945,0.000913160220366375,92.56678676721603,0.0006676712049146394,118.41101798260503,0.0005924295898938566,52.22753994351806
0.005979697380753081,2.534119528697424,0.010411460616736284,2.3637281460230204,0.018615647065064897,1.825995047512653,0.017831037480437135,2.069882096082934,0.017661549966274403,2.0211525722823214,0.014588936527965073,1.7522688387696317,0.011515268375033187,0.8306986854399125,0.007534717149435853,1.3036752778282068,0.005277624703738606,22.755984923611404,0.004344613507411029,29.37998474323794,0.0020771342869365314,24.020540469790237,0.0016133609986510155,31.364312519484194,0.0013527042265709908,40.10692865842111,0.0009298905241990557,83.12547906823845,0.0006811703406346082,107.20431496668297,0.0006027517292734438,46.54245527094258
0.006272092809003815,2.2271852044175415,0.010657272161705547,2.139685021895441,0.018876232013055466,1.611669532103728,0.018027947559980412,1.9601190885394284,0.017845609800584337,1.961316178168338,0.014738961297386903,1.7657954490658454,0.011627068700603121,0.9485689240809417,0.007605322839836279,1.5077959024935677,0.00531050306330996,20.006637546028006,0.0043790063429418975,26.240533156879916,0.002096914425996561,20.630831924323527,0.0016337834097871892,31.97342183107566,0.0013728633471168385,38.56814463377889,0.0009466208280317369,74.41246593981259,0.0006946694763545771,97.17132003337632,0.000613073868653031,42.361079657558726
0.00656448823725455,1.9435310329359077,0.010903083706674803,1.9174133911256783,0.019136816961046035,1.4123786605195732,0.018224857639523688,1.835006809832882,0.018029669634894264,1.8781333173816832,0.014888986066808734,1.7542108221374366,0.011738869026173052,1.0653013374203482,0.007675928530236703,1.6969629150986032,0.005343381422881314,17.45153624848878,0.004413399178472765,23.219755237075983,0.0021166945650565906,17.611659924012162,0.0016542058209233629,32.235293267555846,0.0013930224676626858,37.02884067471453,0.0009633511318644177,66.33119928129767,0.0007081686120745459,88.15297130263063,0.0006233960080326184,39.45327793077745
0.006856883665505284,1.683491992497699,0.011148895251644066,1.7006373912342638,0.01939740190903661,1.22868601913177,0.01842176771906697,1.6968555723429315,0.018213729469204198,1.7731730639256662,0.015039010836230564,1.7154504940988733,0.011850669351742983,1.1707319323902168,0.007746534220637127,1.858481978820045,0.005376259782452667,15.099199685291037,0.004447792014003633,20.34583352081468,0.0021364747041166202,14.938062472181457,0.001674628232059537,32.03337327642163,0.0014131815882085334,35.341975718864745,0.0009800814356970985,58.80488607554966,0.0007216677477945147,79.95953784741774,0.0006337181474122056,37.48909748152749
0.007149279093756018,1.44711513588857,0.011394706796613328,1.4926583701492568,0.01965798685702718,1.0608829036066252,0.018618677798610248,1.5487765947873278,0.01839778930351413,1.6493519154612095,0.015189035605652395,1.649384267087905,0.011962469677312917,1.2553541845784983,0.007817139911037552,1.980616530541555,0.005409138142024021,12.954613431507703,0.004482184849534502,17.645145313674373,0.002156254843176649,12.585449635252909,0.0016950506431957107,31.30530825360643,0.001433340708754381,33.41242226063128,0.0009968117395297792,51.77880722786027,0.0007351668835144836,72.39330869143765,0.000644040286791793,36.09097544543767
0.007441674522006753,1.234140340957665,0.011640518341582584,1.2962513356745151,0.019918571805017757,0.9089890119384832,0.018815587878153524,1.3944429021704972,0.018581849137824066,1.51066113690313,0.015339060375074222,1.557822386367909,0.012074270002882848,1.3112780423069599,0.007887745601437977,2.0539904746290105,0.005442016501595375,11.019038290847217,0.00451657768506537,15.14022552902351,0.0021760349822366786,10.52938446401235,0.0017154730543318844,30.041803535176236,0.0014534998293002288,31.198268989052718,0.00101354204336246,45.22039515676179,0.0007486660192344524,65.27365518228748,0.0006543624261713802,34.88858921647746
0.007734069950257487,1.0440006654458474,0.011886329886551847,1.1135996279328524,0.020179156753008326,0.7727652662020377,0.019012497957696807,1.2378090857629336,0.018765908972134,1.361810299505765,0.015489085144496052,1.4443074750217315,0.012186070328452779,1.333071928672011,0.0079583512918384,2.072776178273027,0.005474894861166728,9.290048440148553,0.004550970520596238,12.84828312661842,0.002195815121296708,8.745510894990039,0.001735895465468058,28.28130111842625,0.001473658949846076,28.706743258429576,0.0010302723471951407,39.116925600657176,0.0007621651549544212,58.45898406633395,0.0006646845655509674,33.56727246508134
0.008026465378508221,0.8758401542165378,0.012132141431521103,0.9462671872571389,0.020439741700998895,0.6517368206572494,0.019209408037240083,1.0828213309093684,0.018949968806443934,1.2078310676204356,0.015639109913917884,1.3137316693263246,0.01229787065402271,1.3183439299110125,0.008028956982238825,2.035458919652952,0.005507773220738082,7.761768755901973,0.004585363356127106,10.780312049649421,0.002215595260356738,7.209609122767945,0.0017563178766042318,26.10109231619943,0.0014938180703919237,25.985688967049466,0.0010470026510278215,33.47112563792991,0.0007756642906743901,51.86134779657297,0.0006750067049305548,31.90287373990415
0.008318860806758956,0.7285460673900654,0.012377952976490365,0.7952055291335989,0.02070032664898947,0.5452239755134085,0.01940631811678336,0.9331482976984501,0.019134028640753867,1.0536862026442984,0.015789134683339714,1.1718382319023295,0.012409670979592644,1.2679528833987157,0.008099562672639251,1.9450385837950317,0.005540651580309436,6.425271864538866,0.004619756191657974,8.940780673167376,0.0022353753994167665,5.897749556230441,0.0017767402877404055,23.60591090277089,0.0015139771909377714,23.11203637785971,0.0010637329548605023,28.29536489815991,0.0007891634263943589,45.45140347759724,0.000685328844310142,29.77893220301189
0.00861125623500969,0.6007919248493576,0.012623764521459628,0.660790691764151,0.02096091159698004,0.452378542676745,0.019603228196326643,0.7919584756963641,0.0193180884750638,0.9039236697738406,0.015939159452761545,1.0246766648811405,0.012521471305162575,1.1858036866351453,0.008170168363039677,1.8086313110355514,0.005573529939880789,5.269090515372806,0.004654149027188842,7.327836671416301,0.002255155538476796,4.786512228591422,0.0017971626988765792,20.915334334440942,0.0015341363114836186,20.178947944400594,0.001080463258693183,23.605308910319923,0.0008026625621143277,39.25355745957035,0.0006956509836897292,27.18550018458899
0.008903651663260424,0.49108751084681695,0.012869576066428884,0.5428840914352929,0.02122149654497061,0.37222320216491706,0.01980013827586992,0.661761675425078,0.019502148309373735,0.7624060027630492,0.01608918422218337,0.8780795094301289,0.012633271630732506,1.0782584368159591,0.008240774053440099,1.6365444813541261,0.005606408299452143,4.279799650564105,0.004688541862719711,5.933930170678236,0.0022749356775368258,3.853238634086883,0.0018175851100127528,18.15140247643561,0.0015542954320294663,17.283301023057337,0.0010971935625258638,19.41394332298461,0.0008161616978342966,33.333053756404226,0.0007059731230693166,24.202195724337763
0.009196047091511159,0.397832036681947,0.013115387611398147,0.44091046027924263,0.021482081492961186,0.303691531629686,0.019997048355413195,0.5443228893232909,0.01968620814368367,0.6321326275077767,0.0162392089916052,0.7372187564863518,0.01274507195630244,0.953266409395359,0.008311379743840525,1.4409918592463604,0.005639286659023497,3.442624642087573,0.004722934698250579,4.746738482651114,0.0022947158165968554,3.0762863381910845,0.0018380075211489265,15.427733966764343,0.001574454552575314,14.514905921277897,0.0011139238663585445,15.726739341490301,0.0008296608335542654,27.77810591920228,0.0007162952624489038,20.970510954988917
0.009488442519761893,0.3193669786179295,0.013361199156367402,0.3539458539642583,0.021742666440951755,0.24566666119889768,0.02019395843495648,0.44064743195519335,0.019870267977993603,0.5151597769669303,0.01638923376102703,0.6062826089534374,0.012856872281872371,0.8193636552702394,0.00838198543424095,1.2346708225345502,0.00567216501859485,2.742036979082414,0.0047573275337814466,3.750270240743925,0.002314495955656884,2.4352621952733258,0.0018584299322851002,12.841111978113346,0.0015946136731211612,11.94842637776882,0.0011306541701912253,12.538471943744765,0.0008431599692742342,22.68073105938319,0.000726617401828491,17.66161284072473
0.009780837948012627,0.2540256325023123,0.013607010701336665,0.2808090582197146,0.022003251388942324,0.19701686832030518,0.020390868514499755,0.3510283981474193,0.020054327812303537,0.41261087351449127,0.01653925853044886,0.48829257719768254,0.012968672607442302,0.6847064645153967,0.008452591124641372,1.029429921489854,0.005705043378166204,2.1623054805955717,0.004791720369312315,2.926033551497369,0.0023342760947169137,1.9112165265032266,0.001878852343421274,10.466089264445806,0.0016147727936670088,9.638461171182644,0.001147384474023906,9.831889092391526,0.0008566591049942031,18.11970293358862,0.0007369395412080784,14.445722338654424
0.010073233376263362,0.2001770854786372,0.013852822246305928,0.22015050554643376,0.0222638363369329,0.1566268452365614,0.02058777859404303,0.2751419687887362,0.020238387646613464,0.3247612582828601,0.01668928329987069,0.3850601322256965,0.013080472933012236,0.5562812281575855,0.008523196815041798,0.8352150933585696,0.005737921737737558,1.687979077156014,0.004826113204843183,2.2541689690786266,0.0023540562337769433,1.4867872610591197,0.0018992747545574476,8.352709084942662,0.0016349319142128565,7.617753323726133,0.0011641147778565868,7.578128876861418,0.0008701582407141719,14.148154463598068,0.0007472616805876656,11.467837212814901
0.010365628804514096,0.15626302604648734,0.014098633791275184,0.17053391873564053,0.02252442128492347,0.12342380795900801,0.020784688673586314,0.21217333574335126,0.020422447480923398,0.2511757113650115,0.01683930806929252,0.2972645535485393,0.013192273258582167,0.4393847164153473,0.008593802505442224,0.6594104494767603,0.005770800097308911,1.3042855623795622,0.004860506040374051,1.71447032977692,0.002373836372836973,1.1462891565140239,0.0019196971656936213,6.52703322654078,0.0016550910347587042,5.89809368825519,0.0011808450816892676,5.7385452997698545,0.0008836573764341407,10.787108221500409,0.000757583819967253,8.83251749442942
0.01065802423276483,0.12082652919935663,0.014344445336244446,0.13050719117135545,0.022785006232914046,0.09639803644759334,0.02098159875312959,0.16095590141752641,0.020606507315233332,0.1908754565801421,0.01698933283871435,0.22462143737685394,0.013304073584152098,0.33740781501556805,0.008664408195842646,0.5066047534399778,0.005803678456880265,0.9974387573595227,0.00489489887590492,1.2872413425348164,0.0023936165118970017,0.875748359470392,0.001940119576829795,4.993871085433016,0.0016752501553045514,4.473225941142815,0.0011975753855219483,4.267462976458398,0.0008971565121541096,8.024919682067333,0.00076790595934684,6.598242033707659
0.010950419661015565,0.09253260728163444,0.014590256881213709,0.09866035954825722,0.023045591180904615,0.07461781356689365,0.021178508832672867,0.12010844132518084,0.020790567149543266,0.14251282390776093,0.01713935760813618,0.16610559842254372,0.013415873909722029,0.25189786089709126,0.008735013886243072,0.37873778965912674,0.0058365568164516195,0.7548536852458855,0.004929291711435788,0.9539602924583633,0.0024133966509570313,0.6628865293016816,0.001960541987965969,3.740945828271767,0.001695409275850399,3.3229542514543247,0.001214305689354629,3.115342709883934,0.0009106556478740784,5.821565599913558,0.0007782280987264274,4.779984848380668
0.011242815089266306,0.07018086831181687,0.014836068426182965,0.07366980018868752,0.023306176128895184,0.05723904541650726,0.02137541891221615,0.08815837983959898,0.0209746269838532,0.10453559707572825,0.01728938237755801,0.12019257630919097,0.013527674235291963,0.1828322065471694,0.008805619576643497,0.2755268737358081,0.005869435176022973,0.5652752184713696,0.0049636845469666555,0.6977469072286477,0.002433176790017061,0.497061483034922,0.001980964399102143,2.743715488216694,0.0017155683963962468,2.4176874585305135,0.0012310359931873099,2.2318894644398912,0.0009241547835940477,4.11607755457295,0.0007885502381060148,3.35748994398652
0.01153521051751704,0.05271104698413452,0.015081879971152228,0.05432888792026181,0.02356676107688576,0.043510086269866015,0.021572328991759426,0.06364344102719023,0.021158686818163134,0.0753282685548341,0.017439407146979842,0.08508839191287462,0.013639474560861894,0.12901483545587808,0.00887622526704392,0.19504967596822811,0.005902313535594327,0.41883001349667515,0.004998077382497524,0.5036427961187887,0.0024529569290770905,0.36917290930459123,0.0020013868102383165,1.9701635271921702,0.001735727516942094,1.722787975749765,0.0012477662970199906,1.5687441549904526,0.0009376539193140165,2.835256069711688,0.0007988723774856018,2.286346228673884
0.011827605945767775,0.03920246042687365,0.015327691516121483,0.03956623063409005,0.02382734602487633,0.0327724539887808,0.02176923907130271,0.04518799968702724,0.021342746652473068,0.053322951387633453,0.017589431916401665,0.0589257175137795,0.013751274886431825,0.08850855598395009,0.008946830957444345,0.13436385210196683,0.0059351918951656805,0.30701433568067676,0.005032470218028392,0.35872915138119044,0.00247273706813712,0.2715423038494764,0.00202180922137449,1.3850445389085528,0.0017558866374879421,1.202284049071395,0.0012644966008526714,1.08153862233192,0.0009511530550339853,1.902033200231462,0.0008091945168651892,1.5092677867528461
0.012120001374018509,0.028868595842077623,0.015573503061090746,0.028453201432250087,0.024087930972866906,0.024458209670275625,0.021966149150845986,0.03155394844339469,0.021526806486783002,0.037077733307320206,0.017739456685823496,0.03991420524305802,0.013863075212001759,0.059032267334117275,0.009017436647844771,0.09006905448158349,0.005968070254737034,0.22263169375948944,0.00506686305355926,0.25211258137218623,0.002492517207197149,0.1977760978128276,0.002042231632510664,0.9532718128867917,0.0017760457580337894,0.821706178631313,0.0012812269046853521,0.7312296777686875,0.0009646521907539542,1.2423352939656138,0.0008195166562447766,0.965720039101025
0.012412396802269243,0.021048075704980476,0.01581931460606001,0.02020283379972065,0.024348515920857475,0.018084796992039437,0.022163059230389262,0.021668505681093297,0.021710866321092936,0.025324253997884346,0.017889481455245326,0.026441604290576022,0.01397487553757169,0.038278265927276824,0.009088042338245193,0.05875227737453825,0.006000948614308388,0.15969425295960982,0.005101255889090129,0.17481256397355877,0.0025122973462571785,0.1426201926095773,0.0020626540436468376,0.6423253252622186,0.0017962048785796366,0.549987698521365,0.001297957208518033,0.4847414635780754,0.000978151326473923,0.7898658298795493,0.0008298387956243635,0.5989135229396138
0.012704792230519978,0.01519319047407553,0.016065126151029265,0.01416224968571314,0.024609100868848044,0.013248104338751432,0.022359969309932545,0.014633014923478549,0.02189492615540287,0.01698898591081762,0.018039506224667157,0.017129273663477596,0.01408667586314162,0.02413090532268631,0.009158648028645619,0.037293208718701204,0.0060338269738797416,0.11330104999948623,0.0051356487246209965,0.11958296992440219,0.002532077485317208,0.10181297990916917,0.0020830764547830113,0.42371391634714806,0.0018163639991254847,0.36050443412186417,0.0013146875123507137,0.31502378939597764,0.0009916504621938918,0.4887396587033321,0.000840160935003951,0.35997696720148575
0.012997187658770715,0.010857064234285575,0.016310937695998527,0.009800700057926789,0.024869685816838613,0.009614440146657043,0.02255687938947582,0.009717495099802425,0.022078985989712804,0.011194105742495299,0.018189530994088987,0.01085019208480708,0.014198476188711555,0.014789501587858949,0.009229253719046043,0.02303513397279205,0.006066705333451095,0.07950439223680561,0.005170041560151865,0.08069647595721985,0.0025518576243772377,0.07194258708762913,0.002103498865919185,0.27363032718209096,0.001836523119671332,0.23141142740886553,0.0013314178161833944,0.200675154903407,0.0010051495979138607,0.2942670245578554,0.0008504830743835383,0.20967882054476555


==> nodefault_100bps_ep1-scatter.csv <==
5e2_fx,5e2_crd,1e3_fx,1e3_crd,2e3_fx,2e3_crd,5e3_fx,5e3_crd,1e4_fx,1e4_crd,3e4_fx,3e4_crd,1e5_fx,1e5_crd,1e6_fx,1e6_crd
0.0004149356543726411,-0.0003790460253491751,7.24166406217662e-05,-0.00014568919934010438,-6.298577876572356e-05,-0.00018865332809892,-1.5457058103327675e-05,-4.270647835817598e-05,-5.2260004716812164e-05,-3.418699822932414e-05,-4.93791387862659e-05,-0.00011998745670760425,3.9559729557447215e-05,-0.0002782485978375382,9.915454000781684e-05,-0.0004446046973359541
0.0005009523876192447,-0.000460755734318849,7.320649923484371e-05,-8.650459978915004e-06,-7.153476282633839e-05,-9.662234947256654e-05,-3.649917252133636e-05,0.00018838380617199058,-7.775972921720761e-05,0.00020062095028063054,-6.541604342360716e-05,2.1679851036862652e-05,4.075104143586375e-05,-0.00026423425709830306,0.00010867361549774315,-0.0004795174663023566
0.0005400581976081308,-0.0010426208879780186,0.00011335386290252034,-0.0003712332910285332,-2.7896977784384186e-05,-0.0005074873180376249,-3.4867904986531084e-06,-6.483171723073444e-05,-4.486328472006265e-05,-4.4500410528502954e-05,-2.4643918320011587e-05,-0.00028316615880040474,8.421547703521201e-05,-0.0005799390843880953,0.00013388019469344134,-0.0006530187069347382
0.0007378973400447124,-0.004035388562425274,0.0003985447782627709,-0.0031448574307299665,0.0001527230521169258,-0.003294877170317151,0.00020506764803089259,-0.002672900888009991,0.000190134458112539,-0.002601719665574681,0.00023784881701910052,-0.002708406689756915,0.0003443389392474676,-0.0026853679000522213,0.0003436725101420117,-0.002094824425680042
0.0010273906888228525,-0.005794441639033934,0.0006970234449807967,-0.004690690301613232,0.0003182808570927377,-0.004842967231410367,0.0003889449422293835,-0.004017883300636738,0.0003625648962916235,-0.0038748889903768846,0.0003876846643649824,-0.0037553198765829937,0.00042343183050807046,-0.0032504918616175354,0.0003358769440855759,-0.0020407578998238446
0.0011068334278236877,-0.005122566338992149,0.0006744597776842595,-0.0038272010319769373,0.0002561405186763052,-0.003987078168996655,0.0003043601484539263,-0.0029948369102050093,0.0002576232388825303,-0.0028014180765540686,0.0002523686988889981,-0.002564855190307941,0.0002501300522835051,-0.0019224205909295217,0.0001663767344087172,-0.0009383703569574992
0.0013019074544471654,-0.006341729446474681,0.000845073786995082,-0.004863861385772883,0.00034572528469499486,-0.005018682674275299,0.00039755215755184203,-0.0038569123848785913,0.00034592716775923293,-0.00360140707206702,0.00032834842428609845,-0.0032014692482073698,0.00030455748848079445,-0.0023634556555318653,0.0002281994372677898,-0.0013416840177970513
0.0015129960610240842,-0.007747681047147223,0.0010589796151297057,-0.006087567551273029,0.00047220746550970943,-0.006230009763736041,0.0005302140764829391,-0.004875428405820462,0.00046825448282180465,-0.004543236214172255,0.00042626072232256756,-0.003920846890547877,0.00035936848287828477,-0.002775865818441234,0.000252940850483975,-0.0015108352978114442
0.0016872766521569757,-0.009132579734309532,0.0012379178188735088,-0.007297821000600224,0.0005678428820800677,-0.007413708475309991,0.000628782147248215,-0.00586314110155832,0.0005623974010708979,-0.0054421176990627484,0.0004979390394777225,-0.004558765365120371,0.00039619192648469165,-0.003105238550074607,0.0002689014475380433,-0.0016540019161012942
0.0019111196184827157,-0.010855287984624762,0.0014852221595727279,-0.008841163442028122,0.0007210099738183158,-0.008921913306355583,0.0007874284335848726,-0.00714299386800446,0.0007093404571233176,-0.0066151618814918045,0.0006091551312468087,-0.005406342030085123,0.00045197269476416127,-0.0035412864768865904,0.00028230209619107063,-0.0017763152985765807
0.002333553590863402,-0.015519348322647286,0.0020236781064998793,-0.013289687648321002,0.0010566328429681693,-0.013296603489140857,0.001168929970983515,-0.01120945234851832,0.0011075879031547664,-0.010510446949880112,0.0009887856029733577,-0.008726383742218707,0.0007644755858964986,-0.006052043325103146,0.0005024895640024923,-0.0033474911843383443
0.002540496262419565,-0.016033316283092555,0.00219610923423472,-0.01359328110270977,0.001138454029452094,-0.013533508205333417,0.0012309158382254083,-0.011127872364327551,0.0011310647386307583,-0.010266925018363598,0.0009267441725315413,-0.007983506802749146,0.0005970553789852208,-0.004752324693877014,0.00027781953756871383,-0.00193282776262943
0.002483495457499329,-0.015169340832426728,0.0020766451927104433,-0.012530107882716704,0.0010522021733174423,-0.012417522258298758,0.0010895571597238883,-0.009722760021460095,0.0009623768270583359,-0.008733132858220957,0.0006934525698525339,-0.0061362224573914825,0.00033752769510609834,-0.002839405577020157,7.774737972734633e-05,-0.0007006927352828929
0.0024220865524387236,-0.015107357600608218,0.002001770498323216,-0.012270354301554237,0.0010197829685681115,-0.012111267839390844,0.0010100714533787664,-0.009136166858236289,0.0008702461574041642,-0.008034473941551545,0.0005648487628621413,-0.005223348975194497,0.00022721766288777423,-0.0020615881924695156,4.769372508979519e-05,-0.0005426473428182116
0.002284273560112137,-0.014266446288461451,0.0018333373923722883,-0.011237850247073897,0.0009252631320106168,-0.011045841025186381,0.0008592672722484256,-0.007813714845820233,0.0007050005305579525,-0.006628376041267162,0.0003726771802715044,-0.0037427494651990217,7.696668970666107e-05,-0.0009434089397519635,-2.0147318984992807e-05,-0.00010986791718158029
0.0018765900271195228,-0.01034118747671077,0.0012847584787799952,-0.007135339778115729,0.0005774952544084604,-0.006954293492649644,0.0004124650677350093,-0.0035366542355446118,0.00023177702883852777,-0.00234392784326741,-0.00011814626991817415,0.0002753694570895304,-0.0003193103761913764,0.0021227069600269904,-0.0002676127890911713,0.001549771638353875
0.0016613520154568767,-0.00992732600107632,0.0010682896901947486,-0.00654686737930206,0.00047714455287502233,-0.006378836295186013,0.0002646708184236707,-0.0027970698463410243,9.926152282620226e-05,-0.0016099688764977804,-0.0002059728723626808,0.0007044562738252602,-0.0002707539128506131,0.001703947837232947,-0.00010627901068924195,0.0005205086724296842
0.0017387888210598883,-0.01152835491493355,0.0011825397914015205,-0.007987366562609927,0.0005489551234031352,-0.007808642346734507,0.0003394046764458418,-0.004076874895334662,0.00019596876335261845,-0.00287656541576628,-5.482724731837099e-05,-0.0007475669882505004,-2.8824327299410007e-05,-0.00018368218646899748,0.00014115646360373865,-0.0010615500665866057
0.002175535713976995,-0.015169717709892588,0.0016817256273338882,-0.011472650135834206,0.0008408972239412338,-0.011245209755973498,0.0006799978010627317,-0.007328214951480935,0.0005475382384799166,-0.006061272727089895,0.00032669638407567536,-0.0038465822537634697,0.0003479509148298643,-0.003047374421512289,0.00039973005056487265,-0.0027210188948037506
0.002513144691418088,-0.016269136130352746,0.0019683694865408087,-0.012430531370702491,0.0009685962612776024,-0.012146465046863147,0.0008214620541313784,-0.008041923402444973,0.0006649335488467141,-0.006699780647456355,0.00042172050352532256,-0.004345660994210493,0.00037837015575515123,-0.003205264718111972,0.00031539594351278136,-0.002153166800008849
0.002717141295530509,-0.01735690662125529,0.0021714843525936223,-0.013351089495847457,0.001101823015659642,-0.013020119860650992,0.0009465200501583559,-0.008666019114786871,0.0007668599574953416,-0.007236743344653962,0.0004894674457809611,-0.004696696955214505,0.0003739126584694913,-0.003133377379515856,0.00022225721276937505,-0.0016059750303493436
0.002949054456773119,-0.020637848637678882,0.002490130466649733,-0.01647608412240735,0.001299467951699114,-0.01605933845779685,0.0011610653332269558,-0.011452694918146447,0.0010028567527086071,-0.009899428360426149,0.0007303076496328262,-0.007019765086655028,0.0005838549614837277,-0.004895947228179695,0.000384161231224249,-0.0027820147976398563
0.003120746953255024,-0.020589939167701354,0.0026004672607626705,-0.016278977444490347,0.0013355007498849075,-0.015784751138259973,0.0011758616467991423,-0.010929088325825759,0.0009824487499490303,-0.009265750143992363,0.0006520638887452801,-0.00612177834900568,0.0004266257463051426,-0.0036513644652388516,0.0001957842034273488,-0.0015589828482408669
0.0032494476902073764,-0.021670219729867476,0.0027273681032819012,-0.017209246411172774,0.0014126365204962209,-0.016631335039444126,0.0012345603120974512,-0.0115183778442845,0.0010300398097698137,-0.009740833011777722,0.0006688511378437588,-0.006332439266975465,0.00041109760787729974,-0.0035948109006947726,0.00018824959657821536,-0.001568111587938431
0.0033166539435188387,-0.02206329103376245,0.002773968655752749,-0.017458787070448373,0.0014312395421553943,-0.016796167708413884,0.001226190072845499,-0.011438241134123811,0.001007610657098871,-0.009555137217231863,0.0006147540458848223,-0.005934299087350714,0.00033818944513829344,-0.0030837973506210176,0.00013914900989408022,-0.0012835721375667603
0.003311219626029333,-0.02178435084714854,0.0027305498225621457,-0.017030407905120976,0.0013978243203930686,-0.01629416492377249,0.0011546173956780044,-0.01069473838899164,0.0009185150210979411,-0.008723228906929864,0.0004958475297232624,-0.0049792550856157525,0.00021789783120729558,-0.002195347337117931,5.7316375668348823e-05,-0.000784512402723786
0.0032727060131924196,-0.021761243303250577,0.002675464747133219,-0.01686122125346344,0.0013665479361178873,-0.016053866683659282,0.0010855168074696692,-0.010228765908901122,0.000842326357605519,-0.008182005795228126,0.00040758710181121316,-0.004378735716871196,0.00015630873594559003,-0.0017753094807944764,4.554887046623324e-05,-0.0007334450130103282
0.003276059645339474,-0.021849007213790822,0.0026501587562451634,-0.016816297335073477,0.0013379804610900436,-0.015934594215426784,0.0010289823541463489,-0.00991605928557035,0.000781790177671271,-0.007806179079126008,0.0003460614183002225,-0.003991226998646041,0.0001319553489585873,-0.0016305683557235884,6.707385728997595e-05,-0.0008734014448598393
0.0032682143454925983,-0.021224069792853392,0.0025905849241947415,-0.01605704222108008,0.0012956676697689629,-0.015112885261721401,0.0009498543428586859,-0.008905628418786019,0.0006834810289472887,-0.006749969729785102,0.00023536994433644154,-0.002994512338798286,4.4107862574041534e-05,-0.0009231889117135156,5.628232152221635e-06,-0.0004452714296247079
0.0032866606180508226,-0.022048285513594792,0.002630621546469626,-0.016742511451759104,0.0013387222567678644,-0.015732381536402468,0.0009706360490298535,-0.009326615270240021,0.0007066364284586887,-0.00712003249237142,0.0002695631461735806,-0.003391471296555676,0.0001125468893315093,-0.0014765025890459138,7.956735419615418e-05,-0.0009493188334940283
0.003089254905371267,-0.02002408024841519,0.0023503328944093523,-0.014588172592705936,0.0011452071852220864,-0.013535703012082081,0.0007213809370579145,-0.0069792613119056685,0.0004432528624281236,-0.004765351235540741,5.526587352259332e-06,-0.0012446525758912225,-0.00010569317322979208,0.0001883828888915584,-8.790279105370599e-05,0.00013362810731670782
0.003233433545665354,-0.02235058585133637,0.0025497693153194584,-0.016786013155305035,0.001283716637559329,-0.015664815546279173,0.0008675926774800724,-0.008947403485524238,0.0006120874345935251,-0.006695234770731362,0.0002174780684526395,-0.0032220129794314767,0.0001568793635441934,-0.00187980595870052,0.00017512587962631443,-0.0015850042333630382
0.0035830312292513614,-0.024969585647333592,0.002928556991375668,-0.019283714067413846,0.0015023445098086771,-0.01806933701532233,0.0011132121336794795,-0.01117212180451721,0.0008592039387056785,-0.008847978576427412,0.00047437512096076134,-0.005248403343170227,0.00038631584671885294,-0.0036020292275157906,0.000317206607218061,-0.002487405817776886
0.0038801633790975856,-0.026412629513540453,0.0032110552044286936,-0.020601733679833284,0.0016595483893568283,-0.019288244820314618,0.0012752926784359228,-0.012180985587027793,0.0010009118534454534,-0.009769202417980696,0.0005891447991493784,-0.005971923098123749,0.00043110118552350946,-0.0038962943012926243,0.0002667575640574252,-0.0021743985093853613
0.0038893442789281855,-0.025845951454212007,0.003171036399408172,-0.019907791075546438,0.0016249142213014232,-0.018508964580900372,0.0012026527291230625,-0.011194862746124856,0.0009044884478065333,-0.008714964197109362,0.00045703598342788573,-0.004817933924583975,0.00025715672861546454,-0.002586520039659229,7.717863767231145e-05,-0.001006220163004251
0.003320129086573885,-0.02038700263046421,0.0024370836595587267,-0.014291223378249424,0.001167147143635798,-0.012876967311180515,0.0006227622436387123,-0.005393998282803042,0.0002867204717231023,-0.0029398175830486067,-0.0001975299793466126,0.0006156077733124737,-0.00035534195412422614,0.002100439650951094,-0.00039919003662537006,0.0020383403288430774
0.002988498307393374,-0.020574131479479188,0.0021567290040702333,-0.0143342865525245,0.0010378244402825323,-0.012892397984698198,0.0004479649090680174,-0.005295039580804489,0.00015922670145376155,-0.0028738988460916964,-0.0002457761379769177,0.00033128269812748856,-0.0002467222451868409,0.0010790671748096003,-0.00013050762503714203,0.00024151819316695078
0.00297993047056647,-0.021008714184884425,0.0021736470393374126,-0.014614032919305686,0.0010767618503015226,-0.013146412168479699,0.00046889236308835305,-0.005408799041536766,0.00018454751926076998,-0.0030119963170294473,-0.00018395950493882082,-8.765615736977539e-05,-0.00013093438122264642,0.0002758477854600955,-1.0310022788919543e-05,-0.00046068280663699723
0.0029655810570352985,-0.021493404698806867,0.0021708060073833517,-0.014958450188175487,0.00107698805422193,-0.013460761162668977,0.0004557902550892355,-0.005603882658641007,0.00018461796522657378,-0.003230298231691825,-0.00014170807592495463,-0.0005435635242819481,-4.20653812589801e-05,-0.00041718866245274433,6.0881710775891745e-05,-0.000927112909040198
0.002983155881662737,-0.021499105033505925,0.002173490146210981,-0.014822182921327434,0.001081957230009152,-0.013299231549732865,0.0004429644257018181,-0.005314909528603584,0.0001690942187038344,-0.0029652304922076073,-0.00013566730069774352,-0.000495888687967419,-2.4702370378902605e-05,-0.0004988924113554644,4.4018787310536045e-05,-0.0007987942204223941
0.003118258608216601,-0.02317169544096523,0.002326054222155302,-0.016370815851312115,0.0011604652322903808,-0.014804232056627759,0.0005345668522313413,-0.006713361561481529,0.00028333546299035006,-0.004368981507197056,2.3851442702005343e-05,-0.0019987517657461262,0.0001540318861916884,-0.0019286778567649543,0.0001911547621352011,-0.0017885579791193096
0.0031059558440065284,-0.02133226641737844,0.0022022980555760525,-0.014406483030644887,0.0010534549447187187,-0.0128188294665975,0.0003941977289379124,-0.004629468182461363,0.00011397921960400528,-0.002319183280649992,-0.00015796163389183646,-0.00016892999733875147,-5.2227767931106034e-05,-0.0002389003288984365,-2.80560347118812e-05,-0.0003055033362821258
0.003103202544841227,-0.02197708077983196,0.0022131909551603574,-0.014921907167915444,0.0010798236860556504,-0.013309382693753341,0.00040665190775825144,-0.005009092475643587,0.00013828089383717546,-0.0027233085354557707,-0.00010288829213624118,-0.000736970677052029,2.2521721556853502e-05,-0.0008423403817773012,5.090266500019924e-05,-0.0008452724990172522
0.002853610386298354,-0.019613984955219738,0.0018971551970397363,-0.012427594599520378,0.000890033576491249,-0.01081922904019618,0.00016088949490108279,-0.002428138610325342,-0.00011998251627174522,-0.00020550831359889,-0.00035564066959702795,0.0014533310048373826,-0.00021147704066149658,0.0010009280606823323,-0.0001463225734627191,0.0004556218475459395
0.002883229076883608,-0.021608449079926456,0.001990928846565262,-0.01431638565505658,0.000959376099095615,-0.012684722373914353,0.00024193052720497196,-0.004234532466378893,4.236878693952145e-06,-0.0020490703869623927,-0.00016081020201287946,-0.0005634257305774382,4.542899992438995e-05,-0.0010897579540342928,0.0001359188810190863,-0.0014174504712700098
0.0032677890553212824,-0.02453506629326252,0.002424128331354289,-0.01712767107828339,0.0012227749440493346,-0.01545121888229932,0.0005486634550535691,-0.006885031385656534,0.0003188009178906881,-0.004687369794439178,0.00017408377910041462,-0.0031343592245941243,0.00033012913395404075,-0.0031976961844841223,0.0003125662642708832,-0.002530434913363938
0.0033753293683923616,-0.024321408991024945,0.0024889036306957393,-0.016795777087824593,0.001245302643822395,-0.015084947348044692,0.0005591797721370903,-0.006387678408603437,0.0003087137651180197,-0.004183495602229123,0.00013869434815206444,-0.002592762704887369,0.00022252426745305448,-0.0023191608037148592,0.00013158664114366198,-0.0013740186062584647
0.0033906641069384423,-0.024732051577177797,0.002499188581634528,-0.017099049468824276,0.0012484078692735871,-0.015350341428184741,0.0005493888974165521,-0.006538134882305424,0.0003048220497385949,-0.004327509501856716,0.0001368551839325098,-0.0027014101321457262,0.00020120440657422564,-0.002222904270989437,0.00011115893919324757,-0.0013012815803196548
0.0033376999125252667,-0.023850506469300314,0.0023976900235633015,-0.016112090410846686,0.0011771290158511423,-0.01433639284725799,0.00044982426015165514,-0.005422299620980411,0.00019543558384159734,-0.0032228281398182235,1.593041587046387e-05,-0.0016467431448395908,6.54453372686721e-05,-0.0011784911621004202,3.604320582110271e-06,-0.0006013587311458346
0.0033541490247065674,-0.02433924936001923,0.0024103672031961614,-0.016506680782938737,0.0011825815664042137,-0.014697255262583572,0.0004473140354485615,-0.005698989901866444,0.0002032407161910825,-0.0035074990396156136,3.841630540959637e-05,-0.001962443304662817,0.00010207093812729037,-0.0015059808681908288,7.274988913935285e-05,-0.0010603234919523974
0.002929878936237057,-0.019444987717886927,0.0018449917829220092,-0.011475289924503487,0.0008447890011165221,-0.009695117192105515,1.4730969883788858e-05,-0.0005964587065658972,-0.00027401636571601495,0.0015146502557124436,-0.0004770600371180045,0.002678631468457232,-0.0004045997107662014,0.0025261662060038076,-0.00035869629481198595,0.0018028553870645392
0.0025771975740745898,-0.019822598380198203,0.0015837081631373748,-0.011725140788897928,0.0007481699336393463,-0.009967105250081848,-0.00011840026672287757,-0.0008000710209773582,-0.0003545273965984072,0.0012327710710044737,-0.00047802788637024,0.0020474906450007185,-0.0002742276338691743,0.0013476952455415275,-0.00011891034393914784,0.00015448473768955862
0.0024884035451447593,-0.019843068700298366,0.001507859223685886,-0.011642441619754945,0.0007031030109739232,-0.009902343631524924,-0.00017142409700285702,-0.0007070788496668645,-0.0003846075077831475,0.001246359523517565,-0.0004542422283619653,0.0017458760595116113,-0.00018315302945505832,0.0006572419289941622,-1.394096985646992e-06,-0.000558339209388567
0.002701674048400257,-0.021681717811007792,0.0017501145728161527,-0.013386093552923056,0.0008477321414678413,-0.011644786287027448,1.9058119842124688e-06,-0.002405480085512557,-0.00019440174166698854,-0.00049852374889571,-0.0002208932792736873,-0.00013605416016648775,6.092756062751892e-05,-0.0011737667255360823,0.00018427117713319674,-0.0017210347323511899
0.0028326448344182173,-0.021850799455692543,0.0018528670875579203,-0.013457897097025676,0.0008975116921555795,-0.011718913967705802,5.563316371279964e-05,-0.0024155824322435043,-0.0001494120806773344,-0.0005493949022701561,-0.00017251175722087647,-0.0002866303178467311,7.23328633540285e-05,-0.0011731775922447507,0.0001206958292976415,-0.0012774258481313694
0.0029148478170354167,-0.022471934307697478,0.0019155312307937503,-0.014002746939308183,0.0009091112250080094,-0.012258530728845585,7.717767001052395e-05,-0.0029199295934406733,-0.000113951632216093,-0.0010878692407799428,-0.00011358228600657355,-0.000879547120988311,0.00012482568822264756,-0.0016242598472910735,0.00015044952183986687,-0.001506854062501728
0.0032608402467858427,-0.02503767790066895,0.002292875043304332,-0.016493093786304217,0.0011326045552186997,-0.014718846141456604,0.0003414336831527448,-0.005308189091078053,0.00015915617507190893,-0.003466785508547496,0.00016924776002416597,-0.003115399608379185,0.0003539286045352863,-0.0033535806907940696,0.00030230727718361106,-0.002479425891045911
0.0036630950865922246,-0.027798323375538947,0.0027301432069794934,-0.01918281595155126,0.0013887361409975624,-0.017356198046525884,0.0006393774805757008,-0.007834641379258517,0.00045652385085422076,-0.005941265361833398,0.00044895566117418573,-0.0052637775577942525,0.0005366154318364735,-0.00472695944722655,0.0003732204364587516,-0.002957182391383456
0.003560455014127016,-0.025225223064629022,0.002525242906958221,-0.016517495598358883,0.0012460553618492895,-0.014675051617546883,0.0004462285652549261,-0.005029574967652883,0.00021874992743969174,-0.0031282231625711643,0.00013849781114438214,-0.0023602279822316774,0.00013746090560504826,-0.0016108037695641009,-3.8398859019038445e-05,-0.0003136824529850757
0.0034156493609676895,-0.025769615355685935,0.0024341305117975658,-0.016970573058693858,0.0012282714774147878,-0.015108225072155576,0.00040196438380863883,-0.005345618643741709,0.00019534373288490267,-0.0034333562868377743,0.00012077106144222846,-0.002582584837047097,0.00013867530185667984,-0.0017627164383365174,2.664746890513811e-05,-0.0008371286981300463
0.0033035830307156927,-0.024508361397359527,0.0022150838054449534,-0.01567302230408263,0.0010101304737373251,-0.013791592169978273,0.00017531382402165285,-0.004049597354309764,-1.270013032296513e-05,-0.002161891611693667,-6.677287426760936e-05,-0.0013727715801593876,1.1463701923716818e-05,-0.0009183628848061093,2.0830963186904694e-05,-0.0008124884622546236
0.003875133971630737,-0.028070956815213675,0.002797199796495467,-0.01917467003403389,0.00135330666303006,-0.01723607919357127,0.000584120829369511,-0.0074290118525493914,0.00039590441001724486,-0.005500271903362108,0.00034534805394183243,-0.004488162525548484,0.00038687321113300976,-0.0036753764418934742,0.00034079593992439317,-0.002762409427439383
0.004167861917823638,-0.028660169942163638,0.0030347301783092903,-0.01969902919822132,0.0014661044661680236,-0.017704683175541067,0.0007107962745471139,-0.007804210469187237,0.0004941991445066365,-0.005827603511368004,0.0003974446863915723,-0.004574837080389332,0.00035741785451792046,-0.003365327402207588,0.0002248863145295002,-0.001992707877683783
0.004307468409162359,-0.02913557223407732,0.0031183285620567866,-0.02014300336158259,0.0014682784225634668,-0.018082514637695155,0.0007228343456871025,-0.008143348551420904,0.0005059542314321472,-0.006122349763220625,0.00039207297917836365,-0.004653232026385734,0.0003308004757772362,-0.0032437419759961117,0.00020262480339291317,-0.0018946726467505004
0.00430232842041843,-0.026872409765170406,0.0029646278542655308,-0.017840820234169927,0.0013253626486252612,-0.015735250267118056,0.0005507166862264018,-0.005773635163393326,0.0002959968094156662,-0.0037468637161260226,0.00013276485051147424,-0.0022569256611104094,4.679380945550593e-05,-0.0010180688278438599,-3.4392273695005304e-05,-0.00031002971071296404
0.004292309732407351,-0.026599346227038412,0.0028900987173747505,-0.017539539744093238,0.001248664529417784,-0.015386793483343958,0.00047046806507840266,-0.005442026773982103,0.00022319448860882996,-0.0034190150185398477,7.053175538393464e-05,-0.0019537945764063064,3.316219155213851e-05,-0.0009925535356566512,3.219372187496239e-05,-0.0007492391831378092
0.004275601345977341,-0.025461903320526835,0.002811502208272261,-0.016339974679479938,0.001207299053439935,-0.01415470957761715,0.0004053681115164867,-0.004184733527566542,0.00013496567373421503,-0.0021780011535250804,-3.782154222194828e-05,-0.0008067437619189849,-6.95520087984694e-05,-0.00010667118823824706,-5.07444035284868e-05,-0.00014135585961992658
0.003924008818703854,-0.02284083940156148,0.002398875166970453,-0.01365642753428703,0.0009650905716823768,-0.011464794366056713,0.00010549650118835824,-0.0015066228803520543,-0.00016869933019394295,0.0004399132080220025,-0.00033448595884603277,0.001521979268532897,-0.0002972081895536785,0.0016152965072751546,-0.0001973553900343275,0.0008016044572025649
0.0036116594279398603,-0.02127244410018242,0.0020689774196422997,-0.012026406603961926,0.0007869552261366222,-0.009840336930619559,-0.00011218166762676923,7.549037991005925e-05,-0.0003707408616106453,0.001938269662084935,-0.0004949183350397776,0.002640936881767156,-0.0003561287814785527,0.002045071114702146,-0.000168191470561109,0.0006331331591301059
0.003573136413837767,-0.022094933311207196,0.0020702558294253895,-0.01279614076561171,0.0008057447396187453,-0.010603890066495814,-8.372120517275566e-05,-0.0007404338236127878,-0.0003129466176771886,0.001054906511483919,-0.00037633217243916023,0.0014839373301977349,-0.00015948230045840367,0.0005257065445065517,4.239689259100815e-05,-0.0007054758939438327
0.004063947873135104,-0.026773335469865336,0.0026413860178993442,-0.017462519909635127,0.0011183820790455073,-0.015213177202768519,0.00032883058957204614,-0.005416428689928837,0.00014685067367045668,-0.003614740672493788,0.0001539391136551882,-0.003081698582947101,0.00038089273186467376,-0.0036538334126827166,0.00048097149719272814,-0.0035386442342820457
0.0046077077840762926,-0.028098822213798974,0.003111279229929362,-0.018751408912217923,0.0013555778240784966,-0.01643836273915504,0.0006191289250272597,-0.0066310768238646844,0.00039629522470613354,-0.004794992443655499,0.00035640362389550984,-0.004036693375666048,0.00044399134553783914,-0.003921728745032466,0.0003639817540720819,-0.002693351866947871
0.004841903949228371,-0.02898693284777712,0.0033039955069032317,-0.01960926353325708,0.0014427038952259802,-0.01722581453347663,0.0007271505978182213,-0.007403672073260564,0.0004932599621537415,-0.0055231468891868835,0.00042329760777060077,-0.004510040710833801,0.00042728207653736083,-0.0038231255494454996,0.00027255435149764473,-0.0021730477544005533
0.004972072905694382,-0.029443234129628418,0.0034199296374906804,-0.02001140490027753,0.00152262902951502,-0.01755896322338736,0.0008048119754845359,-0.007676575525951204,0.0005528396317487708,-0.005744934069865981,0.0004385018906755897,-0.0044793510036330725,0.0003612698982123283,-0.0033105407370606493,0.00016714963445352976,-0.00153446396613649
0.004924084724699872,-0.02962454879223446,0.003395672020268116,-0.020124689890806235,0.0015380148067645413,-0.017608001059119888,0.0007982415057286099,-0.007644461904225616,0.0005413168570069446,-0.005663468889340897,0.000393820976995328,-0.0041841657903083085,0.0002752294599751223,-0.0027147491114389716,8.636873757735669e-05,-0.0010935560147321416
0.004438639843213826,-0.025812191819990837,0.002843988714502782,-0.016212919374858248,0.0012266422621230455,-0.01367867192100257,0.0003955307160571353,-0.00364243478772433,0.0001130851296809593,-0.0016775761098120623,-8.022607604002419e-05,-0.0003125329130176935,-0.0001873577162971457,0.0007772776192109809,-0.0002768197329965638,0.0011879199745674363
0.004171011174300368,-0.026689447214879036,0.002674405328668042,-0.01700694046788083,0.0011782776189937644,-0.014443244954589554,0.0003238030154665422,-0.004371087495694204,8.774699563833532e-05,-0.002415080932432895,-5.591107819416519e-05,-0.0011311574721064033,-5.8136007977549475e-05,-0.00039268017552583634,-3.369270465101992e-05,-0.0004640573600134257
0.004101258024798882,-0.026463254991338683,0.0026162215253155985,-0.016691631155082334,0.0011609141939296908,-0.01410333745955275,0.00029040789558462676,-0.003988872112164768,5.461929646577435e-05,-0.0020456697828569875,-8.331130044084145e-05,-0.0008546814534435287,-5.573181143869732e-05,-0.0003675583855841519,-1.2536423297834776e-05,-0.000555741922325742
0.003989527984926942,-0.02597504293943058,0.002503695337537904,-0.01611095068884509,0.0011080796073993544,-0.013505151694981857,0.0002148910023142027,-0.003350221613277485,-1.8999668154353472e-05,-0.0014289074778763983,-0.0001474858687303647,-0.0003662176213575091,-8.554538000185227e-05,-0.00013659736728272032,-2.9716154657324217e-05,-0.0004470891292157053
0.004100866611373488,-0.02802776745410318,0.0026794605249008396,-0.01808685246596159,0.0012320262457191367,-0.0154440449981873,0.0003591714888728642,-0.00524929019972914,0.00015090444919710344,-0.0033197131795467405,5.635243427729031e-05,-0.0022352472047278416,0.00014573567386810815,-0.0019483664399485845,0.0001756254133335744,-0.0017958630483980997
0.004360263641309814,-0.03015529617749614,0.0029944794188863644,-0.02010853445407962,0.001451013910499649,-0.017420214353580613,0.0005986788396502019,-0.007106040395121471,0.0003862842403295763,-0.005131633190149157,0.0002803663862156608,-0.0038683418890924776,0.00031247869839536035,-0.0031476403505948936,0.00023180271086230275,-0.0021653564623728555
0.004401753490959032,-0.03072927150764726,0.0030456912941172753,-0.02059429014995111,0.0014779823864316255,-0.017859310966003433,0.0006193503910489895,-0.007443904389465697,0.00040737444332229755,-0.005424587885609566,0.00028540482112934806,-0.00398944396520777,0.0002818470152848862,-0.0029717316209232625,0.0001576127165353186,-0.0017657998468600389
0.004351728478104361,-0.02990388562259176,0.002952454085957526,-0.019677763677420135,0.0014137330740661563,-0.01690590559990944,0.0005277780085758133,-0.006398082641491637,0.0003012036993364914,-0.004352926325685624,0.00015082652438019872,-0.0028476451810538345,0.00012447849564664604,-0.0017884635802357107,1.5136073496263558e-05,-0.0008752757419440427
0.004261164131160927,-0.029488999145553196,0.00285178671916185,-0.019163871458940385,0.0013677861604717428,-0.01636108543867773,0.00045264421652241316,-0.005759123733637558,0.00022250207347297712,-0.003698823934455031,6.15623985923408e-05,-0.0021838293824086585,4.475963063460542e-05,-0.0012121480357826508,-2.503954416549492e-05,-0.0006404617159676274
0.004163537902054523,-0.02910009259131216,0.00273241096518137,-0.018699598715125706,0.0012845235265549065,-0.015867592400909403,0.0003511582610003644,-0.005220706008817952,0.0001292853856581927,-0.0031597071750706918,-2.1489238593158655e-05,-0.00169393867289519,2.1593700151173456e-06,-0.0009535106909481367,-8.06159579318233e-06,-0.0007655466613994272
0.0036001437374971815,-0.022199974606974232,0.0019048792607997342,-0.01170507953496372,0.0007086059043664647,-0.00890977453060468,-0.00032465559785754133,0.001697866746606158,-0.0005873925521678244,0.00364593563356172,-0.0007586140960784624,0.004551269166388983,-0.0006527895656104551,0.004121487750958566,-0.0004907176864698201,0.0024288024874281333
0.0033652559848491234,-0.0220390463346615,0.0016902040854422304,-0.01142269748765104,0.0006323781600262382,-0.00865701792416676,-0.00042750331951776216,0.0019325718767753824,-0.0006574503570049503,0.0037744059085870474,-0.0007487094748406323,0.0041688336565677275,-0.0004926376495682158,0.0028756026498439335,-0.00021018872282884543,0.0006644959393015126
0.003343409767094012,-0.023020618448898772,0.0017127384297749501,-0.012306658296135586,0.0006614127510490217,-0.00956078687829004,-0.00038532944052261514,0.0009914425452832998,-0.0005821662748819109,0.0027453591330791477,-0.0005960814383376492,0.0027645394930209677,-0.0002508819036602175,0.0010392727988532413,2.529571300593364e-05,-0.0008118934862938604
0.0035025125155602743,-0.024034901417299664,0.0018651316872711488,-0.013245643130707738,0.0007324202957611076,-0.010508454417205368,-0.00028334889021298937,-4.273580906419272e-06,-0.00046531701639904166,0.0016816010391413339,-0.00042878698687785766,0.0014584559382710416,-6.175957209522687e-05,-0.0003500761750850623,0.00014583945574948853,-0.0015397979903067627
0.003557440477129463,-0.023122435251512904,0.001849234174559962,-0.012243770670637005,0.00070561539158049,-0.009525321234855055,-0.0003126714570917885,0.0009529148700486018,-0.0005100618777659008,0.0025629858898779945,-0.00046463419705335823,0.0020801587425191836,-0.00012001130173368985,0.00021997323784142542,2.3710977254891297e-05,-0.0006913912081244339
0.004902326907231497,-0.026783662693122684,0.0031827090765881583,-0.016342783525918086,0.0017944947353725899,-0.013273462956854457,0.0006930792985369444,-0.0033736922215898135,0.00038723134580047336,-0.0017761517815118866,0.000307018805498091,-0.0020295836680575136,0.000430452111633714,-0.00295822214043423,0.00043580264617361364,-0.0020898658856430274
0.0050837591581369135,-0.02367555643716905,0.003207180170711102,-0.013617243595950068,0.0017277415019285314,-0.010241129848135536,0.0006506404396495608,-0.0008518058382583349,0.0002678501628303881,0.0006990238511003916,9.737340661809812e-05,0.0004981526081749565,5.949400549436212e-05,7.854003556963252e-05,-5.196292319235851e-05,0.0011201115368013603
0.004875590587917693,-0.022491631729015915,0.003021329490037007,-0.01280010704272451,0.001597730276756311,-0.009132370200986326,0.0005461773337335427,-0.00025454857332146696,0.0001751593414574884,0.0012405246240440454,5.559249281618384e-06,0.001029264470618338,-4.659456314699134e-05,0.0007849507105363446,-0.00011686577725860542,0.0014497187189292104
0.004691551143787102,-0.021513621930022056,0.00289060426920313,-0.012161046489856567,0.0015177330837162287,-0.00821564336478027,0.0004959144387130451,0.00017432019563916323,0.00013285545195628606,0.0016111002825631299,-3.683222712057982e-05,0.0013621322286101328,-9.990630774384807e-05,0.0011899351878107284,-0.000133104556150003,0.001555966488377511
0.004381041581078143,-0.019312105671218396,0.0025990695082090086,-0.010280227222632277,0.0013309296420399817,-0.006081639307809861,0.0003192683688353036,0.0018157312319103114,-4.046264612695208e-05,0.0031702637589563765,-0.00020935204530180343,0.0027660491953083455,-0.00025732274708348615,0.0024017399109419746,-0.00023040240035588147,0.0021998291356204736
0.003955897338609304,-0.01615393772057891,0.0021567677100361136,-0.007423528165407811,0.0010466521212043715,-0.0030038275270416193,3.101769463495149e-05,0.004379766620351805,-0.0003221545713742481,0.00561367634561466,-0.0004734312974329115,0.004878445989933977,-0.00046229506505339815,0.003985470874945329,-0.00033626543470944084,0.002918714297437508
0.0036745182445764475,-0.015104857629959431,0.0019460776196533643,-0.006644968907043344,0.000943017472418848,-0.002012879315736099,-5.077776648272289e-05,0.0048828436647123385,-0.0003814894522839972,0.005996349843510468,-0.0004903543307132018,0.0049381574288893115,-0.0004133300830077673,0.003638863458650568,-0.00023492452282667872,0.002300223837523041
0.003555375062789884,-0.015668140842726247,0.0019395314614467224,-0.007474329432149818,0.0009475064779138342,-0.0026315980714058107,7.457443265398989e-06,0.003790950421888359,-0.0002877575657582593,0.004807259015664311,-0.00034281148016040985,0.0035505642871323517,-0.00022028036419725894,0.0021374671855466376,-5.4026970421838794e-05,0.0011216724024240843
0.003564891984342858,-0.01599986837761698,0.002013056207496436,-0.008067188416899448,0.0009724713069646923,-0.0030170526500450795,9.329029494682672e-05,0.00295150696058101,-0.00018530960366826277,0.0038896915398727583,-0.00021305151140489642,0.0025337087621112864,-9.60459412277237e-05,0.0012225096927024476,1.5170231725980532e-05,0.0006932655136677873
0.0036146540411707874,-0.016113383751108226,0.002089567841668836,-0.00844178971076176,0.0009804794727370121,-0.0031881699298972332,0.0001620936685540926,0.00233550017998721,-0.00010634118625475406,0.0032093354185737666,-0.00011929890308990873,0.0018209168395855735,-2.5034921569976748e-05,0.0007005585512076251,3.808533804081429e-05,0.0005564065056702788
0.0038145217468021977,-0.01715843746552674,0.0022886621361734513,-0.009766635746631142,0.001018236578271818,-0.0043095348444382175,0.00028968988413504565,0.0007554129289363137,4.239146888834061e-05,0.0015910944054507992,5.389724262536838e-05,0.00028975780794858463,0.00012868593343510343,-0.0005321870793588979,0.00016123284101445673,-0.00025118498063200767
0.004088920499178427,-0.017177189627575126,0.0025293672445038627,-0.010028839600147069,0.0011193172038860381,-0.004362081821017744,0.0004578089959257729,0.000308527848240453,0.00018338169584957917,0.001120510346853107,0.00015760362661991142,-4.2596017258964e-05,0.00013478256432744237,-0.000413624224245443,8.547915526839131e-05,0.00033155707496244913
0.004207867525607766,-0.018140754578476748,0.00269382767678494,-0.011229233282503304,0.0011932472084071298,-0.005352490237396701,0.0005939840620312435,-0.001048802974299906,0.0003278412560695186,-0.00023714876149344422,0.00029112493503910195,-0.0011767054843703217,0.0002141032068585895,-0.001062460578263702,0.00012115604064963023,4.922896466064142e-05
0.004294122954505975,-0.018496433282391617,0.0028194948256541376,-0.011802081326752797,0.0012555688691467566,-0.005716942762130348,0.0007034949618173088,-0.0017403984507784742,0.0004308436369520087,-0.0009158509307616997,0.0003599363372855137,-0.0015992050272643082,0.0002100374472972684,-0.0010088670761206758,7.443844772742417e-05,0.00033723417327764793
0.0042274549848524065,-0.017875211312540634,0.002767813619457944,-0.011393300710097032,0.001201174296550707,-0.005112015309830617,0.0006753910155338008,-0.0014613325620278367,0.0003998567891068741,-0.0006301512027197392,0.00029835559902526704,-0.0011147031661954826,0.00011047473291529025,-0.00028334802685563154,-1.2986607987493237e-05,0.0008674945486146918
0.004045412945803881,-0.0163276450750299,0.0025963886413429872,-0.010023407582039193,0.0011047521512225385,-0.0035598381847779526,0.0005797196763278507,-0.00020697839125195794,0.0002905621772014873,0.0006122522595952556,0.00015095491334731273,0.00021354062004461105,-6.135591464546605e-05,0.001064837261612911,-0.00015346261779440248,0.0017736038970005003
0.0036136087597255506,-0.013500963186820758,0.002152310186067166,-0.007376478936319736,0.0008315632011118845,-0.0007583687121889421,0.00028192844165769726,0.0022532844123351325,-3.3296480287797747e-06,0.0030178782951331556,-0.0001491084255359626,0.0024942939153397153,-0.0003065192475157491,0.0028946136344670664,-0.00028571068734430105,0.002620709473819191
0.003267581253905593,-0.011450238553533915,0.0018182056855851024,-0.005492927456970137,0.0006443146465425174,0.0012672619289789688,8.460564287487635e-05,0.003924576095514026,-0.00019246667282241461,0.0046098468527265846,-0.0003230340672842093,0.0038479035924333105,-0.0004046562083770168,0.0036706777579452454,-0.00028376061678931155,0.002659845372741193
0.002993729388264938,-0.010288646956300329,0.0015889990327029903,-0.004488648610691426,0.000524203663549775,0.00240392494460695,-2.858751745709806e-05,0.004705596680828955,-0.0002885229280873529,0.005302623023695302,-0.00038625393245452985,0.004272512975226572,-0.0003898498103128388,0.0035796646177403413,-0.00021339860848098788,0.0022418865762600937
0.0027782756682331426,-0.009245037335962714,0.001402225203468329,-0.003602994837150278,0.00041029623054085126,0.0034098087843024844,-0.00012582927614188458,0.00534545319005017,-0.00036802768208113804,0.005847268408405243,-0.00042729778604597493,0.004534222231632662,-0.0003620118629377618,0.00338984271489573,-0.00015816922918862955,0.001921226921182767
0.0017181002953506296,0.003441881263408275,-5.933675700713417e-05,0.008960072328162733,-0.00048742801941473526,0.016010493672423826,-0.0011969647319453915,0.017472225442228873,-0.0015191317698941727,0.01768975729150485,-0.0016104750866246277,0.01525051661545257,-0.0014405043983425798,0.012200730914109809,-0.0010318898526653526,0.007946619282689638
0.0009306485775379889,0.0046874305837684704,-0.0007423929632354095,0.010081333431396486,-0.0008109418045948932,0.01717121180386806,-0.0015426848814847974,0.018109638536866993,-0.0017599555793759367,0.018040511901628975,-0.0016552804333100427,0.014514901568919047,-0.001162986708676518,0.00979273003953711,-0.0005099490999613196,0.0044433275702216585
0.0007592393662905865,0.00457686525466533,-0.0008329039172953225,0.009844034671279533,-0.0008448849140492466,0.01697475470799298,-0.0015229978529918593,0.017395801495365876,-0.0016851800543278735,0.01706561574710927,-0.0014357794720344687,0.012657029317001217,-0.000791531241597327,0.007031684774955443,-0.00014791612865569861,0.0022141294084221524
0.0008592614121294521,0.003312186144936391,-0.0006580772003516346,0.008451783203743304,-0.000752253816995941,0.01563027042972641,-0.0013434596207558304,0.01556485504448328,-0.001464312120841322,0.015016496723365441,-0.0011027567542163975,0.009996163276531314,-0.0004118046185538522,0.004200069738363302,9.679534863927738e-05,0.0006874027544760825
0.0009333705534013068,0.003435142945811376,-0.0005689337959942711,0.008455511793763082,-0.0007101256297298367,0.01568333728092329,-0.0012378366072924377,0.015162476209379855,-0.0013468531061981218,0.014413334700457359,-0.0009260677192320585,0.008916612208368424,-0.0002721135452705484,0.0032934010493434196,7.89597488749863e-05,0.0008717657356805686
0.0010713240392050474,0.0015276836156309787,-0.0003587511187294404,0.006416262116873198,-0.0006229525684456963,0.013688554227152372,-0.001058111885118361,0.012738037961057172,-0.0011176635609160199,0.011839252402734368,-0.0006155576713739799,0.006123927368840543,1.341074080059984e-05,0.0010080005449499552,0.00025173453787217387,-0.0003232933650849368
0.0011421742700700975,0.0032147432684446753,-0.0003673997477534087,0.007978414220785018,-0.000657986880829995,0.015294648661311028,-0.001055675048651051,0.01392351663886511,-0.0011343096477066418,0.012861785448560425,-0.000634144660055392,0.006891116349754867,-0.00010945847455651539,0.0021803726033579607,3.4396527079229994e-05,0.0012152359086134434
0.0011238770112712675,0.0027251067283449865,-0.000344765941543871,0.007360203236246268,-0.0006534198020894423,0.014720125505934364,-0.000995922906385397,0.012941895712452078,-0.0010419911802226935,0.011740887860373847,-0.0004986544668612071,0.005626176553820125,-9.32719488478187e-06,0.0013451133760273987,0.00010875772445192652,0.0006777678158504247
0.0011329858570448444,0.003010114262169558,-0.0003192604321705199,0.007523692946973942,-0.0006412546087402014,0.014928733593871743,-0.0009369079816422508,0.01276271708961016,-0.0009747344076966001,0.011431206098884872,-0.0004220297973630792,0.005219015325355222,-3.3694082592593266e-06,0.0013772067802739762,7.473479154712984e-05,0.0009361121681328716
0.0012100405627119837,0.0016724265445460101,-0.00017680199385251838,0.00605343967791272,-0.0005798071157266244,0.01350159817278318,-0.0008038482675137848,0.010968222275693898,-0.0008067125308187789,0.0095442841850895,-0.0002240157523229619,0.0033923548043211793,0.0001522575059626774,9.225343311462797e-05,0.00020529442326984448,3.9050415365463054e-05
0.0016856099146937177,-0.0029122419215640294,0.0004578592477081263,0.0013547417707220066,-0.0002241875420479593,0.00887199172304834,-0.0003113306946136811,0.0060622236328738005,-0.00027860772107451623,0.004634699312646512,0.0003130495585486094,-0.0010764852011667658,0.0005758556483898454,-0.003224237911531924,0.0004981261554375845,-0.001928790453173762
0.001946351863688512,-0.0028334463255218073,0.0006878595143612505,0.00132022881683444,-0.00013404949934712682,0.008902615123629914,-0.00016527713247332584,0.005842643048797794,-0.00016331556888729212,0.004415209681011084,0.00035080713548698086,-0.0008694246645858661,0.0004411092622844705,-0.002057747604243057,0.0002558342305254181,-0.00030842736388683734
0.0021714116983158026,-0.0049498456905522625,0.0009689222499052706,-0.0009174817168703664,-5.784649412133441e-06,0.006733195501914424,3.747763714073357e-05,0.0034545124665265464,5.780517754059786e-05,0.002069519452561147,0.0005402509784199171,-0.0026634619493628997,0.0005401334435525089,-0.0029675585893128437,0.00033327432184655434,-0.0009183771425927828
0.0023988717197868277,-0.005336287295645323,0.0011923184505996422,-0.0014141828820237456,0.00010374263273706455,0.0063145369998239,0.00019458458133775683,0.0028449656022485614,0.00018868013777244633,0.0015085315654402298,0.0005868764447609677,-0.002686247767033245,0.0004534512764824451,-0.0022230724197064983,0.00020995881651393947,-8.446691977269383e-05
0.0024189209108633897,-0.005081930211715921,0.0011956315542809293,-0.0012811001066828087,6.836072794040582e-05,0.006513207688008629,0.0001839533313943431,0.002849229212547738,0.00017270012143813518,0.0015596992822838607,0.0005125747453899321,-0.002171031068844975,0.0003237887153940827,-0.0013078834188424704,0.00012571015411497188,0.0004204119031918224
0.0025004172950361912,-0.005295338832944793,0.0012785161618361594,-0.0016037444389944977,9.785215937773914e-05,0.006258937765382125,0.00024631453299249137,0.0024176321238297965,0.00022661147968900883,0.001178947743098388,0.0005105581747247255,-0.002117805338922904,0.00027697247763881425,-0.0009646040631026837,0.00011519968050120385,0.00048459825106102195
0.0025329654429023414,-0.005214327257931445,0.0013084286434983834,-0.0016336634968181218,9.313020826131127e-05,0.006294799901645318,0.000266034030378285,0.0022786559156817154,0.00023891529038970807,0.001090203953961033,0.0004727487830331785,-0.0018221989085642487,0.0002166960494662147,-0.0005267847688299743,9.448365423026309e-05,0.0006205418778421623
0.0025912689898467053,-0.0057916051322312034,0.0014233588346129825,-0.002302380685190966,0.00018100158700220387,0.005705331423533272,0.00038161043111736154,0.001543890467268244,0.0003435616834728747,0.0004134801261497789,0.0005218335208312733,-0.0021054251506311683,0.0002288192738674963,-0.0005884701547699267,0.00010176150217108132,0.0005742556956933043
0.0025706000927253198,-0.006232238347049043,0.0014367688661979655,-0.0028464744170280526,0.0001628433699353976,0.005223198771865542,0.00038896472390892445,0.0009220742347058469,0.0003605271979795349,-0.0001403975626343007,0.0005100800822920998,-0.002283195729950546,0.00022757283231554515,-0.0006964156996637355,0.00013354211897677326,0.0003057584154556592
0.0027182776688001627,-0.006855667561449771,0.0015977568879306965,-0.003567427718613056,0.00024038325204345581,0.004573911266722075,0.0005022722607170328,0.00014877506140388574,0.00046073920460206266,-0.000837124144188614,0.0005613269823987778,-0.0025930955430511077,0.0002523857548540516,-0.0008591111912463062,0.00015184607414217913,0.00021351355053264576
0.0026507141521427517,-0.006002108522313379,0.0015637904891902636,-0.0027544534406833826,0.0002693241539494205,0.0054656948503926245,0.000522443102742267,0.0009593262100661831,0.00044705222674685727,3.08599907365148e-05,0.0004685468035846123,-0.0014284031666470381,0.00010354885590989002,0.00042600323421061737,-3.439021993641503e-05,0.001424683918950273
0.002324256271032943,-0.005733054974360552,0.0013109866776189472,-0.002539638442069281,0.00012570394677981211,0.00572768203714831,0.0003643444002896373,0.0011308312378574964,0.00031854006840956184,0.00025601395955764106,0.0003390528266868087,-0.0009933310746565727,4.7337499450031406e-05,0.0006275757355321404,-5.1926262471246876e-06,0.0010869051405073132
0.002215720680057206,-0.0047141496364107305,0.0012034992451806885,-0.0015698755579076351,7.147248950067561e-05,0.006747577612063585,0.0003011560597302003,0.0020480655137887216,0.0002400031782442101,0.0012074541414657664,0.00022600353948681526,7.467376478959009e-05,-4.480665092206418e-05,0.0014100180741718343,-5.464757120874145e-05,0.0014730448657604561
0.0022110551820476963,-0.005830119750085183,0.001268725846808521,-0.0027352381942742365,0.00011257509634468241,0.005631460415008838,0.0003673286688840559,0.0008473133872081151,0.00032249074419236565,5.9620172272234484e-05,0.00031179312676476653,-0.0008969447322206558,8.771456782928275e-05,0.0003045645232060412,9.846908550205022e-05,0.00043415411435172857
0.002196164883577583,-0.0051237763469597075,0.001254395258822632,-0.002071348788539512,0.00010980027708122272,0.006347394055271044,0.00036486394419118703,0.0014796467101978739,0.0002971317090293378,0.0007307368148075782,0.000247949303688582,-0.00010768018469978213,1.4740180980712253e-05,0.0009761621082724214,5.967531975275414e-06,0.0010943789685918248
0.0027531693826040524,-0.012592093380515798,0.002013309275519397,-0.009590157602456947,0.0004992468957404558,-0.001119572372157318,0.0009005262021699392,-0.005962725352180356,0.0009161732357696253,-0.0065445476433014516,0.0009367063157552993,-0.006777353168981176,0.0007487257222607083,-0.005057207919911044,0.0006787502648945634,-0.003496692950348032
0.0034151091987733202,-0.012587387333675995,0.0025326895434340975,-0.009630357813184581,0.0007228712626517093,-0.0010803654757478437,0.0011757791468782926,-0.0058860274248101335,0.0010969900359326414,-0.006311900487992225,0.0009816537002889404,-0.005968831685149445,0.0005923738956798465,-0.003492485934789666,0.00034006324376930144,-0.0010955095278965127
0.0035289991229181146,-0.01232620736697497,0.00258694937338615,-0.009417482707751362,0.0007155642688196941,-0.0007933718900478559,0.0011679003187683897,-0.005567386579699185,0.0010580737811090486,-0.005852408564174946,0.000868092485265929,-0.005044198962563778,0.00041531996340176194,-0.0022044028924005366,0.0001538770938984725,2.7341932718069617e-05
0.0035289722321811684,-0.011944394260676588,0.002568365659248034,-0.009081392234229824,0.0006957462530181452,-0.00038311218724945695,0.0011370444857822931,-0.005133174114313202,0.0010045499217064824,-0.005292926328003086,0.0007544650319068896,-0.004121415598606903,0.00027636510737905073,-0.0011738426619961884,5.906971247465753e-05,0.0006169017624785
0.003340441629201482,-0.010039553161927811,0.002338317962276293,-0.007222692137878017,0.0005597002899235398,0.001540558975983472,0.000959825244395987,-0.00321731674568132,0.0007993762370022417,-0.0032913291610931206,0.0004951114143426222,-0.0019520987836705028,2.9305014988573186e-05,0.0007320958460658722,-0.00010449440774318308,0.0016974642870138668
0.0032623530409454163,-0.010870651796216338,0.0023254933060418495,-0.008087329787853856,0.0005661993795244777,0.0007375433763519429,0.000968818118730487,-0.004010897327477322,0.0008216340026419924,-0.003990874147739534,0.0005166291749681765,-0.002472004936522776,0.00010938454381397705,-1.2221634469733456e-07,4.199613686479281e-05,0.0006820808950404739
0.0031425350933850967,-0.009651361488045657,0.0022127707595620445,-0.006890965846138297,0.0005262728785848415,0.0020003309300864885,0.0008998766150381012,-0.002747265030959248,0.0007233432419940684,-0.002658160219216124,0.0003747705382529144,-0.0010612105716426706,-2.620811515207863e-05,0.0011504048158563623,-7.948391993300649e-05,0.0015309727461272765
0.00284871376980262,-0.008486725428875366,0.0019466794649393923,-0.005750968456627328,0.0003888787707137034,0.0031889874189632433,0.0007254797453844844,-0.0015768015020215798,0.0005513294389154974,-0.0014428805060069938,0.0002021945523549215,0.00011380179240819133,-0.00012632279824268539,0.0018564831663060305,-0.00011311510588916246,0.0017095656675724658
0.002709168558308682,-0.008269073485022788,0.001831273866782411,-0.0055628582536412785,0.0003198112700115649,0.0034158726417010676,0.0006474368309420317,-0.0013797052584345049,0.0004832286789710552,-0.0012078469493220223,0.0001539625761594124,0.0002776195336019194,-9.555802879079173e-05,0.0015667397847359127,-2.7593667182128356e-05,0.001149915325435208
0.0028762317429733356,-0.010104341550224785,0.002053620717724171,-0.007425299527550389,0.000441382179329812,0.0016008783909517432,0.0008069946460937047,-0.0031983441702543025,0.0006535634683813643,-0.0029606180431737267,0.0003455796642788875,-0.0014116312111173146,0.00013110621698480401,-0.00019974965009765533,0.00017406317185963277,-0.00015685701994337664
0.0031580632018048567,-0.011788304756230106,0.002352562222412414,-0.00912782372376933,0.0005877456405776506,-5.0602632236468326e-05,0.0009967437184725154,-0.004816688864788282,0.0008359492306020851,-0.004488981596854513,0.0005214194306962273,-0.0027627742339668276,0.0002827482158166729,-0.0013408375921582505,0.00024588844236351007,-0.0006242345020746332
0.003326320169061866,-0.011923047119206512,0.002481107327503212,-0.009284360073263942,0.0006273642083674501,-0.00015551621027472262,0.001048721581688613,-0.004887995060282507,0.000864380963787683,-0.0044739077909354275,0.0005201282868162287,-0.00258541978599941,0.00024216698997096484,-0.000992149069038356,0.00015503936800028914,-2.643927893178355e-05
0.003330392921040204,-0.011179095369481404,0.002456159644268152,-0.008557915035123265,0.0006119011908134742,0.0006283508009882754,0.001016968927328582,-0.004079155846205981,0.0008051370263579966,-0.003595628823698599,0.00042461746879814133,-0.0016161195021306696,0.00011793676850008206,1.587938046146431e-05,2.0664077942753045e-05,0.0008584936860351056
0.0029676238322775238,-0.007769017806806458,0.00200768852135531,-0.005174943617013608,0.0003436897643943025,0.004046664297677402,0.0006791579460741597,-0.0006954288813959819,0.00044193266580675947,-0.00020281056115294127,3.900370399696415e-05,0.0015988445665451878,-0.00022973568718829065,0.002720481572410713,-0.0002347412448332649,0.0025493351008149395
0.002762591782856965,-0.007824162491085251,0.0018562107068212479,-0.0052542631465545275,0.0002805326181812666,0.004002318991247103,0.0006024404817546146,-0.000781500750276734,0.0003880120563168159,-0.00028045034091751797,2.579867923277121e-05,0.0013490904893623118,-0.00015087007457654025,0.002020619606885307,-6.942411355645786e-05,0.0014444002686865576
0.002308786976398129,-0.002862434475287931,0.0012801540361297922,-0.0003135778962925634,-4.134402080275407e-05,0.008962082077833819,0.00019308521258660366,0.0040715333595198605,-6.308065226184184e-05,0.004503942556885396,-0.00044027976084792114,0.0056499670990326906,-0.000563595889084896,0.0054364682484190074,-0.00040139620645849444,0.003765783113395052
0.001983113273882113,-0.0034169615924748847,0.001057252887076983,-0.0008895829808216738,-0.00013551397700272555,0.00839540499002199,9.209491280803145e-05,0.0033955453241929917,-0.0001076969043609724,0.003769766172820488,-0.0003857231759513205,0.0045012395259145105,-0.0003495128175339188,0.003590674971331795,-9.286728681324324e-05,0.0016607324335525947
0.0020695374686094635,-0.0047665430139682136,0.0012103182094451818,-0.002259032580150408,-4.3814896206476744e-05,0.00704073495552561,0.00022188157848561027,0.0019550904534717667,4.219823361142558e-05,0.0022978794668626207,-0.000177648933797004,0.002777721168194358,-9.4129617338682e-05,0.0016656258044306232,0.00011706102254664327,0.0003446376201544227
0.002174635254427345,-0.004938384473735791,0.0013110717687452138,-0.002452602578855559,-6.671144088012115e-07,0.006863667787832872,0.00028752302814672934,0.0017009563382102272,0.00010238535585157735,0.0020187719525275316,-9.556559113831423e-05,0.002311522987478512,-2.180623524912842e-05,0.0012028320586376373,0.00011074168675819993,0.0004352954679030796
0.002254414510223259,-0.0054818427703919315,0.0014017948793207495,-0.0030198368954554855,3.91243782718563e-05,0.006313062356330945,0.00035019371870119095,0.0010841141587003555,0.000170072356106412,0.0013880001240661188,-3.096195907482252e-06,0.0015649360271509094,6.008322800290719e-05,0.0005805447951554021,0.00013654552157143715,0.0002581586089193122
0.001711782127505248,0.001325097170100778,0.0007050354835180898,0.003808675775962847,-0.0002924936377086719,0.013168184546049691,-0.00010054000380648256,0.007814224602337952,-0.00036131983341621335,0.008002801014489955,-0.000604234116167602,0.007649096752277679,-0.000600062104898897,0.006128284459268621,-0.0005215539930893305,0.004725924033682369
0.0009723664132104473,0.0013346013925995825,0.00013741002208681602,0.0038322870486907634,-0.0005540135870040139,0.013172431889259137,-0.00040421612606366536,0.007684468160663843,-0.000566380759162953,0.007757891970689879,-0.0006725095832521219,0.006874188970278444,-0.0004615538934501853,0.004610347140319451,-0.00020810630503580868,0.0023930698325130284
0.0008555370704946448,0.0011316174315076505,9.145154687907955e-05,0.003645644428562106,-0.00055211800139068,0.012971930094134637,-0.0003892643705495462,0.007354752340193921,-0.0005259514457242424,0.007324798838333438,-0.000563626500232655,0.006010501796507639,-0.0002927247506269541,0.003381663563976567,-3.1101699067722505e-05,0.0013190766636211326
0.0008115115973071733,0.001325034615248244,6.205086068329299e-05,0.003851944783796371,-0.0005660651460757844,0.013161866467901975,-0.0003906618692701598,0.007417564806932356,-0.0005155981707409586,0.007288147355619903,-0.0005031247536009982,0.005601896336323672,-0.00020885164003866044,0.0028003477265540477,1.549126948461807e-05,0.0010574241165579173
0.0008871488619651251,4.012636723432772e-05,0.00019636743368886198,0.0025782668583848173,-0.00048685125159500867,0.01187463308769919,-0.00027389048081087955,0.0060271607400390476,-0.00037419671053866635,0.005825474292009705,-0.0003080455772746134,0.003921196459422363,-9.95958306328551e-06,0.0012558333598117338,0.00015170302111161202,0.00015699238582804476
0.0009554850003852811,0.0001439696028737586,0.00024070694991477903,0.002690623411812837,-0.00048557834839978165,0.01196503803589731,-0.00025222442901272346,0.0060225534193094205,-0.0003498716037317884,0.005752745054434447,-0.000259924274112755,0.0036691941733230093,7.404780989941906e-06,0.0011787970551830618,0.00011198302759786449,0.0004427789281828548
0.0010314653220908875,-0.00037426435628567373,0.0003365807219066867,0.002183370288578332,-0.00042622242790188794,0.011448112074829417,-0.00016881032166328816,0.005421489917877442,-0.00026098930224541586,0.005096528199284939,-0.00015400699309473312,0.002910980362382895,7.337180417385167e-05,0.0007097363884938923,0.00012643344710231916,0.0003544758937824022
0.001010617327187633,-0.00033031938007735406,0.0003433397685130603,0.002242005395034094,-0.0004058548557929441,0.01150038455581169,-0.00013936905714495226,0.005398429886688913,-0.00023000151627437446,0.0050213114730429526,-0.0001190750601428002,0.0027600597017301554,6.215812308885474e-05,0.0008396024320943135,7.590739643456926e-05,0.00067932018849369
0.0010313025156842362,-0.001663734422458131,0.00044233236120166247,0.000920977249763047,-0.0003410041170432074,0.010167654406470869,-4.68224357284483e-05,0.004017651250822665,-0.0001119967929427354,0.0036135234225039142,2.260164189622077e-05,0.0013861721389653442,0.00018175482454402953,-0.00016830684559930587,0.00017291247647215763,-1.9453675561290074e-05
0.0011203567404300015,-0.0019764928212081395,0.0005270839261584011,0.0006111361183248065,-0.00031520626031304386,0.009839947406620503,-9.011373299470937e-07,0.0036484551825953365,-6.377443779603462e-05,0.003225041860209152,6.902069966559579e-05,0.001059401555146347,0.00018368313956830876,-0.00017270412406854285,0.00015478359694901314,0.00011472553924531115
0.001467164549638949,-0.00506946245649989,0.0009235965165330338,-0.0024842965539911277,-0.00013274469954974513,0.006724768056373662,0.00025342228774520234,0.0005417675017840434,0.00021948480435228165,0.0001520176412793811,0.0003735023372892464,-0.0017375287181828764,0.00045292951826071334,-0.0023763041084168823,0.00038594984762060566,-0.0014489816126709437
0.0018015219417863715,-0.005010777568459995,0.0011659201162434046,-0.0024351661446840034,-4.620566683363747e-05,0.0067668197709712385,0.00036842027868741467,0.0005884886759781605,0.0002972458577586712,0.0002302644170222995,0.000394827150856758,-0.0014010192033508118,0.0003608715664966955,-0.001510530547126382,0.00023036219605047925,-0.00032799345445380657
0.001925855346400749,-0.005147011164031962,0.0012634966086878564,-0.002581278139830584,-3.171016636865226e-06,0.006622360962814988,0.00042165002804188736,0.0004502546107356675,0.0003353860811451982,0.00012363412887408942,0.0003936285321731632,-0.0012679284209577146,0.00029434372468658057,-0.0009860735043749347,0.00015330960168495958,0.0001666118509425496
0.002158204991254825,-0.007762250418596482,0.0015606446273537106,-0.005211888176042567,0.00014459897349256012,0.003991174512421314,0.0006198217688685309,-0.002134244973096,0.0005564721975094139,-0.0023881289187071553,0.0006119417810408062,-0.003394054789109091,0.00048393183539013895,-0.00259831978434355,0.0003367807145455426,-0.0011133720069418235
0.0023642889361207287,-0.007354602155280769,0.0017013615396147402,-0.004822566006884077,0.00019381670620784164,0.004387520691228386,0.0006776728270140725,-0.0016977041412802457,0.0005766574886499343,-0.0018892310456284783,0.0005632811147161798,-0.002574380645738117,0.0003446375906691612,-0.0014041306257557423,0.00016945048632430182,5.5130333027370026e-05
0.0023424501209029502,-0.006687777526627615,0.001645026578750819,-0.0041692999914751255,0.00015054909650902282,0.005043486836474917,0.0006209028525473448,-0.00100774203019309,0.00050472835074937,-0.0011517082827847275,0.0004486130553319617,-0.0016117828683686886,0.00020315452102008524,-0.00033377927414318664,6.287721538561497e-05,0.0007244571132874189
0.002412825345176197,-0.008173318388877124,0.001779733434565483,-0.005665160266971669,0.00023576019171519733,0.003556527412840932,0.0007249631886507533,-0.0024391332783740005,0.0006209386718176134,-0.0025146694451049084,0.0005518532583510781,-0.002684603961250087,0.00030587414447414904,-0.0012202566361117217,0.00018803144899482913,-0.00014715458064544495
0.002554166796264825,-0.009241000799390643,0.0019678782444997843,-0.0067368057977595375,0.00035387901553505727,0.002503759341200784,0.0008594473692429098,-0.0034134861580598364,0.0007443220729454435,-0.003407052032008223,0.0006337713570782992,-0.003244201596640378,0.0003440450778471153,-0.0014890802991114338,0.00019668200117829368,-0.0002013650839634562
0.002567293710090731,-0.009222702463076,0.0019837180794692426,-0.006726210451206013,0.0003526738558370067,0.002524353485981734,0.0008517756231479455,-0.0033136467927255553,0.000725750395085694,-0.0032312856559834624,0.0005757711375687889,-0.0027922594377359083,0.00026578681475644336,-0.000916952342284047,0.0001253547412832061,0.0002353534056516865
0.002457728737033791,-0.007526840252920913,0.0018016152338510179,-0.005048047813562689,0.00022319557776146262,0.004200206384675248,0.0006879597227778846,-0.0015940196978284221,0.0005411390194430717,-0.0014686644345355826,0.0003536754341273325,-0.0009241686576437619,5.505706740347241e-05,0.0007168633570120431,-2.1380241545392725e-05,0.0012187463965699086
0.0023403480130263082,-0.006532286557746715,0.0016562755080609531,-0.0040643186686734195,0.00014311376449582802,0.005182506314936455,0.000582086424843864,-0.0005848325286344075,0.00042658375903290024,-0.0004351905006871465,0.00022440317195553117,0.00012218900711682967,-3.4547699060430426e-05,0.001414882783361479,-4.361979562947371e-05,0.0013807536919932945
0.002080708725011912,-0.004329288136527415,0.0013591668401018026,-0.0018712098981031183,-6.160792271961424e-06,0.007372987967693895,0.00038284499689540674,0.0015959321220855166,0.00021062494436893675,0.0017332655375773415,-6.329894002052305e-06,0.0021453858165920714,-0.0002156985577049242,0.002891337572762706,-0.00015756796173338472,0.002181359054394774
0.0018046846235737282,-0.0033420059133996496,0.0010984976432695595,-0.0008980697346089375,-0.0001386752704134811,0.008330503549072832,0.00021924110141698788,0.0025240770241382326,6.318481591658515e-05,0.0026330312378712584,-0.00012234036305235757,0.0028305430013145227,-0.00023242346374974937,0.0029616367112671738,-9.493132011486466e-05,0.0017555401736490117
0.0016149155120019597,-0.001815561965317944,0.0008711014919186681,0.0006069324418664229,-0.0002699555457325066,0.009811149751422207,6.056104645319957e-05,0.003946991595327257,-9.446299764658342e-05,0.004005392845592523,-0.0002529119684329846,0.003906192518617846,-0.0002826592312305011,0.0033975319912521035,-9.341104950225457e-05,0.001807419237629615
0.0015773027885931344,-0.002045184126285876,0.0008471972797509907,0.0003517649134069656,-0.0002864507559395303,0.009531800226585618,5.247116100813229e-05,0.0036079090195275942,-8.453956416848776e-05,0.0036228413523796826,-0.0001951854312170799,0.0032806961544597224,-0.00014979649862315383,0.002356841481066435,5.2058719006219806e-05,0.0008758141824287136
0.0014556349586564259,-0.00015408610304474407,0.0006808751685942575,0.0022506455352450036,-0.0003536348480365527,0.011415153371462317,-3.937551841458678e-05,0.005428004263104802,-0.0001990841741526285,0.005375023474770438,-0.0003108312029694478,0.0047178533923834115,-0.000261286047175336,0.003428949396990358,-9.70013845926522e-05,0.001926975356231736
0.001302906875150233,-0.0013463738270396014,0.0006248103808027504,0.0010614631515459272,-0.0003726429084298412,0.010195301034461118,-4.587598647723748e-05,0.004162251117968835,-0.0001566219260041614,0.004062899955814617,-0.0001952713186262646,0.0031950277139602967,-6.124127658481762e-05,0.001697486801243972,0.00011266088490672829,0.00043794745121852885
0.0014705792118519245,-0.0028355600967177735,0.0008461750135220353,-0.0004240128317742134,-0.0002492036287297522,0.008688009549371212,0.00011762311401387893,0.0026343859716094764,1.8812905358905896e-05,0.0025164642333879994,8.391632481202782e-06,0.001586064501163137,0.0001326415931090369,0.00024505380733460397,0.00023436431751384934,-0.0003223271802748201
0.0015234228289184616,-0.0019238684202986939,0.0008328607707200793,0.000481448796238626,-0.0002856185738187404,0.009563820817834107,7.991151398733035e-05,0.003477857066726431,-3.4605859151184276e-05,0.0033288401076282392,-4.814081175892257e-05,0.002291755449408406,4.5591531854894535e-05,0.0010052540321956877,0.00010544181992773807,0.0005726984831328358
0.0013752927748322576,0.0002937028110811743,0.0006023584002911204,0.0026907606394531366,-0.0004112314276021288,0.01174668142337959,-8.11713600146445e-05,0.005592761059300538,-0.00021596986934744808,0.005379599379780317,-0.0002354698079267796,0.004104352613457596,-0.00014988813050296687,0.00262023255829371,-7.27607306247012e-05,0.0017881267929508587
0.0016546363076194344,-0.005427803632315313,0.0010887070508588705,-0.003035478303104612,-0.00015111838676426168,0.0059882706939195784,0.00028362948616628483,-0.0001435261576015201,0.00023725149960973982,-0.0003256145946950867,0.00031649441375918366,-0.0014268056396475118,0.00046022418795093126,-0.002447206650496296,0.000514283292923124,-0.0022393604280755083
0.002090006040471753,-0.005403905661238093,0.0014434071132065733,-0.0030158676581984387,1.2999639275309421e-05,0.005997792079691269,0.00048377116500898307,-0.00010541329732530191,0.00038170561085101515,-0.0002559138900194158,0.00039452423896146546,-0.0011600755252299394,0.00038692561441785664,-0.001568671696446984,0.00029722500370594693,-0.0006352019991181374
0.002246183876809891,-0.00649870300807872,0.0016045402211785804,-0.004119339760237699,8.100998709580434e-05,0.004881095896595411,0.0005752153218973356,-0.0011757010615352365,0.00047544425151989714,-0.0012794870023521143,0.0004732017249858868,-0.0019407854409618508,0.0004105669183249207,-0.0018420353926348887,0.0002844490344906976,-0.0006351560581487337
0.0023739559268595167,-0.006618639615887122,0.0017042529097986286,-0.004251289114424475,0.0001177812476299972,0.004737985083738017,0.000619968153462977,-0.0012716031065518052,0.0005051398716589273,-0.0013292082899900581,0.00046793704739947484,-0.0017675312546662075,0.0003420847399358412,-0.0012959658236741944,0.0002047119408484649,-0.00010604928995855412
0.002369875150573391,-0.005947287096667253,0.0016754335230533927,-0.0035907362480887828,0.0001053480633294128,0.00539290710679724,0.0005929509682128901,-0.000580319997503298,0.00045842327426566173,-0.0006051233759582914,0.0003815448665383768,-0.0008929654970778467,0.00021079207474690095,-0.00024392490685298807,8.997851423553013e-05,0.0006579476893207592
0.002126118359489986,-0.003727521581440421,0.001374568771969422,-0.001379752782610405,-6.0979784827528555e-05,0.007583237339539833,0.0003768598416441747,0.0016178895933802728,0.0002267988159130145,0.0015884869674202134,0.00012449896492591414,0.00126747163207927,-3.739404403401217e-05,0.0016847015176042757,-8.109181044052907e-05,0.0017786447031080954
0.0019992071442897497,-0.004410704191638554,0.00132498695716958,-0.002066612350387742,-5.812213343624195e-05,0.006881599025558266,0.0003773939594670511,0.0009297760371147767,0.0002510203124699295,0.0009061938401582481,0.00016909778587304025,0.0005916315297566088,5.721077809429931e-05,0.0008552248035638421,7.308321603585743e-05,0.0007184230021663185
0.0020640066613413707,-0.005715405155945555,0.0014609993646374705,-0.003372977546997606,2.8542222091192115e-05,0.005562048654871823,0.00048621356722151204,-0.00035288228352343964,0.00037259646009178,-0.00034987175526428327,0.00029852287295573793,-0.0005668547332761814,0.00019572711676137805,-0.00023872948778617953,0.00019896534274178174,-0.0001113683243989666
0.0020409275936724806,-0.004615032416535957,0.0014005408708466886,-0.0022767998177141077,-9.050193603091922e-06,0.006642623861111349,0.0004311103685649652,0.0007505674326360873,0.0002951998083935668,0.0007616111515336282,0.00019319209601443774,0.0005606749996889676,6.938292008018196e-05,0.000833432234084483,5.977961641860305e-05,0.0008507014805239493
0.0020425942682019693,-0.005719511549998481,0.0014685624693202143,-0.0033823290972505096,4.527251987709868e-05,0.005525658036883124,0.0004966973152782383,-0.00032744123800419744,0.00037680369534491553,-0.00029192620934627433,0.000284939783737434,-0.0004094356873502458,0.00017784252410515955,-8.211023699684905e-05,0.0001678804351733093,8.592714011006197e-05
0.0018547697780793154,-0.0028092619351597625,0.0011712544462512686,-0.0004761748712480071,-0.00013864269051001854,0.008401326810763332,0.00026110603156301315,0.0025499913836388444,0.00011052748056185335,0.002562972537484734,-1.0040180512246866e-05,0.0023160542968949233,-0.00011671861974753284,0.0023083534528962335,-9.027789059679048e-05,0.0018426867717988502
0.0016752574846076208,-0.0024786610949611224,0.001012719532693971,-0.00014906735749292688,-0.00020811358796250443,0.008701295734044476,0.00017300851111915275,0.002838146198948302,3.924858981145876e-05,0.0028236878474449667,-5.371652251793743e-05,0.002427878769311137,-9.440394049857123e-05,0.0020658488725891627,-3.957866513023406e-06,0.0012430675099308758
0.0016612893916352449,-0.00305671446840252,0.001035389475895817,-0.0007330912590327171,-0.00019238295985135948,0.008087875277621656,0.00019870639789351316,0.002220565284552771,8.143553675626566e-05,0.0021895799662977333,1.7748259525645488e-05,0.0017022154587039706,1.9470304339738037e-05,0.00116038418741031,0.00012066843080374076,0.000433434242990062
0.0018025241148554756,-0.004298766919023478,0.0012150841866137886,-0.0019810839570336553,-9.587512741003265e-05,0.006816700839528234,0.00032493635118991185,0.0009646956712380181,0.00021605607878179625,0.0009384995665109586,0.00016784380774773414,0.0004659229598985848,0.0001701541398238561,8.344488359089686e-06,0.000227736886090419,-0.0002515053980306839
0.001870833062563547,-0.004025123658527821,0.0012711921590176992,-0.0017115855581779985,-6.132770042766716e-05,0.007069796055350422,0.0003610916163181363,0.0012333503717166378,0.00023481080095933554,0.0012081812176695725,0.00016807919775920638,0.0007455224336604532,0.0001322878471067615,0.00040242313279368475,0.00013739100839752633,0.00038130874218107735
0.0019912816504922236,-0.006198593867477092,0.0014674316508745781,-0.0038852379993340735,3.730003755880382e-05,0.00487167482207225,0.0004977210183477847,-0.0009093745088798871,0.0004012099582030963,-0.000899490158905461,0.00036041899286896537,-0.0012145559862791686,0.00033019136467224083,-0.0012749965954728382,0.0003079179503115252,-0.000835777438665003
0.0021445255270384316,-0.006131578554792939,0.0016053282152139157,-0.003814040104763654,0.00011760721026006157,0.00493418325472518,0.0005840772902539863,-0.000789534362720716,0.00045906596690718435,-0.0007465577969145779,0.0003759049252573636,-0.0009166229492335795,0.0002693977968687526,-0.0006633316809868672,0.00018422170686091185,4.055171704649141e-05
0.0020729459266558767,-0.0057818849175815396,0.0015462555358204469,-0.0034596859611332464,9.698207995387925e-05,0.005276396473221576,0.0005470371533671872,-0.00039259325672415246,0.0004159499341040082,-0.00032483698114974674,0.00031186477446334265,-0.0003982289708417269,0.00018221526871264188,-1.1207080917466361e-05,9.937619579391405e-05,0.0005537709227737692
0.0019132236007741617,-0.004645377941851429,0.0013659685133676248,-0.002323901922269944,-3.501032305532753e-06,0.006388208087530253,0.0004155392921417235,0.0007547925784739812,0.0002804658829952851,0.0008269874458012305,0.0001662360102861228,0.0007461685301814597,4.7865553475235495e-05,0.0010041920723160014,1.6125006320939078e-05,0.0010866397410814743
0.0018303760523860103,-0.004617157100657063,0.0013155330867927369,-0.0022925973392241977,-8.68771580960978e-06,0.006402600519311311,0.0003996851614618442,0.0008014162888480628,0.0002685508213038819,0.0008769743203005803,0.0001558736263237888,0.0007849117702520628,5.602799511065029e-05,0.0009332815886094956,5.71562418798556e-05,0.0008146890160456027
0.0017943382688296317,-0.005276224975544426,0.0013449781634260194,-0.0029184335673773237,3.715890174725567e-05,0.005759768792536743,0.00044829557110025176,0.0002227369122676584,0.00032647981526573444,0.00031262769327709133,0.00021651742218647962,0.0002583382082542371,0.00012057136903551036,0.0004297952865098473,0.0001101281028285106,0.00042492878894098
0.0015786638958414957,-0.00340716441634651,0.0010920844882093585,-0.0010207217790280457,-9.883735825172088e-05,0.0076287649353808384,0.000268423391277587,0.0021269611953363687,0.00013433262464313325,0.0021996983419424326,1.1713372467445776e-05,0.0020399082996915563,-7.053878473623973e-05,0.001946577458196333,-4.971131917287305e-05,0.0014827493296670075
0.001393221943682299,-0.0026484378141569606,0.0008943698933801536,-0.0002410554094840131,-0.0002097285895715506,0.008368481694762245,0.00013092794565207344,0.0028830918674528846,1.0459797751022348e-05,0.0029258887718517437,-8.539569706113304e-05,0.0026004208438224694,-0.00010194227511452214,0.002119325220902274,-1.2605494573381115e-05,0.0012148495175899887
0.0013628469336376438,-0.002502870889415934,0.0008597891757169997,-7.67417150739913e-05,-0.0002251643762167209,0.008497149350493949,0.00011059778270916878,0.003020864194929404,-4.860223500196409e-06,0.0030328421051662446,-7.91426608198996e-05,0.0025522638390017005,-5.683831173878759e-05,0.0017976263923527372,5.304739414656659e-05,0.0008227768853580827
0.0013135069855223919,-0.001947934383018414,0.0008030481312333582,0.0004981037559518287,-0.00024304411787655356,0.00904147478499824,8.21195773725858e-05,0.0035663147181527396,-3.793773919952281e-05,0.0035403785598465062,-0.00010292137569867243,0.002893673779535255,-6.51503782456847e-05,0.0019329251984540538,3.614098465239135e-05,0.0009705503215060307
0.00124479916137921,-0.0024499140385767157,0.000807604619340669,3.097299165041173e-05,-0.0002006452903597182,0.008551415595106318,0.0001270958330338752,0.0030941471416776126,1.811416189938589e-05,0.003039969881569779,-2.9729492682702835e-05,0.002290562548136088,1.7650179652623638e-05,0.0013018825753666821,8.747139432912013e-05,0.0006000293759714295
0.0011088706802345784,-0.001974483344024322,0.0006867566887242167,0.0005356112286336381,-0.00026266159731198543,0.009018139613194767,5.005965493958334e-05,0.0035749974950471664,-4.936775188912543e-05,0.0034856981969093176,-7.905896961404521e-05,0.002606461886863906,-1.1971752759378645e-05,0.0015042711215796437,5.714640546635244e-05,0.0007694223393301461
0.0011651988911901695,-0.00331525711135653,0.0008038081231699634,-0.0007778417510086039,-0.00019172413372543773,0.0076701631506676665,0.00014185428257300348,0.0022587151316030007,6.398180324367064e-05,0.002156844117490786,6.35633411616987e-05,0.00125464548638618,0.00014427878661092686,0.0002438429194700567,0.0001945478374232451,-0.00015418066871539238
0.001331724845705668,-0.0044588169772147995,0.0009997270400186088,-0.0018956318348177514,-8.697544523173992e-05,0.0065235560283965904,0.00027205675969437307,0.0011628909532887186,0.000196266962106912,0.0010673636760735322,0.00019781882724626346,0.00023338224825260323,0.00024517764947329726,-0.00050298263813809,0.00023885636921177136,-0.000423107138141636
0.0014755706436766457,-0.005311595649381433,0.0011620180239149507,-0.0027237014563393086,6.350113952377501e-08,0.0056714722487853225,0.00037630130733376163,0.0003765869622393836,0.0002970646788567448,0.00030023713245191236,0.0002869693066204042,-0.0004090600833112634,0.00028700210629386755,-0.0008042285866158849,0.00022827509133055077,-0.00035373312538565516
0.001762782456140248,-0.008385787439591792,0.001532607764241474,-0.0057712143636014235,0.0001905716526895626,0.002600310900926328,0.0006208329842515084,-0.0025766805154612965,0.000566003280061643,-0.0025864847957141127,0.0005648390160654174,-0.0029809354095858692,0.000527405831267265,-0.0027834296672396286,0.00041141776335858887,-0.0016308198887650185
0.0019275418004263516,-0.007344282625866519,0.0016034930364546805,-0.004707513256664388,0.0001993753655058321,0.00364282416390857,0.0006192422562151072,-0.001431575889648394,0.000520920236965771,-0.0013953422018148642,0.00045452000884497676,-0.0015777255717568939,0.00031973437852841555,-0.001029067964748602,0.00016179490292286478,8.535749234210577e-05
0.002026472548018479,-0.008732332388800022,0.0017454265779584949,-0.006072969033409863,0.0002837155663042712,0.0022637859865721477,0.0007148447149851883,-0.00269195677298429,0.0006241490315719439,-0.002592125039600282,0.0005429070552671889,-0.0025074139545320645,0.00038299104872017986,-0.001617479935641812,0.00023170608232071788,-0.0004445748085846468
0.0020249284805230194,-0.007759844142304982,0.0016912931323014302,-0.005083384103815952,0.00023833439148085445,0.0032327230210161123,0.0006460923293496734,-0.0016204215259822338,0.0005324804122934235,-0.0014770877552976042,0.0004088086679716746,-0.0012341879543539547,0.00021345717637687167,-0.0002638725796045571,8.60380464244026e-05,0.0005393812998156292
0.0020182043342261077,-0.008076842730222647,0.0017025933002285734,-0.005382678806703532,0.0002536387993571851,0.0029177911907614373,0.0006523949391069941,-0.001833527083031583,0.0005386821870427619,-0.0016456885550410888,0.00039962446509429067,-0.001255576625094311,0.00020671123962948817,-0.00025553539869833247,0.00011505985594315732,0.0003250812093343672
0.0017662602808288623,-0.0052174811766545065,0.001398006567196946,-0.0024889436380639493,0.00012408815448522112,0.005800057068667902,0.0004574375210450697,0.0011181452874994141,0.0003024299290541009,0.0013031391515283333,0.00010723435316954341,0.0016362485598591173,-0.00010778619181542673,0.0023506819885205574,-0.0001641755419106057,0.0022176868025171118
0.0014184368320045125,-0.005087157238774648,0.0011223681629461933,-0.0023305096258865246,-4.070303911935663e-06,0.005926213497444752,0.0002941784507748367,0.0013036545634015073,0.00017692330492201022,0.0014796982881424767,2.175228819390959e-05,0.0017098024950446822,-8.741570560984527e-05,0.0019742322850451674,-3.77576674632403e-05,0.001256261995341755
0.0013624896666530016,-0.005253839919866915,0.0011057755513689642,-0.0024668104179390166,7.707887065760283e-06,0.005763560016201055,0.00029881565321241907,0.001199807122313712,0.00018770665056273492,0.0013695421039635752,4.565874907537168e-05,0.0015194560713346211,-2.296883133393393e-05,0.0015069739473447669,4.6049811751571607e-05,0.000743421520071591
0.0013933459752767177,-0.005934568455256216,0.0011584222470015573,-0.0031245283118015027,2.738239636703582e-05,0.005072707627526929,0.0003246007118246838,0.0005743650021598698,0.0002262221420161123,0.0007473853488376009,0.0001065358978916478,0.0008618577195890209,7.582513901138038e-05,0.0007032527806532726,0.000141220039234273,0.0001140829792104503
0.001538211741781214,-0.00678682964239509,0.0013204081676210198,-0.0039527600613300795,0.00011833234468855078,0.004222322736964629,0.00043033186639774776,-0.00019880311372146714,0.00032849917604342235,-9.368884887901718e-06,0.00020846496421820723,0.00013954826329953124,0.00016742935634693132,4.828310611616066e-05,0.00018494306569377325,-0.00013825600306677926
0.0017210372270964544,-0.008420024210008141,0.001529258387490913,-0.0055639563948801304,0.00021044892473740667,0.00258254578770796,0.000549974207782529,-0.001734623322880692,0.0004609077163683431,-0.0015051520273924035,0.0003528941120225157,-0.001224965410333352,0.00030684705244491545,-0.0010973522983883585,0.0002811712802526442,-0.0008086472909871883
0.001787391168561473,-0.006972112564059739,0.0014976925266682074,-0.004096615989836058,0.00017039601002323893,0.00402374532811417,0.0004874494619686899,-0.00021167829354196838,0.00036202062873332344,3.281349058393418e-05,0.0002140554747755881,0.0003345254447617435,0.00012026634091205982,0.0004869530943729522,7.155335581933778e-05,0.0006449552835265104
0.0018037141088645472,-0.007514447278558073,0.0015049517147917094,-0.004629806407157704,0.0001516737244100716,0.0034562666684106458,0.00046804431536400654,-0.0007002284089773006,0.00035770077598114985,-0.00043564703504903046,0.00022828671196952616,-0.00010410222315776485,0.00016646528983465386,8.675398410915025e-06,0.00015508161647254798,4.250924492765762e-05
0.0020060872494598453,-0.008637426413749157,0.0017125376304190087,-0.005743613782818777,0.0002574485389559289,0.0023209864022089577,0.0005948909099936089,-0.0017438599140985056,0.00048118840578241506,-0.0014425806611988237,0.00034743101289314016,-0.0010039248711183751,0.00026677769851723987,-0.0007331748100000215,0.0002319321290330384,-0.00042095613411093774
0.0021810337082605637,-0.009568334506493567,0.0019009120040934281,-0.006664274771397603,0.00035950617672524457,0.0013872438874853732,0.0007117091044841935,-0.0025708680096683256,0.0005887963540325454,-0.0022205523264300364,0.00043638093541898196,-0.001620110624725675,0.00031620989906393573,-0.0010833516030695212,0.0002367629174370757,-0.0004414520230786312
0.0018949039718455726,-0.004751565539849095,0.001401818057656913,-0.0018248304236394425,4.869181444868559e-05,0.00618121835333027,0.00030947045812974167,0.002278203525831357,0.00013439459553412497,0.0025997137200438405,-6.821724574760518e-05,0.003001984691204329,-0.0002008946567539291,0.0030715669737030396,-0.0002146120047879438,0.0025791988824303766
0.001677809990324134,-0.005277667618592115,0.0012409501209980946,-0.0023283139131845057,-1.572823291301137e-05,0.005639152783284376,0.00022698066232934924,0.001779226665304487,9.171524655602128e-05,0.002078398881512504,-5.5501870618087507e-05,0.002309359723677143,-8.063454015040314e-05,0.0019472435689016562,1.3571855852854281e-05,0.0009849773366535086
0.00168231740124224,-0.005228703493998711,0.0012299271754090992,-0.0022643615869303232,-3.555087184698921e-05,0.00565793766065778,0.00020472374783667494,0.0018363804333920014,7.60705430499671e-05,0.002113201118232287,-4.350160526863864e-05,0.0021851005526521694,-2.249456224131738e-05,0.0015195654874009187,9.55792063895601e-05,0.0005033631603864955
0.001715871565094125,-0.004852390362114566,0.0012409508318397475,-0.0018700244733273474,-2.1691840268532603e-05,0.006018027341456927,0.00021234481892785234,0.0022299939417415662,7.269223651048401e-05,0.0024804191091444758,-4.148522058659149e-05,0.002399316946017638,-1.4309478355130356e-05,0.001558694506257008,8.235291167876108e-05,0.0006531634300922101
0.0017968612847435207,-0.0067118422509476125,0.0014129297521511576,-0.0037102729363951217,9.023548986953137e-05,0.00415034307289984,0.0003514564080893713,0.00042083112735369355,0.00023589574582695907,0.0006741638937690711,0.0001535929672410903,0.000585146170641003,0.0001963068863349189,-0.00013383425563955748,0.0002500838346603841,-0.0004927223903338981
0.001934320531230549,-0.007799489037603954,0.0016014804837914953,-0.004768553827779978,0.00020727063741797502,0.0030703253166183553,0.0004885910412713856,-0.0005728118957351036,0.00037046793481111673,-0.0002991670470616492,0.000281483732167076,-0.0003071316447883221,0.0002781020152028968,-0.0007112394756447968,0.0002506770536530728,-0.0004939005404150723
0.0019038593545204104,-0.007271464718842602,0.0015624129900329055,-0.00421271143229212,0.000189048592382033,0.0036000113928893046,0.0004534905433091242,3.801999310557719e-05,0.0003239143970544152,0.0003215617160843495,0.00021651779538510788,0.00034599536686708704,0.0001773411428005224,9.47242543636942e-05,0.00012322293135727871,0.0003281818343366244
0.0018924661542998635,-0.007906629580154492,0.001584852731332815,-0.004823569332029529,0.00020482651624667905,0.002960759445780274,0.00046809625734738416,-0.0005161603213928445,0.00035067296007465845,-0.00021527000920262135,0.00025119672419552166,-0.00013347068137094242,0.00021356148884773066,-0.0002632656926482152,0.00016952744111764853,-2.6468926974311524e-05
0.0021129307864476525,-0.010249549420916867,0.0018667178410315087,-0.007147116241961522,0.0003470311190891494,0.0006130471650533376,0.0006488222183896851,-0.002751069136660539,0.0005508843727713118,-0.0023984827108329,0.0004645351984001976,-0.002115951793721961,0.0004137623663293226,-0.0018962230104356478,0.0003440982556070747,-0.001202546467652832
0.0023910462095547563,-0.011208012880455129,0.0021370263159918024,-0.008084115331230803,0.00048589141432132943,-0.00033531506619508683,0.0008086613005281462,-0.0035685511993568467,0.0006884547954845444,-0.0031516283631425543,0.0005626580601123532,-0.002615713799357232,0.0004318043537599875,-0.0019428523471899592,0.00029433097506245676,-0.000827121411828953
0.0024509851411873285,-0.0110311428319022,0.0021743636384846388,-0.007879984167763553,0.0005009616452058691,-0.00014534590783020496,0.0008116332090680606,-0.0032431863787547796,0.0006725959125959968,-0.0027693518649185636,0.0005067095506371966,-0.002030078395422498,0.00032246321699232194,-0.0010844238127481684,0.00016814206214689487,-2.3751642989650046e-05
0.0024934617952915364,-0.011885642798592833,0.0022377945702496058,-0.008712217348619766,0.0005268167563467693,-0.000994666944159138,0.0008369636507118902,-0.0039539081299418966,0.000705654423148315,-0.003415940605586032,0.000530529835528544,-0.0024658411874604116,0.0003416839168528321,-0.0013398841070215994,0.00021234100040767173,-0.0003759196855653013
0.0024911964261250877,-0.010626809240557797,0.0021626897790013935,-0.007434024553521254,0.00046926610276031705,0.00026309968125706046,0.0007488422704227601,-0.0025778385659960823,0.0005897050332059686,-0.001999830668405138,0.0003749049621129749,-0.0009593931542291323,0.00016287664457979162,0.00011310530103270794,6.493946942846135e-05,0.0006440373056874824
0.0023330798294117494,-0.008792920165508235,0.0019133144668403573,-0.00559020956890121,0.0003073456613731651,0.0020714158457531343,0.0005391496193086626,-0.0006876553944657054,0.00036840121994681507,-0.00010304428425664258,0.00014516522875868132,0.0008632160733183375,-2.4558114118611307e-05,0.0015379727156282913,-3.09587812891976e-05,0.0012829517035111773
0.002364590731594351,-0.009833803482401676,0.0019876173675562846,-0.00661754519231076,0.00036429754553509927,0.0010230878161902116,0.0006009627744866346,-0.0016479496262608653,0.00044364291196917136,-0.001041885128011212,0.00023914216233916416,-7.82937358158875e-05,0.00011457413674915637,0.0004204457766837297,0.00014239933928681878,0.0001452387813078923
0.0021036864285419107,-0.005572070674397481,0.0015533531945762721,-0.0023415239699134116,0.00010898019902298023,0.005255012865492417,0.0002626517908017531,0.0026247983499998323,5.771522166784365e-05,0.0031860146150610794,-0.00017899502226759872,0.003856602999283261,-0.00028621252788437607,0.003711914654975411,-0.00020289955900145568,0.0025203628504427977
0.0017532326952325768,-0.004090004767025646,0.001184722307099071,-0.0008475112893199035,-7.226927888592458e-05,0.006700334385406945,2.8844704786246816e-05,0.00407682276531942,-0.00015598655904091804,0.004570074147517311,-0.00034207469102234475,0.004855353864750125,-0.0003277666051186394,0.003937229098522364,-0.00013400608415660084,0.0020180698268884023
0.0017619954022972638,-0.006113544593837006,0.0013010518989119112,-0.0028606646737089417,7.960888051463527e-06,0.004645275974311754,0.00013774014554953848,0.002044932620714021,-2.5990515515363077e-06,0.0025034474396818385,-0.00011412448865207384,0.002580178174978673,-7.816586039047918e-06,0.0013659619780103521,0.0001935148657279083,-0.0001491590556322725
0.0018575470413946873,-0.005856785794043813,0.0013870007470008147,-0.0025884638568735158,6.580341652189653e-05,0.004884494974733783,0.0001992544658770759,0.0023146770240979053,4.106084238245794e-05,0.0027385468717050013,-6.910823561625395e-05,0.0026422670746414217,1.6044352233422765e-05,0.0013620684072838118,0.00013775008443905196,0.000316412152836662
0.0017052927086093211,-0.004381474356111158,0.0011918756248656265,-0.0011011725416346513,-3.705558502542505e-05,0.006328295699697888,6.333824695559098e-05,0.0037710713836678067,-0.00010123076551335486,0.004138461619982062,-0.00019811026979688062,0.0037879252252453893,-9.814441774583238e-05,0.002276773088384816,1.374199200311621e-05,0.0011190592282966025
0.0016644963757181247,-0.005671831084940453,0.001244187630978763,-0.002369300463495448,2.1602572006423904e-05,0.005024015478885348,0.00013617372930191385,0.0024979892468127846,1.3940881308655007e-06,0.0028309793885885406,-5.1305021028250075e-05,0.002345008408817635,7.785052907194334e-05,0.0008444328962148376,0.0001710708394263294,2.5317593906920566e-05
0.0016327874196429386,-0.005433770385963002,0.0012396571528848176,-0.0021040730698561605,4.455805406469379e-05,0.005257346191941466,0.00015302084586045137,0.0027665324067213948,1.3112035325651278e-05,0.0030637193659759504,-3.749566718551714e-05,0.0024575742817399687,6.502958086677599e-05,0.0010300578163979779,0.00011126363209859255,0.000442976269054908
0.0014755768031940765,-0.004506438391129866,0.0010727974983277579,-0.0011539347167019431,-3.987682133826595e-05,0.006164215526749915,4.3084769774066195e-05,0.003695217933516015,-9.25761001105245e-05,0.0039426361541236785,-0.00012789157030390283,0.0031611253653022475,-1.6280170734944005e-05,0.0016388887975553532,4.014692876636375e-05,0.000876087487443826
0.0014753995024964182,-0.00564704816762035,0.001137751571566311,-0.0022734121324085796,8.722193901699454e-06,0.005005723698912189,0.00010527823710973147,0.00256821050086177,-4.832208683001188e-06,0.002785106085433961,-4.3299195707675875e-06,0.0019245816230832533,0.00012573679620682052,0.00047305138753530457,0.0001803193376560229,-7.648247410008135e-05
0.0017186764222045098,-0.008382666212856521,0.0014881351265782078,-0.004987383349518162,0.00021050148180691564,0.0022662776611435953,0.00035876498672897383,-0.00010209250809489756,0.0002708466805159404,0.00012863906892117416,0.0002916145548198801,-0.0006020270512271594,0.0003887656651920257,-0.0015822991028445338,0.00036882789301116714,-0.0013163780376049955
0.0021853542286193565,-0.01315809355329798,0.0021682227796575547,-0.00970036784068333,0.0006527119883681341,-0.0024333200158845533,0.0008830617363921288,-0.004631970802423134,0.0008051338737617396,-0.004310094984509856,0.0007990194278566891,-0.004556436656843917,0.0007583425251674707,-0.004373454158723825,0.0005427478106322763,-0.0024938635180801957
0.0022120289673622923,-0.012563771731168981,0.002159168287158883,-0.009058690334493448,0.0006071036143039804,-0.0018084568175490215,0.0008202996895656095,-0.003845642938990701,0.0007227785855689617,-0.003450402579614993,0.0006569809966871926,-0.003335709148216036,0.0005132923312301529,-0.002524012802514214,0.0002473006564319563,-0.0006333936651855207
0.0022402722904659826,-0.012360276178783075,0.002156359979859298,-0.00880845605307378,0.0005978677549187371,-0.0015714804356614515,0.0007913129216028207,-0.0034567710431377893,0.0006796670488696636,-0.002997791865218591,0.0005681884398703006,-0.002600856827818035,0.00037184147065793746,-0.001468348155146522,0.00014300275675245208,1.913670719447258e-05
0.002209629808264637,-0.01190120441868854,0.0021049043410238354,-0.00830254827210851,0.0005740024814952192,-0.0010778495617291828,0.0007409892893950158,-0.0028216750801479396,0.0006155509800015828,-0.002311821172280841,0.00046477657442801565,-0.0017154247288370533,0.00024415903950452886,-0.0004908263705495075,7.103027406500304e-05,0.00048795122341167146
0.0021484270176866556,-0.011697830784815635,0.0020410369396497464,-0.008055039100359526,0.0005424868821542646,-0.000845583785563743,0.0006858940287227701,-0.0024580484379129186,0.0005577109691434524,-0.0019061151414673724,0.00038657455511061437,-0.0011710515798068616,0.0001759491706964135,-8.999265104267518e-06,6.441930941628385e-05,0.0005137807321258028
0.0018520492498050045,-0.007446483439568018,0.0015247211733598054,-0.003771387029092084,0.00019322424489809364,0.0033814456195864206,0.00025139372064281185,0.001835309983412206,9.360814445628918e-05,0.002357435811785699,-9.699492369191764e-05,0.002882215278015604,-0.0002461314911631901,0.0032795742374622586,-0.00021220290197968006,0.0023757469483975738
0.001823550467999032,-0.008101414043498394,0.0015020119841237072,-0.004391855073739244,0.0001895501452513458,0.0027223354938313293,0.00024264168530467242,0.0012355598494654674,0.00010756446653377091,0.0017379634187432921,-3.983630598857271e-05,0.0021045971951631423,-8.743237728677314e-05,0.0019755056709260324,3.791676394150276e-05,0.000739886325851126
0.0018745703982019392,-0.008067354144039869,0.0015406011743758115,-0.004322193407537048,0.0002161622313472146,0.0027587418810212858,0.0002662052103148717,0.0013334350306662412,0.0001253132205511244,0.001816746472047083,-1.1913929982242805e-05,0.0020495064211658726,-2.90199926291472e-05,0.001617928293374156,8.547165960940198e-05,0.000504584223856748
0.0019036609090168286,-0.00865356956574042,0.001599007612419233,-0.004873358153750396,0.0002589305677346901,0.002178096784738487,0.00031206608268522645,0.0008208220166867064,0.00017800665832089918,0.0012939156126653903,5.820320698474851e-05,0.0014482287707322378,6.506722578466378e-05,0.0008979051602640634,0.00014783791943328434,9.451510928540352e-05
0.001879950170402947,-0.008120749792413583,0.0015444496446801043,-0.00431116007054979,0.00021896635270116094,0.0027027278428298496,0.0002576412530376909,0.0014045879072849266,0.00012021210241618119,0.0018584103202382088,8.595126700233768e-06,0.0019011280188049248,2.9834213722879088e-05,0.001194556651086788,9.824564818891601e-05,0.00043126251390826487
0.0018972513299768921,-0.007950846908235554,0.001486997941745418,-0.004125104224582593,0.00012878361837173266,0.002828353032723614,0.00016338637999390934,0.0015765461312441179,4.1828622293026835e-05,0.002006868431174605,-2.999239133955403e-05,0.0019107190651610623,4.724122773792569e-05,0.0009577562970499442,0.00015013040053207458,6.38224817516922e-05
0.002142886323884499,-0.008978177807970389,0.0017192687876540769,-0.005128223453972132,0.00025277808763812804,0.0017899778959947765,0.000312728220863423,0.0006014242671744732,0.00018500180588416903,0.0010270717762413187,0.00012052261545453247,0.0008962385350608296,0.00018130685033941607,2.1771150480659474e-05,0.00023899266181715006,-0.0004364576152901395
0.0023205571681697255,-0.010260597751466496,0.0019293263821276267,-0.006386208131662782,0.00037080696490337725,0.0005050020774587313,0.000454386857094629,-0.0006005152861497456,0.0003278517565928722,-0.00015983498252938877,0.00026505064770068407,-0.0002255593857764665,0.00029354823860645515,-0.000822660814513182,0.0002851919023333059,-0.0007372192609626724
0.0024927379013801425,-0.01174421631154797,0.002147581345771584,-0.007846925091360195,0.0004911700043795479,-0.0009769927763842168,0.0005989718108260593,-0.001979463093407019,0.00047627365064458957,-0.0015024101479628321,0.0004081554319757229,-0.0014078875073453428,0.00039217054841522367,-0.0015984730495492983,0.0003208710671476038,-0.0009958715621138162
0.0026512394797585034,-0.012781939425343003,0.002339504873397562,-0.008859684579698386,0.0006038617851055403,-0.0020028246065685457,0.0007254139995844719,-0.002884236607538053,0.0005946924298557907,-0.002357030152752293,0.0005004480698243899,-0.002046387498318765,0.0004190677441680904,-0.0017834748933170663,0.00029039343443128945,-0.0008058881803820403
0.00293661928669519,-0.016005952184352877,0.0027005027756073566,-0.012063208251981934,0.0007711960173401519,-0.005221116464598469,0.0009469835456039008,-0.005948053013617657,0.0008457357875947466,-0.005326623923211052,0.0007608342808615928,-0.004632127558544544,0.000650327790356918,-0.003760813445920691,0.00048464961242155463,-0.002199702904575572
0.0031190669248471366,-0.014297079984113434,0.002742920238334782,-0.010331751200136678,0.000756737421952456,-0.003506050192268871,0.0009078334227402736,-0.004088067623278804,0.0007463290008774444,-0.0034029903373110557,0.0005773334655538483,-0.0024797328419971926,0.0003590805527564807,-0.0013153219833124605,0.000164766414023413,1.2052059423478534e-05
0.0030203998353086382,-0.0134203986877003,0.002619272299992776,-0.009428813197121584,0.0007058124260106331,-0.002615845295181593,0.0008170188022408355,-0.0030663858746861616,0.0006392749110413522,-0.0023364141855583623,0.0004337295726322028,-0.0012876370610875668,0.0002008402937390026,-0.00011260221118720298,5.9927156406961585e-05,0.0006701738423734033
0.0029457166627923463,-0.014189213447036969,0.002614206073517377,-0.0101714217519853,0.0007309651092857576,-0.003367577178138452,0.0008299936364716647,-0.0036857421461515966,0.0006648820949960547,-0.0029042533234703363,0.0004557060307182857,-0.0017140284730746483,0.00024338130801776145,-0.000533953088670408,0.00014870014739946577,3.221160434065812e-05
0.00302843749516242,-0.015590487609334687,0.002754079844177651,-0.011550404659698997,0.0008093191419872303,-0.004754173593912933,0.0009192203367053842,-0.004930744116035758,0.0007644315970650045,-0.004081655786952097,0.0005519580282756092,-0.0026908944087539466,0.0003461279726529737,-0.001398314443469946,0.00025671391568588,-0.00070764267543523
0.002984454483496827,-0.013531413872807221,0.002591161892401137,-0.009468480780870044,0.0006813437341130803,-0.0026996807831762837,0.0007492203017827916,-0.0027564136548504023,0.0005613432587753993,-0.0018765557907121158,0.00031083979663882114,-0.00046590805010359587,9.716878660865139e-05,0.0006022271345213145,4.07502256903787e-05,0.0007599579438705636
0.002998481040913315,-0.01431193589650899,0.002629294495875307,-0.01022353508018066,0.0007119154348441993,-0.0034701426647717193,0.0007748252315766986,-0.0034065872221410304,0.0005961941584642257,-0.0024875441340145785,0.000353712304254742,-0.0010246030161779537,0.00017809070597108248,-9.225742891433297e-05,0.0001582455390671013,-4.056025227200388e-05
0.0029928947065987165,-0.013806360825163518,0.002605505766614776,-0.009691409760500938,0.0007048657950311336,-0.002953487205735572,0.0007465119316234191,-0.0027737977598737834,0.0005520224260638189,-0.0018260001232035875,0.0002919787777361203,-0.00035464965392571074,0.0001190881803334147,0.0004302394494507117,0.00010252714714203623,0.00036780918116895156
0.002946793565076423,-0.013907380384330252,0.002574601678781891,-0.009768026080714823,0.0006947719535519321,-0.0030466787977335083,0.0007208752649461615,-0.002756831890101223,0.0005293589924058768,-0.0017828297936177476,0.0002733918387377472,-0.0003143365027414857,0.00012889582092658405,0.000318946558994157,0.00012779054682448068,0.00017930446024530533
0.0028272419240624423,-0.012432823240216426,0.0024088182881200453,-0.00826875137654269,0.0006083573708371114,-0.0015700330263599613,0.0005935302598912943,-0.0011874701376972316,0.0003840174089201863,-0.0002119689651880613,0.00011567259829381102,0.0011470372474207402,-1.2010309877675401e-05,0.001477500811978484,1.0859004892598695e-05,0.000986759704744114
0.002468474762943061,-0.009289846269833868,0.001989073705424539,-0.00506627879947559,0.0004260120254869007,0.001603448735835969,0.00032978285102879673,0.002067188446992392,9.290516087224338e-05,0.002998381805433499,-0.00019358083281071498,0.0040541428550162,-0.00029321893155636464,0.003798298390362137,-0.00022034688976176747,0.0025343362166185546
0.0020349616802294336,-0.008491879250788863,0.0016069294528103274,-0.004217973284497772,0.0002464347998341783,0.0024085489749518588,9.991346840983531e-05,0.002916296099731319,-9.670394640527366e-05,0.0037864955800927524,-0.00031603470643251294,0.004476061738426351,-0.00027984336865677015,0.0035078578243325984,-9.974879815747781e-05,0.0016286665427058047
0.0019035761605381216,-0.008163661854862683,0.0014825545592307213,-0.003843228276373907,0.00018652808712751184,0.00273678829300273,2.2594613320069123e-05,0.003275480522686107,-0.00015648940583897625,0.0040810693323984,-0.00032221553341296033,0.004416045139389917,-0.00020159383811604176,0.0029047811765986545,1.2547397943062089e-05,0.0009228531300417772
0.00199820042179873,-0.009768150709766832,0.0016547527284823428,-0.005397805305719948,0.00030463802228098205,0.0011516853510036076,0.00016506357099179206,0.0017405952521168735,6.349629057326306e-06,0.0025091956171098898,-0.00011251511405099487,0.002651099171236994,4.083698978174857e-05,0.0010517856149440813,0.000201224096125472,-0.0002922285051249751
0.00201246568922174,-0.009340110413393922,0.0016608442715504573,-0.004918093948351146,0.00031965556344684676,0.001600570033166021,0.00017123143745764735,0.002243499512200868,1.5100388417177424e-06,0.0029706069753702713,-0.00011139418846838056,0.002927188259534294,2.1077484288339887e-05,0.001316542476312764,0.00011229377833769927,0.00033260121165131634
0.00242538978456874,-0.016121776448872915,0.0023462479013785474,-0.011650245271881222,0.000723843438373447,-0.005134439843678312,0.0006854800719407715,-0.0043680263100866895,0.0005932519034150922,-0.003579300082468269,0.0005561869464421158,-0.0033288185095428705,0.0006872520903109351,-0.004093499000627852,0.0006518513426573939,-0.0033673876741476053
0.0028253407298391604,-0.01643966191631962,0.0026782308873159917,-0.011921042381359125,0.0008603071783235584,-0.005411890136172243,0.0008467833684775335,-0.004498883530312019,0.0007093995478401789,-0.00364575712477775,0.0006068400598717334,-0.003095803491063198,0.0005796426371361303,-0.003063351354505618,0.00039037960637997374,-0.0015609944772477097
0.0029295604904470904,-0.016134096754781148,0.0027242955362730206,-0.011568908193411775,0.0008672082287490626,-0.005066513693795328,0.0008389517054606596,-0.004009085110349218,0.0006780202693056833,-0.003101723078617509,0.0005286034637857137,-0.0023224668193427625,0.0004177008258280726,-0.0018169968925899685,0.0002066060513580062,-0.0003950828913332205
0.002929972636030946,-0.015986528281327274,0.002693914401917387,-0.011379972997121748,0.0008363539015300639,-0.004889164771326414,0.000789521597722366,-0.0036990842747610247,0.0006238418692057698,-0.002746203110368488,0.000452196762281358,-0.0018016354770117593,0.00031502500461160626,-0.001093416941517683,0.0001495053931485149,-6.325229952423156e-05
0.0030287021050152893,-0.016918252655746646,0.002808439433365055,-0.012270527090720677,0.0009003798367124213,-0.005783606004864376,0.0008557381342635603,-0.004454498813596289,0.0006907239603897788,-0.0034461996037691983,0.0005042390162005791,-0.0023076676154945783,0.0003477955795630691,-0.001389473280126341,0.00020802640632004016,-0.0004606165123936315
0.0031726941977564573,-0.018095432598984294,0.0029864132085304536,-0.0133976057847306,0.0010094439898753506,-0.006906228119262191,0.0009720345406280563,-0.005415789170363762,0.000801237638048697,-0.00433774696254885,0.0005883503107187472,-0.002953410365018831,0.0003928100357329829,-0.0017378326778669934,0.00023701014033978077,-0.0006621815421370553
0.003256306019531481,-0.018814966876009913,0.003088117059508906,-0.014069607562198189,0.0010653362700731792,-0.007572215983733845,0.0010238504473758445,-0.005916563195364911,0.0008471039949713224,-0.004764428373424397,0.0006060376570427226,-0.0031331170910174205,0.0003805721907856538,-0.001677939938612677,0.0002182155275382361,-0.0005704659914377297
0.0033968375302541286,-0.020074039805119723,0.0032425164433540453,-0.015287295066198893,0.0011341329366208984,-0.008783058604687276,0.0011006355217530982,-0.006959140659485642,0.0009263276744809722,-0.0057219093215303204,0.0006683706906650232,-0.003816225463344265,0.0004286820560462194,-0.0021334800645504692,0.0002696319982544125,-0.0009555119847615839
0.003444733269200341,-0.018784486096684268,0.003176315359052072,-0.013961772310001418,0.001048426054248132,-0.0074646166675698886,0.0009866985608488546,-0.005494383451797792,0.0007836013149350105,-0.004199773974023199,0.00048537649383579434,-0.0021673339771195455,0.00022997566885259862,-0.0005687700784241106,0.00010815143116591625,0.00013772819249770196
0.0035005288867652994,-0.018854089318020968,0.003203486212016878,-0.013990884344237314,0.0010627006758884942,-0.007491752540848391,0.0009848335825783615,-0.005375322294939547,0.0007703573133775558,-0.004026386304052679,0.00045320952618599017,-0.001892365982175917,0.00020719392341630657,-0.0003931862399949443,0.00012240273879978933,5.777334174285331e-05
0.0037969170833453934,-0.022666709062985867,0.003615110195417378,-0.017759254176153046,0.0013002269144727734,-0.011240264223339007,0.001273354107213017,-0.008939380549134242,0.0010882713403716042,-0.007484732563972224,0.0007875051387130315,-0.005025149599998252,0.0005491507364647728,-0.003179826275310521,0.0004276331055091086,-0.0020340028544824085
0.003991949793943215,-0.022207198334175497,0.003736770786652733,-0.017254999351949164,0.001336423390903469,-0.01072054966032851,0.0012983816545480593,-0.008231695605885492,0.001071671398672567,-0.006684933325349862,0.0007085401865177289,-0.003975368100323021,0.00039969361063041733,-0.0019112287420584018,0.000225615206154859,-0.0006554887594782677
0.0038867186626121153,-0.020406150463254988,0.0035512284152371676,-0.015407606334954117,0.0012258999689398198,-0.008865429762634672,0.0011323522870871905,-0.006211042628373686,0.0008737569388246186,-0.004606791175589965,0.0004639378668373356,-0.0018221782276347798,0.0001455744704549483,8.115195883005855e-05,1.345252454341972e-05,0.0007401454011307373
0.003785655279859728,-0.02063801458607599,0.003468818526805386,-0.015597372525716802,0.0011872560445415868,-0.009048763940620937,0.001068165652646249,-0.006246403447246265,0.0008204297743156057,-0.00458999146715313,0.00041795454950073127,-0.0017634800327859107,0.0001541899649031668,-9.916132876006123e-05,9.228705142265078e-05,0.00016779366862040845
0.0036666451150267725,-0.01884976183797034,0.003255127182547165,-0.013773775995006766,0.0010349886266984819,-0.0072371559755414,0.0008713159907711952,-0.004321112769091924,0.0006074187940698604,-0.0026468787541387775,0.00019885588956377806,6.358900834431414e-05,-1.6594484464203113e-05,0.0012397926018017924,-6.051231687651676e-06,0.0008580124504447006
0.0037623324507819814,-0.02058948867921659,0.003447373315420936,-0.015453522251730425,0.0012066017307276536,-0.00889605508371457,0.0010464075836433065,-0.0058234523853797,0.0007848891281623596,-0.004101583261099891,0.0003799023704421714,-0.0013584466667135447,0.0001787953463181155,-0.00022077224584277078,0.00016352257965265155,-0.00023518577016959363
0.0037629054933021357,-0.0215875619874406,0.0034979954907476025,-0.016405601890733555,0.0012299894107180194,-0.009838466164857396,0.0010679564356702205,-0.006621916860959899,0.0008209033229885539,-0.004848357289038166,0.0004307130749184214,-0.0020457869343372265,0.0002554155841424689,-0.0009123516817930583,0.00021949645065607107,-0.0006756949598189094
0.003873339469988024,-0.022085619992582628,0.0036150553709534405,-0.016852881556843266,0.0013023008608275266,-0.010267274234542233,0.001134275569313406,-0.0068948998127792704,0.00087321291042744,-0.005064830191551538,0.0004656322894698167,-0.002178660517368494,0.00026772637032534963,-0.0009547555770258592,0.0001912762369794957,-0.00047076804942774997
0.003956309399619273,-0.023075413339878025,0.0037253410451186103,-0.017794671038616698,0.001367063106644792,-0.011187297474611543,0.0011969392157470532,-0.007656112465708957,0.0009364397014650777,-0.005761632253740323,0.0005240215334698373,-0.002755915500116529,0.00031865852613321977,-0.001395525003704573,0.00021891888620781397,-0.0006967868673431188
0.003827403203881901,-0.020823090809379156,0.003514156867024939,-0.015490661846339508,0.0012458016141115545,-0.008872026864853756,0.0010177107167773612,-0.005201513193811735,0.0007206505963632641,-0.0032804440243341254,0.0002681019679553996,-0.0003313447539701614,4.450729558309538e-05,0.0008292562457914293,-3.4755673847395446e-05,0.0010195461988960902
0.00314181926963622,-0.013141783898552473,0.0024654288097877564,-0.0077649242278992545,0.000545368985111927,-0.0012232597236538634,0.00016678532348836372,0.0024684059009305315,-0.00015726830372093936,0.004286347366235198,-0.0005908180238250044,0.006573365867883582,-0.0006641408429793189,0.006263968906868936,-0.0004888877577008677,0.004012512583188292
0.002878701893825341,-0.01178449822823361,0.0021306724730125286,-0.006347247814511903,0.0003805341727021426,0.0001397448082994593,-4.791333526248456e-05,0.0038366188986579397,-0.0003489094735575522,0.005540797076415388,-0.0006908940967386458,0.00714184090117595,-0.0005763162771074866,0.005575923074280675,-0.00022226982916952534,0.00234659463675041
0.0028016037568033766,-0.011741480168080624,0.0020427092080662554,-0.006249421722970494,0.00033340128767653937,0.0001815749432871605,-0.00010152498327132414,0.0038726537482153198,-0.000376611900003522,0.005466215617428598,-0.0006237168809593088,0.006456294595671333,-0.0003758685851596652,0.00405352692272231,1.0240529701339984e-05,0.0008948009882269944
0.0027893733309885885,-0.01117727250395445,0.002004852273528847,-0.005625258006014475,0.00032757481328026666,0.0007557230182888494,-0.00011706123020018694,0.004448574143377147,-0.00039200281433050127,0.005931610495647208,-0.000580248954003458,0.006367729356814206,-0.0002801449105426443,0.0034665250681760185,5.0891150602687396e-05,0.0007262708297221254
0.0027578839033648855,-0.0115556718300081,0.001977222800843864,-0.0059570350111452786,0.0002996626840350708,0.0003652746605023599,-0.00013879889789321365,0.0040465940293222535,-0.0003842840652129309,0.005426089981336313,-0.0004882825082888759,0.005393350983537971,-0.0001239312708418705,0.002214270033134895,0.00016499588322513303,-4.642028983516122e-05
0.002816181720022067,-0.011237693232083408,0.001975712492769493,-0.005590064440226007,0.00027288002963843025,0.0006658956631335339,-0.00016152553232310143,0.004341140227596352,-0.00040019702669555693,0.005618211647084634,-0.0004472196717293271,0.005160121770239036,-6.853260792927598e-05,0.0018474614054420288,0.00016723998364466183,-2.339114070231546e-05
0.00283873331600969,-0.010868253581448883,0.001983270677385702,-0.00515932265930092,0.0003041975564998002,0.0010453250319811397,-0.00013672670306703535,0.0047327146253432345,-0.00038049056458509464,0.005910983041833032,-0.0003971108174073944,0.005078654812864181,-4.300729470136863e-05,0.0017862839441481065,0.00012779253608876176,0.0002943662723847787
0.0028066310547339227,-0.01188640292753046,0.0020210690908704435,-0.006124166707586837,0.00034521315916562906,3.110124482449267e-05,-8.30441967826015e-05,0.003729332565006689,-0.00029633197891288515,0.004826101481336581,-0.00025632765667330665,0.0037370708089895788,9.999417145348938e-05,0.0006231708935032984,0.0002274468917358649,-0.00041497153132618453
0.0028617205888814175,-0.012578930053621144,0.002125566569361543,-0.0067610003467000745,0.0004276377923595233,-0.0006463448515238376,1.2591250154393024e-05,0.0030782927433300813,-0.00019260877764857784,0.004108940331624331,-0.00013004870329309456,0.002860921645206009,0.0001777647787249738,8.434112485240786e-05,0.0002368697896627421,-0.000460503650836587
0.002795846339770546,-0.011939597339149552,0.0020486098486651554,-0.006070212385015483,0.00039400141324656343,-2.913298337653414e-06,-3.600508710544306e-05,0.0037424606410124406,-0.00024065730263183108,0.004699696547837848,-0.00016630697942950426,0.0032743472641449667,0.00010209071743374695,0.0006990934762347023,0.00013694317670324627,0.00018861528732690147
0.0027867422720345147,-0.012796715955867524,0.0020727341711197222,-0.006879374167165941,0.0004027495856680635,-0.0008635694361239649,-1.4762594135492302e-05,0.0029019863168287807,-0.00019052656180633398,0.003799966648449858,-7.602548849740265e-05,0.002271552051844261,0.0001901006450404641,-8.059777170475041e-05,0.00022805326169805795,-0.0004752396899264308
0.0028659857296872322,-0.012880435188612371,0.0021342306336713836,-0.006913704118324565,0.00043283529337080975,-0.0009460618519943828,2.1021134392954638e-05,0.002848703972663652,-0.00015524980837374955,0.0036925303367619233,-3.437729781392493e-05,0.0020890391171678735,0.0001896214082700333,-2.177617370813928e-05,0.00020659696390857088,-0.00029674137991801686
0.0028621126519955027,-0.012515772894760212,0.0021147443354016006,-0.006497085767649499,0.00043375755918402883,-0.0005751732743333321,1.242280071457949e-05,0.003253284530338879,-0.00016732520844669682,0.004040386246390269,-4.7596564849716055e-05,0.002353553299883536,0.00013900831954862317,0.0004168118796759948,0.00014658143962390305,0.00011385911496165912
0.0028707447267665546,-0.013379460440093326,0.0021519675845833967,-0.0073213481136521555,0.00044661240015140755,-0.0014483518861753072,3.726831263181282e-05,0.002405930516227728,-0.00011691701335381569,0.0031495714891878815,3.137324539106631e-05,0.0014414674915901315,0.00022051279676637767,-0.0003117442338569226,0.00023924624843340778,-0.0005469837662706242
0.0029317085461163205,-0.013071221306862085,0.002198460351101033,-0.006963071616331459,0.0004905417812488648,-0.0011300646967609546,7.665318923875605e-05,0.0027677878092358943,-9.184970045971255e-05,0.003467514276076833,3.808927964834771e-05,0.001737081722034406,0.00017193808377253747,0.00018736379906263145,0.00016250231018693703,2.357880536102419e-05
0.0030130778611754637,-0.015370883778411976,0.0023925688795073084,-0.009214463993975956,0.0006163411140773338,-0.003412550225640208,0.00023722543522381942,0.0005444853552355466,0.00010300758765564508,0.0012355075643597849,0.0002551676056490558,-0.00035675498665091454,0.0003745831240078122,-0.0014979259191117839,0.0003359623571270419,-0.0012064347024580077
0.0030798808253964284,-0.015034802124796909,0.0024337232956017814,-0.00883155085131386,0.0006323019600510023,-0.003065323605147323,0.000249348462688221,0.0009553948986873381,0.00010107731978807946,0.001633032403767845,0.00022401216913785563,0.00014629634076201298,0.000280993007388073,-0.000701911243966867,0.00021051540866120003,-0.0003501006409647178
0.0030274968568107137,-0.014458262098553533,0.002367648621430119,-0.008205002500166932,0.0006108955415861268,-0.002473343784042334,0.00020741986376992053,0.0016102784615248666,5.188452930775592e-05,0.002265640767144965,0.0001528752072073765,0.0008305899033650282,0.00017903908369482427,0.00010530939689111507,0.00012051317932492214,0.0002352032378813082
0.002896744876087768,-0.01383044546687675,0.002240184421853187,-0.007528134375617224,0.0005614329789201018,-0.0018333363582526824,0.0001322837336033729,0.0023034239347278843,-2.122708760335032e-05,0.002926456839451766,7.105829276160894e-05,0.001487826531359454,9.669528130908447e-05,0.0007291842081812855,7.514123780045026e-05,0.0005164466606351753
0.00278709527349549,-0.013791942863597438,0.00218170479737868,-0.007434636862970641,0.0005734770811147948,-0.0017683632846069303,0.00012791945670220448,0.002424676728974104,-2.0533804053580323e-05,0.0030157517714891058,6.530733815260023e-05,0.0015747424300988563,8.99912966584697e-05,0.000798342238895404,8.498781703190558e-05,0.0004492553466547075
0.0028362727483360814,-0.016142540137001025,0.0023307362254774908,-0.009748625349154758,0.0006448467719233561,-0.0041150312548262485,0.00023445647196578684,0.00012853733587262633,0.00013304063533652738,0.0007216698886415226,0.0002584240733729745,-0.0005776219912213068,0.0003210524508764426,-0.0011872526966432498,0.0003218981963985998,-0.0012152927687817672
0.003064702535395699,-0.016835160332232153,0.002576424512183661,-0.010385678563076442,0.0008033507694548796,-0.004764746746588985,0.0004093642822289405,-0.00042915799686508993,0.0002831927460873844,0.000179498869477282,0.0003622578567471328,-0.0009206312686508775,0.0003402864102033769,-0.0011522032533030635,0.00025743406710369496,-0.0006928652193586085
0.0030322868739131384,-0.016660059154145923,0.0025275929542574113,-0.010170548422140623,0.0007585982412368977,-0.004576126939240942,0.0003531441641260111,-0.00016792433184946443,0.00022970710486568818,0.00044922083889385733,0.0002932784802778879,-0.0005058168174007296,0.0002587349791850421,-0.0006019897064585625,0.00018104379025982859,-0.00025860366821837955
0.0030852843111016416,-0.017064662027126185,0.0025912618035130487,-0.010530381652151317,0.0008044842253005814,-0.004953974592929775,0.00039774047616055255,-0.0004636652298524238,0.0002717776770909987,0.00016726993823414776,0.0003145731654694596,-0.0006346998095262402,0.00025838413471603386,-0.0005893782546897777,0.00018271860262478526,-0.000264978148225993
0.0030306353829053882,-0.016276277038212196,0.002503206384225933,-0.009699207369144383,0.000754351175748718,-0.0041477186988897255,0.000324391197126319,0.00041507835825404377,0.00018856873448453923,0.0010453493451389115,0.00020729695015876334,0.000315063193591876,0.0001428502176141315,0.0003181145947168118,9.164418721009301e-05,0.0003379153044445263
0.0029214865881002257,-0.016009052645203685,0.002487706129915796,-0.009331327519574273,0.0008609516705872268,-0.003776274270205035,0.00039917183699439765,0.0009128886935041991,0.0002400782401683517,0.0015422739722175047,0.00020386519369726755,0.0008932288417740908,8.031471593404962e-05,0.0010017172443611763,-9.787938746893404e-06,0.001049077772075628
0.002542574409080043,-0.015979288694429,0.0021973809442990162,-0.00923722483305603,0.0007145354275352907,-0.0037032056704808317,0.00021835349187145428,0.0010512993839096457,0.00010341203076046426,0.0016710800125720668,9.68912419326319e-05,0.0010429824340121227,5.2733956438445057e-05,0.0009381961705518527,3.7836787328288796e-05,0.000545730422215833
0.002513254498506999,-0.01625588347959355,0.0022169530858374767,-0.009437518524906013,0.0007644030304652591,-0.003910790015594523,0.0002587611374737439,0.0009222939245091197,0.00014316921154135936,0.0015374598900829567,0.00012452567094108774,0.0009519219647233512,8.18147456699489e-05,0.000778477708163007,6.93614248573407e-05,0.00038283542298633844
0.0022890610817272623,-0.014100681289623274,0.0019205299817999268,-0.007208804265055942,0.0005980125478139732,-0.0017075610966086063,4.269489390220163e-05,0.003173565391473211,-8.55926540793521e-05,0.0037480451552277805,-0.00011794126994304696,0.0030355721417169787,-0.00013299783984490818,0.002465774211051451,-9.698981794339576e-05,0.0014760232950407903
0.00226675726534464,-0.01568584256614882,0.0019910431268398247,-0.008723082897890033,0.0006729160614505868,-0.0032317785759160902,0.00012609924332627684,0.0017022111494304631,2.8174411016972795e-05,0.0022603243033529827,2.70510010150736e-05,0.0015357620172408645,6.42635159292769e-05,0.0008499500266012511,0.00011600716605858138,3.4230035702353945e-05
0.0022912720756147406,-0.01569230161808694,0.0019917433890833183,-0.008665173092004846,0.0006512244785321156,-0.0031959531241062267,0.00010394034639468058,0.0017835760019520724,1.0799118256486773e-05,0.0023243863655030006,1.7704064551614385e-05,0.0015797184707597861,7.133546843244437e-05,0.0007913462872932431,0.00011257554722803736,6.000733874655939e-05
0.002475649559565342,-0.017523002295841035,0.0022435454010171843,-0.010422077267236783,0.0008192623758366199,-0.004951519463633515,0.00029635869965723843,0.00010682441056138886,0.0002090380966994279,0.0006599290833657484,0.00021382992436366072,3.448098945917771e-05,0.00024464760244092415,-0.0005126832373791093,0.0002228450501160703,-0.0006449859131983302
0.0025505005599837614,-0.018089024031949064,0.002334542513357265,-0.010921733518882454,0.0008700327496748948,-0.005451480474012518,0.0003503194016054971,-0.0003125289911634979,0.0002610568676293355,0.0002591154697394113,0.000249629002367701,-0.00022634246863914576,0.0002477400078364049,-0.000534899587981863,0.00017770020105600456,-0.00036673481577954165
0.0026650867193845212,-0.01932485429065628,0.0024787304887919637,-0.012098629017045254,0.0009475548680509538,-0.006623997317638304,0.0004403101710919177,-0.0013991393788728296,0.00035857299848114643,-0.0007927925970995786,0.00033879068061347384,-0.0010813484303732468,0.0003142797708289846,-0.0011042981137574306,0.00021692204173011376,-0.0006640874425273002
0.0027189961483950406,-0.018834662208847552,0.002470241066303093,-0.01155248729676718,0.0009151604966154622,-0.006081712061363577,0.0003971192261523135,-0.0007783967019202725,0.0003017879000245319,-0.0001488987316148188,0.00025531317184012553,-0.0003130097887177538,0.00020455747211566705,-0.00024377405918687284,0.00011172321680027325,3.312821120161902e-05
0.0031603107866752765,-0.024117117265690317,0.003062326743050927,-0.016789728998634665,0.0012493006518073078,-0.0112923771545946,0.0008129260040576451,-0.005866273857365947,0.0007623796095911732,-0.0051340321960415825,0.0007405126335951577,-0.004837895175331994,0.0006751855429194646,-0.004076578166211403,0.0005197506830610064,-0.002750932737857259
0.0035122643562665277,-0.024438584326097516,0.0033565084934650234,-0.01705428055654446,0.0013880556380479712,-0.011526364897104797,0.0009642680545152126,-0.005942238268783213,0.0008650245274861822,-0.0051066915558740725,0.0007555014974474049,-0.004371371580231882,0.0005543410126276314,-0.0029686740868732353,0.0002939155527721636,-0.0011894944952765274
0.003642239689209837,-0.025401912834952342,0.0034914529814608387,-0.017965390852847644,0.00145842086152315,-0.012402638323885835,0.001032601618902066,-0.006656938611721973,0.0009235800703296417,-0.005712079304269077,0.0007641975273734759,-0.00454980870580185,0.0005067900635964302,-0.0026884136545077403,0.0002352985563820638,-0.0008891019597969396
0.0035287461870205233,-0.023329885808169776,0.0033021896711170617,-0.015828524208049706,0.001356323155881134,-0.010239721878880684,0.000874523991231918,-0.00434373727157876,0.0007235902808032241,-0.003329337826713477,0.0004859209846876794,-0.0019484442145496633,0.00018050935559080217,-8.70333192343059e-05,-4.405841617780015e-05,0.0009767629499674163
0.003441408601339315,-0.024371627771427103,0.003282510015855871,-0.016815046829555133,0.0013723654828785951,-0.011194114464888077,0.0008737985531152674,-0.005162714087947835,0.0007406179036255449,-0.004071395767433927,0.0004969595142133958,-0.0024653767314676833,0.00023228593113398463,-0.0006520639933541433,8.195479521019497e-05,5.5663344338915954e-05
0.0033699467792877684,-0.02363609981199643,0.003217042073232517,-0.01600563801524514,0.0013695558211278096,-0.010350249189958659,0.0008345829880714827,-0.004173769441340257,0.0006762565676257208,-0.003020807254490103,0.0003832981259537481,-0.0012673498322466753,0.00010441423219149579,0.0004314804515999082,-2.6968638076416834e-05,0.0008199398075283415
0.0032159624546276994,-0.023716185058555946,0.0030995890865127274,-0.01602290836184035,0.001319330256682516,-0.010337526070913795,0.0007555723953869137,-0.004042973812698879,0.0006073596721625774,-0.002836218651736805,0.0003109631583853162,-0.0009866348988557816,8.3312067406624e-05,0.0004777208795983534,5.821674393405307e-06,0.000530675039047343
0.0031255949981569137,-0.023029206807779513,0.0029892146130375413,-0.015270776364884962,0.0012613599351544713,-0.009559260621040941,0.0006672905693337755,-0.0031602948235904746,0.0005097354548958544,-0.001916038476168766,0.0001985458545903096,-5.025950221869413e-05,4.916465919949098e-06,0.0010957867631171264,-3.3495260115881664e-05,0.000804989390437813
0.0031265945230707047,-0.02362181202987349,0.00300008193282952,-0.01580513658015982,0.001265615249469481,-0.010066713468974156,0.0006640494848816313,-0.0035740676651068518,0.0005150061309251268,-0.00228932342869205,0.0002144716951108204,-0.0003972168513973334,7.171503601411874e-05,0.0005103305682651743,5.940511480861596e-05,0.0001673740429325582
0.0032509394121529,-0.024528421944933432,0.0031288324279779393,-0.0166537311028049,0.001334634565408898,-0.010882088050188081,0.0007375317624224269,-0.004287261628049613,0.0005862860192522405,-0.0029520172912137904,0.0002844392047318782,-0.0009870097209302847,0.00015612391546702617,-0.00013909943740718356,0.00012359147603969653,-0.0002431074179157222
0.003481420826322728,-0.026752695260340978,0.0034429425364971254,-0.018806534879063516,0.001554897980682101,-0.012977925497710228,0.000973725697066715,-0.006234459385730001,0.0008172730522040365,-0.004815152108173085,0.0004965786003210647,-0.0026205022351991347,0.0003300669922607323,-0.0014422728564171816,0.000209218630705537,-0.0008055612094589604
0.003419387362522442,-0.0260732054294264,0.0033588252849805107,-0.01806280131905992,0.0014987289875549904,-0.012189710688615796,0.0008879855167425489,-0.005320014041626311,0.0007163411337224763,-0.0038367258902296947,0.00036404475583414267,-0.0015150654482910947,0.00017732920426712442,-0.0002818915949184264,3.924839721697673e-05,0.00026310422565097025
0.003427368683335385,-0.026745402534292743,0.0034001535046710683,-0.0186678309394587,0.0015468486595145263,-0.012740981232012345,0.0009202539357978899,-0.005740909955392004,0.0007465072135116567,-0.004188849813738196,0.00037923503870472206,-0.0017269585370455615,0.00019050480323999294,-0.000424677631605086,5.634404836113091e-05,0.00011482658101834298
0.003417543716801627,-0.02699995570501678,0.0033988309146026907,-0.018859971234255694,0.0015505191523104978,-0.012881059748913688,0.0009067463527755032,-0.005761159955418621,0.0007295784034795638,-0.004144324347543804,0.0003487280757288741,-0.0015681044339635186,0.00016389166842060987,-0.00026306123938672765,4.092321000569166e-05,0.00018354133537486217
0.0033772336297639045,-0.026473747999635068,0.0033249886536895236,-0.01827007240405395,0.0015021031354970384,-0.0122437784071871,0.0008324919464799026,-0.005017489820061227,0.0006440286497487631,-0.0033510458848639013,0.00024703596434300437,-0.0007356823342450081,7.293829480137584e-05,0.00042998474105139517,-2.170962604726087e-05,0.0005889704928467993
0.0033329487229747864,-0.026137044163679804,0.0032704410227531525,-0.017842348508440332,0.0014954174840039816,-0.011766226013726705,0.0007962445606238197,-0.0044216744269336,0.0005960485883460473,-0.002713159346306171,0.0001825840828938094,-9.160327287235925e-05,1.4704388805873714e-05,0.0009256047558555136,-6.601606653710429e-05,0.0008886673198416489
0.003163218558247624,-0.025427677086877543,0.003094712327782523,-0.017042233031928214,0.0014094821294862447,-0.010920136328107975,0.0006720035961030463,-0.003480740192397816,0.0004714953517773457,-0.001747911335354596,5.929845828853142e-05,0.0008006768314020307,-6.777944201455388e-05,0.001521030275086016,-0.0001057314242521451,0.0011188643271295151
0.0029875674618025545,-0.02420431959094735,0.002871234771453169,-0.015730317293499996,0.001276417833315436,-0.009573571170269038,0.0005009888336593472,-0.002071186156565402,0.00029905955004174214,-0.00033953797444813416,-0.00010121175426241677,0.002027744485337518,-0.0001692781615647669,0.002281819370579946,-0.0001452626519874399,0.0013746538367614414
0.0029635323746672465,-0.024434649562293714,0.002839698540307814,-0.015872298449444815,0.001263811974146642,-0.009677969108296831,0.00047621804154622527,-0.002119148358230863,0.0002820366399238078,-0.00038823373275709283,-9.038835685372393e-05,0.0018158235443030968,-0.00010191806834194961,0.001736529871395498,-4.993446043860539e-05,0.0007538666866692828
0.0030039607230195817,-0.024771153397232258,0.0028768471656405517,-0.01611745557225429,0.0012942788012913417,-0.009880254531750426,0.00049949959113927,-0.0022593075994968015,0.0003040619963178351,-0.000525234891134152,-5.2925139471450555e-05,0.001552839851056087,-4.265910861276506e-05,0.001311163493879025,-9.597777000734664e-06,0.0005139804094872469
0.0030521365686601055,-0.02543527165456551,0.0029271052337397525,-0.016692565771040148,0.0013215564366342754,-0.010413716785339526,0.0005258548243692214,-0.0027316397528106967,0.0003374717129621292,-0.0009879727436608726,1.6063416629109872e-06,0.0010091851142463165,2.9353283164907512e-05,0.0007241913474160394,3.6193443611446524e-05,0.00018535655229381942
0.0031436856049638535,-0.02609336694050448,0.003006719546462578,-0.017264015860026558,0.0013581847345816335,-0.010941084054955856,0.0005644632204356882,-0.0031956403261086813,0.0003782966014910273,-0.00143562175471329,5.575472850153154e-05,0.0005207677288094903,8.444671626935477e-05,0.0002818353016517672,6.1789711118896e-05,2.9216671739995537e-06
0.0031527962868828398,-0.025405694272018046,0.0029565299317180806,-0.016483638365518728,0.001318445844006453,-0.010119536671024908,0.0005059452977881247,-0.002313876744035978,0.00030543073439737514,-0.0005506341675875076,-2.2722642876654014e-05,0.001312183050624971,-4.869523742189602e-06,0.001018564196398411,-3.6655144421884195e-05,0.0006685936433663692
0.0030245846534468664,-0.024004727719735414,0.002756887118737176,-0.014986775069662193,0.0011955482623543685,-0.008590494798693137,0.0003486584606971245,-0.0007464349044750962,0.0001398647610918076,0.0009948479677195643,-0.0001824304897838601,0.0026579622031600025,-0.0001421847991101531,0.0020895230823699817,-0.00013361478544117109,0.0013090629921289482
0.003030419718150674,-0.024819439140074583,0.002782133184897121,-0.015708802430294683,0.0012251879721309374,-0.009273422702513114,0.00037550582996577833,-0.0013916354349865628,0.00018191330323947055,0.00033849154110575375,-0.00010758548540705168,0.0018678560554772211,-3.240294961517551e-05,0.0011901776258623348,-8.171889827251339e-06,0.0004676289039491077
0.0031611018484734334,-0.02616120174248311,0.0029176947289684986,-0.016967607289688817,0.0012849954915999835,-0.010495920621232079,0.0004537679371189353,-0.002576146353794717,0.0002764452432668131,-0.0008404728834656566,1.88107141321954e-05,0.0006455065421466927,0.00010739701573950558,4.613071177665684e-05,0.00010764199178582914,-0.00032686395154456205
0.003290218912506311,-0.026119101648395364,0.0029892261957866,-0.01683361631233358,0.0013061921122721268,-0.010322852712631836,0.00047468398696872555,-0.0023522512901876097,0.00028325144539418506,-0.0006120645921724316,2.022971958767078e-05,0.0008303111011595532,7.96607703708388e-05,0.0003246300889001852,4.383322965108988e-05,0.00012613727010277187
0.0035253045441434906,-0.028447203857616468,0.003245943037931843,-0.019085776681176232,0.0014361652278645116,-0.01252968723078312,0.0006370229632595599,-0.0045002285129092795,0.00046589752708152757,-0.0027248244650901338,0.00022986579887232864,-0.0011823332298876998,0.0002838084663579661,-0.0013682148922646437,0.00021197369081995057,-0.0010487931563897684
0.0037966475384426934,-0.02940790042879835,0.003477606030771116,-0.019965459290783846,0.0015450425524012046,-0.013357485877594881,0.000763465212354264,-0.005243901739689971,0.0005766440992097249,-0.0034205506818679177,0.00031999073025358593,-0.0017254913064792127,0.0003085922128944901,-0.0015106113066040705,0.00017314913096015683,-0.0007763378152448458
0.003908276184243647,-0.029475342952329328,0.0035516325774486122,-0.01994411846317643,0.0015846452006009586,-0.013279471012862358,0.0007928228080797232,-0.005069029423820329,0.0005862641988161575,-0.003199907762362633,0.00029754653513216697,-0.0013726127121795606,0.00022862386238984775,-0.0008625666801941739,6.46295461352829e-05,-6.938723141951264e-05
0.003846059726165505,-0.028924278074188674,0.00346742166576414,-0.01929612580567302,0.0015487051914558243,-0.012577360519393531,0.0007267993490624909,-0.004274140151676889,0.0005082847832213362,-0.0023724947584281147,0.00019485570216338025,-0.000482475270585217,0.00010111991987492644,0.0001151183838558889,-4.50893240570259e-05,0.000624082080670732
0.0036826771645289066,-0.027979067292484935,0.003260658535434703,-0.018263625485785702,0.0014154973996945916,-0.011505324982277007,0.0005618269015514946,-0.003147911673582665,0.000347237440242211,-0.0012374128644448146,3.697481283742449e-05,0.0006008416975425146,-2.343999511172229e-05,0.0009854831473697229,-9.412529169617462e-05,0.0008958336923338556
0.0037377002728404864,-0.028751567051356397,0.0033248385419774075,-0.018944101942020806,0.0014669870976587347,-0.012135534676498451,0.0006098709739558068,-0.003713412975296926,0.0003992771279154629,-0.0017836879909662318,9.704659872443802e-05,5.189526907638242e-05,5.38661499471689e-05,0.0003769639996436813,5.765104039937713e-06,0.0002540792531275371
0.0037029308898168627,-0.028100981340419634,0.003246100288685407,-0.01820150746379054,0.0014134342025752637,-0.011349013116664107,0.0005360362429887681,-0.0028742533719813834,0.000316493783826418,-0.0009395746503696595,9.237503016550769e-06,0.0008321843433779785,-2.454710292957088e-05,0.001001674704724953,-5.716743639172864e-05,0.0006808177087993389
0.0035558114569165696,-0.026533941307924108,0.0030283985646008295,-0.016537117095796805,0.0012810741767658347,-0.00964949608109119,0.0003669906446400646,-0.0011438005294681503,0.00013737345944677196,0.0007684613071898966,-0.00016952029924622788,0.0023563451270398467,-0.00017154273777830395,0.0021608184668517605,-0.00015593572677350884,0.001348800521036822
0.003649243317048405,-0.0285334472701844,0.0031539078635427556,-0.018456634168593,0.0013427779318970698,-0.011535014609928639,0.00045269446926832907,-0.00300533953419152,0.00025879330538552264,-0.001090394409350548,6.74069800165461e-06,0.0004426761389791922,6.75798148013565e-05,0.00015747916202857315,0.00010119779851527205,-0.0004151389513724485
0.003948136632011014,-0.030099591520743853,0.003431840015954892,-0.019939666525926457,0.0014779400932733965,-0.012974339577294929,0.0006196851579441075,-0.004391129306443864,0.00042321765601482583,-0.0024495599026044673,0.00017783659813580197,-0.0008563789135596772,0.0002141622248122664,-0.000933747460304668,0.00018170100897113226,-0.0009124391068637411
0.004244457395860039,-0.03171997841173142,0.003707960779003823,-0.021479351153037785,0.00161387791083923,-0.014463027342199883,0.0007830809729116109,-0.005802508465267919,0.0005818968688945172,-0.0038125069212338603,0.0003302902719156328,-0.002061577221177252,0.00032103675538027593,-0.0017610062266645854,0.0002146070455863111,-0.0011489456726198333
0.004409189001308669,-0.031971217314988386,0.0038357196237333024,-0.021638684845365873,0.0016855020566824003,-0.01456318275105635,0.0008494836855798688,-0.00580275118150847,0.0006244438413611358,-0.003762308632663691,0.0003357728340978444,-0.001855036132148491,0.00025829986908049163,-0.0012152983344340673,9.666663634136374e-05,-0.00036781460508070185
0.0044117196472521734,-0.032115694240001706,0.003836792260291221,-0.02169245992083034,0.0017005112682417604,-0.014555684532016833,0.0008445427878014215,-0.005697939597946747,0.0006116011086603028,-0.0036105240755204965,0.0002996193379854427,-0.001573075513788852,0.0001913515279006149,-0.0007301197989083852,2.625746893350142e-05,5.0764276511267026e-05
0.004774864976909876,-0.03687974548812325,0.0043288127669562915,-0.026375955488282164,0.0020123524898578715,-0.019163123154473202,0.0012096917891832176,-0.010168868319151536,0.00101557948296907,-0.007968442375768145,0.0007243767339541879,-0.005509693445835975,0.0005909699613615288,-0.0039763483634917135,0.00036285221052961836,-0.0022820050899903105
0.004749488792682697,-0.03414652285288889,0.004174580385156546,-0.023532776845022037,0.0018970423329996884,-0.016250606651438668,0.0010414322192855603,-0.0071188713540520365,0.0007843592968554726,-0.0048522482875152095,0.00039734494710804216,-0.0022168971294095063,0.00016280792335356467,-0.0005201658886132415,-8.895551581705394e-05,0.0007305954551922872
0.004604963844404512,-0.03411585286012381,0.004029228791593332,-0.023403429131992823,0.0018262054944766966,-0.01605658660409666,0.000935918163980979,-0.00681980421757776,0.0006880136872232274,-0.004499451223902343,0.00029539126782105254,-0.0017612476173695796,9.540315839645999e-05,-0.0001616696740397855,-7.174252803951106e-05,0.0005167581113516423
0.0046552156625612705,-0.03501699979230148,0.004076112279226701,-0.024217009002161206,0.0018444374375263632,-0.016808729388033614,0.0009524714520706516,-0.007479581995734036,0.0007139598863800493,-0.005101604317513012,0.00032574447336111353,-0.002249603589251012,0.00015556029072377395,-0.0007167698735121436,3.4885436659869845e-05,-0.00021544841189102826
0.004663211059437403,-0.033950730843042114,0.004020706901414404,-0.0230406765529991,0.0018177612367996122,-0.015564609347990352,0.0008917529454430424,-0.006131120336106993,0.0006208243138724097,-0.003713032996267726,0.00019254961719986433,-0.0008360881975600504,5.822898501917778e-06,0.0005458740197635537,-0.00010396719288341058,0.0007650543025950196
0.00440184555970935,-0.031986198692673995,0.003683610688465233,-0.02096892731876844,0.0016062664477533711,-0.013448025675575515,0.0006295941640064723,-0.003958940437205891,0.0003546901036872857,-0.0015416857898434833,-7.256912026908091e-05,0.0011757216513057778,-0.00019578797735489428,0.0020343303800928747,-0.00021734787014460188,0.0014673362298680825
0.004328852158801636,-0.03203339990971078,0.003604108191681211,-0.020904532160500054,0.0015769626523460568,-0.01333290574392014,0.0005799939887321699,-0.003794029563978174,0.00031328344432262137,-0.001379289085430918,-8.979969466121548e-05,0.0011813357405034974,-0.00014618815404011595,0.0016295947607104788,-0.000115325609997146,0.000815374908112787
0.0043395620071962765,-0.03240917118620759,0.003610384179965384,-0.021172631716532067,0.0015872932816857338,-0.01354950865023724,0.0005825702204473315,-0.00396471352055848,0.0003209908109445131,-0.0015499848371074987,-6.0403606147590994e-05,0.000884181210669438,-7.526776106175914e-05,0.0010834601187342946,-4.3628013939200905e-05,0.00035908056771498387
0.0045937144878827815,-0.035247305642375985,0.003947927644458733,-0.02390574140526138,0.001827285216337328,-0.0162070770913125,0.000845513817002215,-0.006535085539358415,0.0005954262607194907,-0.004075835053867216,0.000231801427199467,-0.0015487396057995428,0.00020630398718408244,-0.001077190115578927,0.00015106071730174725,-0.0009170517864876271
0.004706287799104002,-0.03596345289115353,0.0040466258170414535,-0.02453403882547156,0.0018655497175744315,-0.016770160373256682,0.0008876191742400383,-0.007021921482042656,0.0006358595714712548,-0.004516625099606847,0.0002667355937712376,-0.0018837172880638436,0.00021347763742455422,-0.0011739750084008849,9.697493739858204e-05,-0.0006257127476618635
0.004465465292656821,-0.032222063263340164,0.003668706095322386,-0.020664946904851766,0.0016408611243057293,-0.012843107769570816,0.0005884523685857797,-0.003030000766704427,0.0002868828713805151,-0.0005356735639074489,-0.00013789296629416678,0.0019297521556107256,-0.00022281700071718688,0.002337848688799618,-0.0003090903574065988,0.0020951030611148225
0.004232550035163377,-0.03235921355256693,0.003455445410702449,-0.02069794180965713,0.001533827745628092,-0.012828476963539545,0.0004548579696386397,-0.002998485574035606,0.00018779509328690006,-0.0005232774212335506,-0.00018625609549063546,0.001752990614104069,-0.0001738705658416266,0.001764788654092922,-0.00015886805973014048,0.0010104308908572002
0.004201715727548603,-0.03202640016702099,0.003390159529990156,-0.02025693224915185,0.0014931549200554624,-0.012341135984572718,0.0004022680342682279,-0.002499597169390688,0.00013651545253283784,-4.953813831587439e-05,-0.00021600889757536143,0.0020264665771937695,-0.0001646577890008459,0.0017252208323733087,-0.00012094290700523022,0.0008093951166926461
0.004250587536076135,-0.03252700026836494,0.003439251191958835,-0.020643476175728953,0.001541422555069956,-0.012671324749649077,0.00044530530342919844,-0.0028044776183710485,0.00018077156441719672,-0.00037013646747338647,-0.0001534178237322173,0.0015663544504169735,-8.623299583738336e-05,0.0011589445189381653,-6.196949941100066e-05,0.0004531286615624408
0.004244999879484009,-0.032734409392581425,0.0034352750855526602,-0.020740117313083305,0.001555492138647304,-0.012710193098348574,0.00044826044241653637,-0.0028196372811101628,0.00018584186178195392,-0.00039915872699637645,-0.00013483944351626656,0.0014235771174860579,-6.220287815522987e-05,0.000984256704091982,-6.499939435517313e-05,0.0004679339679515143
0.0037911973395675543,-0.027829575917629232,0.0028394769845522146,-0.015690012718268954,0.001213054581870019,-0.007619137771576356,1.5405693789775216e-05,0.0022552477927151315,-0.0002855756909369532,0.004588141568669629,-0.0006324413214713574,0.005965866995963673,-0.0005433779315683028,0.004864738365308485,-0.00048006444926552636,0.003272157602637965
0.0034928162296141534,-0.028098976749101216,0.0025993471461197674,-0.015834743927123966,0.0011219960902640429,-0.007725021416795458,-0.00010100889404303717,0.0020937775635204436,-0.0003553885391163365,0.004340418932166745,-0.0006210953570702955,0.005315630956860884,-0.0004082921844424277,0.003661431939086718,-0.0002509032232057319,0.0016996325928024525
0.0034091751555899164,-0.027941814770790906,0.0025100228636606298,-0.015559314918810123,0.0010773655697729062,-0.007415607185459902,-0.000149589734552244,0.0023352434061245375,-0.0003868031170893155,0.004495255014922761,-0.0005997726295264016,0.00510311071613595,-0.0003301012234879219,0.0030823769199905537,-0.00016466950993990204,0.0011739744819953823
0.0034668917772900064,-0.028638435523055727,0.002553146166259495,-0.01614863137682914,0.0010907967047014792,-0.00797436455786743,-0.00011900922658658955,0.0017066542340674062,-0.0003359587495221396,0.003792459352719685,-0.0004941306678861619,0.004122140686280529,-0.00018817459887658997,0.001967283174440518,-4.955415480062744e-05,0.000416100925554469
0.003560812320619982,-0.028715993632091888,0.0026069779331340075,-0.016108362536707048,0.0011184242575046736,-0.00789676434709001,-8.362075064316868e-05,0.0017330305828077153,-0.000302421454531316,0.0037516588200856293,-0.00043788353014523676,0.0038550631062039403,-0.0001457023072653947,0.0017211939933819698,-6.214233502534541e-05,0.0005421336587035086
0.003461206063674036,-0.02733253904913762,0.0023727506033298547,-0.014633464163006496,0.0008961916435945051,-0.006426919245461266,-0.00030294789504531003,0.0030961728729564653,-0.0005029918479243049,0.005019318331769995,-0.0005864101331327885,0.004787799114062644,-0.00024316641754326337,0.0023530276094599067,-0.00011536850311828425,0.0008119864845909652
0.0035620560028353336,-0.026558746344708638,0.002360325183632394,-0.013731585764491593,0.000864294679479901,-0.005514845415967307,-0.0003298881829302998,0.003932914962816822,-0.0005398420018512991,0.005758909558332789,-0.000598868566152936,0.005191107882360033,-0.0002531884880674941,0.0025566662006492324,-0.00011975792359442475,0.0009460333298860618
0.0035736115117706996,-0.026337231448370642,0.0023234855243675356,-0.013379390916590371,0.0008392280163948967,-0.00515059066072443,-0.0003531917209123464,0.004225126470856738,-0.0005559979742703336,0.005955385915427783,-0.0005783352915696705,0.005080979670090344,-0.00021934019526879955,0.0023317323524734562,-9.164953495993666e-05,0.0007914531528073476
0.0034837416841091255,-0.02528978752998673,0.002180896645837687,-0.01219574819593057,0.0007591870688709833,-0.003956686792179476,-0.00044693660391128057,0.005340543518890198,-0.0006479206406788153,0.006963636331141901,-0.0006430625541195452,0.0057511746628641225,-0.000276694752536142,0.0028388511714582954,-0.00014933564827393844,0.0012090928444039584
0.0033699207976513844,-0.024730264251460986,0.002040891585479123,-0.01150580517874418,0.0006836095583279377,-0.0032610915565363524,-0.0005302451487768124,0.0059433999997862,-0.0007152362645457024,0.007454347649715851,-0.000667496624011419,0.00590441450790527,-0.00027417610915768734,0.002818819826233679,-0.00013244446914599875,0.0011022959746249394
0.004219806351861723,-0.022976884246309545,0.002726558206398496,-0.010092493711337129,0.0013854936122348997,-0.0015288909274492196,1.0019318193270343e-06,0.007031632097761156,-0.00032985678542249777,0.008412710159520706,-0.00043631083117272665,0.006634836030438657,-0.00023593758773156684,0.0037285946055418268,-0.00013212195607570712,0.002467602934028354
0.0042197913113419284,-0.02164447128264952,0.0026719314889014807,-0.009077880476347992,0.0013196497207581016,-0.0002040663385870778,-2.8396743832186794e-05,0.007730008758920701,-0.0003665676454017962,0.008976125128745863,-0.0004606913608787115,0.006956067008619213,-0.0002827867863283394,0.004118136519831575,-0.0001995591233844539,0.002914139094058771
0.004109762661605645,-0.02068767333446038,0.0025735136143258917,-0.008422061525567022,0.0012439320014834936,0.0007570169045424263,-5.767513993446341e-05,0.008075065215299534,-0.0003831679328469041,0.009187904328196467,-0.00045167968076622114,0.006941785605114714,-0.0002842100101862789,0.004159396290609213,-0.00020542888183325628,0.002969404896021724
0.00398908357941986,-0.019972206304559224,0.0024944647297443327,-0.007991385143355255,0.0011937052928328688,0.0014918800493259193,-6.097880332240138e-05,0.008206624295683432,-0.0003723750700862262,0.009191788925086208,-0.00041876602069055094,0.006753984020622869,-0.00026661013864478014,0.004064802346138291,-0.0001993325415682208,0.0029530264320081906
0.003913074901070391,-0.020104880338033086,0.0024988924055317947,-0.008400841392140257,0.0011997337255546282,0.0013862515092323974,2.1491917349160394e-06,0.007515485902656147,-0.000287642293128703,0.008391081411946125,-0.0003102713433109604,0.005851929701276973,-0.000178281896686016,0.0033867835191170176,-0.0001394056057281122,0.0025562549467411794
0.003908599082375612,-0.020778980625672572,0.002570510424658841,-0.009350590268311025,0.0012219864035771313,0.0007269121448794519,9.543609093131539e-05,0.006292607640223616,-0.00016758868075030658,0.0070834232674795855,-0.00016703104919319617,0.004554451435742041,-6.19253780633558e-05,0.0024396147829524456,-6.245031299876441e-05,0.0020066490927540537
0.003918299182501365,-0.02054740754658531,0.0026154527117599226,-0.009374002975245405,0.001233715567570532,0.0009982834432050863,0.0001625646008795896,0.00602712155896952,-9.848922872795693e-05,0.0067438496481299764,-0.00010873412803918611,0.004262306578380157,-6.418886807644728e-05,0.002515511476095675,-0.00011070985501393169,0.002344530519202928
0.0037803065656293426,-0.019309412049963115,0.0024822554912402282,-0.008380800511194511,0.0011352151718962804,0.0022756525235708286,9.845281951743542e-05,0.006766243321676801,-0.000159312288237793,0.007400430594488888,-0.00018003109951960153,0.004912915798057457,-0.0001677424742141699,0.003324505906738967,-0.000208392085979784,0.0029771776389294347
0.0037719300279783034,-0.02010041907129901,0.0025443196443837544,-0.009414910581147858,0.0011586094601067735,0.0015188091451538294,0.00018532121165470636,0.0054928375848123795,-4.6589313865228604e-05,0.00606880873378314,-5.2916691913169195e-05,0.0036702791986312766,-5.1033075881907336e-05,0.002345990300224282,-9.053046865040507e-05,0.0021595538243581597
0.0037438705284032446,-0.01932504781886757,0.0025332528015252175,-0.00886001604098162,0.0011448902119670055,0.002358822982046052,0.00021173782288131868,0.005833947437262191,-2.8521979189902874e-05,0.006351384941380447,-6.254230648704631e-05,0.00402707819178702,-0.00011445233369429889,0.0029311981860569297,-0.0001779460402820711,0.0027853657231118184
0.003245110836049392,-0.014071814298116735,0.0019100484632935538,-0.0037999704122332473,0.0007601048565482188,0.007687756642569252,-0.00020815370624741036,0.010605491624071803,-0.000475580583359142,0.010989455180737392,-0.000547132246147844,0.008386897499963561,-0.0005941228419676092,0.006773410637647886,-0.0005608046830889585,0.005366976588559849
0.0029596986580341135,-0.01410192603356817,0.0017003940770934402,-0.00402903899121293,0.0006477119240698749,0.007712990144888618,-0.000283468706199521,0.010065306248279657,-0.0004995159403916004,0.010328186805618797,-0.000507043574225801,0.007501809274802096,-0.0004479503194197952,0.005468499316708272,-0.00030757173241556177,0.0036307987371122785
0.002900153661888994,-0.013671617168189022,0.0016487559055927171,-0.003790745221253805,0.0005875175436992237,0.008193913443076406,-0.00028875246184950285,0.009991948458785538,-0.0004864059462870267,0.010140802282976452,-0.0004612831374259767,0.00712832808236688,-0.00036425228034977705,0.00485326376979725,-0.00021298630438404062,0.0030601705530302614
0.002937507195203755,-0.013779839976839937,0.0016999839068037106,-0.004079001417417558,0.0005917975481487467,0.008149247777168037,-0.00022194523252257875,0.00941637450668599,-0.0004065014488420851,0.00946660941303136,-0.000358683751517673,0.0063438336108885135,-0.0002549543960715314,0.004048502252558733,-0.00013852008221899165,0.0026045115783355083
0.0029002702388102423,-0.012933972624588508,0.001646544237725072,-0.003401824768616321,0.0005342944318174163,0.009067691827588584,-0.00023444479052158254,0.009811343791139807,-0.00041628065269772377,0.009761497887424433,-0.00036213573916048583,0.0065245975330861655,-0.0002691990960280617,0.004222031740676743,-0.000183927393651976,0.002934345897312743
0.0032224892229902984,-0.01745834815998175,0.002161463374902247,-0.008094412113019422,0.0008491731237630744,0.004621485313906076,0.0001976807324858519,0.004931233632389939,6.458737253676669e-05,0.004868787615440351,0.0001574908733322465,0.0019075850607825906,0.00021823473240757327,0.00033741088393518526,0.00018682970446387212,0.0004185263289079866
0.0031602938212012405,-0.014737652090139879,0.002017320717295837,-0.005523434331265634,0.0007242610871823485,0.007438356041423094,8.868198124607762e-05,0.007298227414636149,-8.447453803570038e-05,0.007185902245923595,-6.0487886196322616e-05,0.0043174287146892365,-0.00010779959663570482,0.0030494743559064535,-0.00020730433101719126,0.0030790145885068038
0.0031836782153211417,-0.016592618793017287,0.002135173011290927,-0.007536090502987952,0.0007863738733973995,0.005653885093332811,0.00021530281194946307,0.0050995106735343965,8.000733935757329e-05,0.004975474282217507,0.00012141218199404266,0.002337635649771852,7.130737921278926e-05,0.0014688916953139869,-2.4413841301879763e-05,0.0017460824687964283
0.003242191493781209,-0.016264364254520283,0.0021879556472173475,-0.007352522777375664,0.0007900237725684336,0.006067321671877818,0.00026315297634729035,0.005114644573525173,0.00011745675709098208,0.0049802042971977545,0.00012133573421774929,0.0025549503651216415,8.789711677816003e-06,0.002013092531727212,-0.00011031372454200356,0.002342454188752577
0.0032434595493750877,-0.016240884759638988,0.0021915182606636295,-0.007470536473259418,0.0007615806734952817,0.006165769932219872,0.0002768138865177454,0.00482844841100924,0.0001361044900318846,0.004688482126596463,0.00012102154972161092,0.0024648504803504584,-1.3900028380590262e-05,0.002132661381786513,-0.0001194368915816181,0.0023629167588026107
0.00306724275209138,-0.01359122795570391,0.0019614745530165054,-0.0049316901367587734,0.0006363398886193652,0.008951591578387944,0.0001445440241038612,0.007200156707794392,-2.9724581393726635e-05,0.007016852815609501,-0.00010482931168071669,0.00482129484554146,-0.0002844735523938116,0.004401679659953986,-0.000363233931503594,0.00406479019340604
0.0029203009382070717,-0.014638810873869063,0.0019189104617580756,-0.006101050057637142,0.000628532773050975,0.008005284978753885,0.0001744157354953181,0.005858468055272098,3.8445633792991846e-05,0.0056556428051110635,-1.3703290125174211e-05,0.0035692636890949925,-0.0001447045447213989,0.003140485677108701,-0.00017516131246498798,0.0027247408480595425
0.0029787363870020997,-0.015511180517094707,0.0020418522764661176,-0.007088823432688032,0.0007014157873144813,0.007241809725377468,0.00029734710809452974,0.004729408799175799,0.00016838690900630032,0.004528276060568326,0.00010353701024511802,0.002631900676097282,-4.6106025882487744e-05,0.0023939576018325165,-0.00010656030989731474,0.0022895599736725974
0.0029571277686651874,-0.01513550122380014,0.002016985405384069,-0.00682567684674161,0.0006598048483549938,0.007714458277949379,0.00028882436386739804,0.004844893756930493,0.00015808637293222502,0.004643550274795266,7.106168517194075e-05,0.0029040181900632095,-9.417218246826967e-05,0.0027543308039427172,-0.00016402920100064625,0.002648783919115022
0.0029414308573503904,-0.014834199628794335,0.0019950993492830853,-0.006628681640158562,0.0006276705445543533,0.008118931512488575,0.000287698107382741,0.004899104085706929,0.00015528409418510622,0.004696633587941618,4.909510456504659e-05,0.0030895324434354887,-0.00012302970156154516,0.0029715314931797465,-0.00018547609946834367,0.0027843868367211644
0.0034949582934661397,-0.02156069604628176,0.0026712573908428752,-0.013468218797418136,0.0009221618816898439,0.0013797384388937323,0.0007429143148408382,-0.0020192826300187983,0.0006967431322665377,-0.0021063786217709324,0.0006688070077847871,-0.0031489426299773915,0.0005394047456656129,-0.0025736181876022113,0.000427672976971015,-0.0015042174497308936
0.0040204717388303765,-0.020356294983831243,0.0030288190159398973,-0.012322580581586723,0.0010599314187081446,0.0027177528854458177,0.000924068358047335,-0.0008590460206563955,0.0007822853972651936,-0.0008536305391384641,0.0006154880533819698,-0.0014325041496839608,0.0002833866979721003,-0.000186904398125326,1.88330794236094e-05,0.001400084377624844
0.004060935447139178,-0.020626955937183437,0.0030501331178452613,-0.012656370676989728,0.0010412668759527573,0.0025548867652068763,0.0009249144842139213,-0.0011873079065607278,0.0007775942345492511,-0.0010901750288164064,0.0005648622321146081,-0.0012612050780678452,0.0001969951475007288,0.0003329875253713227,-5.4444802906877116e-05,0.0017493631651475522
0.0041429026009757,-0.021145156251656333,0.0031355526018890627,-0.01323211330965983,0.00107268455243335,0.0021467694312510277,0.000981089365763587,-0.0017431020368508798,0.000825080643355635,-0.0015497163690114113,0.0005668362754526445,-0.0013327341425297123,0.00016738639253678286,0.0005117609432226528,-6.22461311756313e-05,0.0017684351985030183
0.004026861496723502,-0.01917938118395513,0.002952461536691209,-0.011315453390815411,0.00094341581659102,0.004236782807783071,0.0008359415777646761,0.0001653426735892527,0.0006480480738012967,0.00041800830381642784,0.00032635428777741393,0.0008337171147554112,-9.102734365756815e-05,0.002550319756624661,-0.0002626977263072844,0.0031138039470988838
0.003999047677677992,-0.019985936460381305,0.0029478488365121853,-0.012169744854880774,0.0009188137780861312,0.003522860868123673,0.0008368251646426635,-0.000703486266025094,0.0006667833972389299,-0.0003818243991777215,0.00034780369529487445,0.0002387399402371121,-1.6166489808826928e-05,0.0018141112790149017,-0.00011786645304852003,0.0020805776521969077
0.004101885006540372,-0.020181830683268127,0.003057021240667819,-0.012398163684301328,0.0009876894053035754,0.0034676580142635055,0.000922570002215635,-0.0009081906644899107,0.0007301879866605174,-0.0005154135081300026,0.0003693040390560301,0.0003179704443939113,-1.4240444898304394e-05,0.0018987072606264782,-0.00012881935780468395,0.002227341829761323
0.003984487626536817,-0.019224693485177143,0.0029193564742987094,-0.011476453194528655,0.0008904910912125585,0.00454451315594083,0.0008203068143304709,5.695828176804918e-06,0.0006178160611257782,0.0004496769051915983,0.0002315052754443686,0.001389832239185318,-0.0001303983969682121,0.0027648046660709025,-0.00021412028190663512,0.0027615050154097542
0.003937239195197714,-0.019161942902215873,0.00288587714120922,-0.011444689461542062,0.0008740443701890921,0.004734939676989264,0.0008104164931754393,3.2724580825482796e-05,0.0006043350794078667,0.0005250138412095096,0.00020549597781020779,0.0015527983469872109,-0.00012916975725260627,0.0027459066675222105,-0.00018834205110379587,0.0025963758413996285
0.0039262775601417894,-0.019415460473098015,0.002904577107824203,-0.011726676439385617,0.0008932634083798525,0.004614049448055213,0.0008408179496324115,-0.00024437392051830653,0.00063082772116713,0.00029900183909034594,0.0002197247388923025,0.0014253649715346983,-9.966192640518609e-05,0.002524165057695385,-0.00016065498802192088,0.0024217383382132834
0.004238248816974394,-0.023547764188204673,0.003366876546457554,-0.015884404877676395,0.0011924128424489512,0.0006065745097188768,0.0012068988502484841,-0.00431298358986916,0.0010215784760288817,-0.003651795732723506,0.0006201486595988938,-0.0021430873602468203,0.0002870204625731905,-0.0005503999971923079,0.00013726960410477898,0.0003972046470183399
0.004330019940021079,-0.023115619594733197,0.003431488375925801,-0.015473305173658608,0.0012051139337561079,0.001166932575342644,0.0012250925778320848,-0.003813348424240734,0.0010066350873707969,-0.003047589436907777,0.0005421836476381947,-0.0012327946805235634,0.0001366538703486686,0.0006668126700951627,-8.11726641851418e-05,0.0018187836720064965
0.004212637772453974,-0.02184239814517034,0.003267761637268392,-0.014218548656132368,0.0010895938386435225,0.0025627621749735735,0.0010909148084764578,-0.0025033919160912244,0.0008537833164065298,-0.0016613868924829495,0.00034928536412872496,0.00031025748782594065,-6.113254189712286e-05,0.002143551476764649,-0.00023821356922790887,0.0027988926960335614
0.004151689965358436,-0.02167408848075536,0.0031952490139799568,-0.014065884934462258,0.0010345053969062663,0.0028443048341978,0.001035234970785049,-0.002309179549844567,0.0007969249624183196,-0.0013995482585356656,0.00028274160441124976,0.0006743229216944063,-9.517438518481455e-05,0.0023326185791230913,-0.00021135836041598008,0.0025915397982907012
0.0041841216663327276,-0.02184669123875011,0.0032245014677706775,-0.014247475943964583,0.0010473170250299597,0.0027970148574464754,0.0010550356653374789,-0.0024389018539298923,0.0008076968629980204,-0.0014623599766718232,0.0002794179347687144,0.000708370797033786,-8.401166002866209e-05,0.0022522266080059195,-0.00018019095681054073,0.002405986867208096
0.004732546741853267,-0.02814431493909056,0.003963495707218812,-0.020547944534689222,0.001524663227012505,-0.0033781854686525115,0.001622676929715034,-0.008552140328536434,0.0014082772194927463,-0.007408525449990211,0.00089869149771395,-0.004708740203468786,0.0005048305903452739,-0.002382739755047311,0.0002835634083600165,-0.0007000867666921984
0.004924444588679973,-0.027759221364089696,0.004106013576348676,-0.020159887345846256,0.0015769112642717922,-0.0028595918192750036,0.0016732548482438978,-0.007971424238948047,0.0014085175997499075,-0.0066770252196276525,0.0008081588915752128,-0.0035418426183572577,0.00029519369917508503,-0.0006831396839399734,-3.220488504845215e-05,0.001348211295221613
0.005007833482712616,-0.028734183283527406,0.00417423841068864,-0.021133193757606056,0.0015808351611249147,-0.0037448839498498004,0.0016856227972245966,-0.008766704559788716,0.0014213368300949394,-0.007321483909035781,0.0007932336009921562,-0.0037969234855274037,0.0002686188355994837,-0.000670654719108793,-3.560035607726858e-05,0.0012164574856500382
0.005116710233162399,-0.02831898870521181,0.004220240147738526,-0.020701776643507155,0.0015885084964655898,-0.003202378286773458,0.0016805141114001575,-0.008146764365212264,0.0013796309936730776,-0.006566770882757839,0.0006886149785678246,-0.0027438334740750026,0.00012265989653492335,0.00048214747394607904,-0.00016006463105325622,0.0020466838771045215
0.0051756814578301676,-0.028897872168947625,0.004261906140039993,-0.021262469885189095,0.0015962480720253143,-0.0036713822846123206,0.001684636713559385,-0.008525772012165644,0.0013766434173165705,-0.006814796949627014,0.0006615210114783339,-0.0027334980450576113,0.0001089859758143831,0.0004849616896224207,-0.00012835758593426547,0.0017782473509576902


==> nodefault_100bps_performance.csv <==
x;y;meta;anchor
1.25510910360427E-08;-0.00106650290974211;Delta hedge;west
1.58090686171608E-07;-0.000451118588840289;500;south
9.84731750291152E-08;-0.000475558101562636;1,000;south
8.19406930120229E-08;-0.000522262079498903;2,000;south
2.18483295874003E-08;-0.000531512745461348;5,000;south
1.74892336956817E-08;-0.00055557008290379;10,000;east
1.34642848875187E-08;-0.00062685062722165;30,000;west
1.21032647981184E-08;-0.000726383749585307;100,000;west
1.19402875269531E-08;-0.000842254028049882;1,000,000;west

